Bayes-TrEx: a Bayesian Sampling Approach to Model Transparency by Example

Post-hoc explanation methods are gaining popularity for interpreting, understanding, and debugging neural networks. Most analyses using such methods explain decisions in response to inputs drawn from the test set. However, the test set may have few examples that trigger some model behaviors, such as high-confidence failures or ambiguous classifications. To address these challenges, we introduce a flexible model inspection framework: Bayes-TrEx. Given a data distribution, Bayes-TrEx finds in-distribution examples with a specified prediction confidence. We demonstrate several use cases of Bayes-TrEx, including revealing highly confident (mis)classifications, visualizing class boundaries via ambiguous examples, understanding novel-class extrapolation behavior, and exposing neural network overconfidence. We use Bayes-TrEx to study classifiers trained on CLEVR, MNIST, and Fashion-MNIST, and we show that this framework enables more flexible holistic model analysis than just inspecting the test set. Code is available at https://github.com/serenabooth/Bayes-TrEx.

==> images/domain_adaptation/adda/class_0.txt <==
1.051858589053153992e-01 -6.688338518142700195e-01 -1.676054596900939941e+00 1.692046165466308594e+00 9.721144437789916992e-01
6.531650424003601074e-01 -9.111063480377197266e-01 -1.317632555961608887e+00 1.620954871177673340e+00 1.321144104003906250e+00
7.030348181724548340e-01 -9.667469263076782227e-01 -1.392425298690795898e+00 1.512312531471252441e+00 1.067643165588378906e+00
8.428977727890014648e-01 -1.432966589927673340e+00 -1.055348277091979980e+00 1.631490111351013184e+00 1.011764764785766602e+00
1.750051498413085938e+00 -6.766406297683715820e-01 -1.604542732238769531e+00 1.209844708442687988e+00 1.011241793632507324e+00
1.678973555564880371e+00 -7.894542813301086426e-01 -1.560718774795532227e+00 1.335611581802368164e+00 1.029312849044799805e+00
1.743427515029907227e+00 -4.991267919540405273e-01 -1.624263286590576172e+00 1.250433087348937988e+00 9.134082794189453125e-01
2.019133806228637695e+00 -7.676565647125244141e-01 -1.662208557128906250e+00 5.118803977966308594e-01 2.471166551113128662e-01
2.002297878265380859e+00 -1.000931739807128906e+00 -1.840065836906433105e+00 9.816696643829345703e-01 8.341965079307556152e-01
1.771204113960266113e+00 -1.287735939025878906e+00 -1.869003295898437500e+00 9.460724592208862305e-01 1.228581786155700684e+00
1.608170986175537109e+00 -1.191442370414733887e+00 -1.932737946510314941e+00 1.571441292762756348e+00 9.021368622779846191e-01
1.422783493995666504e+00 -8.310676217079162598e-01 -1.763271450996398926e+00 1.994138002395629883e+00 9.656553864479064941e-01
1.445156931877136230e+00 -1.129075527191162109e+00 -1.618505358695983887e+00 2.052296638488769531e+00 8.949661254882812500e-01
1.205728530883789062e+00 -8.487083911895751953e-01 -1.488953590393066406e+00 3.342414498329162598e-01 1.538270592689514160e+00
1.249476313591003418e+00 -1.107092499732971191e+00 -1.463293075561523438e+00 2.978076934814453125e-01 1.356288671493530273e+00
1.267272114753723145e+00 -1.127855658531188965e+00 -1.599863171577453613e+00 1.618921160697937012e-01 1.138910412788391113e+00
1.325585365295410156e+00 -8.422545194625854492e-01 -2.083944320678710938e+00 2.072681635618209839e-01 1.043951153755187988e+00
1.316955447196960449e+00 -7.892059087753295898e-01 -2.345745563507080078e+00 3.204090893268585205e-01 6.310328245162963867e-01
1.081909537315368652e+00 -8.965232372283935547e-01 -2.467597007751464844e+00 5.632212162017822266e-01 8.216349482536315918e-01
1.534082770347595215e+00 -1.425470829010009766e+00 -2.638860702514648438e+00 7.463804483413696289e-01 7.511652112007141113e-01
1.587913632392883301e+00 -1.518974423408508301e+00 -3.098858118057250977e+00 4.314688146114349365e-01 5.263647437095642090e-01
1.482884287834167480e+00 -1.455522537231445312e+00 -3.328336477279663086e+00 6.103650927543640137e-01 5.950067043304443359e-01
1.202672004699707031e+00 -1.777603983879089355e+00 -3.063835144042968750e+00 -9.813959896564483643e-02 1.376339673995971680e+00
1.062932729721069336e+00 -1.539277434349060059e+00 -2.868753671646118164e+00 -2.390830814838409424e-01 1.422436594963073730e+00
1.039182662963867188e+00 -1.514891266822814941e+00 -2.891364574432373047e+00 -2.277544587850570679e-01 1.455925941467285156e+00
1.071247100830078125e+00 -1.359672069549560547e+00 -2.091247558593750000e+00 -5.635619163513183594e-04 8.512932062149047852e-01
7.941828370094299316e-01 -1.434489369392395020e+00 -2.114632129669189453e+00 4.962091743946075439e-01 5.138226151466369629e-01
7.069440484046936035e-01 -1.469063639640808105e+00 -2.084464073181152344e+00 6.015439629554748535e-01 4.437669515609741211e-01
9.990448355674743652e-01 -1.084869027137756348e+00 -2.397511720657348633e+00 6.121441125869750977e-01 5.434155464172363281e-01
1.251386880874633789e+00 -6.812005639076232910e-01 -1.363637328147888184e+00 4.996992051601409912e-01 9.765430092811584473e-01
1.382083654403686523e+00 -5.883083939552307129e-01 -1.266805171966552734e+00 4.065300524234771729e-01 8.587804436683654785e-01
1.450621604919433594e+00 -3.434516787528991699e-01 -9.913319349288940430e-01 6.100043058395385742e-01 9.946423172950744629e-01
1.440993428230285645e+00 -3.824288249015808105e-01 -1.008385062217712402e+00 6.094552278518676758e-01 1.051925659179687500e+00
1.696197271347045898e+00 -2.758392989635467529e-01 -1.172068595886230469e+00 2.263440042734146118e-01 9.408093690872192383e-01
1.501318335533142090e+00 -1.731344759464263916e-01 -1.122814416885375977e+00 7.085712254047393799e-02 9.095290303230285645e-01
1.520835638046264648e+00 -1.789081692695617676e-01 -1.132239699363708496e+00 3.452695906162261963e-02 9.593359231948852539e-01
1.464708089828491211e+00 -3.069220483303070068e-01 -1.140585303306579590e+00 -1.178333833813667297e-01 5.901349782943725586e-01
1.464708089828491211e+00 -3.069220483303070068e-01 -1.140585303306579590e+00 -1.178333833813667297e-01 5.901349782943725586e-01
1.464708089828491211e+00 -3.069220483303070068e-01 -1.140585303306579590e+00 -1.178333833813667297e-01 5.901349782943725586e-01
1.494298338890075684e+00 1.215390637516975403e-01 -1.270984411239624023e+00 -5.333180427551269531e-01 8.737077713012695312e-01
1.371350407600402832e+00 9.250178933143615723e-03 -1.338890194892883301e+00 -6.396881341934204102e-01 1.004955172538757324e+00
1.623741865158081055e+00 3.347175419330596924e-01 -1.200754761695861816e+00 -5.957264304161071777e-01 1.074336051940917969e+00
1.623741865158081055e+00 3.347175419330596924e-01 -1.200754761695861816e+00 -5.957264304161071777e-01 1.074336051940917969e+00
1.623741865158081055e+00 3.347175419330596924e-01 -1.200754761695861816e+00 -5.957264304161071777e-01 1.074336051940917969e+00
1.623741865158081055e+00 3.347175419330596924e-01 -1.200754761695861816e+00 -5.957264304161071777e-01 1.074336051940917969e+00
1.623741865158081055e+00 3.347175419330596924e-01 -1.200754761695861816e+00 -5.957264304161071777e-01 1.074336051940917969e+00
1.666370987892150879e+00 2.849242091178894043e-01 -1.151056885719299316e+00 -6.902762055397033691e-01 1.089589476585388184e+00
1.683076262474060059e+00 3.341599106788635254e-01 -2.112438201904296875e+00 -7.304888963699340820e-01 1.363911032676696777e+00
1.545356869697570801e+00 2.155746370553970337e-01 -2.189361333847045898e+00 -7.798769474029541016e-01 1.517470002174377441e+00
1.314378738403320312e+00 4.462502002716064453e-01 -2.270042657852172852e+00 -5.438612699508666992e-01 1.507272005081176758e+00
1.285356402397155762e+00 2.627629041671752930e-01 -2.187564373016357422e+00 -4.028795063495635986e-01 1.684774518013000488e+00
5.853295326232910156e-01 -8.231123089790344238e-01 -1.478074193000793457e+00 3.238294422626495361e-01 1.113007664680480957e+00
1.007035017013549805e+00 -4.715953767299652100e-01 -1.749406933784484863e+00 2.191332578659057617e+00 1.737795352935791016e+00
9.713386297225952148e-01 -1.815960705280303955e-01 -1.514559030532836914e+00 2.064562320709228516e+00 1.037770748138427734e+00
9.336128234863281250e-01 -7.739427089691162109e-01 -1.092352032661437988e+00 1.100525379180908203e+00 5.762193799018859863e-01
9.311490058898925781e-01 -8.176040053367614746e-01 -1.134431362152099609e+00 1.125497579574584961e+00 6.315915584564208984e-01
6.362405419349670410e-01 -6.236381530761718750e-01 -1.036202907562255859e+00 8.173419237136840820e-01 6.706116795539855957e-01
8.039876818656921387e-01 -6.982538700103759766e-01 -8.250944018363952637e-01 9.720116853713989258e-01 7.795147299766540527e-01
6.902034282684326172e-01 -7.110264897346496582e-01 -4.588308930397033691e-01 1.255855321884155273e+00 1.054831981658935547e+00
9.268703460693359375e-01 -6.217145323753356934e-01 -9.434717893600463867e-01 1.068922519683837891e+00 1.155596017837524414e+00
1.779540777206420898e+00 -1.266748070716857910e+00 -1.736181378364562988e+00 4.593292176723480225e-01 1.558760523796081543e+00
1.947141766548156738e+00 -1.388664722442626953e+00 -1.505311846733093262e+00 4.079882502555847168e-01 1.457295179367065430e+00
1.391683220863342285e+00 -1.357012510299682617e+00 -1.180431008338928223e+00 -8.122909069061279297e-01 1.678910255432128906e+00
9.459418058395385742e-01 -1.791210532188415527e+00 -1.296180725097656250e+00 -5.885995626449584961e-01 1.107369303703308105e+00
1.021402239799499512e+00 -1.115469932556152344e+00 -1.838426232337951660e+00 -9.019153714179992676e-01 1.107442498207092285e+00
1.148428082466125488e+00 -1.000811457633972168e+00 -1.266149282455444336e+00 3.102450445294380188e-02 9.786854386329650879e-01
8.257988691329956055e-01 -6.379868388175964355e-01 -1.022429704666137695e+00 7.735191285610198975e-02 7.164807915687561035e-01
7.047856450080871582e-01 -3.898546099662780762e-01 -3.394746780395507812e-01 -3.291251659393310547e-01 1.018012404441833496e+00
5.180464386940002441e-01 -4.219849407672882080e-02 -5.268233418464660645e-01 -1.836024820804595947e-01 9.732450246810913086e-01
5.672051310539245605e-01 -6.410958245396614075e-03 -4.135454297065734863e-01 -1.688494831323623657e-01 8.597863316535949707e-01
6.154595017433166504e-01 2.276529744267463684e-02 -3.479241430759429932e-01 -1.157688647508621216e-01 7.825812697410583496e-01
5.525624752044677734e-01 -9.966622292995452881e-02 -4.275466203689575195e-01 -9.330241382122039795e-02 5.855286717414855957e-01
6.811949610710144043e-01 -2.807540893554687500e-01 2.401284500956535339e-02 -7.068879902362823486e-02 5.395464897155761719e-01
6.884556412696838379e-01 -2.788123488426208496e-01 3.952378407120704651e-03 -1.052098274230957031e-01 5.270622372627258301e-01
6.884556412696838379e-01 -2.788123488426208496e-01 3.952378407120704651e-03 -1.052098274230957031e-01 5.270622372627258301e-01
4.380263686180114746e-01 -2.567718029022216797e-01 1.603870093822479248e-02 -2.990859150886535645e-01 5.849639177322387695e-01
4.374956786632537842e-01 -2.706428170204162598e-01 5.461767315864562988e-02 -2.616267204284667969e-01 5.838275551795959473e-01
4.384988248348236084e-01 -2.634321153163909912e-01 6.003673002123832703e-02 -2.423092275857925415e-01 5.388447046279907227e-01
2.239926159381866455e-01 -4.106202125549316406e-01 1.439517289400100708e-01 -1.209544092416763306e-01 6.059103608131408691e-01
1.712257862091064453e-01 -3.259368836879730225e-01 5.723587423563003540e-02 5.135492980480194092e-02 6.190627813339233398e-01
3.110221028327941895e-01 -5.370445251464843750e-01 -1.129351705312728882e-01 5.228161811828613281e-01 1.026888489723205566e+00
3.769524991512298584e-01 -5.234623551368713379e-01 1.793042123317718506e-01 7.657619714736938477e-01 1.137246489524841309e+00
4.824494123458862305e-01 -5.362777113914489746e-01 -2.627682685852050781e-01 8.751029372215270996e-01 9.263232350349426270e-01
5.157434344291687012e-01 -7.276047468185424805e-01 -3.400416374206542969e-01 1.046815156936645508e+00 6.931058168411254883e-01
4.825159609317779541e-01 -7.439970970153808594e-01 -2.684703171253204346e-01 1.058562755584716797e+00 6.706946492195129395e-01
3.594080209732055664e-01 -7.401552200317382812e-01 -1.882064193487167358e-01 1.275519967079162598e+00 1.002201437950134277e+00
1.935853660106658936e-01 -6.665316820144653320e-01 -5.713138580322265625e-01 1.691628336906433105e+00 1.291236639022827148e+00
3.722774684429168701e-01 -3.879960775375366211e-01 -6.480033993721008301e-01 1.142069935798645020e+00 8.706187605857849121e-01
3.280039727687835693e-01 -1.789274066686630249e-01 -4.743338823318481445e-01 9.242129921913146973e-01 7.343515753746032715e-01
3.797342181205749512e-01 -2.557380795478820801e-01 -7.501568198204040527e-01 7.685816287994384766e-01 1.162934660911560059e+00
-1.300134360790252686e-01 -7.854510545730590820e-01 -9.909083843231201172e-01 3.820182085037231445e-01 1.022533893585205078e+00
-1.989381760358810425e-01 -9.166312813758850098e-01 -1.154492616653442383e+00 1.734700798988342285e-02 1.132856845855712891e+00
5.565025210380554199e-01 -6.027309298515319824e-01 -7.797874212265014648e-01 -3.419898152351379395e-01 3.460122644901275635e-01
5.565025210380554199e-01 -6.027309298515319824e-01 -7.797874212265014648e-01 -3.419898152351379395e-01 3.460122644901275635e-01
4.356378316879272461e-01 -4.937920570373535156e-01 -8.604483604431152344e-01 -3.148939907550811768e-01 2.775276601314544678e-01
5.382345318794250488e-01 3.766011595726013184e-01 -1.212376236915588379e+00 6.950152516365051270e-01 9.025127887725830078e-01
5.262516736984252930e-01 2.346780598163604736e-01 -1.209898591041564941e+00 7.754638195037841797e-01 6.704372167587280273e-01
5.979788303375244141e-01 1.809548437595367432e-01 -1.184034466743469238e+00 7.037477493286132812e-01 6.497778892517089844e-01
3.937495946884155273e-01 4.414352774620056152e-01 -9.563247561454772949e-01 1.035940408706665039e+00 6.559951305389404297e-01
3.719533383846282959e-01 4.250625073909759521e-01 -9.131343364715576172e-01 1.004366874694824219e+00 5.985606312751770020e-01
1.567471623420715332e-01 3.480744957923889160e-01 -6.107056140899658203e-01 1.014531850814819336e+00 5.448255538940429688e-01
3.371408879756927490e-01 4.179296493530273438e-01 -7.270177602767944336e-01 9.508924484252929688e-01 5.713558197021484375e-01
3.371408879756927490e-01 4.179296493530273438e-01 -7.270177602767944336e-01 9.508924484252929688e-01 5.713558197021484375e-01
2.639552056789398193e-01 5.055384039878845215e-01 -7.847041487693786621e-01 1.006602764129638672e+00 5.971519351005554199e-01
2.639552056789398193e-01 5.055384039878845215e-01 -7.847041487693786621e-01 1.006602764129638672e+00 5.971519351005554199e-01
4.465792477130889893e-01 4.534742534160614014e-01 -7.341456413269042969e-01 1.391440391540527344e+00 7.153715491294860840e-01
2.980302274227142334e-01 2.561762928962707520e-01 -7.758342027664184570e-01 1.239932060241699219e+00 6.360403895378112793e-01
4.852190017700195312e-01 2.315576374530792236e-01 -7.807886004447937012e-01 9.654337763786315918e-01 8.313655853271484375e-01
4.576251506805419922e-01 3.482536673545837402e-01 -7.249384522438049316e-01 9.660574197769165039e-01 8.187685608863830566e-01
4.816508591175079346e-01 3.271634578704833984e-01 -7.035466432571411133e-01 1.061005353927612305e+00 8.664152026176452637e-01
4.425172209739685059e-01 2.411248087882995605e-01 -7.609456181526184082e-01 9.969415664672851562e-01 9.138959050178527832e-01
6.880452632904052734e-01 -2.703870460391044617e-02 -6.205357909202575684e-01 1.166960120201110840e+00 6.954706907272338867e-01
6.972682476043701172e-01 3.108148090541362762e-02 -4.922209680080413818e-01 1.118702054023742676e+00 7.806894779205322266e-01
5.774964094161987305e-01 -1.135966368019580841e-02 -8.449225425720214844e-01 1.024618148803710938e+00 5.998439788818359375e-01
5.025284290313720703e-01 -1.566414837725460529e-03 -1.443003654479980469e+00 2.177007794380187988e-01 3.646236360073089600e-01
5.432208180427551270e-01 -7.562933862209320068e-02 -1.505665063858032227e+00 5.417671203613281250e-01 5.742073059082031250e-01
2.390950173139572144e-01 2.045348733663558960e-01 -1.487761855125427246e+00 4.245655834674835205e-01 7.399998307228088379e-01
7.684825062751770020e-01 -6.181785464286804199e-01 -3.255346417427062988e-01 9.326776489615440369e-03 6.812929511070251465e-01
8.868178129196166992e-01 -9.896385669708251953e-01 -4.837061762809753418e-01 -1.236363276839256287e-01 6.911476850509643555e-01
9.463781118392944336e-01 -1.108046889305114746e+00 -6.358757615089416504e-01 -4.784283638000488281e-01 1.404513955116271973e+00
7.387909293174743652e-01 -1.196734547615051270e+00 -3.415682613849639893e-01 -2.093282639980316162e-01 1.121785640716552734e+00
3.311783969402313232e-01 2.552413940429687500e-01 -8.861751556396484375e-01 1.385467946529388428e-01 2.031760215759277344e+00
8.823527693748474121e-01 -2.462652027606964111e-01 -2.758249640464782715e-01 1.386953353881835938e+00 1.351031780242919922e+00
6.028223037719726562e-01 4.972386956214904785e-01 -8.987192809581756592e-02 8.163232803344726562e-01 1.559978365898132324e+00
1.770404875278472900e-01 -1.888393759727478027e-01 1.401968598365783691e-01 1.280203461647033691e+00 1.257150888442993164e+00
6.415326893329620361e-02 -1.436641812324523926e-01 3.493112921714782715e-01 1.192383170127868652e+00 1.524570703506469727e+00
1.592093557119369507e-01 -7.381303310394287109e-01 1.857051849365234375e-01 1.211681365966796875e+00 1.668958544731140137e+00
1.614474654197692871e-01 -1.060518741607666016e+00 -1.595868915319442749e-02 1.153912067413330078e+00 1.640119314193725586e+00
8.531692624092102051e-01 4.815626889467239380e-03 -2.457238584756851196e-01 3.898707926273345947e-01 1.820561170578002930e+00
2.404008656740188599e-01 -2.806068658828735352e-01 6.302753835916519165e-02 7.011144757270812988e-01 9.454723596572875977e-01
-1.292858570814132690e-01 2.020963281393051147e-01 5.112308636307716370e-02 1.271832466125488281e+00 1.341223478317260742e+00
-1.840370446443557739e-01 1.150681525468826294e-01 6.822828203439712524e-02 1.447578191757202148e+00 1.277108788490295410e+00
-1.151755601167678833e-01 9.738408774137496948e-02 -9.969541803002357483e-03 1.471137523651123047e+00 1.341470956802368164e+00
1.049903780221939087e-01 -9.602534770965576172e-02 2.049773186445236206e-02 1.316066622734069824e+00 1.377980947494506836e+00
2.019841782748699188e-02 -6.090427637100219727e-01 -9.273782372474670410e-02 6.977429986000061035e-01 5.068300962448120117e-01
7.194714993238449097e-02 -5.122071504592895508e-01 -2.169110625982284546e-01 7.139090895652770996e-01 5.166445374488830566e-01
2.503285706043243408e-01 -7.213038206100463867e-01 3.861344605684280396e-02 2.455632835626602173e-01 8.777141571044921875e-01
-1.453410685062408447e-01 -1.719254255294799805e-01 5.087485536932945251e-02 5.151904225349426270e-01 1.122475624084472656e+00
-3.176068663597106934e-01 -9.226497262716293335e-03 -1.093173995614051819e-01 5.224573016166687012e-01 1.183458089828491211e+00
-1.948304176330566406e-01 -8.180933073163032532e-03 -1.253400556743144989e-02 3.770471513271331787e-01 1.463415861129760742e+00
-2.670252323150634766e-02 5.577970296144485474e-03 -2.118920087814331055e-01 2.106194794178009033e-01 1.312511324882507324e+00
-7.354825735092163086e-02 9.582635015249252319e-03 -2.990498244762420654e-01 4.472530484199523926e-01 1.214472651481628418e+00
-1.305361650884151459e-02 -1.260826736688613892e-01 -1.520465761423110962e-01 3.493699729442596436e-01 1.183263778686523438e+00
8.301813900470733643e-02 -2.202556431293487549e-01 -2.055379096418619156e-03 -3.630717992782592773e-01 1.230367302894592285e+00
1.019457429647445679e-01 -2.575112283229827881e-01 3.339511528611183167e-02 -3.610558211803436279e-01 1.214788794517517090e+00
2.117605954408645630e-01 7.678895443677902222e-02 -1.149917364120483398e+00 3.407762348651885986e-01 2.055860757827758789e+00
3.311312198638916016e-01 -1.240959644317626953e+00 -6.073673367500305176e-01 -4.461792111396789551e-01 8.586348891258239746e-01
1.472382992506027222e-01 -9.954121112823486328e-01 -1.371670007705688477e+00 -3.518179953098297119e-01 7.209155559539794922e-01
1.287004798650741577e-01 -9.982730150222778320e-01 -1.693052291870117188e+00 1.133367121219635010e-01 3.111672401428222656e-01
1.417994648218154907e-01 -9.438444972038269043e-01 -1.115756511688232422e+00 5.406074598431587219e-02 7.769097089767456055e-01
1.031229719519615173e-01 -1.097100853919982910e+00 -1.414542913436889648e+00 1.187708154320716858e-01 8.560392856597900391e-01
8.485008031129837036e-02 -8.324305415153503418e-01 -1.246066689491271973e+00 -1.115119159221649170e-01 1.167671442031860352e+00
2.972786687314510345e-02 -6.039708256721496582e-01 -1.206277489662170410e+00 9.023477137088775635e-02 1.258967757225036621e+00
5.162354558706283569e-02 -4.667084217071533203e-01 -8.095406889915466309e-01 4.435708820819854736e-01 6.847050189971923828e-01
8.820903301239013672e-02 -2.365247607231140137e-01 -9.292616248130798340e-01 4.847522974014282227e-01 6.565238237380981445e-01
8.866404742002487183e-02 -4.405109584331512451e-01 -1.010175943374633789e+00 9.311243891716003418e-01 5.704365372657775879e-01
-4.594057425856590271e-02 -1.294532716274261475e-01 -2.552196979522705078e-01 8.016917705535888672e-01 6.401099562644958496e-01
-3.511729463934898376e-02 -2.551789879798889160e-01 -6.658507138490676880e-02 8.022459149360656738e-01 7.211131453514099121e-01
5.197134613990783691e-01 -3.309653103351593018e-01 -3.389154672622680664e-01 -1.987537443637847900e-01 1.087780237197875977e+00
5.346630215644836426e-01 -3.524880111217498779e-01 -3.342702388763427734e-01 -2.350795865058898926e-01 1.054120540618896484e+00
3.210999071598052979e-01 -8.485170006752014160e-01 -4.134162515401840210e-02 -3.783016502857208252e-01 1.161442160606384277e+00
1.163080811500549316e+00 -6.808245182037353516e-01 -5.684348940849304199e-01 -6.036642789840698242e-01 1.237589955329895020e+00
1.217271447181701660e+00 -5.323767662048339844e-01 -7.624696493148803711e-01 -2.580952048301696777e-01 1.084521889686584473e+00
1.150666475296020508e+00 -3.912739157676696777e-01 -8.454807400703430176e-01 -5.617697536945343018e-02 1.111054182052612305e+00
1.223463177680969238e+00 -8.950043916702270508e-01 -7.025585770606994629e-01 -5.347067117691040039e-01 1.330399394035339355e+00
9.398705363273620605e-01 -1.038004755973815918e+00 -5.881903171539306641e-01 -4.723228514194488525e-01 8.651435375213623047e-01
9.296662211418151855e-01 -8.365911245346069336e-01 -6.805670261383056641e-01 -4.701100885868072510e-01 8.053440451622009277e-01
1.037413716316223145e+00 -1.082503318786621094e+00 -5.692858695983886719e-01 -2.206850945949554443e-01 9.798722267150878906e-01
1.046780347824096680e+00 -7.881115674972534180e-01 -7.177496552467346191e-01 -3.763689994812011719e-01 9.796001911163330078e-01
1.243905305862426758e+00 -4.786517918109893799e-01 -1.142570376396179199e+00 -1.751921325922012329e-01 9.087827801704406738e-01
1.223398208618164062e+00 -3.749886453151702881e-01 -1.381927013397216797e+00 -1.567537784576416016e-01 7.850642800331115723e-01
7.449879050254821777e-01 -2.962426245212554932e-01 -1.633643269538879395e+00 -4.502189159393310547e-01 6.550243496894836426e-01
8.267318606376647949e-01 8.366495370864868164e-02 -1.752224445343017578e+00 -2.143675088882446289e-01 8.517116904258728027e-01
5.618172883987426758e-01 1.259409934282302856e-01 -1.758258104324340820e+00 7.150360941886901855e-02 7.118926048278808594e-01
3.804255723953247070e-01 -3.916164487600326538e-02 -1.842470407485961914e+00 1.864380091428756714e-01 6.184785962104797363e-01
3.705388307571411133e-01 -4.518768563866615295e-02 -1.820407986640930176e+00 2.027165889739990234e-01 5.741006135940551758e-01
3.035394549369812012e-01 -7.281340956687927246e-01 -6.703435182571411133e-01 -4.362702667713165283e-01 1.055124759674072266e+00
3.088822960853576660e-01 -7.188183665275573730e-01 -7.093362212181091309e-01 -4.052427113056182861e-01 1.072163701057434082e+00
5.818571448326110840e-01 -1.425651758909225464e-01 -8.940030932426452637e-01 -1.047537326812744141e-01 1.312279820442199707e+00
-5.634592175483703613e-01 -6.593320369720458984e-01 -7.634256780147552490e-02 4.297992587089538574e-01 1.629185080528259277e+00
8.132735639810562134e-02 -6.347708106040954590e-01 8.926074206829071045e-02 6.952998042106628418e-02 1.223132014274597168e+00
1.257695853710174561e-01 -5.167611241340637207e-01 -1.201610043644905090e-01 1.118097081780433655e-01 1.390648007392883301e+00
8.801296949386596680e-01 -1.259794533252716064e-01 -1.346372961997985840e-01 5.985500216484069824e-01 1.754566669464111328e+00
7.634173035621643066e-01 -2.471128702163696289e-01 2.809844538569450378e-02 2.810464501380920410e-01 2.227629661560058594e+00
2.494691610336303711e-01 -1.070571660995483398e+00 -1.030722141265869141e+00 2.383662909269332886e-01 8.122474551200866699e-01
8.205900341272354126e-02 -8.699644207954406738e-01 -9.398515224456787109e-01 2.594186738133430481e-02 6.489942669868469238e-01
2.382169365882873535e-01 -4.205993413925170898e-01 -8.074350953102111816e-01 7.996801286935806274e-02 4.670821428298950195e-01
4.580174684524536133e-01 -3.116182386875152588e-01 -6.927825212478637695e-01 2.365090996026992798e-01 4.046643376350402832e-01
3.711795210838317871e-01 -3.453354537487030029e-01 -7.377326488494873047e-01 4.158609211444854736e-01 3.043499290943145752e-01
4.377284944057464600e-01 -3.113858103752136230e-01 -7.801234126091003418e-01 2.436251789331436157e-01 4.009685814380645752e-01
-9.734316170215606689e-02 -1.653086692094802856e-01 1.045236289501190186e-01 9.768883585929870605e-01 1.001880884170532227e+00
-9.734316170215606689e-02 -1.653086692094802856e-01 1.045236289501190186e-01 9.768883585929870605e-01 1.001880884170532227e+00
-1.130166873335838318e-01 1.523710787296295166e-01 1.067819446325302124e-02 7.104771137237548828e-01 1.109421253204345703e+00
2.357011288404464722e-01 -9.157618284225463867e-01 3.291278705000877380e-02 4.040193557739257812e-01 1.279984116554260254e+00
1.590399444103240967e-01 -9.976062774658203125e-01 -1.374736875295639038e-01 3.520891368389129639e-01 1.268716931343078613e+00
3.626279234886169434e-01 -2.692036032676696777e-01 -5.483885407447814941e-01 5.844588875770568848e-01 1.300989985466003418e+00
6.614769697189331055e-01 -5.938322097063064575e-02 -1.301526188850402832e+00 -5.667312070727348328e-02 8.466385006904602051e-01
6.897916197776794434e-01 -6.980784237384796143e-04 -1.246915221214294434e+00 -4.969637840986251831e-03 7.999194264411926270e-01
6.942858099937438965e-01 3.515655100345611572e-01 -1.352712273597717285e+00 1.561153233051300049e-01 1.121506452560424805e+00
5.723664760589599609e-01 3.026518523693084717e-01 -1.712124586105346680e+00 -9.399085491895675659e-02 1.266207456588745117e+00
7.244549393653869629e-01 4.418902993202209473e-01 -1.919216990470886230e+00 -3.710192739963531494e-01 1.186900138854980469e+00
1.358586907386779785e+00 -4.316670298576354980e-01 -1.410075426101684570e+00 2.549785673618316650e-01 1.052959203720092773e+00
1.547471165657043457e+00 -2.316034585237503052e-01 -9.767336845397949219e-01 2.009239345788955688e-01 1.679406404495239258e+00
1.389176130294799805e+00 -1.933600157499313354e-01 -6.258662939071655273e-01 1.382685899734497070e-01 1.436514735221862793e+00
1.229628324508666992e+00 -7.845429182052612305e-01 6.102417409420013428e-02 2.036039531230926514e-01 1.273864626884460449e+00
1.079897284507751465e+00 -6.165077686309814453e-01 -8.655989915132522583e-02 -2.368971705436706543e-01 1.101327300071716309e+00
1.178627848625183105e+00 -4.480392336845397949e-01 -1.179401725530624390e-01 -3.217533826828002930e-01 1.179037213325500488e+00
1.094359159469604492e+00 -3.480912446975708008e-01 -1.692783683538436890e-01 -3.087150156497955322e-01 1.149074673652648926e+00
9.111575484275817871e-01 -2.626866400241851807e-01 -7.894416898488998413e-02 -1.353244483470916748e-01 1.271906733512878418e+00
8.241485357284545898e-01 -8.528450131416320801e-02 2.077533006668090820e-01 3.586983084678649902e-01 1.486993551254272461e+00
6.435664296150207520e-01 2.444874048233032227e-01 3.613170236349105835e-03 1.069086551666259766e+00 1.181254386901855469e+00
5.115941166877746582e-01 1.557308733463287354e-01 1.629616618156433105e-01 9.840487837791442871e-01 1.055620789527893066e+00
6.449880003929138184e-01 3.894606530666351318e-01 1.711637377738952637e-01 1.464203119277954102e+00 1.995492696762084961e+00
7.054391503334045410e-01 3.742736577987670898e-01 8.303840458393096924e-02 1.378391385078430176e+00 2.063669919967651367e+00
7.110598087310791016e-01 5.032224059104919434e-01 -1.120342314243316650e-01 1.157505989074707031e+00 2.288735389709472656e+00
1.562601923942565918e-01 9.842503070831298828e-01 -7.476541399955749512e-01 1.036589622497558594e+00 2.517621040344238281e+00
3.637580275535583496e-01 4.759878814220428467e-01 -1.238987803459167480e+00 1.311920285224914551e+00 1.836819887161254883e+00
9.648310393095016479e-02 5.230716988444328308e-02 -1.088499784469604492e+00 1.148521780967712402e+00 2.155601978302001953e+00
-3.133970499038696289e-01 2.025673165917396545e-02 -5.162696838378906250e-01 1.343045949935913086e+00 1.626432657241821289e+00
-1.735644489526748657e-01 2.470740675926208496e-01 -6.030530333518981934e-01 1.431490659713745117e+00 1.527004599571228027e+00
-8.439020067453384399e-02 1.961734294891357422e-01 -4.189702868461608887e-01 8.166421055793762207e-01 9.379568696022033691e-01
-1.386512219905853271e-01 3.939079120755195618e-03 -3.411077260971069336e-01 9.282202720642089844e-01 1.270540475845336914e+00
4.781715571880340576e-02 7.745326310396194458e-02 2.080051898956298828e-01 2.480498850345611572e-01 1.570906043052673340e+00
1.443557143211364746e-01 8.636028319597244263e-02 3.284615874290466309e-01 2.715225219726562500e-01 1.482612133026123047e+00
3.558031320571899414e-01 -1.228288859128952026e-01 -1.103681027889251709e-01 7.533444464206695557e-02 1.123079895973205566e+00
4.844716191291809082e-01 1.669529378414154053e-01 -4.558641463518142700e-02 1.110034659504890442e-01 1.016765952110290527e+00
1.028009772300720215e+00 -2.351632341742515564e-02 -2.827915549278259277e-01 -3.195040524005889893e-01 1.575322628021240234e+00
1.424433827400207520e+00 -1.674104630947113037e-01 -4.437249898910522461e-01 -1.748786717653274536e-01 1.900548219680786133e+00
1.288411617279052734e+00 -1.370881646871566772e-01 -4.997945427894592285e-01 -9.685867279767990112e-02 2.209209442138671875e+00
9.830594062805175781e-01 -8.260465264320373535e-01 -2.689319252967834473e-01 6.887859851121902466e-02 1.464126586914062500e+00
6.157862544059753418e-01 -9.746613502502441406e-01 -5.141469240188598633e-01 1.868270635604858398e-01 1.225969910621643066e+00
4.607097506523132324e-01 -1.236307263374328613e+00 -1.252174139022827148e+00 -3.738930523395538330e-01 1.497798800468444824e+00
7.225019335746765137e-01 -1.170540332794189453e+00 -1.323981404304504395e+00 -4.349480271339416504e-01 1.514313101768493652e+00
-1.140304654836654663e-01 -1.596155405044555664e+00 -7.680186629295349121e-01 4.929754734039306641e-01 8.546507954597473145e-01
-1.467320770025253296e-01 -1.797386527061462402e+00 -1.219314694404602051e+00 3.300385773181915283e-01 7.411025762557983398e-01
-1.467320770025253296e-01 -1.797386527061462402e+00 -1.219314694404602051e+00 3.300385773181915283e-01 7.411025762557983398e-01
-9.832350909709930420e-02 -1.759598851203918457e+00 -2.065748691558837891e+00 1.137456417083740234e+00 2.071085691452026367e+00
-1.492856740951538086e-01 -1.726426482200622559e+00 -2.217486381530761719e+00 7.864971756935119629e-01 1.869289875030517578e+00
3.636802434921264648e-01 -1.655897617340087891e+00 -2.303650856018066406e+00 -1.346215605735778809e-02 1.413590312004089355e+00
5.791465640068054199e-01 -8.767763972282409668e-01 -2.273026704788208008e+00 6.730148792266845703e-01 1.105141520500183105e+00
7.175437211990356445e-01 4.310204684734344482e-01 -1.576548457145690918e+00 1.629379153251647949e+00 1.404854893684387207e+00
6.269495487213134766e-01 4.391932487487792969e-01 -1.591707587242126465e+00 1.585355162620544434e+00 1.187561631202697754e+00
4.681743979454040527e-01 1.632609069347381592e-01 -1.649300336837768555e+00 1.567699074745178223e+00 8.589231967926025391e-01
4.551848173141479492e-01 1.917387843132019043e-01 -1.680474400520324707e+00 1.447113990783691406e+00 9.089158177375793457e-01
2.016541175544261932e-02 -6.731352210044860840e-01 -1.584998846054077148e+00 2.366392374038696289e+00 1.427790522575378418e+00
6.209642291069030762e-01 -9.698088765144348145e-01 -1.591761827468872070e+00 1.813212990760803223e+00 8.497050404548645020e-01
8.206200003623962402e-01 -1.162671804428100586e+00 -1.637622117996215820e+00 1.604718685150146484e+00 7.830175161361694336e-01
8.328552842140197754e-01 -1.724708557128906250e+00 -1.826721549034118652e+00 1.240898370742797852e+00 1.254774689674377441e+00
7.441658377647399902e-01 -1.605921745300292969e+00 -2.283068418502807617e+00 1.947781801223754883e+00 1.098883986473083496e+00
1.115759015083312988e+00 -1.735414743423461914e+00 -1.920620679855346680e+00 2.044403553009033203e+00 1.082019209861755371e+00
5.968980789184570312e-01 -2.119775302708148956e-02 -8.398878574371337891e-01 -9.291790425777435303e-02 6.971440315246582031e-01
5.617086887359619141e-01 1.079391092061996460e-01 -5.117614865303039551e-01 -1.997531205415725708e-02 8.846448063850402832e-01
3.994167149066925049e-01 -8.768275380134582520e-02 -1.011578664183616638e-01 -5.499423295259475708e-02 1.061181187629699707e+00
2.079248428344726562e-01 1.887012273073196411e-02 -9.895600378513336182e-02 -1.303996443748474121e-01 1.061175346374511719e+00
1.253538727760314941e-01 2.289988286793231964e-02 8.180620148777961731e-03 -1.067116297781467438e-02 1.224028229713439941e+00
4.002813994884490967e-01 4.632588475942611694e-03 -3.090830445289611816e-01 2.637674510478973389e-01 8.673871755599975586e-01
5.755583643913269043e-01 -1.700820177793502808e-01 -4.313909411430358887e-01 8.547375202178955078e-01 4.121512472629547119e-01
5.411917567253112793e-01 -1.428453922271728516e-01 -4.731389880180358887e-01 7.654104232788085938e-01 4.247276782989501953e-01
5.675997138023376465e-01 -2.503778636455535889e-01 -6.454448103904724121e-01 7.027924060821533203e-01 5.225569009780883789e-01
1.019551396369934082e+00 -7.764917016029357910e-01 -8.057740926742553711e-01 1.600746065378189087e-01 6.368783712387084961e-01
1.127620697021484375e+00 -6.853026747703552246e-01 -9.060805439949035645e-01 1.036546587944030762e+00 7.957923412322998047e-01
1.152255892753601074e+00 -3.977445662021636963e-01 -1.223848700523376465e+00 1.054714679718017578e+00 7.919240593910217285e-01
1.193384408950805664e+00 -2.800283432006835938e-01 -9.800329208374023438e-01 8.223909735679626465e-01 8.388320803642272949e-01
1.164173722267150879e+00 -2.354763597249984741e-01 -9.358829259872436523e-01 7.641687393188476562e-01 7.642065882682800293e-01
1.110298395156860352e+00 -2.773688137531280518e-01 -9.566191434860229492e-01 5.402983427047729492e-01 7.446506619453430176e-01
1.067169427871704102e+00 -3.277784883975982666e-01 -8.998552560806274414e-01 5.028183460235595703e-01 7.919341325759887695e-01
6.836460828781127930e-01 -3.674238622188568115e-01 -1.200456976890563965e+00 6.904124617576599121e-01 6.649481058120727539e-01
8.521708846092224121e-01 -7.777191996574401855e-01 -7.319229245185852051e-01 4.250243604183197021e-01 2.562355697154998779e-01
9.441250562667846680e-01 -8.667393326759338379e-01 -7.590120434761047363e-01 3.234524428844451904e-01 1.683139652013778687e-01
9.294745922088623047e-01 -8.128567934036254883e-01 -8.186183571815490723e-01 1.126566305756568909e-01 1.153725087642669678e-01
8.248713612556457520e-01 -7.047061920166015625e-01 -8.218159079551696777e-01 -8.340469747781753540e-02 1.734566837549209595e-01
3.910745680332183838e-01 -2.670319080352783203e-01 -1.764501810073852539e+00 -1.564492434263229370e-01 7.963019609451293945e-01
5.119842290878295898e-01 -6.667287945747375488e-01 -1.353677511215209961e+00 -2.001963853836059570e-01 5.893027186393737793e-01
7.824395298957824707e-01 -8.118798732757568359e-01 -1.267623543739318848e+00 -6.251844167709350586e-01 7.559010982513427734e-01
7.758510112762451172e-01 -5.659223198890686035e-01 -9.652859568595886230e-01 -9.675436615943908691e-01 1.357173681259155273e+00
8.096983432769775391e-01 -1.026299953460693359e+00 -7.862486243247985840e-01 -6.152766942977905273e-01 1.006633996963500977e+00
8.875711560249328613e-01 1.780174076557159424e-01 -1.284927964210510254e+00 -1.038279235363006592e-01 9.854366779327392578e-01
9.156896471977233887e-01 2.285448163747787476e-01 -1.406530261039733887e+00 3.794901818037033081e-02 9.179854393005371094e-01
7.645956873893737793e-01 3.611624538898468018e-01 -1.176272869110107422e+00 1.051091313362121582e+00 1.235586643218994141e+00
5.981923937797546387e-01 9.370201081037521362e-02 -1.068905830383300781e+00 1.030614972114562988e+00 1.020608782768249512e+00
3.783855140209197998e-01 -2.493483722209930420e-01 -5.380388498306274414e-01 7.839270830154418945e-01 6.256895661354064941e-01
6.578127741813659668e-01 1.516693532466888428e-01 -5.886633396148681641e-01 8.270884752273559570e-01 7.871000766754150391e-01
5.794252753257751465e-01 8.055578172206878662e-02 -7.333300113677978516e-01 9.198268055915832520e-01 6.925290822982788086e-01
9.039553403854370117e-01 -4.786971211433410645e-01 -8.238345384597778320e-02 1.172556042671203613e+00 9.506702423095703125e-01
7.806599140167236328e-01 -1.216591745615005493e-01 -2.425218746066093445e-02 1.084612369537353516e+00 7.033590078353881836e-01
4.026152491569519043e-01 -4.175014048814773560e-02 -1.696814149618148804e-01 1.565165281295776367e+00 9.812570810317993164e-01
4.026152491569519043e-01 -4.175014048814773560e-02 -1.696814149618148804e-01 1.565165281295776367e+00 9.812570810317993164e-01
1.110400199890136719e+00 -4.198865890502929688e-01 3.579210937023162842e-01 1.033299922943115234e+00 1.404204010963439941e+00
1.119508385658264160e+00 -2.988256514072418213e-01 4.504535496234893799e-01 1.043806672096252441e+00 1.423318266868591309e+00
1.151163697242736816e+00 -3.308181762695312500e-01 3.859024345874786377e-01 1.038362741470336914e+00 1.427101254463195801e+00
1.251376748085021973e+00 -5.282120108604431152e-01 -1.263400167226791382e-01 6.127789020538330078e-01 8.955324888229370117e-01
7.869724035263061523e-01 -2.883190810680389404e-01 -1.384219229221343994e-01 3.446389734745025635e-01 6.425331830978393555e-01
7.729585170745849609e-01 -3.730127811431884766e-01 -1.519031226634979248e-01 4.119649827480316162e-01 6.601998209953308105e-01
7.568253874778747559e-01 -5.289829373359680176e-01 1.300638914108276367e-01 -8.262332528829574585e-03 8.262454271316528320e-01
8.889369368553161621e-01 -7.977296710014343262e-01 -5.385674908757209778e-02 -9.330469369888305664e-02 1.042684912681579590e+00
4.040548205375671387e-01 -9.836997389793395996e-01 -8.396273851394653320e-02 7.251130044460296631e-02 1.256928563117980957e+00
6.748887896537780762e-01 -8.120533823966979980e-01 -7.587653398513793945e-01 -4.848667979240417480e-01 1.247393369674682617e+00
-5.998282879590988159e-02 -7.104236483573913574e-01 -9.363410472869873047e-01 1.746470481157302856e-02 3.964303731918334961e-01
3.757594153285026550e-03 -4.671613276004791260e-01 -1.068016767501831055e+00 -2.864509262144565582e-02 3.955940008163452148e-01
1.794875264167785645e-01 -2.435000389814376831e-01 -9.548959732055664062e-01 4.748799651861190796e-02 4.078242778778076172e-01
6.543371081352233887e-02 -3.263794481754302979e-01 -7.571484446525573730e-01 2.099859416484832764e-01 2.742103040218353271e-01
1.236902549862861633e-01 -3.134543001651763916e-01 -8.866846561431884766e-01 8.685871958732604980e-02 2.434383630752563477e-01
3.127073347568511963e-01 -2.132053077220916748e-01 -6.396137475967407227e-01 -1.959240250289440155e-02 2.447994947433471680e-01
3.074468374252319336e-01 -1.917622089385986328e-01 -6.379532217979431152e-01 4.727705568075180054e-02 2.147865444421768188e-01
3.913088440895080566e-01 -2.538506090641021729e-01 -4.798702299594879150e-01 1.115387976169586182e-01 1.685149520635604858e-01
8.081190586090087891e-01 -5.248111486434936523e-01 -6.470460295677185059e-01 2.572875916957855225e-01 4.043288528919219971e-01
8.237479329109191895e-01 -4.921026825904846191e-01 -6.022316813468933105e-01 3.016480207443237305e-01 3.737756013870239258e-01
1.013989329338073730e+00 -7.756448388099670410e-01 -3.760875463485717773e-01 9.819507598876953125e-01 6.617847681045532227e-01
6.907574534416198730e-01 -9.281696677207946777e-01 -2.629305720329284668e-01 9.622442126274108887e-01 8.396232724189758301e-01
7.351733446121215820e-01 -8.639871478080749512e-01 -3.954524397850036621e-01 1.290521383285522461e+00 7.548882365226745605e-01
7.861925959587097168e-01 -5.933979749679565430e-01 -1.023366451263427734e+00 9.311283230781555176e-01 1.242684245109558105e+00
1.051144123077392578e+00 -6.041799187660217285e-01 -6.419731378555297852e-01 6.753298640251159668e-01 7.700278162956237793e-01
1.066143512725830078e+00 -6.381081342697143555e-01 -5.783901810646057129e-01 7.268792986869812012e-01 7.490425705909729004e-01
3.548697531223297119e-01 4.241315126419067383e-01 -1.117246985435485840e+00 9.550779461860656738e-01 4.422604441642761230e-01
3.591346442699432373e-01 4.692021012306213379e-01 -1.125657439231872559e+00 9.287721514701843262e-01 5.109930038452148438e-01
3.591346442699432373e-01 4.692021012306213379e-01 -1.125657439231872559e+00 9.287721514701843262e-01 5.109930038452148438e-01
3.591346442699432373e-01 4.692021012306213379e-01 -1.125657439231872559e+00 9.287721514701843262e-01 5.109930038452148438e-01
2.113587260246276855e-01 3.486288487911224365e-01 -1.271743655204772949e+00 8.558521866798400879e-01 4.635081589221954346e-01
2.572396397590637207e-01 2.516484260559082031e-01 -1.150963664054870605e+00 6.942764520645141602e-01 4.384459257125854492e-01
1.185542568564414978e-01 1.757792234420776367e-01 -1.181919693946838379e+00 6.264047622680664062e-01 3.181746602058410645e-01
2.246186435222625732e-01 2.277197837829589844e-01 -1.057980179786682129e+00 4.512086510658264160e-01 4.819445312023162842e-01
1.652954816818237305e-01 3.251621425151824951e-01 -9.041972160339355469e-01 6.511460542678833008e-01 6.025173664093017578e-01
1.488922983407974243e-01 3.609499037265777588e-01 -6.928800344467163086e-01 8.083866834640502930e-01 1.062565684318542480e+00
-1.781913191080093384e-01 3.126480579376220703e-01 -1.141612768173217773e+00 8.660722970962524414e-01 1.106258273124694824e+00
-1.793440878391265869e-01 2.730417549610137939e-01 -1.123882889747619629e+00 7.877216935157775879e-01 1.101343154907226562e+00
-7.541587203741073608e-02 2.402200251817703247e-01 -8.979258537292480469e-01 6.345701217651367188e-01 1.144285559654235840e+00
-5.277391076087951660e-01 -5.073585361242294312e-02 -4.499246478080749512e-01 1.076771497726440430e+00 1.133737087249755859e+00
-5.187961459159851074e-01 -7.911179959774017334e-02 -4.098251163959503174e-01 1.037638306617736816e+00 1.182157397270202637e+00
-7.139557003974914551e-01 -3.177644312381744385e-01 -8.366047143936157227e-01 1.277938246726989746e+00 1.036581993103027344e+00
-1.160753071308135986e-01 -9.738373756408691406e-01 -6.827939748764038086e-01 9.354699850082397461e-01 1.775439977645874023e+00
1.911777555942535400e-01 -9.939413070678710938e-01 -1.277246117591857910e+00 9.638156294822692871e-01 2.252368927001953125e+00
2.112203240394592285e-01 -6.297590136528015137e-01 -9.985060095787048340e-01 6.789916157722473145e-01 3.991854667663574219e+00
3.097246885299682617e-01 2.378051280975341797e-01 -1.609973549842834473e+00 -2.221635282039642334e-01 4.093319892883300781e+00
4.557912349700927734e-01 -6.592517495155334473e-01 -6.890144348144531250e-01 -4.879209995269775391e-01 3.011238098144531250e+00
5.547898411750793457e-01 -5.523892641067504883e-01 -1.149798989295959473e+00 6.550292372703552246e-01 2.799271583557128906e+00
4.939471483230590820e-01 -6.246097683906555176e-01 -1.192948937416076660e+00 1.012250423431396484e+00 3.113955497741699219e+00
4.792404174804687500e-01 -1.036230564117431641e+00 -1.786666631698608398e+00 1.078630566596984863e+00 2.764772891998291016e+00
4.955506920814514160e-01 -8.950927257537841797e-01 -1.153410911560058594e+00 -6.594627499580383301e-01 1.299143075942993164e+00
6.842653155326843262e-01 -1.250433206558227539e+00 -1.124602437019348145e+00 -5.438844561576843262e-01 9.213852882385253906e-01
6.085098981857299805e-01 -1.037382721900939941e+00 -1.000879645347595215e+00 -4.965678155422210693e-01 8.909313082695007324e-01
7.298762202262878418e-01 -1.067214369773864746e+00 -1.158330440521240234e+00 -2.299848496913909912e-01 6.199002861976623535e-01
8.444249033927917480e-01 -1.121791362762451172e+00 -1.145386576652526855e+00 -2.939738035202026367e-01 5.469812750816345215e-01
6.760790944099426270e-01 -9.072223901748657227e-01 -6.759068965911865234e-01 -2.600279450416564941e-01 5.030613541603088379e-01
1.201557278633117676e+00 -4.445999264717102051e-01 -1.010724186897277832e+00 3.525234460830688477e-01 5.429748296737670898e-01
1.428891301155090332e+00 -9.483720064163208008e-01 -1.197776079177856445e+00 4.572472870349884033e-01 2.631281316280364990e-01
1.411127567291259766e+00 -9.390878677368164062e-01 -1.346954703330993652e+00 3.233909606933593750e-01 2.609828412532806396e-01
1.336552977561950684e+00 -9.495112895965576172e-01 -1.353288769721984863e+00 3.667657673358917236e-01 3.729128539562225342e-01
4.757762849330902100e-01 -8.161512613296508789e-01 -6.281040310859680176e-01 1.585831791162490845e-01 1.052797436714172363e+00
5.942883491516113281e-01 -3.855531513690948486e-01 -6.831886768341064453e-01 4.508221447467803955e-01 1.047721028327941895e+00
3.938723802566528320e-01 -2.984225749969482422e-01 -6.345489621162414551e-01 4.250661730766296387e-01 1.121863007545471191e+00
5.268688201904296875e-01 -3.619685471057891846e-01 -4.442498981952667236e-01 4.819168746471405029e-01 1.183105111122131348e+00
6.057846546173095703e-01 -7.348770499229431152e-01 -5.924422740936279297e-01 1.068795204162597656e+00 7.740479111671447754e-01
6.270515322685241699e-01 -7.532792091369628906e-01 -4.923503696918487549e-01 1.108325242996215820e+00 7.930952906608581543e-01
8.303430676460266113e-01 -1.227408051490783691e+00 -7.871009409427642822e-02 5.686285495758056641e-01 6.934806108474731445e-01
8.282231688499450684e-01 -4.690265282988548279e-02 -8.104211091995239258e-01 6.596014499664306641e-01 1.004979372024536133e+00
1.065620899200439453e+00 -3.140348494052886963e-01 -9.945665001869201660e-01 9.511497616767883301e-01 8.699504733085632324e-01
9.148690104484558105e-01 -4.976568520069122314e-01 -6.718603372573852539e-01 1.328093111515045166e-01 4.696162343025207520e-01
9.695526957511901855e-01 -5.199835896492004395e-01 -8.135827183723449707e-01 -1.477185636758804321e-03 5.120070576667785645e-01
6.866820454597473145e-01 -1.310713648796081543e+00 -5.687700510025024414e-01 9.304836392402648926e-02 8.295476436614990234e-01
6.494322419166564941e-01 -1.436848163604736328e+00 -5.690326690673828125e-01 7.426189184188842773e-01 1.291706681251525879e+00
5.985022783279418945e-01 -1.126225233078002930e+00 -4.824520945549011230e-01 5.860586166381835938e-01 1.412247300148010254e+00
5.329200625419616699e-01 -1.005229353904724121e+00 -4.690648317337036133e-01 4.346337616443634033e-01 1.253553509712219238e+00
4.327976107597351074e-01 -3.906345367431640625e-01 -4.866393655538558960e-02 1.567488312721252441e-01 1.029431462287902832e+00
9.037181735038757324e-01 -2.710812091827392578e-01 -7.495859265327453613e-02 -3.492411971092224121e-01 1.819460749626159668e+00
2.578983604907989502e-01 5.693084001541137695e-01 2.331793457269668579e-01 -1.606863737106323242e-01 2.636639833450317383e+00
-2.112969011068344116e-01 1.515800952911376953e-01 -4.030019044876098633e-01 1.212831497192382812e+00 2.286064624786376953e+00
-1.804807037115097046e-02 3.003682196140289307e-01 2.269338220357894897e-01 3.911966681480407715e-01 2.311027526855468750e+00
1.344091445207595825e-01 3.595471084117889404e-01 1.081398054957389832e-01 2.904630303382873535e-01 2.139532089233398438e+00
1.121436506509780884e-01 5.274756550788879395e-01 1.129455044865608215e-01 2.009892910718917847e-01 1.927024245262145996e+00
2.849173247814178467e-01 5.633793473243713379e-01 2.180963754653930664e-03 7.449066638946533203e-02 1.905908584594726562e+00
1.564227938652038574e-01 6.120279431343078613e-01 -2.538901567459106445e-01 4.049464687705039978e-02 1.995836734771728516e+00
2.055496871471405029e-01 4.303768277168273926e-01 -4.964778572320938110e-02 -4.393681585788726807e-01 2.049616575241088867e+00
6.688963621854782104e-02 4.385765492916107178e-01 6.733398884534835815e-03 -4.278617501258850098e-01 2.092975616455078125e+00
-6.392792612314224243e-02 2.923887073993682861e-01 7.034432888031005859e-02 -1.082191318273544312e-01 1.802755475044250488e+00
-6.546243280172348022e-02 3.172346353530883789e-01 1.338585019111633301e-01 -2.923107147216796875e-02 1.681320667266845703e+00
1.385123133659362793e-01 5.480369329452514648e-01 5.431081652641296387e-01 8.322973847389221191e-01 3.136999368667602539e+00
1.244968414306640625e+00 -6.873165965080261230e-01 -1.804840564727783203e-01 -1.884229481220245361e-01 1.718523263931274414e+00
1.000816583633422852e+00 -8.962206244468688965e-01 -2.152974605560302734e-01 -1.738213747739791870e-01 1.604677438735961914e+00
7.475051879882812500e-01 -8.634310960769653320e-01 -3.750770986080169678e-01 3.750224411487579346e-01 1.371719956398010254e+00
7.875390052795410156e-01 -3.652350902557373047e-01 -5.576526522636413574e-01 4.527517408132553101e-02 9.482500553131103516e-01
7.194200754165649414e-01 -5.476315021514892578e-01 -5.407543778419494629e-01 -2.323415577411651611e-01 8.870925307273864746e-01
8.348069787025451660e-01 -5.548992753028869629e-01 -7.526537179946899414e-01 -5.922266468405723572e-02 7.561790347099304199e-01
8.438981771469116211e-01 -7.212075591087341309e-01 -5.704022645950317383e-01 3.308731317520141602e-01 7.346196770668029785e-01
9.414051175117492676e-01 -5.103819966316223145e-01 -8.122115135192871094e-01 4.061560630798339844e-01 8.246954083442687988e-01
7.551388740539550781e-01 -6.645698547363281250e-01 -1.213124871253967285e+00 7.432242035865783691e-01 4.100336730480194092e-01
7.227898836135864258e-01 -1.660926699638366699e+00 -3.626335859298706055e-01 1.569118946790695190e-01 9.505065679550170898e-01
1.929443702101707458e-02 -1.407791972160339355e+00 -8.248042464256286621e-01 8.375558853149414062e-01 1.590318202972412109e+00
5.015321075916290283e-02 -5.228531956672668457e-01 -7.585490942001342773e-01 1.591522097587585449e-01 1.611749410629272461e+00
-1.108093634247779846e-01 -8.590434789657592773e-01 -6.953386664390563965e-01 1.450168490409851074e-01 1.831994533538818359e+00
-1.621396839618682861e-01 -9.932343363761901855e-01 -1.027951598167419434e+00 -1.811643093824386597e-01 1.523428201675415039e+00
-2.010289579629898071e-02 -1.526934504508972168e+00 -1.277873754501342773e+00 -3.004096746444702148e-01 1.406290054321289062e+00
3.686248511075973511e-02 -1.638892531394958496e+00 -1.271315932273864746e+00 -3.568559288978576660e-01 1.322437405586242676e+00
2.213437110185623169e-03 -1.657430529594421387e+00 -1.281123161315917969e+00 -4.029181003570556641e-01 1.261570215225219727e+00
6.111325025558471680e-01 -1.568357110023498535e+00 -1.341681838035583496e+00 -1.276090294122695923e-01 7.954022884368896484e-01
1.342251777648925781e+00 -1.723434090614318848e+00 -1.252392292022705078e+00 1.775579154491424561e-01 3.807862401008605957e-01
1.248516678810119629e+00 -1.719896793365478516e+00 -1.273920536041259766e+00 5.101795122027397156e-02 4.133039414882659912e-01
1.330355525016784668e+00 -1.638345479965209961e+00 -1.327465057373046875e+00 1.013896763324737549e-01 5.677483081817626953e-01
1.311011672019958496e+00 -1.531827092170715332e+00 -1.276686310768127441e+00 1.217401176691055298e-01 5.665227770805358887e-01
1.933644413948059082e+00 -1.840867400169372559e+00 -7.988062500953674316e-01 8.740153312683105469e-01 1.714221239089965820e+00
1.681451678276062012e+00 -2.552769184112548828e+00 -2.589944601058959961e-01 7.290388345718383789e-01 2.540519237518310547e+00
1.735571503639221191e+00 -2.574771881103515625e+00 -4.449446499347686768e-01 8.279552459716796875e-01 2.673530101776123047e+00
1.517051100730895996e+00 -2.772098541259765625e+00 -5.697637200355529785e-01 7.965669631958007812e-01 2.320664167404174805e+00
1.449390530586242676e+00 -2.614870786666870117e+00 -2.887170314788818359e-01 1.117779374122619629e+00 1.917858958244323730e+00
1.571228504180908203e+00 -2.217707395553588867e+00 -5.781953334808349609e-01 8.722895383834838867e-01 2.268097639083862305e+00
1.490536212921142578e+00 -2.006536245346069336e+00 -8.349021673202514648e-01 4.859945774078369141e-01 2.266994476318359375e+00
1.546974301338195801e+00 -1.998397469520568848e+00 -1.043638586997985840e+00 2.089644372463226318e-01 2.103334903717041016e+00
3.144198358058929443e-01 -1.357101678848266602e+00 -9.916067719459533691e-01 4.722209274768829346e-02 1.191259384155273438e+00
-3.158345520496368408e-01 -1.174903631210327148e+00 -1.419203877449035645e+00 4.036696255207061768e-02 1.112129449844360352e+00
2.369264662265777588e-01 -9.908600449562072754e-01 -6.918334960937500000e-01 9.110163897275924683e-02 4.650598466396331787e-01
2.074735462665557861e-01 -9.706419706344604492e-01 -7.945870161056518555e-01 7.734034210443496704e-02 5.328397750854492188e-01
2.339504957199096680e-01 -1.109251976013183594e+00 -6.841437816619873047e-01 4.266547411680221558e-02 5.086016058921813965e-01
1.927356123924255371e-01 -1.157032728195190430e+00 -6.189746856689453125e-01 1.686889305710792542e-02 5.070199370384216309e-01
5.446655154228210449e-01 -1.419153809547424316e+00 -5.245569348335266113e-01 -2.677970826625823975e-01 1.087818264961242676e+00
1.689365863800048828e+00 -1.299079298973083496e+00 -3.513528704643249512e-01 6.264367699623107910e-02 8.892797231674194336e-01
1.689365863800048828e+00 -1.299079298973083496e+00 -3.513528704643249512e-01 6.264367699623107910e-02 8.892797231674194336e-01
1.693160533905029297e+00 -1.256026148796081543e+00 -7.255495786666870117e-01 2.471731305122375488e-01 1.056826472282409668e+00
1.468766808509826660e+00 -7.252505421638488770e-01 -7.450748085975646973e-01 8.121824860572814941e-01 1.109462857246398926e+00
1.479669451713562012e+00 -8.363267779350280762e-01 -5.115061402320861816e-01 8.545153141021728516e-01 1.233215570449829102e+00
1.320347666740417480e+00 -6.936798095703125000e-01 -8.955623507499694824e-01 5.648882389068603516e-01 7.198237180709838867e-01
1.482590675354003906e+00 -1.259349346160888672e+00 -1.194146037101745605e+00 -2.179355919361114502e-02 6.815197467803955078e-01
1.145291090011596680e+00 -7.956535816192626953e-01 -1.250980019569396973e+00 4.038175940513610840e-02 7.242991924285888672e-01
1.240137338638305664e+00 -7.322854399681091309e-01 -1.253559589385986328e+00 7.065261155366897583e-02 8.271933794021606445e-01
1.464225172996520996e+00 -1.134356409311294556e-01 -1.362447381019592285e+00 -4.301275312900543213e-02 9.008128643035888672e-01
1.447079896926879883e+00 -8.205454051494598389e-02 -1.381845474243164062e+00 3.431926667690277100e-02 8.661599755287170410e-01
1.494712710380554199e+00 -4.058250486850738525e-01 -6.786019206047058105e-01 -1.552998423576354980e-01 7.687438130378723145e-01
1.327697396278381348e+00 -3.801192045211791992e-01 -5.910090804100036621e-01 1.300050690770149231e-02 6.516802906990051270e-01
1.299956321716308594e+00 -3.604241907596588135e-01 -5.737254619598388672e-01 5.695986002683639526e-02 6.563009023666381836e-01
1.299956321716308594e+00 -3.604241907596588135e-01 -5.737254619598388672e-01 5.695986002683639526e-02 6.563009023666381836e-01
1.289041519165039062e+00 -3.010649979114532471e-01 -6.940255761146545410e-01 -1.156656146049499512e-01 6.271271109580993652e-01
1.060637354850769043e+00 -8.059669137001037598e-01 -6.614121794700622559e-01 -1.805869191884994507e-01 1.148822069168090820e+00
5.837622284889221191e-01 -1.226216077804565430e+00 -7.903305888175964355e-01 -1.750933378934860229e-01 1.391543507575988770e+00
5.495124459266662598e-01 -1.040001749992370605e+00 -7.819284796714782715e-01 -7.294911891222000122e-02 1.485768437385559082e+00
1.834179461002349854e-01 -1.190835595130920410e+00 -7.993687391281127930e-01 1.507017910480499268e-01 2.098146438598632812e+00
3.307189047336578369e-01 -1.505812764167785645e+00 -7.770953774452209473e-01 3.362602591514587402e-01 1.894878149032592773e+00
4.346644580364227295e-01 -1.105977296829223633e+00 -1.232108235359191895e+00 4.043436944484710693e-01 1.456699252128601074e+00
3.713795542716979980e-01 -4.559748172760009766e-01 -1.308901309967041016e+00 1.432272940874099731e-01 1.383217930793762207e+00
4.575218260288238525e-01 -3.878119885921478271e-01 -1.331530451774597168e+00 3.027791678905487061e-01 1.372909903526306152e+00
-1.315296590328216553e-01 -6.071192622184753418e-01 -5.971677303314208984e-01 -6.554765999317169189e-02 1.003081679344177246e+00
-7.345134019851684570e-02 -6.140586137771606445e-01 -5.292420983314514160e-01 2.912930399179458618e-02 9.032992720603942871e-01
-9.680715203285217285e-02 -5.514916181564331055e-01 -5.296523571014404297e-01 2.712813764810562134e-02 9.071845412254333496e-01
2.179476171731948853e-01 -2.513956427574157715e-01 -1.128500342369079590e+00 1.649385392665863037e-01 9.104533791542053223e-01
-1.470121294260025024e-01 -8.255124688148498535e-01 -7.987045645713806152e-01 2.637680470943450928e-01 1.164118051528930664e+00
-4.146749526262283325e-02 -1.243186354637145996e+00 -5.255822539329528809e-01 9.477523565292358398e-01 1.064134597778320312e+00
-8.902893215417861938e-02 -1.305814266204833984e+00 -6.532541513442993164e-01 7.598910927772521973e-01 1.028503060340881348e+00
2.989055514335632324e-01 -6.703584790229797363e-01 -6.679883599281311035e-01 2.880930006504058838e-01 5.693271756172180176e-01
1.009795740246772766e-01 5.749455690383911133e-01 -2.177383899688720703e-01 -1.071210205554962158e-01 2.687072038650512695e+00
-2.269702702760696411e-01 5.315481424331665039e-01 -1.271645873785018921e-01 1.447954773902893066e+00 2.651172637939453125e+00
1.746203154325485229e-01 -1.407000869512557983e-01 -1.501923084259033203e+00 1.182960867881774902e+00 1.987627267837524414e+00
1.461619138717651367e-01 -7.676593661308288574e-01 -1.742605686187744141e+00 1.214087128639221191e+00 1.266170144081115723e+00
3.848770260810852051e-01 -7.717975974082946777e-01 -1.827994704246520996e+00 1.208076715469360352e+00 1.061405777931213379e+00
2.321616560220718384e-01 -1.193061113357543945e+00 -2.035521507263183594e+00 1.435767173767089844e+00 1.316586136817932129e+00
1.288259923458099365e-01 -1.005427837371826172e+00 -2.027418136596679688e+00 1.280865788459777832e+00 1.155153036117553711e+00
-1.800691708922386169e-02 -1.658420085906982422e+00 -1.299066424369812012e+00 3.356488347053527832e-01 1.720712423324584961e+00
-3.599936515092849731e-02 -1.752427816390991211e+00 -6.678915619850158691e-01 4.491812884807586670e-01 1.814128160476684570e+00
-2.743134647607803345e-02 -5.972106456756591797e-01 -1.811248898506164551e+00 8.680127859115600586e-01 8.801962733268737793e-01
7.303271889686584473e-01 -7.241815328598022461e-01 -2.668294906616210938e-01 1.076220631599426270e+00 6.718915104866027832e-01
6.062016487121582031e-01 -4.734318554401397705e-01 2.760074436664581299e-01 6.561151146888732910e-01 8.296356797218322754e-01
4.333549737930297852e-01 -3.466947674751281738e-01 -3.694535493850708008e-01 6.474496126174926758e-01 1.258717775344848633e+00
2.953566014766693115e-01 -2.834674715995788574e-01 6.988951563835144043e-02 9.041351675987243652e-01 9.775562286376953125e-01
2.900999188423156738e-01 -2.131261229515075684e-01 2.027109861373901367e-01 7.451475858688354492e-01 1.193625450134277344e+00
4.445163309574127197e-01 -6.018669009208679199e-01 2.636167407035827637e-01 7.366214990615844727e-01 1.284930109977722168e+00
1.104461193084716797e+00 -4.947319328784942627e-01 2.224548459053039551e-01 -1.215186342597007751e-01 1.620023012161254883e+00
9.794679880142211914e-01 -5.200026035308837891e-01 2.116065174341201782e-01 -3.796674013137817383e-01 1.223768234252929688e+00
1.042111277580261230e+00 -4.428737461566925049e-01 1.293329596519470215e-01 -4.103974103927612305e-01 1.310373187065124512e+00
5.803632140159606934e-01 -8.092083930969238281e-01 1.196064949035644531e-01 -1.726472675800323486e-01 1.496920108795166016e+00
7.074233293533325195e-01 -1.030460238456726074e+00 -3.678362369537353516e-01 3.607824444770812988e-01 1.118868350982666016e+00
1.133833289146423340e+00 -1.524358510971069336e+00 1.546435207128524780e-01 8.283433318138122559e-01 2.060547113418579102e+00
9.328159689903259277e-01 -1.461524486541748047e+00 2.470390498638153076e-01 4.074069261550903320e-01 2.160654544830322266e+00
9.244049191474914551e-01 -1.324955344200134277e+00 3.348026424646377563e-02 6.053872704505920410e-01 2.175729274749755859e+00
1.269384145736694336e+00 -1.299085021018981934e+00 9.961277246475219727e-02 3.146094679832458496e-01 1.350349068641662598e+00
1.368732810020446777e+00 -1.088542699813842773e+00 2.035961747169494629e-01 5.831470489501953125e-01 1.095486521720886230e+00
1.538920402526855469e+00 -1.241068601608276367e+00 9.617266058921813965e-02 5.487840771675109863e-01 1.124109029769897461e+00
1.513683199882507324e+00 -1.285298943519592285e+00 1.462212949991226196e-01 5.871161222457885742e-01 1.125433444976806641e+00
1.422894001007080078e+00 -1.224869370460510254e+00 1.375930011272430420e-02 5.535997152328491211e-01 1.189723372459411621e+00
1.185903906822204590e+00 -1.121256470680236816e+00 1.834764778614044189e-01 5.058494210243225098e-01 1.192211627960205078e+00
-6.030523031949996948e-02 3.944855928421020508e-01 -8.420745134353637695e-01 3.488761484622955322e-01 1.977635264396667480e+00
3.032414615154266357e-01 1.507705152034759521e-01 -7.774744033813476562e-01 2.968255579471588135e-01 1.936182975769042969e+00
5.386616587638854980e-01 -8.740853071212768555e-01 -3.050181567668914795e-01 -2.291307300329208374e-01 8.279264569282531738e-01
1.996403634548187256e-01 -3.411178886890411377e-01 -1.481248736381530762e-01 -2.351590245962142944e-01 1.420514583587646484e+00
-2.379750609397888184e-01 -3.083760440349578857e-01 -1.531728208065032959e-01 4.668648242950439453e-01 1.052175521850585938e+00
-2.586536407470703125e-01 -3.202522993087768555e-01 -1.998510062694549561e-01 4.301643073558807373e-01 1.041407704353332520e+00
2.545290887355804443e-01 -6.141965463757514954e-02 1.288420259952545166e-01 4.986218214035034180e-01 1.107086062431335449e+00
-4.638296365737915039e-01 -9.553024768829345703e-01 -3.987259566783905029e-01 -8.439460396766662598e-02 6.488465070724487305e-01
-3.950412273406982422e-01 -9.541282057762145996e-01 -2.986720204353332520e-01 -1.001262068748474121e-01 7.544400095939636230e-01
-4.069323241710662842e-01 -9.593118429183959961e-01 -3.052161633968353271e-01 -3.409231081604957581e-03 9.045355319976806641e-01
-3.236336112022399902e-01 -8.216977119445800781e-01 -4.919229149818420410e-01 1.418598145246505737e-01 6.677433252334594727e-01
-3.692112863063812256e-01 -7.887015938758850098e-01 -3.692395389080047607e-01 3.159674704074859619e-01 5.495520830154418945e-01
-2.371306419372558594e-01 -8.846811056137084961e-01 -5.408210754394531250e-01 3.878991901874542236e-01 7.419428229331970215e-01
-2.050323337316513062e-01 -6.336097717285156250e-01 -4.542785286903381348e-01 1.991315037012100220e-01 7.830809354782104492e-01
-3.464261293411254883e-01 -4.582946598529815674e-01 -3.535817265510559082e-01 -7.444155216217041016e-02 5.693304538726806641e-01
-3.105256706476211548e-03 -6.292964816093444824e-01 1.706542670726776123e-01 -8.274476975202560425e-02 1.137741208076477051e+00
-5.604731291532516479e-02 -6.468266248703002930e-01 1.441385447978973389e-01 -6.576770544052124023e-02 1.119238615036010742e+00
-2.921991981565952301e-02 -4.402092993259429932e-01 4.444827437400817871e-01 5.128700733184814453e-01 1.804954767227172852e+00
9.151270240545272827e-02 4.459740817546844482e-01 2.410542964935302734e-01 1.267132878303527832e+00 2.182129621505737305e+00
5.064521431922912598e-01 1.281659677624702454e-02 5.369349718093872070e-01 1.576539039611816406e+00 1.912437915802001953e+00
4.972165524959564209e-01 -1.565772891044616699e-01 2.694855630397796631e-01 1.468773603439331055e+00 1.606317162513732910e+00
3.579501211643218994e-01 -6.189962625503540039e-01 1.852367073297500610e-01 1.501169443130493164e+00 1.517478466033935547e+00
-1.774194091558456421e-01 -9.511691331863403320e-01 -2.897396683692932129e-02 -1.691024601459503174e-01 1.587120890617370605e+00
-2.856060490012168884e-02 -8.631864786148071289e-01 1.593457907438278198e-01 2.191368117928504944e-02 1.507853150367736816e+00
-4.432628750801086426e-01 -1.289617300033569336e+00 -9.339662790298461914e-01 1.781673192977905273e+00 1.116308212280273438e+00
-4.493051171302795410e-01 -1.272293329238891602e+00 -8.893934488296508789e-01 1.828364133834838867e+00 1.075986027717590332e+00
-4.493051171302795410e-01 -1.272293329238891602e+00 -8.893934488296508789e-01 1.828364133834838867e+00 1.075986027717590332e+00
-4.493051171302795410e-01 -1.272293329238891602e+00 -8.893934488296508789e-01 1.828364133834838867e+00 1.075986027717590332e+00
-4.493051171302795410e-01 -1.272293329238891602e+00 -8.893934488296508789e-01 1.828364133834838867e+00 1.075986027717590332e+00
-4.493051171302795410e-01 -1.272293329238891602e+00 -8.893934488296508789e-01 1.828364133834838867e+00 1.075986027717590332e+00
-3.888050019741058350e-01 -1.232402682304382324e+00 -9.185779094696044922e-01 1.767605304718017578e+00 1.062058091163635254e+00
-1.579333692789077759e-01 -8.195232748985290527e-01 -5.739759802818298340e-01 1.153110623359680176e+00 1.093522667884826660e+00
-9.554774314165115356e-02 -9.676535129547119141e-01 -2.583477795124053955e-01 8.233008384704589844e-01 9.258354306221008301e-01
-7.853183895349502563e-02 -9.753631949424743652e-01 -3.432550132274627686e-01 7.794235944747924805e-01 1.082576036453247070e+00
-2.018907964229583740e-01 2.667833268642425537e-01 -1.932589560747146606e-01 1.075394034385681152e+00 1.103513240814208984e+00
-2.223977148532867432e-01 -3.527211844921112061e-01 -7.795187234878540039e-01 9.724184274673461914e-01 1.326278805732727051e+00
-2.929146885871887207e-01 -6.870899349451065063e-02 -1.170533448457717896e-01 8.056341409683227539e-01 1.180595278739929199e+00
-2.227409482002258301e-01 4.035189747810363770e-02 -2.020749300718307495e-01 5.230852365493774414e-01 1.056566596031188965e+00
-2.360784560441970825e-01 6.528034061193466187e-02 -2.317472994327545166e-01 5.025449991226196289e-01 1.055167317390441895e+00
5.579737573862075806e-02 1.309725921601057053e-03 -1.404548883438110352e-01 6.072183847427368164e-01 1.005080819129943848e+00
5.472003296017646790e-02 -2.367217466235160828e-02 -3.057130575180053711e-01 7.686176300048828125e-01 9.412532448768615723e-01
6.701878458261489868e-02 1.248875185847282410e-01 -6.293993592262268066e-01 1.222292900085449219e+00 9.626654386520385742e-01
1.388474106788635254e-01 1.422992199659347534e-01 -6.237106919288635254e-01 1.235793828964233398e+00 9.704273939132690430e-01
6.000788807868957520e-01 6.564145535230636597e-02 -6.628328561782836914e-01 1.623916268348693848e+00 1.021395564079284668e+00
6.434738636016845703e-01 4.405863285064697266e-01 -6.146234273910522461e-01 1.279715538024902344e+00 1.315590381622314453e+00
3.183004856109619141e-01 6.114325523376464844e-01 -7.338770031929016113e-01 1.072086453437805176e+00 1.471446514129638672e+00
2.267346382141113281e-01 3.217300176620483398e-01 -6.406552791595458984e-01 1.147574782371520996e+00 1.472786068916320801e+00
1.996627897024154663e-01 2.655863165855407715e-01 -7.642807364463806152e-01 1.131360173225402832e+00 1.508772850036621094e+00
4.454402327537536621e-01 4.603068828582763672e-01 -4.870369136333465576e-01 6.881773471832275391e-01 1.259107351303100586e+00
9.435237050056457520e-01 -5.927392840385437012e-02 -2.689655125141143799e-01 4.259724020957946777e-01 1.383217573165893555e+00
5.632135272026062012e-01 4.754117429256439209e-01 -3.192349672317504883e-01 6.688088774681091309e-01 1.985771536827087402e+00
7.352874428033828735e-02 -6.412765383720397949e-01 -1.056559085845947266e+00 3.749897778034210205e-01 6.049779653549194336e-01
1.250526122748851776e-02 -5.207330584526062012e-01 -9.975570440292358398e-01 6.968431472778320312e-01 7.171220183372497559e-01
-1.365052163600921631e-01 -7.352219820022583008e-01 -8.323087692260742188e-01 5.967056155204772949e-01 7.922995686531066895e-01
-1.291613429784774780e-01 -7.261398434638977051e-01 -1.339818000793457031e+00 3.860600888729095459e-01 5.799055099487304688e-01
-1.129569262266159058e-01 -8.267729282379150391e-01 -1.462326049804687500e+00 5.013869404792785645e-01 3.423542976379394531e-01
-1.271143853664398193e-01 -1.184806466102600098e+00 -1.391730070114135742e+00 4.571050703525543213e-01 3.026819825172424316e-01
-1.474158167839050293e-01 -1.028746128082275391e+00 -1.321266293525695801e+00 5.126470327377319336e-01 3.806085586547851562e-01
-3.542943596839904785e-01 -9.766395092010498047e-01 -1.061787366867065430e+00 9.678320288658142090e-01 1.003952741622924805e+00
-3.270840942859649658e-01 -1.263278245925903320e+00 -8.575607538223266602e-01 7.966087460517883301e-01 9.195693135261535645e-01
3.738688677549362183e-02 -1.341773509979248047e+00 -8.010747432708740234e-01 8.072350621223449707e-01 7.772442698478698730e-01
2.026052474975585938e-01 -9.113945364952087402e-01 -5.062384605407714844e-01 8.253562450408935547e-01 4.968312084674835205e-01
2.005210369825363159e-01 -1.178984642028808594e+00 -4.129469394683837891e-01 5.970494151115417480e-01 6.268368959426879883e-01
2.084722518920898438e-01 -1.104003071784973145e+00 -4.906807243824005127e-01 6.047903299331665039e-01 6.775974035263061523e-01
1.552449315786361694e-01 1.173818707466125488e-01 -4.651587903499603271e-01 8.858956098556518555e-01 4.158030748367309570e-01
1.598707735538482666e-01 1.232761293649673462e-01 -4.865985810756683350e-01 8.767490386962890625e-01 4.294478297233581543e-01
1.792526692152023315e-01 1.195449754595756531e-01 -4.995009303092956543e-01 8.332184553146362305e-01 3.771106004714965820e-01
8.640665560960769653e-02 -5.779408216476440430e-01 -5.436946749687194824e-01 6.243873238563537598e-01 1.222528576850891113e+00
2.271783351898193359e-01 -6.088284850120544434e-01 -3.223145902156829834e-01 5.430222749710083008e-01 1.108553528785705566e+00
1.493581980466842651e-01 -2.143236100673675537e-01 -3.210497200489044189e-01 3.057842850685119629e-01 9.537722468376159668e-01
1.464219689369201660e-01 -2.000571191310882568e-01 -4.326812624931335449e-01 6.869376450777053833e-02 9.789941906929016113e-01
8.226257562637329102e-02 -4.959253668785095215e-01 -4.867224693298339844e-01 1.528538912534713745e-01 8.392643928527832031e-01
1.170688390731811523e+00 -2.897439002990722656e-01 -1.296668648719787598e-01 6.757620573043823242e-01 1.193003058433532715e+00
1.188505053520202637e+00 -2.701872289180755615e-01 -2.078634798526763916e-01 4.772257804870605469e-01 1.321785330772399902e+00
1.378366351127624512e+00 -7.350072264671325684e-02 -3.232472240924835205e-01 8.192875385284423828e-01 1.466756820678710938e+00
1.301548957824707031e+00 -2.430377006530761719e-01 -3.524801433086395264e-01 1.004345417022705078e+00 1.672180294990539551e+00
1.245063185691833496e+00 -5.812240764498710632e-02 -3.571104109287261963e-01 9.349158406257629395e-01 1.484572529792785645e+00
1.147654652595520020e+00 -6.286186575889587402e-01 5.223516225814819336e-01 1.857166141271591187e-01 2.074531316757202148e+00
5.079077482223510742e-01 -9.223538041114807129e-01 -4.122031927108764648e-01 4.815419912338256836e-01 1.512996435165405273e+00
1.702258944511413574e+00 -8.329545855522155762e-01 -4.866711795330047607e-01 4.655086696147918701e-01 2.156291484832763672e+00
1.684891939163208008e+00 -1.326380729675292969e+00 -6.234130859375000000e-01 -2.134596370160579681e-02 1.866620063781738281e+00
1.037921071052551270e+00 2.256810367107391357e-01 -1.302157044410705566e+00 -8.338676095008850098e-01 1.434435129165649414e+00
9.964615106582641602e-01 -3.558415919542312622e-02 -1.226600527763366699e+00 -7.613465785980224609e-01 1.919784665107727051e+00
7.168002128601074219e-01 1.103718951344490051e-01 -1.294503450393676758e+00 -5.314924120903015137e-01 1.780697226524353027e+00
7.602549791336059570e-01 7.537827640771865845e-02 -1.575358152389526367e+00 -7.355533242225646973e-01 1.698376655578613281e+00
8.309884667396545410e-01 4.540647864341735840e-01 -1.524007797241210938e+00 -9.501106292009353638e-02 1.717210412025451660e+00
5.847076773643493652e-01 6.876021623611450195e-01 -1.382964730262756348e+00 -3.020035922527313232e-01 1.992493391036987305e+00
7.842948436737060547e-01 4.190642014145851135e-02 -9.247820973396301270e-01 5.403748899698257446e-02 9.864825010299682617e-01
3.177266716957092285e-01 -6.037008762359619141e-02 -9.828910231590270996e-01 5.636715888977050781e-01 1.452721953392028809e+00
5.650677084922790527e-01 2.156652957201004028e-01 -1.318835377693176270e+00 9.612248539924621582e-01 1.431916594505310059e+00
5.778812766075134277e-01 4.014844298362731934e-01 -1.279584646224975586e+00 8.638511896133422852e-01 1.289823532104492188e+00
4.424688965082168579e-02 7.580806612968444824e-01 -1.440206766128540039e+00 1.111642360687255859e+00 1.878859519958496094e+00
1.846472024917602539e-01 8.479849696159362793e-01 -9.354171752929687500e-01 1.172036528587341309e+00 1.690965652465820312e+00
4.841292202472686768e-01 3.041466176509857178e-01 -8.725935220718383789e-01 1.694909095764160156e+00 1.601370096206665039e+00
2.793753743171691895e-01 1.779157295823097229e-02 -4.995312094688415527e-01 1.242043614387512207e+00 1.481567740440368652e+00
1.466554552316665649e-01 2.355927415192127228e-02 -9.796030521392822266e-01 1.475308060646057129e+00 1.256269693374633789e+00
8.485614657402038574e-01 -3.157318532466888428e-01 -2.224567413330078125e+00 1.354941010475158691e+00 1.017286658287048340e+00
3.316914439201354980e-01 -9.816185832023620605e-01 -8.537939190864562988e-01 -6.680695712566375732e-02 8.990486264228820801e-01
2.214557230472564697e-01 -9.608190655708312988e-01 -8.079314231872558594e-01 -6.986113637685775757e-02 7.665940523147583008e-01
2.296890467405319214e-01 -1.290010690689086914e+00 -6.803791522979736328e-01 1.418831199407577515e-01 5.209268331527709961e-01
1.140361577272415161e-01 -1.235834002494812012e+00 -6.910122632980346680e-01 3.470053970813751221e-01 4.698837697505950928e-01
3.460908681154251099e-02 -9.863890409469604492e-01 -6.245223283767700195e-01 4.764254689216613770e-01 3.469084799289703369e-01
-3.110316395759582520e-01 -9.876681566238403320e-01 -8.240422010421752930e-01 4.314054250717163086e-01 7.628294825553894043e-01
-2.776580154895782471e-01 -1.032960057258605957e+00 -7.705119848251342773e-01 5.011699795722961426e-01 7.814632654190063477e-01
-5.653355121612548828e-01 -9.198135137557983398e-01 1.721916794776916504e-01 2.012933343648910522e-01 1.837297439575195312e+00
-5.434846878051757812e-01 -9.322192668914794922e-01 1.590607762336730957e-01 2.376571297645568848e-01 1.862713932991027832e+00
-1.941384226083755493e-01 -1.221919059753417969e+00 -9.848512709140777588e-03 -2.717821896076202393e-01 1.859966874122619629e+00
8.247614651918411255e-02 -1.495823860168457031e+00 -8.081074953079223633e-01 -2.970634400844573975e-01 1.717238068580627441e+00
-1.977381855249404907e-01 -1.505693912506103516e+00 -1.169327974319458008e+00 -7.253952622413635254e-01 2.515757560729980469e+00
8.964589238166809082e-02 -1.499905467033386230e+00 -7.744712829589843750e-01 3.455945551395416260e-01 1.643418550491333008e+00
-1.067715361714363098e-01 -8.672772645950317383e-01 -6.235660314559936523e-01 4.243097901344299316e-01 1.624139904975891113e+00
-1.105856373906135559e-01 -1.153391480445861816e+00 -2.412434220314025879e-01 1.156142711639404297e+00 2.142905712127685547e+00
1.433462798595428467e-01 -6.338335275650024414e-01 2.546176016330718994e-01 1.344764947891235352e+00 2.610432624816894531e+00
-3.050009906291961670e-02 -5.009293556213378906e-01 -4.679809510707855225e-02 1.321980118751525879e+00 2.525060653686523438e+00
1.172042042016983032e-01 -1.402444481849670410e+00 -6.715981960296630859e-01 3.023172020912170410e-01 2.336743354797363281e+00
2.318004965782165527e-01 -1.400025248527526855e+00 -1.028837919235229492e+00 5.895071625709533691e-01 2.248267412185668945e+00
2.739392817020416260e-01 -1.236256718635559082e+00 -8.426119089126586914e-01 6.392289400100708008e-01 2.125778913497924805e+00
4.060404002666473389e-02 1.030816361308097839e-01 -1.143854737281799316e+00 5.193113684654235840e-01 1.903396368026733398e+00
8.237261325120925903e-02 -2.359385229647159576e-02 -1.437425494194030762e+00 4.042297303676605225e-01 1.788714170455932617e+00
-1.554778069257736206e-01 -4.763543605804443359e-01 -7.299860119819641113e-01 4.714105725288391113e-01 1.795189142227172852e+00
-2.485902011394500732e-01 -2.411602139472961426e-01 -4.573468565940856934e-01 2.236780971288681030e-01 2.064919233322143555e+00
3.039273023605346680e-01 5.241889506578445435e-03 -8.555675745010375977e-01 6.140664815902709961e-01 6.438336372375488281e-01
1.432987451553344727e-01 1.403809487819671631e-01 -7.909619808197021484e-01 6.871387362480163574e-01 5.529111623764038086e-01
5.284079313278198242e-01 2.655388414859771729e-02 -5.188538432121276855e-01 1.008473396301269531e+00 7.417281866073608398e-01
5.461968183517456055e-01 -1.021834760904312134e-01 -6.834146976470947266e-01 9.911256432533264160e-01 5.559139251708984375e-01
5.728697776794433594e-01 -4.519204795360565186e-02 -6.671929359436035156e-01 1.019876122474670410e+00 5.340868234634399414e-01
6.600897312164306641e-01 -1.788630783557891846e-01 -1.412290930747985840e+00 1.015081405639648438e+00 7.779781818389892578e-01
5.818445682525634766e-01 -4.308237880468368530e-02 -1.550313591957092285e+00 1.198391079902648926e+00 6.930561661720275879e-01
7.020514607429504395e-01 4.352972656488418579e-02 -1.378984570503234863e+00 1.469325542449951172e+00 5.119225978851318359e-01
7.441455721855163574e-01 -1.247105002403259277e-02 -1.128501176834106445e+00 1.256157279014587402e+00 7.320656180381774902e-01
7.220730185508728027e-01 -1.105007976293563843e-01 -1.146140813827514648e+00 7.052264809608459473e-01 5.651779174804687500e-01
7.642189860343933105e-01 -7.313294708728790283e-02 -1.125845074653625488e+00 7.362994551658630371e-01 5.584785342216491699e-01
-6.757140159606933594e-02 -3.985406160354614258e-01 -8.173028826713562012e-01 1.445121765136718750e+00 1.538236856460571289e+00
1.953545659780502319e-01 1.243603676557540894e-01 2.281577885150909424e-02 1.220722794532775879e+00 2.348549842834472656e+00
-4.182341098785400391e-01 3.379857242107391357e-01 -2.779784202575683594e-01 1.033300518989562988e+00 2.590576410293579102e+00
-8.235850334167480469e-01 3.813465535640716553e-01 -2.345400750637054443e-01 1.437001109123229980e+00 2.776829004287719727e+00
-5.590332746505737305e-01 4.977327883243560791e-01 -1.958879232406616211e-01 1.643602013587951660e+00 2.115712404251098633e+00
-5.825697779655456543e-01 5.891748666763305664e-01 -3.810464441776275635e-01 1.632939815521240234e+00 1.926282167434692383e+00
-4.754334986209869385e-01 7.353533506393432617e-01 -2.703855335712432861e-01 1.585775971412658691e+00 1.951809644699096680e+00
-4.897872507572174072e-01 8.028175234794616699e-01 -3.110256195068359375e-01 1.426441311836242676e+00 1.967817187309265137e+00
-3.610745072364807129e-01 4.928523004055023193e-01 -4.902022480964660645e-01 1.382587671279907227e+00 1.874122858047485352e+00
9.912659414112567902e-03 -3.596656918525695801e-01 -1.605289340019226074e+00 2.050099849700927734e+00 2.047867298126220703e+00
-7.336685061454772949e-02 -1.006593942642211914e+00 -2.030424356460571289e+00 2.233404397964477539e+00 1.861695170402526855e+00
1.129558309912681580e-01 -9.354234337806701660e-01 -1.360543847084045410e+00 2.318685770034790039e+00 2.260340452194213867e+00
-3.219986706972122192e-02 -1.909363150596618652e+00 -8.477129936218261719e-01 9.755663275718688965e-01 8.163816928863525391e-01
-8.884751796722412109e-02 -1.747812628746032715e+00 -8.640570640563964844e-01 1.462829947471618652e+00 1.404408097267150879e+00
9.589844942092895508e-02 -1.804256558418273926e+00 -7.695609927177429199e-01 1.404123306274414062e+00 1.326783061027526855e+00
3.879956603050231934e-01 -8.836029171943664551e-01 -1.294304251670837402e+00 1.059138298034667969e+00 9.681802988052368164e-01
3.780072033405303955e-01 -6.077803969383239746e-01 -1.307422637939453125e+00 1.236949801445007324e+00 1.037334680557250977e+00
6.194320917129516602e-01 -1.045557618141174316e+00 -8.057374358177185059e-01 1.461298346519470215e+00 1.447104454040527344e+00
6.480447053909301758e-01 -1.105023384094238281e+00 -8.245178461074829102e-01 1.112503886222839355e+00 1.421503663063049316e+00
6.906294226646423340e-01 -5.030694603919982910e-01 -1.093875408172607422e+00 1.024072051048278809e+00 1.040703654289245605e+00
8.225585818290710449e-01 -3.832194805145263672e-01 -9.026820659637451172e-01 1.092421054840087891e+00 1.198014259338378906e+00
9.026913642883300781e-01 -2.764337360858917236e-01 -8.416793942451477051e-01 1.107688426971435547e+00 1.132236361503601074e+00
1.086148977279663086e+00 -2.672812342643737793e-01 -8.804824948310852051e-01 1.008569240570068359e+00 1.046572208404541016e+00
1.092190027236938477e+00 5.872837826609611511e-02 -7.904226779937744141e-01 8.653100132942199707e-01 1.341739773750305176e+00
1.047626376152038574e+00 -5.135800242424011230e-01 -8.149420022964477539e-01 6.059646010398864746e-01 1.394335985183715820e+00
8.620653152465820312e-01 -5.548675656318664551e-01 -1.004628777503967285e+00 4.737136960029602051e-01 1.389266133308410645e+00
1.145721197128295898e+00 -1.137508153915405273e+00 -8.476209640502929688e-01 1.873095929622650146e-01 6.938130855560302734e-01
1.520049095153808594e+00 -1.029380321502685547e+00 -6.123491525650024414e-01 4.443379938602447510e-01 1.101977467536926270e+00
5.747896432876586914e-01 -5.784939527511596680e-01 -1.503775417804718018e-01 5.836039781570434570e-02 8.118056654930114746e-01
3.646304607391357422e-01 -4.586284160614013672e-01 -3.822298347949981689e-02 -1.955013275146484375e-01 1.196319341659545898e+00
4.393988251686096191e-01 -4.885817468166351318e-01 -1.019982919096946716e-01 -3.246946632862091064e-01 1.674331903457641602e+00
3.217190802097320557e-01 -4.056300818920135498e-01 -8.529238402843475342e-02 -6.628701686859130859e-01 1.769808650016784668e+00
3.740071654319763184e-01 -3.360887467861175537e-01 -8.865711092948913574e-02 -8.679692745208740234e-01 1.858775019645690918e+00
3.875985741615295410e-01 -3.471559584140777588e-01 -1.342562139034271240e-01 -7.992927432060241699e-01 1.888823032379150391e+00
2.011748105287551880e-01 -6.724381446838378906e-01 -5.379862189292907715e-01 8.078339695930480957e-01 1.632151603698730469e+00
2.619711756706237793e-01 -3.756276071071624756e-01 -5.550780296325683594e-01 7.854658365249633789e-01 1.667787551879882812e+00
3.149749934673309326e-01 -1.010958105325698853e-03 -7.622535228729248047e-01 4.346348047256469727e-01 1.758270978927612305e+00
-2.149174660444259644e-01 1.451628655195236206e-01 -7.269302606582641602e-01 8.758355975151062012e-01 1.964583516120910645e+00
-3.509445488452911377e-01 1.365119069814682007e-01 -7.023447155952453613e-01 7.854036092758178711e-01 1.907122611999511719e+00
-2.383361011743545532e-01 1.336784660816192627e-01 -7.739437818527221680e-01 6.126116514205932617e-01 1.597622632980346680e+00
-5.324944853782653809e-01 -1.419917643070220947e-01 -3.136191070079803467e-01 1.078995943069458008e+00 1.647254467010498047e+00
-6.043627858161926270e-02 -1.052977204322814941e+00 2.641088888049125671e-02 1.083041548728942871e+00 1.320006847381591797e+00
-6.646670401096343994e-02 -1.141824841499328613e+00 5.167951434850692749e-02 1.082502603530883789e+00 1.279793500900268555e+00
-5.236101895570755005e-02 -1.200396895408630371e+00 4.275110363960266113e-02 1.092410445213317871e+00 1.241335153579711914e+00
1.430088728666305542e-01 -8.012195825576782227e-01 2.093696743249893188e-01 1.008842468261718750e+00 1.340212941169738770e+00
3.681744337081909180e-01 -8.706141114234924316e-01 2.519115209579467773e-01 9.923959374427795410e-01 1.377878904342651367e+00
4.386003613471984863e-01 -8.459253907203674316e-01 1.273847967386245728e-01 1.141251921653747559e+00 1.470953941345214844e+00
2.732775807380676270e-01 -9.887619018554687500e-01 -1.200957968831062317e-01 2.043089866638183594e+00 1.923852562904357910e+00
1.682882308959960938e-01 -6.990925669670104980e-01 1.280934512615203857e-01 1.116035223007202148e+00 1.714484453201293945e+00
-1.853849925100803375e-02 -6.106094717979431152e-01 -1.603968143463134766e-01 7.486298084259033203e-01 1.686385869979858398e+00
1.085973232984542847e-01 -6.291934251785278320e-01 -1.888208240270614624e-01 5.167163014411926270e-01 1.873850584030151367e+00
7.160152196884155273e-01 -6.229923963546752930e-01 -7.015433907508850098e-01 6.203343868255615234e-01 1.726013183593750000e+00
1.016414523124694824e+00 -6.992846727371215820e-01 -5.129038691520690918e-01 9.713411331176757812e-01 1.733736753463745117e+00
6.229755282402038574e-01 -8.644390702247619629e-01 5.094930529594421387e-02 2.313011437654495239e-01 1.545583605766296387e+00
6.373353004455566406e-01 -4.845606386661529541e-01 -3.411540389060974121e-02 2.086144238710403442e-01 1.435203909873962402e+00
6.595341563224792480e-01 -4.716684818267822266e-01 -4.913938790559768677e-02 2.549255490303039551e-01 1.437755823135375977e+00
8.105935454368591309e-01 -2.761040627956390381e-01 -1.309063881635665894e-01 5.404826998710632324e-01 1.180488705635070801e+00
8.719850778579711914e-01 -2.629647552967071533e-01 -2.129266709089279175e-01 4.721929132938385010e-01 1.139722943305969238e+00
8.712165355682373047e-01 -3.516421914100646973e-01 -2.039585262537002563e-01 5.246332287788391113e-01 1.094214677810668945e+00
7.790087461471557617e-01 -3.319496512413024902e-01 1.386146992444992065e-01 -1.372812986373901367e-01 1.049993872642517090e+00
4.264698624610900879e-01 -1.786813855171203613e+00 -1.049285292625427246e+00 6.545771956443786621e-01 2.103604555130004883e+00
-1.329634785652160645e-01 -6.469587683677673340e-01 -2.463688254356384277e-01 9.793272018432617188e-01 8.754856586456298828e-01
-1.167883947491645813e-01 -4.055424928665161133e-01 -5.279559493064880371e-01 9.429967999458312988e-01 4.433078765869140625e-01
-9.435207396745681763e-02 -4.211865961551666260e-01 -5.338245630264282227e-01 9.280696511268615723e-01 4.551995098590850830e-01
-9.435207396745681763e-02 -4.211865961551666260e-01 -5.338245630264282227e-01 9.280696511268615723e-01 4.551995098590850830e-01
-9.435207396745681763e-02 -4.211865961551666260e-01 -5.338245630264282227e-01 9.280696511268615723e-01 4.551995098590850830e-01
-3.470879048109054565e-02 -3.853427469730377197e-01 -5.245175361633300781e-01 8.581268787384033203e-01 5.135145187377929688e-01
-1.593833565711975098e-01 -3.257239460945129395e-01 -4.591164886951446533e-01 8.634762167930603027e-01 7.183612585067749023e-01
-2.351575195789337158e-01 -3.048888742923736572e-01 -5.411028861999511719e-01 7.420639991760253906e-01 7.866566181182861328e-01
7.364383935928344727e-01 -4.529318213462829590e-01 -6.542947292327880859e-01 2.555777132511138916e-01 3.775770664215087891e-01
9.558863192796707153e-02 3.917139172554016113e-01 -1.179209113121032715e+00 7.339982986450195312e-01 1.322976827621459961e+00
2.028178125619888306e-01 2.287297248840332031e-01 -1.741977930068969727e+00 5.540370941162109375e-01 3.519328534603118896e-01
1.184710338711738586e-01 2.205321788787841797e-01 -1.873310565948486328e+00 6.598709225654602051e-01 3.567391633987426758e-01
1.031374558806419373e-01 3.945378661155700684e-01 -1.848281145095825195e+00 6.092362999916076660e-01 3.797211945056915283e-01
1.332101523876190186e-01 2.842610180377960205e-01 -1.781533956527709961e+00 5.530496239662170410e-01 4.864229261875152588e-01
3.699667453765869141e-01 2.667248249053955078e-01 -1.809621810913085938e+00 5.341809988021850586e-01 3.804299533367156982e-01
2.164544165134429932e-01 2.010056823492050171e-01 -1.696646332740783691e+00 9.636219143867492676e-01 4.408941268920898438e-01
2.890808284282684326e-01 -2.086070477962493896e-01 -8.394734859466552734e-01 6.558857560157775879e-01 5.544430613517761230e-01
3.772114217281341553e-01 -4.174341633915901184e-02 -5.051131248474121094e-01 8.499898314476013184e-01 4.142416119575500488e-01
5.901942253112792969e-01 -1.096049696207046509e-01 -6.264954805374145508e-01 1.129310846328735352e+00 9.308099150657653809e-01
9.632872939109802246e-01 -3.362304270267486572e-01 -3.546454310417175293e-01 7.708297967910766602e-01 9.031483530998229980e-01
8.336310982704162598e-01 -5.086883306503295898e-01 -4.199354648590087891e-01 9.413591623306274414e-01 9.416624307632446289e-01
1.553579688072204590e+00 -1.149041295051574707e+00 -5.940741896629333496e-01 1.508366346359252930e+00 9.836349487304687500e-01
1.409595847129821777e+00 -1.068850994110107422e+00 -5.595395565032958984e-01 2.252537965774536133e+00 9.106535315513610840e-01
1.395156860351562500e+00 -1.068826675415039062e+00 -5.051664113998413086e-01 2.257195711135864258e+00 9.185042977333068848e-01
1.424442291259765625e+00 -8.688749074935913086e-01 -4.595519006252288818e-01 2.222733020782470703e+00 8.102179765701293945e-01
1.436339378356933594e+00 -9.928292036056518555e-01 -3.890500068664550781e-01 2.229734897613525391e+00 7.294700741767883301e-01
8.156972527503967285e-01 -9.308521151542663574e-01 -5.471940636634826660e-01 1.368516802787780762e+00 8.069601655006408691e-01
8.119060397148132324e-01 -1.070254087448120117e+00 -4.543380737304687500e-01 1.173256874084472656e+00 8.692613244056701660e-01
6.863120198249816895e-01 -1.378099918365478516e+00 -6.830217242240905762e-01 1.229193806648254395e+00 7.370391488075256348e-01
9.849948287010192871e-01 -1.348665356636047363e+00 -4.260753095149993896e-01 1.073477864265441895e+00 7.319571375846862793e-01
7.091186046600341797e-01 -1.293707013130187988e+00 -3.018055856227874756e-01 1.228250503540039062e+00 5.934502482414245605e-01
7.001613378524780273e-01 -1.582273244857788086e+00 -4.520243108272552490e-01 1.194312334060668945e+00 7.184120416641235352e-01
2.016807049512863159e-01 -1.856312036514282227e+00 -1.040364503860473633e+00 1.109235882759094238e+00 5.570138692855834961e-01
3.913732990622520447e-02 -1.726519584655761719e+00 -1.047384858131408691e+00 1.191577553749084473e+00 1.001978278160095215e+00
3.671038150787353516e-01 -2.299611806869506836e+00 -7.631236910820007324e-01 1.617807149887084961e+00 1.147464632987976074e+00
1.421499550342559814e-01 -2.000034809112548828e+00 -7.301445007324218750e-01 1.771474480628967285e+00 1.326207995414733887e+00
4.362698495388031006e-01 -2.239784955978393555e+00 -6.446650028228759766e-01 1.909836411476135254e+00 1.334462881088256836e+00
4.115230739116668701e-01 -2.430318593978881836e+00 -5.487626791000366211e-01 1.777886748313903809e+00 1.227130055427551270e+00
4.723290503025054932e-01 -2.501223564147949219e+00 -6.321260929107666016e-01 1.697631716728210449e+00 1.296998381614685059e+00
7.166112065315246582e-01 -2.033551216125488281e+00 -1.997484564781188965e-01 1.799036622047424316e+00 1.470948696136474609e+00
4.842143654823303223e-01 -1.651018023490905762e+00 1.957791745662689209e-01 1.888681173324584961e+00 2.002625703811645508e+00
6.111279129981994629e-01 -1.847979426383972168e+00 -6.231899932026863098e-02 2.102768659591674805e+00 1.737271308898925781e+00
6.748993992805480957e-01 -1.672704100608825684e+00 1.870109736919403076e-01 1.462827444076538086e+00 1.741578340530395508e+00
4.003783166408538818e-01 -1.622203826904296875e+00 -1.424925178289413452e-01 1.530565738677978516e+00 1.949191570281982422e+00
4.334122538566589355e-01 -1.475461125373840332e+00 -3.798066973686218262e-01 1.416773200035095215e+00 1.777962327003479004e+00
4.059917926788330078e-01 -1.476365923881530762e+00 -3.193264901638031006e-01 1.416706323623657227e+00 1.747890353202819824e+00
3.401296138763427734e-01 -1.617182850837707520e+00 -3.366771340370178223e-01 1.433774590492248535e+00 1.654148697853088379e+00
2.336996793746948242e-01 -1.680439710617065430e+00 -1.680123805999755859e+00 1.999262928962707520e+00 1.751787900924682617e+00
2.761187851428985596e-01 -1.850242853164672852e+00 -1.632171034812927246e+00 1.638431310653686523e+00 1.878268718719482422e+00
3.618847727775573730e-01 -1.646387338638305664e+00 -1.509718179702758789e+00 6.407921314239501953e-01 1.815277814865112305e+00
5.532111227512359619e-02 -1.853141784667968750e+00 -1.848766207695007324e+00 -2.937435507774353027e-01 1.925186514854431152e+00
7.316538691520690918e-02 -1.810034871101379395e+00 -1.978481054306030273e+00 -2.236476093530654907e-01 1.946248650550842285e+00
4.624707400798797607e-01 -8.895344734191894531e-01 -1.658815741539001465e+00 -3.142941594123840332e-01 1.276936769485473633e+00
4.400944411754608154e-01 -4.604354202747344971e-01 -1.688084125518798828e+00 -3.034137785434722900e-01 1.110921621322631836e+00
5.788987874984741211e-01 -2.122503966093063354e-01 -1.711780190467834473e+00 -1.270992010831832886e-01 6.242177486419677734e-01
7.083779573440551758e-01 1.879125833511352539e-01 -1.810005307197570801e+00 1.739065945148468018e-01 1.460777401924133301e+00
9.076927900314331055e-01 6.855633109807968140e-02 -1.685555219650268555e+00 1.707248538732528687e-01 1.433418154716491699e+00
9.050648212432861328e-01 2.612811923027038574e-01 -1.736179828643798828e+00 -5.084098130464553833e-02 1.486513137817382812e+00
9.073803424835205078e-01 3.030595779418945312e-01 -1.479037165641784668e+00 2.477550655603408813e-01 1.348353624343872070e+00
6.795689463615417480e-01 2.426310926675796509e-01 -1.997691869735717773e+00 -1.545080542564392090e-01 6.110314726829528809e-01
6.538314223289489746e-01 2.267103195190429688e-01 -2.007646083831787109e+00 -1.319388598203659058e-01 6.362240314483642578e-01
6.788058876991271973e-01 1.960636824369430542e-01 -2.072296142578125000e+00 -1.020709723234176636e-01 6.198140382766723633e-01
6.548714637756347656e-01 3.258095681667327881e-01 -1.927728891372680664e+00 5.770074576139450073e-02 6.686328053474426270e-01
1.405782401561737061e-01 4.594151377677917480e-01 -1.862023591995239258e+00 5.399043560028076172e-01 8.831428289413452148e-01
2.766750156879425049e-01 1.535573452711105347e-01 -1.875719666481018066e+00 6.157632470130920410e-01 7.286699414253234863e-01
3.518167138099670410e-01 2.792502939701080322e-02 -1.788368701934814453e+00 5.621008872985839844e-01 8.906949758529663086e-01
3.598654866218566895e-01 3.136077523231506348e-02 -1.611800551414489746e+00 4.407407343387603760e-01 6.821362972259521484e-01
2.629516124725341797e-01 -1.632099747657775879e-01 -1.833467006683349609e+00 2.985223829746246338e-01 8.944881558418273926e-01
4.112742841243743896e-01 -5.139322876930236816e-01 -1.634429454803466797e+00 -4.180192947387695312e-01 8.907461762428283691e-01
5.665815472602844238e-01 -1.127925515174865723e+00 -1.847970485687255859e+00 -2.536311745643615723e-01 8.551670908927917480e-01
7.867534756660461426e-01 -1.241929411888122559e+00 -1.859120607376098633e+00 -4.047932922840118408e-01 9.263362288475036621e-01
7.388687729835510254e-01 -1.634313583374023438e+00 -1.721887707710266113e+00 -3.122872859239578247e-02 9.460346102714538574e-01
7.629894614219665527e-01 -1.460110783576965332e+00 -1.894814729690551758e+00 -1.082496196031570435e-01 9.301128983497619629e-01
8.457885384559631348e-01 -1.168344259262084961e+00 -1.618682622909545898e+00 7.509843111038208008e-01 9.922882914543151855e-01
3.987680971622467041e-01 -1.959793090820312500e+00 -2.294052839279174805e+00 1.867052316665649414e-01 6.470816731452941895e-01
1.759157180786132812e-01 -1.389585018157958984e+00 -2.225763797760009766e+00 -2.107533514499664307e-01 3.383106291294097900e-01
7.355371862649917603e-02 -1.480441331863403320e+00 -2.587265968322753906e+00 -2.669654488563537598e-01 4.293190240859985352e-01
3.569432199001312256e-01 -1.260241985321044922e+00 -1.964632630348205566e+00 -8.160017430782318115e-02 3.757820725440979004e-01
4.936127662658691406e-01 -1.061337947845458984e+00 -2.060431003570556641e+00 2.275818884372711182e-01 5.271252393722534180e-01
4.162051379680633545e-01 -4.172565639019012451e-01 -1.884447693824768066e+00 4.721016287803649902e-01 5.943446159362792969e-01
4.069370031356811523e-01 -6.081365942955017090e-01 -2.302925348281860352e+00 1.724983751773834229e-01 9.316986799240112305e-01
-6.758021712303161621e-01 -1.622333288192749023e+00 -1.069081187248229980e+00 8.646269142627716064e-02 1.509090662002563477e+00
-6.448619365692138672e-01 -1.529077172279357910e+00 -8.087363243103027344e-01 -4.057732224464416504e-02 1.290866255760192871e+00
-9.748128056526184082e-01 -1.635693669319152832e+00 -7.015900015830993652e-01 7.410611510276794434e-01 1.544598579406738281e+00
-9.635100364685058594e-01 -1.594056606292724609e+00 -7.167720794677734375e-01 7.111980915069580078e-01 1.586940169334411621e+00
6.622989177703857422e-01 -2.513028085231781006e-01 -2.041897363960742950e-02 -5.315946936607360840e-01 1.181888818740844727e+00
7.493793368339538574e-01 -1.945129483938217163e-01 -1.249805688858032227e-01 -7.012573480606079102e-01 1.548602104187011719e+00
7.274726629257202148e-01 -3.062480688095092773e-01 -1.040389761328697205e-01 -5.848368406295776367e-01 1.554977655410766602e+00
7.415410280227661133e-01 -2.699766159057617188e-01 -9.748069643974304199e-01 8.633799552917480469e-01 2.026998043060302734e+00
8.474360108375549316e-01 -1.436779201030731201e-01 -1.322357296943664551e+00 1.204059958457946777e+00 1.949833273887634277e+00
1.057582736015319824e+00 1.348171979188919067e-01 -1.209471106529235840e+00 1.266861677169799805e+00 2.461199998855590820e+00
8.373937010765075684e-01 -2.329389005899429321e-01 -1.200189828872680664e+00 1.381056666374206543e+00 1.784777283668518066e+00
3.191914260387420654e-01 3.231836110353469849e-02 -5.896441638469696045e-03 -4.006682634353637695e-01 1.404181480407714844e+00
-1.354196220636367798e-01 -3.861161470413208008e-01 -4.554274976253509521e-01 8.321713209152221680e-01 6.102725863456726074e-01
-5.483172461390495300e-02 2.169377803802490234e-01 -4.732571840286254883e-01 7.513551712036132812e-01 5.176338553428649902e-01
-6.242555379867553711e-02 2.183655649423599243e-01 -3.833795785903930664e-01 7.840663194656372070e-01 5.436428785324096680e-01
-6.242555379867553711e-02 2.183655649423599243e-01 -3.833795785903930664e-01 7.840663194656372070e-01 5.436428785324096680e-01
-9.191284328699111938e-02 1.785818636417388916e-01 -4.076230227947235107e-01 7.187662124633789062e-01 5.798781514167785645e-01
1.419596970081329346e-01 -1.012575328350067139e-01 -2.757304012775421143e-01 3.599023222923278809e-01 6.394994258880615234e-01
2.484939396381378174e-01 -1.620743870735168457e-01 -2.261518388986587524e-01 4.906611442565917969e-01 5.372056961059570312e-01
6.035950779914855957e-01 -4.818467497825622559e-01 -1.934220194816589355e-01 -1.801836341619491577e-01 7.508933544158935547e-01
6.328987479209899902e-01 -4.298291802406311035e-01 2.985754236578941345e-02 -2.055652141571044922e-01 7.643954157829284668e-01
6.326708197593688965e-01 -5.267843008041381836e-01 4.428555071353912354e-02 -4.042645394802093506e-01 9.302867650985717773e-01
8.945555090904235840e-01 -4.880987107753753662e-01 4.207751750946044922e-01 1.921573579311370850e-01 1.515623807907104492e+00
6.753470897674560547e-01 -3.672022521495819092e-01 -2.485792040824890137e-01 1.934659183025360107e-01 1.659478306770324707e+00
7.987107038497924805e-01 -7.136303186416625977e-01 -1.114787697792053223e+00 1.591137290000915527e+00 1.116228461265563965e+00
1.209748908877372742e-03 -3.296637833118438721e-01 -1.277182221412658691e+00 5.769540071487426758e-01 6.630524992942810059e-01
1.209748908877372742e-03 -3.296637833118438721e-01 -1.277182221412658691e+00 5.769540071487426758e-01 6.630524992942810059e-01
-3.998500406742095947e-01 -1.502412915229797363e+00 -5.021479725837707520e-01 -4.057781770825386047e-03 1.008651971817016602e+00
-3.655048012733459473e-01 -1.475175023078918457e+00 -4.864534437656402588e-01 -3.227542340755462646e-02 9.769236445426940918e-01
-3.396863639354705811e-01 -1.542936205863952637e+00 -4.913523793220520020e-01 -7.267537713050842285e-02 1.019765019416809082e+00
-3.784084916114807129e-01 -1.376120805740356445e+00 -4.098290801048278809e-01 6.121326982975006104e-02 1.094699501991271973e+00
-3.434022068977355957e-01 -1.275882959365844727e+00 -5.374660491943359375e-01 9.922614693641662598e-02 1.101684927940368652e+00
-1.715596318244934082e-01 -1.194796323776245117e+00 -8.193191289901733398e-01 -2.602668106555938721e-01 8.181875348091125488e-01
-3.696508705615997314e-01 -8.619288802146911621e-01 -1.989361494779586792e-01 -4.402499198913574219e-01 9.587466716766357422e-01
-4.273976683616638184e-01 -9.641652107238769531e-01 -2.230000793933868408e-01 -4.379504323005676270e-01 1.007131576538085938e+00
-5.507404208183288574e-01 -9.555518627166748047e-01 -2.872290611267089844e-01 -3.349890112876892090e-01 1.009486675262451172e+00
-5.520873665809631348e-01 -1.096711158752441406e+00 -2.132356017827987671e-01 3.629093170166015625e-01 1.011815667152404785e+00
-4.837194681167602539e-01 -1.141085386276245117e+00 -2.430974692106246948e-01 3.198286890983581543e-01 9.857894182205200195e-01
-4.847485125064849854e-01 -1.106658816337585449e+00 -2.940330505371093750e-01 3.306165933609008789e-01 9.906717538833618164e-01
-6.713889241218566895e-01 -1.145959138870239258e+00 -3.408723473548889160e-01 6.945837140083312988e-01 1.065237641334533691e+00
-6.713889241218566895e-01 -1.145959138870239258e+00 -3.408723473548889160e-01 6.945837140083312988e-01 1.065237641334533691e+00
-5.493126511573791504e-01 -1.283272981643676758e+00 -4.691017270088195801e-01 4.933313727378845215e-01 1.386274576187133789e+00
-7.006801962852478027e-01 -7.808942794799804688e-01 -9.742734581232070923e-02 1.089847683906555176e+00 1.642992377281188965e+00
-7.866191864013671875e-01 -7.906240820884704590e-01 -1.038770824670791626e-01 1.164143323898315430e+00 1.652697205543518066e+00
-7.739650011062622070e-01 -8.172963261604309082e-01 -1.604665815830230713e-01 1.094417214393615723e+00 1.674475789070129395e+00
-6.220011711120605469e-01 -7.753683924674987793e-01 -3.816195204854011536e-02 1.122524976730346680e+00 1.487475037574768066e+00
-5.390844941139221191e-01 -8.430743217468261719e-01 7.927039265632629395e-02 1.301493287086486816e+00 1.554327249526977539e+00
-5.040040612220764160e-01 -8.404820561408996582e-01 1.124976128339767456e-01 1.228504657745361328e+00 1.566114544868469238e+00
-5.814479589462280273e-01 -7.703676819801330566e-01 2.030116133391857147e-02 4.284818768501281738e-01 1.619410514831542969e+00
-4.792481064796447754e-01 -5.492923259735107422e-01 1.280045509338378906e-01 6.875622272491455078e-01 1.723218917846679688e+00
-4.538468420505523682e-01 -1.210333585739135742e+00 -2.441704869270324707e-01 3.857090771198272705e-01 8.910607695579528809e-01
-4.214360415935516357e-01 -1.125402927398681641e+00 -2.734426856040954590e-01 4.590653181076049805e-01 8.613484501838684082e-01
-4.220743179321289062e-01 -1.080336689949035645e+00 -2.063697576522827148e-01 4.595195353031158447e-01 8.690822720527648926e-01
-3.950016200542449951e-01 -9.842907190322875977e-01 -3.479202389717102051e-01 4.219476878643035889e-01 7.765515446662902832e-01
-4.060035645961761475e-01 -1.081265926361083984e+00 -3.178723454475402832e-01 5.257787108421325684e-01 7.326891422271728516e-01
-3.781572282314300537e-01 -1.113190650939941406e+00 -2.823874354362487793e-01 4.910548031330108643e-01 7.326094508171081543e-01
-3.377380967140197754e-01 -1.119020819664001465e+00 -2.502861022949218750e-01 4.860598444938659668e-01 7.558380961418151855e-01
-3.354225158691406250e-01 -8.660413622856140137e-01 -6.276752948760986328e-01 3.239402472972869873e-01 3.906967937946319580e-01
-3.981201350688934326e-01 -1.027008056640625000e+00 -6.413567662239074707e-01 2.129745334386825562e-01 4.594601094722747803e-01
-2.745242714881896973e-01 -1.064773082733154297e+00 -5.665811896324157715e-01 5.158888697624206543e-01 5.079791545867919922e-01
-4.275422096252441406e-01 -1.087358593940734863e+00 -1.010931134223937988e+00 -1.122961193323135376e-02 8.777530789375305176e-01
-4.930288791656494141e-01 -1.117318153381347656e+00 -1.043152809143066406e+00 -2.089454792439937592e-03 8.336780071258544922e-01
-6.706465482711791992e-01 -1.325274586677551270e+00 -1.172992110252380371e+00 -1.277415733784437180e-02 1.052509427070617676e+00
-7.431043386459350586e-01 -1.161604046821594238e+00 -1.228590130805969238e+00 6.311794742941856384e-03 1.145753860473632812e+00
-8.701606392860412598e-01 -1.422591447830200195e+00 -9.068356752395629883e-01 6.912611722946166992e-01 1.242177605628967285e+00
-6.313086748123168945e-01 -1.730011582374572754e+00 -1.298616170883178711e+00 9.858139157295227051e-01 8.366287350654602051e-01
-1.158549785614013672e-01 -1.023854851722717285e+00 -1.633183002471923828e+00 1.406255006790161133e+00 7.273380756378173828e-01
-1.358047574758529663e-01 -8.626284003257751465e-01 -1.540133118629455566e+00 1.014079093933105469e+00 1.122905492782592773e+00
-1.179714947938919067e-01 -8.241682052612304688e-01 -1.560504198074340820e+00 1.067075252532958984e+00 1.070459127426147461e+00
1.523181796073913574e-03 -8.387955427169799805e-01 -1.637045025825500488e+00 1.215228319168090820e+00 9.477176666259765625e-01
1.245919838547706604e-01 -7.685927152633666992e-01 -1.665917754173278809e+00 1.373533129692077637e+00 1.254685759544372559e+00
3.549164235591888428e-01 6.332774460315704346e-02 -1.824155449867248535e+00 1.557043194770812988e+00 1.855724453926086426e+00
1.365397572517395020e-01 -1.043177098035812378e-01 -2.249323844909667969e+00 9.207812547683715820e-01 1.585384607315063477e+00
1.567726880311965942e-01 -1.783712804317474365e-01 -2.254853963851928711e+00 8.426581025123596191e-01 1.318673491477966309e+00
1.522291600704193115e-01 -1.093405112624168396e-01 -1.837705612182617188e+00 1.008673906326293945e+00 1.396502494812011719e+00
2.243799865245819092e-01 -7.074294611811637878e-03 -1.286695241928100586e+00 8.931083679199218750e-01 1.094741225242614746e+00
2.120583951473236084e-01 -3.581533208489418030e-02 -1.386349081993103027e+00 8.738821744918823242e-01 1.037076354026794434e+00
3.222709596157073975e-01 -1.729497194290161133e+00 -8.438043594360351562e-01 3.603005707263946533e-01 1.362191915512084961e+00
6.717208623886108398e-01 -2.425971269607543945e+00 -2.246940433979034424e-01 1.332847118377685547e+00 1.456410050392150879e+00
1.250250220298767090e+00 -2.106127023696899414e+00 3.141404986381530762e-01 8.990494012832641602e-01 1.041474699974060059e+00
1.263639807701110840e+00 -2.069915533065795898e+00 2.839214205741882324e-01 9.596267342567443848e-01 1.065347671508789062e+00
1.145743489265441895e+00 -2.028248548507690430e+00 3.516724407672882080e-01 8.725822567939758301e-01 8.536681532859802246e-01
1.002954125404357910e+00 -2.381417512893676758e+00 -1.205670684576034546e-01 8.098822832107543945e-01 1.261568427085876465e+00
1.088582158088684082e+00 -2.148340225219726562e+00 1.647647768259048462e-01 8.824529051780700684e-01 1.085793495178222656e+00
1.199696660041809082e+00 -1.954036951065063477e+00 1.202067807316780090e-01 8.390980958938598633e-01 1.154298067092895508e+00
-3.049967885017395020e-01 5.970876216888427734e-01 -1.200473427772521973e+00 1.059825897216796875e+00 8.221299648284912109e-01
-3.435384035110473633e-01 6.195590496063232422e-01 -1.129361271858215332e+00 9.824532270431518555e-01 8.810678720474243164e-01
-3.235832750797271729e-01 5.538033246994018555e-01 -1.192533493041992188e+00 9.533487558364868164e-01 7.796227335929870605e-01
-1.827825456857681274e-01 7.987417578697204590e-01 -9.827110171318054199e-01 9.969121217727661133e-01 9.742032885551452637e-01
-1.602676063776016235e-01 8.350912928581237793e-01 -8.788756132125854492e-01 9.159405827522277832e-01 9.818194508552551270e-01
-1.455456763505935669e-01 9.022338390350341797e-01 -8.512744903564453125e-01 9.089357852935791016e-01 9.600911736488342285e-01
-1.901237070560455322e-01 8.957136273384094238e-01 -1.176229000091552734e+00 6.631082296371459961e-01 8.687897920608520508e-01
7.855148911476135254e-01 -1.892682537436485291e-02 -2.231575727462768555e+00 1.086024522781372070e+00 7.845241427421569824e-01
1.096927285194396973e+00 9.836077690124511719e-02 -1.539131522178649902e+00 1.364585518836975098e+00 2.034851789474487305e+00
1.522693395614624023e+00 -2.188097685575485229e-01 -1.332781434059143066e+00 1.244773507118225098e+00 1.615044116973876953e+00
1.502780437469482422e+00 -8.140729069709777832e-01 -2.102764844894409180e+00 1.043933868408203125e+00 1.692010760307312012e+00
1.303973317146301270e+00 -6.403063535690307617e-01 -1.622318148612976074e+00 7.679378986358642578e-01 1.427248716354370117e+00
1.217179298400878906e+00 -1.239432573318481445e+00 -1.320159554481506348e+00 -1.848722696304321289e-01 1.976900577545166016e+00
1.177146434783935547e+00 -1.015542507171630859e+00 -1.402560114860534668e+00 -6.489754319190979004e-01 1.830956459045410156e+00
9.718792438507080078e-01 -1.133982539176940918e+00 -1.876191377639770508e+00 -1.214943751692771912e-01 1.588654875755310059e+00
5.546499490737915039e-01 -3.633536696434020996e-01 -2.130924463272094727e+00 -6.933895349502563477e-01 2.326735496520996094e+00
4.973376691341400146e-01 -2.670454084873199463e-01 -1.362467288970947266e+00 -5.089735388755798340e-01 2.334275007247924805e+00
6.612310409545898438e-01 -1.632327139377593994e-01 3.485435843467712402e-01 -1.453311443328857422e-01 1.787906408309936523e+00
6.141164898872375488e-01 -8.425213396549224854e-02 2.888519167900085449e-01 -1.064395308494567871e-01 1.754997730255126953e+00
5.737890005111694336e-01 1.632983088493347168e-01 3.937443494796752930e-01 7.049113512039184570e-02 1.675680756568908691e+00
6.482221484184265137e-01 3.078766763210296631e-01 -1.064762286841869354e-02 7.364134788513183594e-01 1.362217664718627930e+00
4.069276750087738037e-01 1.897896640002727509e-02 -1.362196654081344604e-01 5.619367584586143494e-02 1.198256373405456543e+00
3.728803396224975586e-01 -6.101397871971130371e-01 -8.232530355453491211e-01 1.425672173500061035e+00 1.211953520774841309e+00
3.496398031711578369e-01 -6.395818591117858887e-01 -4.095157980918884277e-01 1.239338755607604980e+00 7.592966556549072266e-01
3.932065516710281372e-02 -8.648146688938140869e-02 -4.967516958713531494e-01 1.185934901237487793e+00 1.313937067985534668e+00
-2.627221941947937012e-01 3.275723010301589966e-02 -1.077648162841796875e+00 1.082790732383728027e+00 7.537779808044433594e-01
-2.630294561386108398e-01 6.768333166837692261e-02 -1.082054972648620605e+00 9.917946457862854004e-01 7.710979580879211426e-01
-3.980720341205596924e-01 6.404098868370056152e-02 -1.313164234161376953e+00 1.514701485633850098e+00 1.000398516654968262e+00
1.425599604845046997e-01 -5.105645209550857544e-02 8.639853447675704956e-02 1.296937584877014160e+00 2.129667043685913086e+00
9.983174502849578857e-02 -7.330363243818283081e-02 1.729100346565246582e-01 1.353534579277038574e+00 1.898598432540893555e+00
1.888228505849838257e-01 -1.745369881391525269e-01 2.782985866069793701e-01 1.514329195022583008e+00 2.115956306457519531e+00
2.783212661743164062e-01 1.743511855602264404e-01 2.647836804389953613e-01 1.575869083404541016e+00 2.208129882812500000e+00
3.610381186008453369e-01 9.200321137905120850e-02 -1.733943969011306763e-01 1.734489202499389648e+00 2.267648458480834961e+00
2.801208496093750000e-01 -5.454087853431701660e-01 -2.917991280555725098e-01 -5.810152888298034668e-01 8.888349533081054688e-01
2.801208496093750000e-01 -5.454087853431701660e-01 -2.917991280555725098e-01 -5.810152888298034668e-01 8.888349533081054688e-01
2.482453435659408569e-01 -4.555537998676300049e-01 -2.282318174839019775e-01 -3.921372294425964355e-01 8.447761535644531250e-01
3.147238790988922119e-01 -2.991433739662170410e-01 -2.157716900110244751e-01 -3.645365834236145020e-01 8.076626062393188477e-01
6.706132292747497559e-01 -4.427155554294586182e-01 -1.390769630670547485e-01 -3.584222197532653809e-01 1.044430732727050781e+00
6.990534067153930664e-01 -2.631804943084716797e-01 -2.224306762218475342e-01 -4.670661389827728271e-01 1.158198237419128418e+00
8.554047346115112305e-01 -2.840286791324615479e-01 -1.004008278250694275e-01 -4.784349799156188965e-01 1.404824376106262207e+00
8.933284878730773926e-01 -3.912965059280395508e-01 -3.202518820762634277e-02 -3.709405958652496338e-01 1.419633388519287109e+00
7.261964082717895508e-01 -2.367610931396484375e-01 3.419223129749298096e-01 -2.643529474735260010e-01 1.775675535202026367e+00
2.049710005521774292e-01 -5.348283052444458008e-01 -4.060040414333343506e-02 -1.696604788303375244e-01 2.076438188552856445e+00
-1.721480637788772583e-01 5.165234208106994629e-03 1.718528717756271362e-01 -1.724228709936141968e-01 2.059991836547851562e+00
1.298684626817703247e-02 2.692166157066822052e-02 6.168508529663085938e-02 -1.046805828809738159e-01 2.032670259475708008e+00
-1.106546893715858459e-01 -4.112377017736434937e-02 2.563040256500244141e-01 7.903678715229034424e-02 2.233221530914306641e+00
-2.764021158218383789e-01 1.802060157060623169e-01 4.967398941516876221e-02 -1.697657704353332520e-01 2.398630142211914062e+00
-3.467970192432403564e-01 -1.234924271702766418e-01 -2.032672464847564697e-01 1.098102331161499023e+00 1.331709980964660645e+00
-5.177856683731079102e-01 -1.318097114562988281e-01 -1.822149008512496948e-01 9.978705644607543945e-01 1.503548383712768555e+00
-4.933803677558898926e-01 -5.628635361790657043e-02 2.178601920604705811e-01 1.001793026924133301e+00 1.685047984123229980e+00
-5.068480968475341797e-01 -7.634718716144561768e-02 1.351932287216186523e-01 1.035522937774658203e+00 1.670415878295898438e+00
-3.007842898368835449e-01 -3.183674812316894531e-01 8.309105038642883301e-02 1.200882434844970703e+00 1.499246597290039062e+00
-2.882229387760162354e-01 -4.151653647422790527e-01 1.579927802085876465e-01 1.174966573715209961e+00 1.509066462516784668e+00
-3.945460617542266846e-01 -7.725785970687866211e-01 6.771286576986312866e-02 1.476144194602966309e+00 1.785503864288330078e+00
-4.494275152683258057e-02 2.586964666843414307e-01 5.678259730339050293e-01 1.366251707077026367e+00 2.011116981506347656e+00
-3.254472017288208008e-01 3.091551363468170166e-02 5.680395364761352539e-01 1.519356489181518555e+00 1.944212555885314941e+00
-3.068801462650299072e-01 -1.279342919588088989e-03 5.266082882881164551e-01 1.590894579887390137e+00 1.966820240020751953e+00
-3.356574773788452148e-01 1.000052243471145630e-01 2.009295076131820679e-01 1.043550491333007812e+00 2.488964796066284180e+00
-4.033510684967041016e-01 5.227304100990295410e-01 -1.098870784044265747e-01 7.208491563796997070e-01 1.819631457328796387e+00
-3.616946935653686523e-01 5.459471344947814941e-01 9.102848172187805176e-02 7.554424405097961426e-01 1.545019984245300293e+00
-2.475960701704025269e-01 1.053107380867004395e+00 -1.559371948242187500e-01 9.971926808357238770e-01 1.871863484382629395e+00
1.393781155347824097e-01 8.249585628509521484e-01 -2.459733635187149048e-01 8.878856301307678223e-01 1.904850006103515625e+00
-6.318057179450988770e-01 1.222777247428894043e+00 -5.390984416007995605e-01 2.297657251358032227e+00 2.762480735778808594e+00
-3.144037425518035889e-01 1.225915670394897461e+00 -1.228222012519836426e+00 1.713372468948364258e+00 2.565339088439941406e+00
-5.167235061526298523e-02 6.240745782852172852e-01 -2.004673957824707031e+00 3.115541934967041016e+00 2.244041681289672852e+00
-1.152460724115371704e-01 6.903527379035949707e-01 -1.932622075080871582e+00 3.278153657913208008e+00 2.235015153884887695e+00
-3.585980832576751709e-01 3.508076667785644531e-01 -1.830046296119689941e+00 3.272647142410278320e+00 2.109688758850097656e+00
-2.735693156719207764e-01 4.197866320610046387e-01 -1.982059955596923828e+00 3.174808502197265625e+00 2.036183357238769531e+00
-2.847381532192230225e-01 7.126700878143310547e-01 -1.889518141746520996e+00 1.593282461166381836e+00 2.149415016174316406e+00
-3.316079676151275635e-01 7.050021290779113770e-01 -1.780344009399414062e+00 1.561716437339782715e+00 2.047924280166625977e+00
-3.367155194282531738e-01 7.119846940040588379e-01 -1.801653385162353516e+00 1.536818027496337891e+00 2.058078527450561523e+00
8.801205158233642578e-01 -4.784433543682098389e-02 -9.639338254928588867e-01 9.915175437927246094e-01 9.353310465812683105e-01
5.826575756072998047e-01 -6.381511092185974121e-01 -1.925660669803619385e-01 7.470384240150451660e-01 1.282037734985351562e+00
4.161754846572875977e-01 -8.354465961456298828e-01 -3.076457083225250244e-01 3.695976734161376953e-01 1.298418998718261719e+00
7.427017688751220703e-01 -1.439807295799255371e+00 -6.551661491394042969e-01 2.277574092149734497e-01 2.011589765548706055e+00
7.272261977195739746e-01 -1.595369815826416016e+00 -5.948032140731811523e-01 1.157689094543457031e+00 1.863335490226745605e+00
8.097351789474487305e-01 -1.560299158096313477e+00 -5.787242054939270020e-01 6.190025061368942261e-02 1.389390110969543457e+00
1.061857938766479492e+00 -1.237974047660827637e+00 -6.732521653175354004e-01 2.388738691806793213e-01 1.190494894981384277e+00
1.466543078422546387e+00 -9.055045843124389648e-01 -7.076238393783569336e-01 -3.002375960350036621e-01 1.554823637008666992e+00
1.132983207702636719e+00 -1.006702184677124023e+00 -7.887402176856994629e-01 -5.451648831367492676e-01 1.547440052032470703e+00
8.418079614639282227e-01 -8.655378818511962891e-01 -6.575774550437927246e-01 -6.071206927299499512e-01 1.226258635520935059e+00
6.862910985946655273e-01 -6.681352257728576660e-01 -6.621048450469970703e-01 -6.972582340240478516e-01 1.235898494720458984e+00
7.734609842300415039e-01 -7.019016742706298828e-01 -6.569284200668334961e-01 -8.647183775901794434e-01 1.343883037567138672e+00
7.694004178047180176e-01 -7.426273822784423828e-01 -6.850841045379638672e-01 -9.128962159156799316e-01 1.288797497749328613e+00
7.694004178047180176e-01 -7.426273822784423828e-01 -6.850841045379638672e-01 -9.128962159156799316e-01 1.288797497749328613e+00
7.843024134635925293e-01 -7.557934522628784180e-01 -6.908002495765686035e-01 -8.786591291427612305e-01 1.343800544738769531e+00
7.501665949821472168e-01 -8.729897737503051758e-01 -6.546768546104431152e-01 -8.682720661163330078e-01 1.238714814186096191e+00
7.768339514732360840e-01 -8.041015863418579102e-01 -6.419429183006286621e-01 -8.720907568931579590e-01 1.230078577995300293e+00
8.401843309402465820e-01 -7.905209660530090332e-01 -6.491680145263671875e-01 -8.736476302146911621e-01 1.187239408493041992e+00
3.779028356075286865e-01 -1.111935257911682129e+00 -1.037281513214111328e+00 6.776277422904968262e-01 7.922235727310180664e-01
1.097501993179321289e+00 -1.389340996742248535e+00 -9.184231758117675781e-01 2.883281707763671875e-01 8.565626144409179688e-01
1.130804419517517090e+00 -9.726054072380065918e-01 -8.839578032493591309e-01 6.383004784584045410e-01 6.133875846862792969e-01
1.280178666114807129e+00 -8.243338465690612793e-01 -9.771760702133178711e-01 5.883402824401855469e-01 6.321846246719360352e-01
1.376388907432556152e+00 -5.208377838134765625e-01 -1.156362533569335938e+00 5.414060950279235840e-01 8.274883031845092773e-01
1.468079805374145508e+00 -5.283589959144592285e-01 -1.204544425010681152e+00 6.608142256736755371e-01 1.065319895744323730e+00
1.301037430763244629e+00 -6.165137887001037598e-01 -1.172000765800476074e+00 4.776595532894134521e-01 1.324308514595031738e+00
1.539986729621887207e+00 -3.413815498352050781e-01 -8.161178231239318848e-01 5.448687076568603516e-01 1.806016802787780762e+00
1.477597475051879883e+00 -2.096916139125823975e-01 -9.422173500061035156e-01 3.360854983329772949e-01 1.936593413352966309e+00
1.153830409049987793e+00 -3.431098163127899170e-01 -1.257076501846313477e+00 6.970208883285522461e-01 1.943462014198303223e+00
9.887062311172485352e-01 -3.701438307762145996e-01 -1.493436694145202637e+00 1.970484137535095215e+00 1.595446109771728516e+00
4.821894764900207520e-01 -5.429969429969787598e-01 -8.081188797950744629e-01 2.211040496826171875e+00 1.669832468032836914e+00
5.661456584930419922e-01 -5.164358615875244141e-01 -8.957539796829223633e-01 1.866883754730224609e+00 1.378152012825012207e+00
5.095403790473937988e-01 -8.691794872283935547e-01 -7.586447596549987793e-01 1.312174797058105469e+00 1.587895631790161133e+00
5.656777620315551758e-01 2.308798879384994507e-01 -8.992451429367065430e-01 1.345507383346557617e+00 1.715615749359130859e+00
1.002608418464660645e+00 -5.464750528335571289e-01 -6.423462033271789551e-01 1.385559797286987305e+00 2.152588605880737305e+00
1.122988820075988770e+00 -2.440969347953796387e-01 -6.247882246971130371e-01 1.183816313743591309e+00 2.073797225952148438e+00
1.019479513168334961e+00 -2.965929508209228516e-01 -6.745125055313110352e-01 1.065262079238891602e+00 2.369068622589111328e+00
6.542195677757263184e-01 -5.929082036018371582e-01 -4.597253501415252686e-01 8.015041351318359375e-01 1.491310358047485352e+00
1.025169849395751953e+00 -6.267808079719543457e-01 -9.834862351417541504e-01 7.065526247024536133e-01 1.137238621711730957e+00
1.178182959556579590e+00 -1.400165200233459473e+00 -1.257996916770935059e+00 6.931475400924682617e-01 6.718940734863281250e-01
5.199673771858215332e-01 -8.841403722763061523e-01 -1.242656037211418152e-01 4.998437464237213135e-01 9.338840246200561523e-01
1.744243688881397247e-02 -5.051128864288330078e-01 -5.060203075408935547e-01 3.173145651817321777e-01 5.855242013931274414e-01
1.545302756130695343e-02 -7.701614499092102051e-01 -3.224765658378601074e-01 4.122219383716583252e-01 8.857492208480834961e-01
-9.758175164461135864e-02 -5.213540792465209961e-01 -2.096911668777465820e-01 1.451519429683685303e-01 8.754221796989440918e-01
-7.870268821716308594e-02 -3.644344806671142578e-01 -1.274559795856475830e-01 2.154884301126003265e-02 9.063256978988647461e-01
2.598990797996520996e-01 -1.402556449174880981e-01 -3.496109843254089355e-01 5.981631278991699219e-01 5.950003266334533691e-01
2.394715398550033569e-01 7.096758484840393066e-02 -4.327819943428039551e-01 6.469537615776062012e-01 6.202025413513183594e-01
4.196332693099975586e-01 1.504931449890136719e-01 -1.291612833738327026e-01 8.416449427604675293e-01 7.283740043640136719e-01
2.802122533321380615e-01 3.545934706926345825e-02 -9.260560572147369385e-02 6.089963316917419434e-01 1.019420862197875977e+00
2.776367962360382080e-01 -5.911684781312942505e-02 -7.214698195457458496e-02 7.881798744201660156e-01 9.164517521858215332e-01
4.275259971618652344e-01 4.962153732776641846e-03 -8.353538811206817627e-02 7.004982829093933105e-01 8.839356899261474609e-01
3.808796107769012451e-01 -9.852829575538635254e-02 7.459340617060661316e-03 5.922322869300842285e-01 1.126770377159118652e+00
6.804735064506530762e-01 -9.815243482589721680e-01 -2.261472791433334351e-01 5.211364626884460449e-01 9.069494009017944336e-01
7.466581463813781738e-01 -9.316287636756896973e-01 -5.318046808242797852e-01 6.376401782035827637e-01 8.979766964912414551e-01
8.086537122726440430e-01 -8.440362215042114258e-01 -5.192707777023315430e-01 1.013048887252807617e+00 1.089510679244995117e+00
7.774077653884887695e-01 -8.320482373237609863e-01 -5.983374714851379395e-01 1.085022091865539551e+00 1.129408240318298340e+00
8.328824043273925781e-01 -6.284941434860229492e-01 -6.319310665130615234e-01 1.816373169422149658e-01 9.566298127174377441e-01
4.104816615581512451e-01 -6.511766910552978516e-01 -9.360310435295104980e-01 2.037779986858367920e-01 5.329626202583312988e-01
1.742709577083587646e-01 -5.028314590454101562e-01 -9.845196604728698730e-01 2.140479832887649536e-01 7.004888057708740234e-01
3.481930792331695557e-01 -8.394041061401367188e-01 -1.103760719299316406e+00 -2.066871225833892822e-01 6.756970882415771484e-01
7.959969639778137207e-01 -9.838897585868835449e-01 -1.608578562736511230e+00 -7.447664737701416016e-01 6.211761832237243652e-01
1.377554774284362793e+00 -1.594987511634826660e+00 -1.427149534225463867e+00 -5.398635864257812500e-01 1.007969617843627930e+00
1.276581764221191406e+00 -1.467435002326965332e+00 -1.169017672538757324e+00 -7.846311330795288086e-01 1.118858098983764648e+00
1.054028272628784180e+00 -1.610012173652648926e+00 -1.164197087287902832e+00 -9.128897786140441895e-01 1.312373280525207520e+00
1.119370341300964355e+00 -1.377537250518798828e+00 -9.660714864730834961e-01 -7.384468317031860352e-01 1.220727324485778809e+00
1.079235434532165527e+00 -1.239422678947448730e+00 -9.116777777671813965e-01 -8.069105148315429688e-01 1.211785197257995605e+00
1.053655385971069336e+00 -1.501016974449157715e+00 -6.128724813461303711e-01 -8.546229600906372070e-01 1.605195641517639160e+00
1.053655385971069336e+00 -1.501016974449157715e+00 -6.128724813461303711e-01 -8.546229600906372070e-01 1.605195641517639160e+00
3.379307985305786133e-01 -2.869467735290527344e-01 -1.280751228332519531e+00 -5.187571048736572266e-01 8.802312612533569336e-01
2.634555399417877197e-01 -3.700594604015350342e-01 -1.492009639739990234e+00 -6.833757758140563965e-01 8.660456538200378418e-01
2.634555399417877197e-01 -3.700594604015350342e-01 -1.492009639739990234e+00 -6.833757758140563965e-01 8.660456538200378418e-01
2.634555399417877197e-01 -3.700594604015350342e-01 -1.492009639739990234e+00 -6.833757758140563965e-01 8.660456538200378418e-01
2.634555399417877197e-01 -3.700594604015350342e-01 -1.492009639739990234e+00 -6.833757758140563965e-01 8.660456538200378418e-01
3.879047930240631104e-01 -8.042577505111694336e-01 -5.751865506172180176e-01 -2.238553762435913086e-01 8.944386839866638184e-01
5.390266180038452148e-01 -2.940710186958312988e-01 -1.175673827528953552e-01 -4.119858741760253906e-01 7.977412939071655273e-01
4.820024073123931885e-01 -1.417344659566879272e-01 -2.865045368671417236e-01 -9.218695014715194702e-02 8.570301532745361328e-01
6.468620896339416504e-01 -1.903545409440994263e-01 -2.407656461000442505e-01 -1.465846002101898193e-01 7.230494618415832520e-01
5.771985054016113281e-01 -1.894914209842681885e-01 -3.295490741729736328e-01 -1.227630972862243652e-01 8.390051722526550293e-01
6.371336579322814941e-01 -1.751240491867065430e-01 -6.432967782020568848e-01 -1.321512460708618164e-01 8.340494632720947266e-01
7.187336087226867676e-01 -5.529275164008140564e-02 -5.100631117820739746e-01 1.181745976209640503e-01 8.849610090255737305e-01
7.478963732719421387e-01 -2.003072947263717651e-01 -4.721068739891052246e-01 1.760765612125396729e-01 8.157449960708618164e-01
6.609008312225341797e-01 1.078306324779987335e-02 -5.038260817527770996e-01 1.885097324848175049e-01 7.961627840995788574e-01
6.327378153800964355e-01 -7.247222959995269775e-02 -5.026780366897583008e-01 1.575712859630584717e-01 7.792610526084899902e-01
7.145589590072631836e-01 -8.227939158678054810e-02 -5.239771008491516113e-01 2.230748534202575684e-01 7.410712838172912598e-01
6.820451617240905762e-01 -4.183740317821502686e-01 -6.100547313690185547e-01 3.651700913906097412e-02 4.799885153770446777e-01
7.174609303474426270e-01 -4.134919047355651855e-01 -7.112664580345153809e-01 -7.884486764669418335e-02 4.159266650676727295e-01
6.274268627166748047e-01 -4.321121275424957275e-01 -9.037995934486389160e-01 -1.279859710484743118e-02 1.431602686643600464e-01
7.253099083900451660e-01 -3.201108276844024658e-01 -7.812712192535400391e-01 -2.575164437294006348e-01 3.220941722393035889e-01
8.721792697906494141e-01 -3.183402121067047119e-01 -6.957803368568420410e-01 -8.311925083398818970e-02 3.601549565792083740e-01
7.678135633468627930e-01 -3.195766508579254150e-01 -1.059601783752441406e+00 -1.088468059897422791e-01 3.266428112983703613e-01
8.902493715286254883e-01 -1.266253441572189331e-01 -1.653119564056396484e+00 -3.844003379344940186e-01 3.582565486431121826e-01
8.877866268157958984e-01 -1.923036426305770874e-01 -1.716560006141662598e+00 -3.604156672954559326e-01 3.873739540576934814e-01
8.895240426063537598e-01 -1.981963664293289185e-01 -1.756002664566040039e+00 -3.335966169834136963e-01 4.583974778652191162e-01
8.421145677566528320e-01 -3.014930486679077148e-01 -1.720620274543762207e+00 -2.847948670387268066e-01 5.732151865959167480e-01
1.061976671218872070e+00 -1.342023611068725586e-01 -1.584922075271606445e+00 -1.324879005551338196e-02 6.237025856971740723e-01
1.036391377449035645e+00 -1.830414533615112305e-01 -1.590459704399108887e+00 -1.314334291964769363e-02 6.754356026649475098e-01


==> images/domain_adaptation/adda/class_1.txt <==
-1.066872119903564453e+00 1.527688622474670410e+00 -1.251059055328369141e+00 3.073650598526000977e-01 1.341614007949829102e+00
-9.389824271202087402e-01 1.347492694854736328e+00 -1.036074757575988770e+00 2.318763136863708496e-01 1.271261930465698242e+00
-4.841735959053039551e-01 1.261890411376953125e+00 -2.957037985324859619e-01 8.443840593099594116e-02 1.809657692909240723e+00
-1.359763860702514648e+00 6.260531544685363770e-01 -1.655376255512237549e-01 -6.009360551834106445e-01 1.184038877487182617e+00
-1.218935847282409668e+00 5.222367644309997559e-01 -4.200953245162963867e-01 -3.680428862571716309e-01 1.744590878486633301e+00
-1.257562756538391113e+00 5.413217544555664062e-01 -7.871164679527282715e-01 -2.772192358970642090e-01 1.422853231430053711e+00
-1.206993460655212402e+00 1.042944669723510742e+00 -6.016734838485717773e-01 -3.123666346073150635e-01 9.795835614204406738e-01
-1.172813892364501953e+00 1.074004650115966797e+00 -7.270912528038024902e-01 -2.918659448623657227e-01 9.048103690147399902e-01
-7.831785678863525391e-01 9.857816696166992188e-01 -1.153848171234130859e-01 -2.285294681787490845e-01 1.800914525985717773e+00
-6.460242271423339844e-01 9.007352590560913086e-01 -6.512581557035446167e-02 -1.945916861295700073e-01 1.907134056091308594e+00
-9.611518979072570801e-01 1.561795711517333984e+00 -1.460584640502929688e+00 -1.137053519487380981e-01 1.324085235595703125e+00
-5.861461758613586426e-01 1.343024253845214844e+00 -6.571469902992248535e-01 1.724904030561447144e-01 1.542288064956665039e+00
-1.430196642875671387e+00 1.433968663215637207e+00 -1.239285111427307129e+00 -1.092405691742897034e-01 1.971582412719726562e+00
-1.398433566093444824e+00 9.688813090324401855e-01 -1.639947533607482910e+00 8.068998903036117554e-02 1.390075445175170898e+00
-1.262331008911132812e+00 9.945899844169616699e-01 -1.477365732192993164e+00 2.418892085552215576e-01 1.553205728530883789e+00
-1.303040385246276855e+00 1.012857675552368164e+00 -1.280858635902404785e+00 7.088059186935424805e-01 1.512200236320495605e+00
-1.269304871559143066e+00 1.212695240974426270e+00 -9.863734245300292969e-01 5.377749800682067871e-01 1.498704671859741211e+00
-1.334831833839416504e+00 1.175210714340209961e+00 -5.078452825546264648e-01 4.275932610034942627e-01 1.691956162452697754e+00
-1.149388313293457031e+00 -2.094028592109680176e-01 -9.987069368362426758e-01 -3.662838935852050781e-01 9.404526948928833008e-01
-1.121513128280639648e+00 -2.051942795515060425e-01 -1.012829542160034180e+00 -4.042983055114746094e-01 8.347789049148559570e-01
-1.221448540687561035e+00 -3.331331312656402588e-01 -1.439738631248474121e+00 -3.361956477165222168e-01 8.624951243400573730e-01
-1.238901257514953613e+00 -3.656509816646575928e-01 -1.638425588607788086e+00 -3.223489522933959961e-01 8.209954500198364258e-01
-1.108487010002136230e+00 5.656186863780021667e-02 -2.142543077468872070e+00 -3.226433396339416504e-01 8.127232193946838379e-01
1.406870782375335693e-02 -4.979868978261947632e-02 -1.595704436302185059e+00 -5.944194197654724121e-01 1.035456776618957520e+00
3.109123706817626953e-01 1.253842860460281372e-01 -1.271556019783020020e+00 -7.798546552658081055e-01 1.237626433372497559e+00
3.428697884082794189e-01 1.615928113460540771e-01 -1.252150058746337891e+00 -7.544754147529602051e-01 1.205563068389892578e+00
-4.679254889488220215e-01 4.338308274745941162e-01 -9.510323405265808105e-01 -9.081307053565979004e-01 1.395605325698852539e+00
-5.604341030120849609e-01 6.600007414817810059e-01 -6.364148259162902832e-01 -9.079132676124572754e-01 1.721939206123352051e+00
-4.420283436775207520e-01 8.113070726394653320e-01 -8.404566049575805664e-01 -8.819859027862548828e-01 1.823000431060791016e+00
-3.534752726554870605e-01 5.572936534881591797e-01 -1.154818296432495117e+00 -8.783860206604003906e-01 1.654123306274414062e+00
-8.689187169075012207e-01 1.064084887504577637e+00 -1.728684902191162109e+00 -1.169852986931800842e-01 1.398590445518493652e+00
-4.006955623626708984e-01 9.560379981994628906e-01 -1.974268198013305664e+00 -6.056369841098785400e-02 1.658123970031738281e+00
-4.275451004505157471e-01 3.730668723583221436e-01 -5.907058119773864746e-01 2.314629703760147095e-01 2.017030000686645508e+00
-1.108745336532592773e+00 4.004083275794982910e-01 2.270367369055747986e-02 3.948364257812500000e-01 1.365987300872802734e+00
-1.364360451698303223e+00 3.788712620735168457e-01 -1.538599841296672821e-03 2.835816442966461182e-01 1.372724413871765137e+00
-1.355140566825866699e+00 3.763670325279235840e-01 4.290744662284851074e-02 2.980239987373352051e-01 1.298405051231384277e+00
-1.345839619636535645e+00 3.135495185852050781e-01 -5.356736853718757629e-02 2.567274272441864014e-01 1.224882483482360840e+00
-1.322592854499816895e+00 2.911389470100402832e-01 -3.919921070337295532e-02 2.677994668483734131e-01 1.275820255279541016e+00
-1.244961619377136230e+00 2.893650531768798828e-01 1.369602978229522705e-04 2.855291366577148438e-01 1.304661393165588379e+00
-1.170407772064208984e+00 -1.199792772531509399e-01 -8.214127421379089355e-01 1.234843358397483826e-01 1.572571396827697754e+00
-1.267447829246520996e+00 2.645035684108734131e-01 -4.824694097042083740e-01 2.419909834861755371e-01 1.836731910705566406e+00
-1.063443303108215332e+00 3.046922981739044189e-01 -5.228703618049621582e-01 5.588448047637939453e-01 1.601300597190856934e+00
-1.122247695922851562e+00 9.662674665451049805e-01 -4.883608222007751465e-01 7.196540832519531250e-01 2.171686410903930664e+00
-1.063925504684448242e+00 1.029363393783569336e+00 -3.356051146984100342e-01 8.029793500900268555e-01 2.134413480758666992e+00
-1.079374790191650391e+00 1.084699749946594238e+00 -3.530035614967346191e-01 8.116084337234497070e-01 2.139087677001953125e+00
-1.157939553260803223e+00 1.023442745208740234e+00 -4.845127463340759277e-01 8.379908204078674316e-01 2.068105220794677734e+00
-1.200312376022338867e+00 9.980887770652770996e-01 -4.367706775665283203e-01 8.089368343353271484e-01 1.997372269630432129e+00
-7.436677217483520508e-01 3.913066089153289795e-01 -1.296354293823242188e+00 4.109373092651367188e-01 1.536340236663818359e+00
-1.024520635604858398e+00 3.826618790626525879e-01 -5.131525993347167969e-01 3.811518251895904541e-01 1.854745745658874512e+00
-3.732077777385711670e-01 8.284524679183959961e-01 -9.228202104568481445e-01 -3.061940148472785950e-02 1.741510748863220215e+00
-1.732343733310699463e-01 7.617031931877136230e-01 -1.504486322402954102e+00 -3.346558660268783569e-02 2.380055665969848633e+00
-1.570314168930053711e-01 7.074801325798034668e-01 -1.336583375930786133e+00 7.271931767463684082e-01 1.521606087684631348e+00
-4.691533446311950684e-01 4.771111309528350830e-01 -1.502760052680969238e+00 3.488159775733947754e-01 1.388481140136718750e+00
-3.068287670612335205e-01 3.793333172798156738e-01 -1.668134212493896484e+00 3.861315250396728516e-01 1.271737337112426758e+00
-2.290717512369155884e-01 4.416833519935607910e-01 -1.675614714622497559e+00 4.317942559719085693e-01 1.070439338684082031e+00
-5.338878035545349121e-01 2.431552112102508545e-01 -1.508358240127563477e+00 4.045136868953704834e-01 7.337775230407714844e-01
-5.722932815551757812e-01 2.468104511499404907e-01 -1.511739373207092285e+00 4.012736678123474121e-01 6.834420561790466309e-01
-6.047723293304443359e-01 7.293446362018585205e-02 -1.314648151397705078e+00 5.909428000450134277e-01 8.526191711425781250e-01
-3.319690823554992676e-01 2.480010315775871277e-02 -1.118313789367675781e+00 7.111026048660278320e-01 5.146515369415283203e-01
-3.319690823554992676e-01 2.480010315775871277e-02 -1.118313789367675781e+00 7.111026048660278320e-01 5.146515369415283203e-01
-3.247017264366149902e-01 5.019237846136093140e-02 -1.003235340118408203e+00 6.994095444679260254e-01 5.772954821586608887e-01
-1.051926016807556152e+00 -4.385897517204284668e-01 -1.700370430946350098e+00 1.328571915626525879e+00 1.234535813331604004e+00
-9.330735206604003906e-01 -3.052653074264526367e-01 -1.431751728057861328e+00 1.390171051025390625e+00 1.328292608261108398e+00
-1.234092831611633301e+00 -1.534189432859420776e-01 -4.362304210662841797e-01 8.180592060089111328e-01 1.062170624732971191e+00
-1.248710155487060547e+00 7.573656439781188965e-01 -1.134755134582519531e+00 1.632953882217407227e-01 1.123707175254821777e+00
-1.170772790908813477e+00 7.520335912704467773e-01 -1.203381896018981934e+00 2.289541512727737427e-01 9.930015206336975098e-01
-8.709727525711059570e-01 6.568353772163391113e-01 -1.163024663925170898e+00 3.413205444812774658e-01 1.123050451278686523e+00
-4.281328618526458740e-01 6.735973358154296875e-01 -1.150021672248840332e+00 8.785635977983474731e-02 8.306124806404113770e-01
-6.430776715278625488e-01 7.157784700393676758e-01 -9.138112664222717285e-01 1.131671108305454254e-02 8.747416734695434570e-01
-7.375968694686889648e-01 7.834693789482116699e-01 -7.947201728820800781e-01 -3.933182451874017715e-03 9.079433083534240723e-01
-9.172764420509338379e-01 5.379890203475952148e-01 -7.877416014671325684e-01 2.609926462173461914e-01 9.049887657165527344e-01
-9.653885960578918457e-01 5.726136565208435059e-01 -9.378308057785034180e-01 3.317683562636375427e-02 8.527423143386840820e-01
-1.035359621047973633e+00 3.807029426097869873e-01 -5.020837187767028809e-01 8.357244729995727539e-02 1.055308341979980469e+00
-1.099429965019226074e+00 3.965581655502319336e-01 -4.353273212909698486e-01 1.691575497388839722e-01 9.088876843452453613e-01
-1.047073364257812500e+00 3.775946795940399170e-01 -6.269082427024841309e-01 1.787454634904861450e-01 1.073425769805908203e+00
-1.156983733177185059e+00 6.294583082199096680e-01 -6.212681531906127930e-01 -6.374917924404144287e-02 9.829434752464294434e-01
-1.339492321014404297e+00 6.355898976325988770e-01 -6.634888052940368652e-01 -8.600667119026184082e-02 9.059566259384155273e-01
-1.333230614662170410e+00 6.038961410522460938e-01 -6.493276357650756836e-01 -9.575688093900680542e-02 7.199784517288208008e-01
-1.260609984397888184e+00 5.222151279449462891e-01 -2.895210981369018555e-01 -1.595353782176971436e-01 8.261466622352600098e-01
-1.260609984397888184e+00 5.222151279449462891e-01 -2.895210981369018555e-01 -1.595353782176971436e-01 8.261466622352600098e-01
-1.299025654792785645e+00 6.032870411872863770e-01 -3.642684817314147949e-01 -2.065048217773437500e-01 9.597706198692321777e-01
-1.300051569938659668e+00 4.181472659111022949e-01 -3.514569997787475586e-01 -3.992892503738403320e-01 9.576682448387145996e-01
-1.373693346977233887e+00 8.868520259857177734e-01 -4.809389710426330566e-01 -8.977960944175720215e-01 1.371100902557373047e+00
-9.507291913032531738e-01 4.373381733894348145e-01 -8.941259384155273438e-01 -9.969857335090637207e-01 1.611799120903015137e+00
-1.459265947341918945e+00 2.639394700527191162e-01 -1.433271527290344238e+00 -1.005439162254333496e+00 1.306300997734069824e+00
-8.549475669860839844e-01 -5.299665927886962891e-01 -9.425466656684875488e-01 -6.255068182945251465e-01 8.809415102005004883e-01
-1.028382062911987305e+00 -5.141419172286987305e-01 -7.154263854026794434e-01 -6.388022303581237793e-01 1.205328345298767090e+00
-5.522872209548950195e-01 -4.013511240482330322e-01 -7.659314274787902832e-01 -4.842599928379058838e-01 1.221935033798217773e+00
-3.765902519226074219e-01 -1.680944710969924927e-01 -9.352978467941284180e-01 -5.764445066452026367e-01 1.355654835700988770e+00
-1.146617159247398376e-01 -1.152015626430511475e-01 -1.013755917549133301e+00 -5.067002773284912109e-01 1.008873939514160156e+00
-3.349514305591583252e-02 -1.368257552385330200e-01 -9.542066454887390137e-01 -4.558874666690826416e-01 1.027204632759094238e+00
-3.158166538923978806e-03 -2.467818260192871094e-01 -9.065634012222290039e-01 -3.525631129741668701e-01 1.138490319252014160e+00
-5.978423953056335449e-01 -7.426275014877319336e-01 -7.388923764228820801e-01 1.099663302302360535e-01 1.477394580841064453e+00
-6.697906255722045898e-01 -6.155425310134887695e-01 -7.848190665245056152e-01 1.518193483352661133e-01 1.714784979820251465e+00
-3.273109197616577148e-01 -1.071222126483917236e-01 -1.495324373245239258e+00 1.031745318323373795e-02 2.203429639339447021e-01
-7.930912971496582031e-01 4.036028683185577393e-02 -1.598190784454345703e+00 -5.169139057397842407e-02 4.430286288261413574e-01
-1.159885644912719727e+00 -8.283823728561401367e-02 -1.402108907699584961e+00 -2.375160753726959229e-01 4.584209918975830078e-01
-1.092002749443054199e+00 4.895950108766555786e-02 -1.357685208320617676e+00 -2.967603206634521484e-01 6.358198523521423340e-01
-9.744101166725158691e-01 1.163932606577873230e-01 -1.444895386695861816e+00 -3.142159581184387207e-01 6.166931986808776855e-01
-1.392055869102478027e+00 4.487675130367279053e-01 -6.736455559730529785e-01 -2.982615828514099121e-01 1.251246571540832520e+00
-1.118348836898803711e+00 1.820935308933258057e-01 -1.065952658653259277e+00 -5.015312433242797852e-01 1.454768657684326172e+00
-5.643988251686096191e-01 5.945638418197631836e-01 -2.207467317581176758e+00 -3.675038218498229980e-01 1.327287793159484863e+00
-4.689488112926483154e-01 1.387083083391189575e-01 -2.715571165084838867e+00 9.943182766437530518e-02 1.119199991226196289e+00
-6.378736495971679688e-01 -2.642193436622619629e-01 -2.433905124664306641e+00 6.921496987342834473e-01 1.191862106323242188e+00
-1.108916252851486206e-01 -2.007637619972229004e-01 -2.470648050308227539e+00 7.593013644218444824e-01 1.094995498657226562e+00
-1.236617207527160645e+00 -2.172161191701889038e-01 -2.625760555267333984e+00 6.188071966171264648e-01 1.469679474830627441e+00
-1.069900155067443848e+00 -1.212455853819847107e-01 -2.346730470657348633e+00 7.002983093261718750e-01 1.503461956977844238e+00
-1.380998849868774414e+00 -1.461132615804672241e-01 -1.936899662017822266e+00 6.817784309387207031e-01 1.297439455986022949e+00
-1.742892146110534668e+00 1.484110206365585327e-01 -1.601769089698791504e+00 7.855900526046752930e-01 1.107907414436340332e+00
-1.477659463882446289e+00 4.803344011306762695e-01 -1.696742534637451172e+00 1.003752589225769043e+00 1.172377943992614746e+00
-7.267809510231018066e-01 4.259900748729705811e-01 -1.317019224166870117e+00 3.008659482002258301e-01 5.031401515007019043e-01
-1.183801412582397461e+00 4.565829634666442871e-01 -1.477378726005554199e+00 2.480257898569107056e-01 7.809106707572937012e-01
-1.254390001296997070e+00 5.210325717926025391e-01 -1.304820656776428223e+00 2.542394995689392090e-01 6.402642726898193359e-01
-1.212371587753295898e+00 5.184668898582458496e-01 -1.484213232994079590e+00 2.048328369855880737e-01 6.456292271614074707e-01
-7.025380134582519531e-01 4.184268414974212646e-01 -6.524112820625305176e-01 2.776789069175720215e-01 9.369978904724121094e-01
-7.546631097793579102e-01 4.643402397632598877e-01 -6.586174964904785156e-01 2.724623978137969971e-01 8.636187911033630371e-01
-8.433348536491394043e-01 5.930096507072448730e-01 -4.194848537445068359e-01 3.509825468063354492e-01 1.375578880310058594e+00
-7.458770275115966797e-01 5.165392160415649414e-01 -2.347236573696136475e-01 2.782952487468719482e-01 1.505638599395751953e+00
-6.276926994323730469e-01 2.883359789848327637e-01 -4.091655462980270386e-02 1.837935745716094971e-01 1.588255882263183594e+00
-3.168855011463165283e-01 2.968865633010864258e-01 -1.194647699594497681e-01 2.565605044364929199e-01 8.738572001457214355e-01
-4.886818826198577881e-01 3.244652152061462402e-01 -4.953439235687255859e-01 6.581880152225494385e-02 1.167805790901184082e+00
-7.001659274101257324e-01 1.113613694906234741e-01 -9.448515176773071289e-01 8.561608195304870605e-02 1.360396146774291992e+00
-7.066671848297119141e-01 1.358558237552642822e-01 -9.863791465759277344e-01 1.020355448126792908e-01 1.318154096603393555e+00
-4.654598534107208252e-01 1.186618804931640625e-01 -5.404760837554931641e-01 5.519451573491096497e-02 1.497856855392456055e+00
-3.959871530532836914e-01 -1.298123784363269806e-02 -4.666020274162292480e-01 1.104857623577117920e-01 1.701742529869079590e+00
-4.546095728874206543e-01 7.554547488689422607e-02 -1.269229650497436523e+00 2.796182632446289062e-01 2.100347280502319336e+00
-3.978881239891052246e-01 7.139543443918228149e-02 -1.274012088775634766e+00 3.277592658996582031e-01 2.146210670471191406e+00
-6.052549481391906738e-01 -1.679154038429260254e-01 -1.772817254066467285e+00 -4.744289517402648926e-01 8.988120555877685547e-01
-6.932699680328369141e-01 -2.963778972625732422e-01 -1.130020856857299805e+00 -7.074086070060729980e-01 1.185013890266418457e+00
-6.430104970932006836e-01 -1.197340339422225952e-01 -1.034488916397094727e+00 -6.327968239784240723e-01 1.472310781478881836e+00
-8.061696290969848633e-01 -3.879228532314300537e-01 -2.524941563606262207e-01 -5.845433473587036133e-01 1.323552727699279785e+00
-7.205350995063781738e-01 -3.342701494693756104e-01 -2.157151848077774048e-01 -7.154005169868469238e-01 1.873149394989013672e+00
-7.102335691452026367e-01 -2.780385315418243408e-01 -4.784584641456604004e-01 -7.127601504325866699e-01 1.901441216468811035e+00
-5.246095657348632812e-01 -6.692805290222167969e-01 -2.922331988811492920e-01 -8.151084184646606445e-01 1.914478778839111328e+00
-8.435477018356323242e-01 -5.539610385894775391e-01 -1.400132179260253906e+00 -3.466806709766387939e-01 1.095695257186889648e+00
-6.878728270530700684e-01 -6.146017909049987793e-01 -1.295883059501647949e+00 -2.125206142663955688e-01 1.158022165298461914e+00
-1.070983529090881348e+00 -2.291948646306991577e-01 -1.348559737205505371e+00 -3.136465847492218018e-01 9.413033723831176758e-01
-1.012853503227233887e+00 5.363979935646057129e-02 -8.149137496948242188e-01 3.769300282001495361e-01 5.539108514785766602e-01
-2.933853678405284882e-02 -6.976167857646942139e-02 -2.600094556808471680e+00 -3.060896396636962891e-01 7.283663749694824219e-01
-4.352735877037048340e-01 -1.143467873334884644e-01 -2.615873336791992188e+00 -3.320300877094268799e-01 2.572298645973205566e-01
-4.743670821189880371e-01 4.915678501129150391e-02 -1.968182563781738281e+00 -1.362212002277374268e-01 8.035351634025573730e-01
-4.689550697803497314e-01 -1.523175537586212158e-01 -1.825664997100830078e+00 -5.970680341124534607e-02 7.223270535469055176e-01
-4.144908189773559570e-01 -3.405618071556091309e-01 -1.766235828399658203e+00 -1.683300435543060303e-01 3.777121901512145996e-01
-4.827246963977813721e-01 -9.339690208435058594e-02 -1.535658121109008789e+00 -1.395805031061172485e-01 2.465434968471527100e-01
-3.315525949001312256e-01 1.699839532375335693e-01 -1.215592741966247559e+00 6.275354325771331787e-02 3.081634938716888428e-01
-3.088133335113525391e-01 -2.492818422615528107e-02 -1.170977830886840820e+00 2.115832567214965820e-01 3.555970489978790283e-01
5.253976956009864807e-02 8.295044302940368652e-02 -6.073693633079528809e-01 -2.691303789615631104e-01 9.224871397018432617e-01
-1.688680201768875122e-01 1.773946136236190796e-01 -3.918303549289703369e-01 1.239200681447982788e-01 5.169729590415954590e-01
-4.666983485221862793e-01 3.169247508049011230e-01 -7.421579957008361816e-01 -2.969915568828582764e-01 9.347338080406188965e-01
-4.416082203388214111e-01 2.363266497850418091e-01 -7.375022172927856445e-01 -2.183588296175003052e-01 8.640854358673095703e-01
-4.621854722499847412e-01 3.819521963596343994e-01 -1.054738387465476990e-01 -2.037268728017807007e-01 4.813857078552246094e-01
-4.728495776653289795e-01 3.683847486972808838e-01 -8.668599277734756470e-02 -1.823479235172271729e-01 5.753934979438781738e-01
-9.171922802925109863e-01 1.824482977390289307e-01 -1.883221268653869629e+00 4.190234541893005371e-01 1.096695423126220703e+00
-7.626261711120605469e-01 3.292661607265472412e-01 -1.160209178924560547e+00 1.869585365056991577e-01 1.287597894668579102e+00
-5.567925572395324707e-01 4.773484170436859131e-01 -1.584348917007446289e+00 3.018603287637233734e-02 4.579905867576599121e-01
-6.062325835227966309e-01 5.114361643791198730e-01 -1.146840810775756836e+00 1.032091230154037476e-01 5.758205056190490723e-01
-3.579128682613372803e-01 -1.106540709733963013e-01 -2.938269376754760742e-01 -2.481615394353866577e-01 1.013646364212036133e+00
-4.803774654865264893e-01 5.219265222549438477e-01 -9.579197168350219727e-01 -7.441018819808959961e-01 9.053829312324523926e-01
-3.691146969795227051e-01 4.460014998912811279e-01 -1.209633708000183105e+00 -6.749248504638671875e-01 7.212358117103576660e-01
-5.537928342819213867e-01 4.899933561682701111e-02 -9.605526924133300781e-01 -4.017943739891052246e-01 5.565212368965148926e-01
-3.872817158699035645e-01 4.416111111640930176e-02 -1.115001559257507324e+00 -4.457899928092956543e-01 4.179837703704833984e-01
-3.872817158699035645e-01 4.416111111640930176e-02 -1.115001559257507324e+00 -4.457899928092956543e-01 4.179837703704833984e-01
-4.684282243251800537e-01 4.504138231277465820e-02 -1.371286273002624512e+00 -4.257978796958923340e-01 5.492194890975952148e-01
-5.776470899581909180e-01 4.767353460192680359e-02 -1.277010560035705566e+00 -4.987904131412506104e-01 6.189258694648742676e-01
-6.018226146697998047e-01 2.451430074870586395e-02 -1.327890634536743164e+00 -4.948002099990844727e-01 7.075248360633850098e-01
-4.455997645854949951e-01 2.937119267880916595e-02 -9.477287530899047852e-01 -7.529242336750030518e-02 1.139466643333435059e+00
-4.422380030155181885e-01 1.974748969078063965e-01 -1.007094025611877441e+00 7.952220737934112549e-02 9.609162807464599609e-01
-6.169458031654357910e-01 1.159265860915184021e-01 -1.037604689598083496e+00 9.007365256547927856e-02 6.981795430183410645e-01
-6.135274171829223633e-01 1.170398443937301636e-01 -9.119062423706054688e-01 3.785478696227073669e-02 7.759375572204589844e-01
-6.489534378051757812e-01 -2.696816325187683105e-01 -1.025630354881286621e+00 1.631326079368591309e-01 5.146090984344482422e-01
-8.225767016410827637e-01 -4.623938500881195068e-01 -1.210674405097961426e+00 2.206740081310272217e-01 5.785124897956848145e-01
-9.549819231033325195e-01 -5.040514469146728516e-01 -1.197864532470703125e+00 8.948139846324920654e-02 6.341778635978698730e-01
-3.502523303031921387e-01 -3.999231755733489990e-01 -1.592641353607177734e+00 -6.070783827453851700e-03 6.728439927101135254e-01
-1.941840648651123047e-01 -3.796564936637878418e-01 -1.563364505767822266e+00 -3.500898182392120361e-02 7.513837814331054688e-01
-2.503753006458282471e-01 -3.398906588554382324e-01 -1.517536282539367676e+00 -5.922573804855346680e-02 7.740685343742370605e-01
-7.483605146408081055e-01 -5.520568490028381348e-01 -1.547029137611389160e+00 -4.508836194872856140e-02 6.222075223922729492e-01
-5.360733270645141602e-01 -5.812997221946716309e-01 -1.396016955375671387e+00 -3.132252022624015808e-04 7.317822575569152832e-01
-3.303311765193939209e-01 -5.565321445465087891e-01 -1.607427239418029785e+00 3.581055998802185059e-01 1.523750782012939453e+00
-7.503009438514709473e-01 -8.869211077690124512e-01 -1.898329138755798340e+00 2.003384977579116821e-01 1.073308587074279785e+00
-6.303469538688659668e-01 -7.587872743606567383e-01 -1.928173422813415527e+00 2.082979232072830200e-01 8.266060948371887207e-01
-1.054439187049865723e+00 -2.457230985164642334e-01 -7.414563298225402832e-01 -4.083953499794006348e-01 6.591670513153076172e-01
-1.084983825683593750e+00 -2.125518471002578735e-01 -8.355153799057006836e-01 -3.742815256118774414e-01 7.942448258399963379e-01
-1.442750811576843262e+00 -5.343768000602722168e-01 -1.327807903289794922e+00 -9.715270996093750000e-01 1.577286481857299805e+00
-1.628285288810729980e+00 -3.863717615604400635e-01 -2.070668458938598633e+00 -1.251239776611328125e+00 1.329501986503601074e+00
-1.734952926635742188e+00 -3.059742450714111328e-01 -2.430811405181884766e+00 -1.313998460769653320e+00 1.127671599388122559e+00
-1.833545207977294922e+00 -6.239781901240348816e-02 -2.310479164123535156e+00 -1.130803585052490234e+00 1.153990983963012695e+00
-9.998196959495544434e-01 9.409516304731369019e-02 -3.001249432563781738e-01 -5.570107102394104004e-01 8.094134330749511719e-01
-1.146884799003601074e+00 -1.853133291006088257e-01 -5.571036338806152344e-01 -6.983895897865295410e-01 9.604272246360778809e-01
-1.126834273338317871e+00 -3.225798904895782471e-02 -3.723969161510467529e-01 -6.157550215721130371e-01 9.051532149314880371e-01
-7.919548749923706055e-01 -2.252343744039535522e-01 -5.236988067626953125e-01 -7.948027849197387695e-01 1.393846154212951660e+00
-7.957428693771362305e-01 -2.930280268192291260e-01 -6.852906942367553711e-01 -7.052710056304931641e-01 1.278418421745300293e+00
-6.680020093917846680e-01 -1.805397272109985352e-01 -9.770363569259643555e-01 -8.629674315452575684e-01 1.305040359497070312e+00
-6.607178449630737305e-01 -1.833906471729278564e-01 -9.979326725006103516e-01 -8.578019738197326660e-01 1.183589696884155273e+00
-6.820703744888305664e-01 -2.932618558406829834e-01 -6.407785415649414062e-01 -1.000341534614562988e+00 1.183906674385070801e+00
-5.145995616912841797e-01 -1.629808992147445679e-01 -1.119177579879760742e+00 -1.302879571914672852e+00 1.473373770713806152e+00
1.074659451842308044e-02 4.323301315307617188e-01 -1.917026996612548828e+00 -6.446830034255981445e-01 1.372175931930541992e+00
-6.983721256256103516e-01 1.009044945240020752e-01 -7.297229766845703125e-01 -8.971920013427734375e-01 1.982524156570434570e+00
-7.728288173675537109e-01 8.615291118621826172e-02 -8.559172749519348145e-01 -8.606681823730468750e-01 1.896962165832519531e+00
-6.803981661796569824e-01 -5.661441087722778320e-01 -6.516780257225036621e-01 -8.647363185882568359e-01 1.687308788299560547e+00
-5.519711971282958984e-01 -5.592662692070007324e-01 -8.225555419921875000e-01 -8.917230367660522461e-01 1.870874166488647461e+00
-6.532061696052551270e-01 -6.780406832695007324e-01 -6.016704440116882324e-01 -6.774667501449584961e-01 1.917683601379394531e+00
-2.079873979091644287e-01 -1.534912586212158203e-01 -7.479158043861389160e-01 -1.260757207870483398e+00 1.452167391777038574e+00
-5.660719275474548340e-01 -4.742113649845123291e-01 -2.659943699836730957e-01 -1.070155382156372070e+00 1.278814673423767090e+00
-5.452028512954711914e-01 -4.967695772647857666e-01 -2.131637036800384521e-01 -1.042882442474365234e+00 1.238910436630249023e+00
-5.656248331069946289e-01 -4.988449215888977051e-01 -1.889465302228927612e-01 -1.069494962692260742e+00 1.203143358230590820e+00
-1.202037632465362549e-01 -1.136919260025024414e+00 -4.981008768081665039e-01 -1.225777983665466309e+00 1.717877149581909180e+00
-7.635856270790100098e-01 -9.138510227203369141e-01 -3.096543550491333008e-01 -1.390426039695739746e+00 1.939421057701110840e+00
-8.471921682357788086e-01 -3.688906729221343994e-01 -2.751005589962005615e-01 -1.146794080734252930e+00 1.596891880035400391e+00
-2.272406816482543945e+00 7.120996117591857910e-01 -5.400854349136352539e-01 -5.730469822883605957e-01 2.036417007446289062e+00
-2.243754625320434570e+00 6.082714796066284180e-01 -5.230491757392883301e-01 -4.627373814582824707e-01 2.271684169769287109e+00
-2.266793727874755859e+00 5.412847995758056641e-01 -7.362992763519287109e-01 -6.454965472221374512e-01 2.823004961013793945e+00
-2.195458650588989258e+00 1.085961610078811646e-02 -1.462545037269592285e+00 1.236342266201972961e-01 2.237174034118652344e+00
-2.103123903274536133e+00 -3.533376380801200867e-02 -1.421549320220947266e+00 5.999718904495239258e-01 2.505436897277832031e+00
-2.143069267272949219e+00 -3.041549324989318848e-01 -1.441773176193237305e+00 5.395939946174621582e-01 2.364565372467041016e+00
-1.889029502868652344e+00 -2.308987528085708618e-01 -1.493410706520080566e+00 9.457436800003051758e-01 2.104322910308837891e+00
-1.945558667182922363e+00 -5.071353316307067871e-01 -1.628129720687866211e+00 8.683704137802124023e-01 2.125962018966674805e+00
-2.093422174453735352e+00 -5.475631356239318848e-01 -1.483775973320007324e+00 9.281434416770935059e-01 2.622129440307617188e+00
-1.177791833877563477e+00 -5.942299962043762207e-01 -8.280545473098754883e-01 1.104971408843994141e+00 2.405719041824340820e+00
-1.429964065551757812e+00 -4.234749078750610352e-02 -6.537247300148010254e-01 1.072102546691894531e+00 2.253946781158447266e+00
-1.549253940582275391e+00 -1.223403885960578918e-01 -2.381097525358200073e-01 9.063405990600585938e-01 2.383769750595092773e+00
-1.595443606376647949e+00 -2.680381834506988525e-01 5.841417983174324036e-02 9.900770187377929688e-01 1.994092226028442383e+00
-1.595443606376647949e+00 -2.680381834506988525e-01 5.841417983174324036e-02 9.900770187377929688e-01 1.994092226028442383e+00
-1.597855806350708008e+00 -2.186377495527267456e-01 1.527960225939750671e-02 9.583829641342163086e-01 2.008755922317504883e+00
-1.387660145759582520e+00 -7.512656450271606445e-01 -2.559511661529541016e-01 1.057915329933166504e+00 1.366852283477783203e+00
-1.293695449829101562e+00 -3.887651562690734863e-01 -6.906732916831970215e-02 7.802759408950805664e-01 2.195289611816406250e+00
-1.363052248954772949e+00 -5.453687906265258789e-01 -4.881330132484436035e-01 9.373794794082641602e-01 1.966785192489624023e+00
-5.267637372016906738e-01 -3.447267413139343262e-01 -1.107238888740539551e+00 1.250673681497573853e-01 8.022807240486145020e-01
-5.384868979454040527e-01 -5.917382836341857910e-01 -1.888235330581665039e+00 2.546521723270416260e-01 9.477047920227050781e-01
-3.733336627483367920e-01 -3.698535263538360596e-01 -2.055463075637817383e+00 1.737338602542877197e-01 7.300862669944763184e-01
-2.951445281505584717e-01 -2.253565788269042969e-01 -2.005434274673461914e+00 3.623563051223754883e-01 9.222251772880554199e-01
-8.721715211868286133e-02 -3.556994199752807617e-01 -1.942449927330017090e+00 -3.084926307201385498e-02 7.957466244697570801e-01
-4.776024073362350464e-02 -2.477161139249801636e-01 -1.809241652488708496e+00 -4.420372471213340759e-02 7.619014978408813477e-01
-4.038374722003936768e-01 -7.993104457855224609e-01 -2.144931793212890625e+00 -2.787340879440307617e-01 7.277315258979797363e-01
-2.668945789337158203e-01 -9.271788001060485840e-01 -2.120417356491088867e+00 -2.900196015834808350e-01 8.995766043663024902e-01
-4.252263605594635010e-01 -1.548458486795425415e-01 -7.008231878280639648e-01 -3.776276111602783203e-01 5.402862429618835449e-01
-4.427255392074584961e-01 -1.776618063449859619e-01 -8.039411902427673340e-01 -3.860057890415191650e-01 4.415870904922485352e-01
-3.160048425197601318e-01 -1.293302923440933228e-01 -2.112105637788772583e-01 -2.894727885723114014e-01 8.104431629180908203e-01
-7.147617638111114502e-02 -2.204327285289764404e-01 -5.267644524574279785e-01 -3.523384928703308105e-01 7.510187029838562012e-01
-8.471009135246276855e-02 -1.925001740455627441e-01 -5.566163063049316406e-01 -3.804066181182861328e-01 7.851444482803344727e-01
2.243890911340713501e-01 7.690805941820144653e-04 -5.434283018112182617e-01 -5.690552592277526855e-01 9.277821779251098633e-01
5.847796425223350525e-02 -5.704446509480476379e-02 -3.816680610179901123e-01 -5.982688069343566895e-01 1.340126633644104004e+00
3.010687232017517090e-01 -2.434564232826232910e-01 -3.772092759609222412e-01 -8.504616022109985352e-01 1.290214896202087402e+00
3.854177594184875488e-01 -2.850075364112854004e-01 -4.684881567955017090e-01 -8.476312160491943359e-01 1.335231900215148926e+00
-9.559486806392669678e-02 -1.528690606355667114e-01 -2.171137183904647827e-01 -4.954558908939361572e-01 8.345048427581787109e-01
-9.696356207132339478e-02 -1.800486892461776733e-01 -1.825234293937683105e-01 -4.710541665554046631e-01 8.745404481887817383e-01
-4.617890715599060059e-01 -6.771609783172607422e-01 -1.108554840087890625e+00 -9.373697638511657715e-01 1.666424393653869629e+00
-3.803132772445678711e-01 -4.187350571155548096e-01 -1.197877645492553711e+00 -1.014485597610473633e+00 1.066757559776306152e+00
-3.692219853401184082e-01 -3.620140552520751953e-01 -1.217708826065063477e+00 -1.034909605979919434e+00 1.034435749053955078e+00
-1.015928745269775391e+00 -9.638551622629165649e-02 -1.523692607879638672e+00 -5.442729592323303223e-01 6.476605534553527832e-01
-9.868791103363037109e-01 -8.146864175796508789e-02 -1.386124014854431152e+00 -5.504043698310852051e-01 7.634336352348327637e-01
-5.472069382667541504e-01 -2.560584247112274170e-01 -8.107003569602966309e-01 -3.224489688873291016e-01 6.474944949150085449e-01
-3.034699559211730957e-01 -2.506448924541473389e-01 -8.632889986038208008e-01 -4.443624913692474365e-01 4.882712364196777344e-01
-2.662213146686553955e-01 3.895941376686096191e-01 -6.149825453758239746e-01 -6.123300194740295410e-01 7.126146554946899414e-01
-2.883623838424682617e-01 1.607892811298370361e-01 -6.538388729095458984e-01 -4.677709937095642090e-01 1.316637516021728516e+00
-3.445835411548614502e-01 1.196158975362777710e-01 -4.118808507919311523e-01 -4.730997085571289062e-01 1.325124859809875488e+00
-5.593233108520507812e-01 1.659874618053436279e-02 -5.323939919471740723e-01 1.259118169546127319e-01 2.137162923812866211e+00
-6.269671320915222168e-01 2.779566645622253418e-01 -4.696724712848663330e-01 2.666879594326019287e-01 2.061271190643310547e+00
-6.833207011222839355e-01 5.213518813252449036e-02 -4.071592986583709717e-01 3.818605542182922363e-01 2.087302207946777344e+00
-8.054287433624267578e-01 2.504584006965160370e-02 -5.055751800537109375e-01 3.049007058143615723e-01 2.025294303894042969e+00
-6.108319163322448730e-01 2.186688780784606934e-02 -6.424244046211242676e-01 1.032853648066520691e-01 2.146254062652587891e+00
-4.509802460670471191e-01 7.499451190233230591e-02 -8.218718171119689941e-01 -4.741320610046386719e-01 2.272473096847534180e+00
-2.822113633155822754e-01 4.204139709472656250e-01 -3.111512660980224609e-01 -9.515950828790664673e-02 2.287313222885131836e+00
-3.845996856689453125e-01 4.446825683116912842e-01 -8.853678703308105469e-01 -1.345032453536987305e-01 2.329413652420043945e+00
-4.064074158668518066e-01 4.125488996505737305e-01 -9.315845370292663574e-01 -1.376672238111495972e-01 2.333425521850585938e+00
-2.810351848602294922e-01 1.353397518396377563e-01 -1.224028825759887695e+00 9.523746557533740997e-03 2.341820001602172852e+00
-7.342596650123596191e-01 -6.442040205001831055e-02 -1.385481953620910645e+00 -4.812872409820556641e-01 1.716892480850219727e+00
-7.136946320533752441e-01 -2.259323149919509888e-01 -1.233890891075134277e+00 -5.072277784347534180e-01 1.303571820259094238e+00
-1.295176625251770020e+00 -2.641964852809906006e-01 -1.540592193603515625e+00 -4.354127645492553711e-01 2.101402997970581055e+00
-1.417123675346374512e+00 -3.497284352779388428e-01 -1.996961832046508789e+00 4.629323482513427734e-01 1.255271315574645996e+00
-1.531817197799682617e+00 -5.767577290534973145e-01 -1.711090564727783203e+00 5.022544860839843750e-01 1.063252806663513184e+00
-1.518480062484741211e+00 -6.616208553314208984e-01 -1.735536694526672363e+00 5.339273810386657715e-01 9.543469548225402832e-01
-1.439907670021057129e+00 -7.046828269958496094e-01 -1.669083952903747559e+00 5.471560955047607422e-01 8.426812291145324707e-01
-1.115241169929504395e+00 -3.267728090286254883e-01 -1.808396220207214355e+00 5.454165935516357422e-01 6.749064326286315918e-01
-1.104132175445556641e+00 -2.358089387416839600e-01 -1.681123256683349609e+00 5.966615080833435059e-01 7.508952021598815918e-01
-1.469223022460937500e+00 -9.495835006237030029e-02 -1.739236831665039062e+00 6.160946488380432129e-01 1.137657284736633301e+00
-1.583282589912414551e+00 3.242129981517791748e-01 -2.223862648010253906e+00 2.112663984298706055e-01 1.543111562728881836e+00
-1.544468522071838379e+00 6.625554561614990234e-01 -9.666998982429504395e-01 1.019792631268501282e-01 1.465403795242309570e+00
-3.188015818595886230e-01 5.022271275520324707e-01 -1.026645660400390625e+00 -5.786654949188232422e-01 1.586552739143371582e+00
-3.889155387878417969e-01 6.840641498565673828e-01 -1.202497959136962891e+00 -5.983755588531494141e-01 1.349791526794433594e+00
-5.295854806900024414e-01 6.830275654792785645e-01 -9.918513298034667969e-01 -5.649863481521606445e-01 1.225739836692810059e+00
-7.192077040672302246e-01 1.685877740383148193e-01 -1.000406265258789062e+00 -5.146393775939941406e-01 1.327940583229064941e+00
-6.383425593376159668e-01 -1.872553825378417969e-01 -9.385343194007873535e-01 -3.990619778633117676e-01 1.213653683662414551e+00
1.060786321759223938e-01 6.784690916538238525e-02 -7.180851101875305176e-01 -6.902223229408264160e-01 9.164677262306213379e-01
5.519381165504455566e-02 -7.926382124423980713e-02 -4.004497528076171875e-01 -5.779394507408142090e-01 9.577390551567077637e-01
-5.089352652430534363e-02 -8.177614212036132812e-02 -4.893339574337005615e-01 -6.149824857711791992e-01 9.589498043060302734e-01
-2.764116786420345306e-02 -1.305664777755737305e-01 -4.656263291835784912e-01 -4.919206202030181885e-01 1.065853238105773926e+00
4.245648160576820374e-04 -3.614856302738189697e-01 -3.828291893005371094e-01 -4.199900031089782715e-01 1.025988817214965820e+00
-5.095388293266296387e-01 -4.788083732128143311e-01 -1.589457988739013672e+00 -1.066927433013916016e+00 1.129774212837219238e+00
-3.305420279502868652e-01 -1.020522490143775940e-01 -1.424924015998840332e+00 -1.330788373947143555e+00 1.151382803916931152e+00
-3.636665046215057373e-01 -1.541706621646881104e-01 -1.392680168151855469e+00 -1.270411133766174316e+00 1.193286776542663574e+00
-3.687242567539215088e-01 -1.180398762226104736e-01 -1.482397675514221191e+00 -1.274559140205383301e+00 1.161754608154296875e+00
-3.251635134220123291e-01 -8.084049075841903687e-02 -1.494418621063232422e+00 -1.285294890403747559e+00 1.117929100990295410e+00
-5.296899080276489258e-01 -9.201703667640686035e-01 -1.214255094528198242e+00 -5.942741632461547852e-01 9.002763628959655762e-01
-1.056575775146484375e-01 -1.796460747718811035e-01 -1.039286017417907715e+00 -5.920594930648803711e-01 5.168088674545288086e-01
-1.056575775146484375e-01 -1.796460747718811035e-01 -1.039286017417907715e+00 -5.920594930648803711e-01 5.168088674545288086e-01
-2.489914447069168091e-01 -2.776087820529937744e-01 -7.481384277343750000e-01 -5.931184887886047363e-01 5.707512497901916504e-01
-2.527183592319488525e-01 -2.979399561882019043e-01 -7.850955724716186523e-01 -5.645385384559631348e-01 6.125801801681518555e-01
3.137141466140747070e-03 -1.322458088397979736e-01 -1.019611239433288574e+00 -4.225877821445465088e-01 1.026062250137329102e+00
-2.365155667066574097e-01 -8.884420990943908691e-02 -7.159560322761535645e-01 -4.468813240528106689e-01 9.350226521492004395e-01
-1.550577878952026367e-01 -1.416347324848175049e-01 -6.365404129028320312e-01 -4.674735963344573975e-01 1.006754636764526367e+00
-8.738770484924316406e-01 6.554406881332397461e-01 -9.117536544799804688e-01 -9.343779683113098145e-01 1.613999485969543457e+00
-8.414160013198852539e-01 8.380822539329528809e-01 -1.437729477882385254e+00 -8.156961798667907715e-01 1.513691306114196777e+00
-2.979105710983276367e-01 3.934805989265441895e-01 -1.685038805007934570e+00 -8.689048290252685547e-01 1.144685745239257812e+00
-4.132219552993774414e-01 3.823987543582916260e-01 -1.747543096542358398e+00 -9.023784995079040527e-01 1.326895475387573242e+00
-2.672728896141052246e-01 3.803084194660186768e-01 -1.641584038734436035e+00 -1.013006329536437988e+00 1.279833197593688965e+00
-2.403696179389953613e-01 3.132158517837524414e-01 -1.447548866271972656e+00 -1.033347129821777344e+00 1.451165676116943359e+00
-3.318830430507659912e-01 5.678732991218566895e-01 -2.139081239700317383e+00 -8.600014448165893555e-01 1.034269094467163086e+00
-8.987276256084442139e-02 6.554689407348632812e-01 -1.369258403778076172e+00 -9.101293087005615234e-01 1.757053613662719727e+00
-1.276609748601913452e-01 5.820167660713195801e-01 -1.319243431091308594e+00 -9.319404363632202148e-01 1.446605443954467773e+00
-9.664142131805419922e-02 6.034665107727050781e-01 -1.209921956062316895e+00 -1.019273281097412109e+00 1.369516611099243164e+00
5.919220298528671265e-02 5.256799459457397461e-01 -1.736062884330749512e+00 -6.222540736198425293e-01 1.005715966224670410e+00
1.692485064268112183e-01 1.310455799102783203e-01 -8.346135020256042480e-01 -1.908546686172485352e-01 8.435707688331604004e-01
3.310233652591705322e-01 1.856611967086791992e-01 -1.237835526466369629e+00 -2.365840524435043335e-01 7.547751665115356445e-01
-8.639116585254669189e-02 4.148967564105987549e-01 -3.739812374114990234e-01 -3.066852092742919922e-01 1.061004400253295898e+00
-2.050693631172180176e-01 4.370248615741729736e-01 -6.002163887023925781e-01 -5.224615931510925293e-01 8.473970293998718262e-01
-2.469657212495803833e-01 3.254995644092559814e-01 -7.491343021392822266e-01 -5.176087021827697754e-01 9.042704701423645020e-01
-3.256887793540954590e-01 2.567143142223358154e-01 -7.862746119499206543e-01 -4.260620176792144775e-01 9.367268085479736328e-01
-6.445126533508300781e-01 1.037064552307128906e+00 -1.733358055353164673e-01 -1.563235521316528320e-01 1.354224205017089844e+00
-1.570387482643127441e+00 6.209056973457336426e-01 -8.677432537078857422e-01 -1.137119531631469727e+00 1.468617200851440430e+00
-8.168503046035766602e-01 1.288974046707153320e+00 -1.249909520149230957e+00 -9.430731534957885742e-01 1.869051933288574219e+00
-1.312675952911376953e+00 1.332637667655944824e+00 -1.135082244873046875e+00 -7.048328518867492676e-01 1.079079270362854004e+00
-1.101639986038208008e+00 1.143600225448608398e+00 -8.868294954299926758e-01 -1.020387411117553711e+00 1.181678414344787598e+00
-8.643304705619812012e-01 1.125574111938476562e+00 -9.755727648735046387e-01 -8.506016731262207031e-01 1.182281851768493652e+00
-1.001375555992126465e+00 1.162413835525512695e+00 -9.309035539627075195e-01 -7.869380116462707520e-01 1.028432726860046387e+00
-7.553511857986450195e-01 1.248445749282836914e+00 -1.875571250915527344e+00 -5.919339060783386230e-01 1.394814252853393555e+00
-8.054432868957519531e-01 1.316569924354553223e+00 -1.246675014495849609e+00 -6.551316976547241211e-01 1.620576858520507812e+00
-9.286627769470214844e-01 1.110748052597045898e+00 -9.779111146926879883e-01 5.320547148585319519e-02 9.704978466033935547e-01
-8.783732056617736816e-01 7.042306661605834961e-01 -8.775282502174377441e-01 -1.367591619491577148e-01 6.645417213439941406e-01
-8.480278849601745605e-01 8.469769954681396484e-01 -9.451237916946411133e-01 -1.687962114810943604e-01 5.305844545364379883e-01
-8.530910015106201172e-01 9.553293585777282715e-01 -6.131426095962524414e-01 9.735815227031707764e-02 8.445399403572082520e-01
-8.557322621345520020e-01 9.446073770523071289e-01 -5.566639900207519531e-01 1.275478750467300415e-01 8.629409074783325195e-01
-8.557322621345520020e-01 9.446073770523071289e-01 -5.566639900207519531e-01 1.275478750467300415e-01 8.629409074783325195e-01
-9.036459326744079590e-01 9.534087777137756348e-01 -4.843969941139221191e-01 1.261232793331146240e-01 9.110184907913208008e-01
-9.549058675765991211e-01 9.562983512878417969e-01 -8.026521801948547363e-01 -9.479640424251556396e-02 1.378671526908874512e+00
-8.265305161476135254e-01 7.977675199508666992e-01 -5.559610128402709961e-01 -4.349280521273612976e-02 1.545678377151489258e+00
-8.790391087532043457e-01 8.134441375732421875e-01 -4.018843770027160645e-01 -5.679823458194732666e-02 1.685061454772949219e+00
6.484895944595336914e-02 2.128206938505172729e-01 -1.339316606521606445e+00 6.248386576771736145e-03 1.378913879394531250e+00
-1.106831990182399750e-02 6.481034755706787109e-01 -2.059807538986206055e+00 -7.392896413803100586e-01 1.735557556152343750e+00
2.287218719720840454e-02 5.806876420974731445e-01 -1.888482928276062012e+00 -7.978542447090148926e-01 1.739917159080505371e+00
-4.147003963589668274e-02 1.814024150371551514e-01 -1.834878325462341309e+00 -8.083050847053527832e-01 1.751320004463195801e+00
-1.245364248752593994e-01 5.380433797836303711e-01 -1.062879785895347595e-01 -4.071656763553619385e-01 2.177103757858276367e+00
-2.438880056142807007e-01 3.889374434947967529e-01 -3.079106807708740234e-01 -3.240237236022949219e-01 1.854186534881591797e+00
-1.390190422534942627e-01 -1.824057400226593018e-01 -6.298464536666870117e-01 -3.771617412567138672e-01 1.780419111251831055e+00
-2.339705824851989746e-01 -3.560430407524108887e-01 -9.093505740165710449e-01 -9.729885458946228027e-01 2.000860929489135742e+00
-7.991222143173217773e-01 -3.873567283153533936e-01 -2.849026918411254883e-01 -8.716117143630981445e-01 1.960598707199096680e+00
-1.034555077552795410e+00 -4.816846549510955811e-01 -2.278131693601608276e-01 -8.661516904830932617e-01 1.933219432830810547e+00
-1.027733564376831055e+00 -5.235106348991394043e-01 -3.849506974220275879e-01 -1.181145071983337402e+00 1.664976477622985840e+00
-1.034677386283874512e+00 -5.169370770454406738e-01 -4.122356772422790527e-01 -1.184743046760559082e+00 1.715566754341125488e+00
-1.005834817886352539e+00 -5.065002441406250000e-01 -4.540431499481201172e-01 -1.204010725021362305e+00 1.604954123497009277e+00
-1.318450689315795898e+00 -4.309180974960327148e-01 -7.538868188858032227e-01 -1.349420309066772461e+00 1.426900625228881836e+00
-8.473504781723022461e-01 -7.917609810829162598e-02 -1.599754810333251953e+00 -1.297036886215209961e+00 1.226124882698059082e+00
-8.538842201232910156e-01 -7.599005103111267090e-02 -1.614624738693237305e+00 -1.254577040672302246e+00 1.105528950691223145e+00
-1.264899969100952148e+00 6.048563122749328613e-01 -1.166234910488128662e-01 -2.571380734443664551e-01 1.517750501632690430e+00
-1.130253672599792480e+00 5.077233910560607910e-01 -1.593453586101531982e-01 -2.825567722320556641e-01 1.842368960380554199e+00
-1.035442113876342773e+00 4.526195526123046875e-01 -1.185929626226425171e-01 -3.585588634014129639e-01 1.603256940841674805e+00
-1.138706445693969727e+00 3.883693516254425049e-01 -4.609794914722442627e-01 -5.118935704231262207e-01 1.437226295471191406e+00
-1.300444602966308594e+00 -1.069309934973716736e-01 -3.457492291927337646e-01 -2.761673927307128906e-01 1.952147126197814941e+00
-1.167748689651489258e+00 -2.316646873950958252e-01 -2.842256128787994385e-01 -1.222357898950576782e-01 2.146829843521118164e+00
-1.525017023086547852e+00 -5.920702219009399414e-01 -4.823654294013977051e-01 9.619267657399177551e-04 1.990784764289855957e+00
-8.649158477783203125e-01 -2.664406001567840576e-01 -7.677587270736694336e-01 1.766684353351593018e-01 6.372953653335571289e-01
-6.861467361450195312e-01 -2.905798852443695068e-01 -6.050772070884704590e-01 1.725315898656845093e-01 6.845591664314270020e-01
-5.600146651268005371e-01 -2.525015920400619507e-02 -7.985631823539733887e-01 2.422651499509811401e-01 8.067626357078552246e-01
-8.670315146446228027e-01 -1.026312187314033508e-01 -2.012834399938583374e-01 2.636933624744415283e-01 5.781749486923217773e-01
-8.670315146446228027e-01 -1.026312187314033508e-01 -2.012834399938583374e-01 2.636933624744415283e-01 5.781749486923217773e-01
-8.208639621734619141e-01 5.426593497395515442e-02 -6.771088838577270508e-01 -1.693531870841979980e-01 8.091706633567810059e-01
-8.419027328491210938e-01 1.360940933227539062e-01 -6.084574460983276367e-01 -7.084089517593383789e-02 1.042084693908691406e+00
-1.020187065005302429e-01 -1.323904544115066528e-01 -1.065627217292785645e+00 2.387280613183975220e-01 1.151228427886962891e+00
-4.337989091873168945e-01 -3.164301514625549316e-01 -9.471942186355590820e-01 2.386821061372756958e-02 9.359112977981567383e-01
-3.696352541446685791e-01 -5.685102939605712891e-01 -1.286744117736816406e+00 1.783423125743865967e-02 1.194308161735534668e+00
-4.025457203388214111e-01 -6.213962435722351074e-01 -9.306149482727050781e-01 -1.002417691051959991e-02 1.430940747261047363e+00
-3.424136340618133545e-01 -4.262066185474395752e-01 -1.220551371574401855e+00 4.236156493425369263e-02 1.689210653305053711e+00
-4.773127734661102295e-01 8.428471684455871582e-01 -2.607595026493072510e-01 -1.864900290966033936e-01 9.041359424591064453e-01
-5.197536349296569824e-01 6.140673160552978516e-01 -6.734525561332702637e-01 3.317708894610404968e-02 1.170987486839294434e+00
-4.581673145294189453e-01 3.778324425220489502e-01 -3.577763140201568604e-01 4.427953958511352539e-01 1.368364691734313965e+00
-5.339577198028564453e-01 3.751283288002014160e-01 -1.951825022697448730e-01 5.316978096961975098e-01 1.193315744400024414e+00
-1.140112876892089844e+00 -5.392780527472496033e-02 -1.157070755958557129e+00 4.378333687782287598e-01 1.016990184783935547e+00
-1.002282381057739258e+00 -1.485547721385955811e-01 -1.241940498352050781e+00 4.131051301956176758e-01 1.069619417190551758e+00
-1.368966341018676758e+00 -1.377423666417598724e-02 -1.997842550277709961e+00 1.948890835046768188e-01 6.772181391716003418e-01
-1.164242982864379883e+00 1.500676721334457397e-01 -1.785082817077636719e+00 4.388382658362388611e-02 7.355924248695373535e-01
-1.130398392677307129e+00 2.844725362956523895e-02 -1.781831622123718262e+00 7.746125757694244385e-02 9.272841215133666992e-01
-6.372681856155395508e-01 -2.981306314468383789e-01 -2.149863243103027344e+00 -2.460863888263702393e-01 9.832525253295898438e-01
-8.841636776924133301e-02 5.074604749679565430e-01 -5.734139680862426758e-01 -1.592239588499069214e-01 1.369843363761901855e+00
-5.022508502006530762e-01 5.913112759590148926e-01 -6.176271438598632812e-01 -8.574711084365844727e-01 1.820327997207641602e+00
3.071585893630981445e-01 4.546720087528228760e-01 -1.188713908195495605e+00 -5.767154097557067871e-01 1.263262271881103516e+00
9.139269590377807617e-02 4.531565606594085693e-01 -1.154862165451049805e+00 -7.556678652763366699e-01 1.051058292388916016e+00
8.231185376644134521e-03 5.497673749923706055e-01 -1.269213557243347168e+00 -7.786759734153747559e-01 1.153130173683166504e+00
2.476134523749351501e-02 5.130535364151000977e-01 -1.393163442611694336e+00 -6.806786060333251953e-01 1.242246985435485840e+00
6.581670641899108887e-01 3.770420849323272705e-01 -1.231950402259826660e+00 -7.768282890319824219e-01 1.475746750831604004e+00
6.400579214096069336e-01 4.192377030849456787e-01 -1.231866955757141113e+00 -7.666425704956054688e-01 1.407684564590454102e+00
-6.174020767211914062e-01 9.358395934104919434e-01 -1.566378712654113770e+00 -8.172997832298278809e-01 2.031636476516723633e+00
-7.190557122230529785e-01 9.439654946327209473e-01 -2.186892509460449219e+00 -1.001015782356262207e+00 1.658501744270324707e+00
-6.931413412094116211e-01 4.952720105648040771e-01 -3.445090055465698242e+00 -7.471373081207275391e-01 1.531558275222778320e+00
-5.791465044021606445e-01 6.551244854927062988e-01 -3.200911521911621094e+00 -7.910066843032836914e-01 1.126121640205383301e+00
-6.808445453643798828e-01 5.135300755500793457e-01 -1.352836608886718750e+00 -7.248427867889404297e-01 2.043204545974731445e+00
-3.294254839420318604e-01 3.619216084480285645e-01 -1.076044321060180664e+00 -7.118808627128601074e-01 2.122700691223144531e+00
-2.174710929393768311e-01 1.196080744266510010e-01 -6.921529769897460938e-01 -1.106954813003540039e+00 1.732271671295166016e+00
-1.656143814325332642e-01 2.036785185337066650e-01 -8.346386551856994629e-01 -1.025172948837280273e+00 1.863311767578125000e+00
-3.807329833507537842e-01 -3.034256398677825928e-03 -5.136785507202148438e-01 -4.826633334159851074e-01 1.327194452285766602e+00
-4.089952707290649414e-01 -9.583511203527450562e-02 -7.961249351501464844e-01 -5.102400779724121094e-01 1.109090328216552734e+00
-2.346579432487487793e-01 -4.714069366455078125e-01 -2.056135684251785278e-01 -6.231220960617065430e-01 1.497526049613952637e+00
-4.360069334506988525e-01 -3.613245189189910889e-01 -2.406062781810760498e-01 -4.828660190105438232e-01 1.369038701057434082e+00
-4.752392470836639404e-01 -6.129869222640991211e-01 -2.414618879556655884e-01 -7.548832297325134277e-01 1.270932555198669434e+00
-6.727294921875000000e-01 -6.394147276878356934e-01 -1.324400544166564941e+00 1.577630341053009033e-01 8.301918506622314453e-01
-2.340645045042037964e-01 6.707842648029327393e-02 -1.796072840690612793e+00 3.419830501079559326e-01 6.766174435615539551e-01
-2.201213091611862183e-01 -2.746839821338653564e-01 -1.734000444412231445e+00 4.225762486457824707e-01 8.408874273300170898e-01
-2.820496857166290283e-01 -2.805920541286468506e-01 -1.460684061050415039e+00 4.348941743373870850e-01 7.430032491683959961e-01
-4.242321848869323730e-01 2.735579013824462891e-01 -1.755354523658752441e+00 3.699428439140319824e-01 5.863318443298339844e-01
-1.718940287828445435e-01 2.942106425762176514e-01 -2.161789178848266602e+00 8.397060632705688477e-02 8.724091053009033203e-01
3.803364187479019165e-02 6.086874753236770630e-03 -2.098526000976562500e+00 3.105898499488830566e-01 9.819877743721008301e-01
-3.648037910461425781e-01 1.344597246497869492e-02 2.038306742906570435e-02 -6.683421730995178223e-01 1.378876805305480957e+00
-3.800950646400451660e-01 -9.602930396795272827e-02 -1.155081093311309814e-01 -7.256776690483093262e-01 1.345356464385986328e+00
-4.609460234642028809e-01 -1.265676468610763550e-01 -3.687506914138793945e-01 -5.794844031333923340e-01 1.313544631004333496e+00
-3.669077455997467041e-01 -2.723957598209381104e-01 -8.418228477239608765e-02 -4.775553941726684570e-01 1.500369310379028320e+00
-5.174969434738159180e-01 5.724923014640808105e-01 -3.745168149471282959e-01 8.749598264694213867e-02 1.339351892471313477e+00
-4.860698282718658447e-01 5.827488899230957031e-01 -3.754396736621856689e-01 5.095346271991729736e-02 1.293162107467651367e+00
-5.413876175880432129e-01 6.645540595054626465e-01 -9.555828571319580078e-01 -1.186901852488517761e-01 1.360137462615966797e+00
-4.367150366306304932e-01 7.748676538467407227e-01 -1.099066019058227539e+00 -1.201591268181800842e-01 1.751868367195129395e+00
-5.318090915679931641e-01 9.582539200782775879e-01 -9.152752161026000977e-01 -1.977107226848602295e-01 1.535884499549865723e+00
-5.818292498588562012e-01 7.963966727256774902e-01 -1.069573760032653809e+00 -1.602026969194412231e-01 1.679274559020996094e+00
-6.526671051979064941e-01 6.771692037582397461e-01 -1.006838202476501465e+00 2.311174571514129639e-01 1.086049437522888184e+00
-4.893935322761535645e-01 3.490023016929626465e-01 -1.573899030685424805e+00 4.032633900642395020e-01 7.767251729965209961e-01
-6.254825592041015625e-01 4.183735251426696777e-01 -1.712230801582336426e+00 3.127269744873046875e-01 5.895838141441345215e-01
-2.024213969707489014e-01 8.910054564476013184e-01 -1.270604848861694336e+00 1.882644742727279663e-01 1.541488647460937500e+00
-6.197762116789817810e-02 6.851764321327209473e-01 -1.574696302413940430e+00 1.558875590562820435e-01 2.017799854278564453e+00
-4.008714109659194946e-02 9.637987613677978516e-01 -1.662906646728515625e+00 -1.868148893117904663e-01 1.540673851966857910e+00
-8.518847823143005371e-02 7.840095758438110352e-01 -1.488988280296325684e+00 -1.966881155967712402e-01 1.693927288055419922e+00
1.562142074108123779e-01 9.329120516777038574e-01 -1.664697885513305664e+00 -4.323951601982116699e-01 1.845979332923889160e+00
1.471855640411376953e-01 8.004277944564819336e-01 -1.541181564331054688e+00 -4.120986461639404297e-01 1.828438043594360352e+00
1.629268527030944824e-01 7.615693211555480957e-01 -1.561409831047058105e+00 -3.000740706920623779e-01 1.693172216415405273e+00
2.398307025432586670e-01 7.750396132469177246e-01 -1.524747610092163086e+00 -3.320729732513427734e-01 1.717901706695556641e+00
1.502475291490554810e-01 4.335041344165802002e-01 -1.331383228302001953e+00 -2.544208168983459473e-01 1.570776462554931641e+00
1.171781569719314575e-01 5.799570679664611816e-01 -1.071806192398071289e+00 -3.398275971412658691e-01 1.402536869049072266e+00
-1.796717941761016846e-01 6.166024804115295410e-01 -1.123283743858337402e+00 -5.332363247871398926e-01 1.218304753303527832e+00
-2.441225200891494751e-01 7.153004407882690430e-01 -1.042298913002014160e+00 -6.383797526359558105e-01 9.947547912597656250e-01
-2.031370848417282104e-01 7.182188630104064941e-01 -9.428222179412841797e-01 -6.319041252136230469e-01 9.846904873847961426e-01
-2.098238319158554077e-01 7.154302597045898438e-01 -9.176403880119323730e-01 -6.194119453430175781e-01 8.919581770896911621e-01
-2.098238319158554077e-01 7.154302597045898438e-01 -9.176403880119323730e-01 -6.194119453430175781e-01 8.919581770896911621e-01
-2.098238319158554077e-01 7.154302597045898438e-01 -9.176403880119323730e-01 -6.194119453430175781e-01 8.919581770896911621e-01
-2.244731336832046509e-01 5.920733213424682617e-01 -9.332432746887207031e-01 -6.302620172500610352e-01 1.102921009063720703e+00
-1.804486811161041260e-01 6.411201953887939453e-01 -1.506398916244506836e+00 -4.768794402480125427e-02 9.787526130676269531e-01
-5.719416737556457520e-01 4.100210666656494141e-01 -9.059263467788696289e-01 6.417956203222274780e-02 9.067644476890563965e-01
-5.593568682670593262e-01 4.937462508678436279e-01 -5.511686205863952637e-01 -7.700151298195123672e-03 1.103246569633483887e+00
-1.354825589805841446e-02 1.765130907297134399e-01 -3.620582818984985352e-01 -7.581843063235282898e-03 8.940086960792541504e-01
-3.918228447437286377e-01 3.888233602046966553e-01 -1.628760099411010742e-01 -1.271218657493591309e-01 5.531814694404602051e-01
-3.593618273735046387e-01 1.523008346557617188e-01 -4.437035918235778809e-01 2.967376410961151123e-01 4.951833486557006836e-01
-3.614898920059204102e-01 1.755684763193130493e-01 -5.062769055366516113e-01 2.934319376945495605e-01 4.313966333866119385e-01
-3.911145329475402832e-01 1.699166297912597656e-01 -5.448579788208007812e-01 2.727091014385223389e-01 5.075553059577941895e-01
-1.782029867172241211e-01 4.327617287635803223e-01 -4.835066199302673340e-01 2.829514443874359131e-01 7.210215330123901367e-01
-9.086829423904418945e-02 6.126559898257255554e-02 -6.932859420776367188e-01 1.923946291208267212e-01 5.145723819732666016e-01
-9.524609893560409546e-02 5.814510211348533630e-02 -1.145097374916076660e+00 1.613512039184570312e-01 8.999835848808288574e-01
-1.829050779342651367e-01 4.768403768539428711e-01 -1.592478871345520020e+00 4.278237819671630859e-01 1.231188178062438965e+00
-4.808515012264251709e-01 4.714382886886596680e-01 -7.634989023208618164e-01 4.753751158714294434e-01 1.796417236328125000e+00
-5.606463551521301270e-01 2.349847853183746338e-01 -1.424315452575683594e+00 6.024860143661499023e-01 1.845333337783813477e+00
-3.892268240451812744e-01 -1.970544606447219849e-01 -1.438938975334167480e+00 5.576174259185791016e-01 2.029614210128784180e+00
-3.768039643764495850e-01 6.580902934074401855e-01 -2.110568046569824219e+00 5.972031354904174805e-01 1.978284716606140137e+00
-6.654328107833862305e-01 6.087802648544311523e-01 -1.906676530838012695e+00 2.576194703578948975e-01 1.694561004638671875e+00
-7.183947563171386719e-01 8.004546761512756348e-01 -1.303220152854919434e+00 3.903352320194244385e-01 1.529911994934082031e+00
-1.022901177406311035e+00 6.943842172622680664e-01 -8.247848153114318848e-01 -7.739056646823883057e-02 1.543475866317749023e+00
-9.783546924591064453e-01 9.091333746910095215e-01 -9.030140042304992676e-01 -2.573287785053253174e-01 2.119914770126342773e+00
-1.094116687774658203e+00 3.604007363319396973e-01 -5.360133051872253418e-01 -5.676062107086181641e-01 1.674635767936706543e+00
-1.378484606742858887e+00 3.508876562118530273e-01 -8.859978914260864258e-01 -9.332601428031921387e-01 1.117882966995239258e+00
-1.362053990364074707e+00 4.065292179584503174e-01 -9.231749773025512695e-01 -9.327825307846069336e-01 1.068153142929077148e+00
-1.324303388595581055e+00 4.568554162979125977e-01 -8.500905632972717285e-01 -9.129319787025451660e-01 1.043552041053771973e+00
-1.296019792556762695e+00 4.486765265464782715e-01 -8.733041882514953613e-01 -9.305549860000610352e-01 1.115228652954101562e+00
-9.452328085899353027e-01 5.286041647195816040e-02 -6.007611751556396484e-01 -6.407027840614318848e-01 7.017337679862976074e-01
-1.654378056526184082e+00 -1.947883516550064087e-01 -4.702452421188354492e-01 -3.094387948513031006e-01 1.621471166610717773e+00
-1.759102821350097656e+00 -4.286243915557861328e-01 -2.545775473117828369e-01 -1.276039630174636841e-01 1.583628058433532715e+00
-1.766971826553344727e+00 -4.164547026157379150e-01 -2.860939204692840576e-01 -1.136029660701751709e-01 1.614805579185485840e+00
-2.009488105773925781e+00 -2.846460640430450439e-01 -2.708047032356262207e-01 -6.367325782775878906e-03 1.672027349472045898e+00
-1.367303609848022461e+00 3.199146091938018799e-01 -2.243117243051528931e-01 -1.009839177131652832e-01 8.268330693244934082e-01
-1.356796145439147949e+00 9.699951857328414917e-02 -8.294634819030761719e-01 -2.269419431686401367e-01 9.679422974586486816e-01
-1.652882814407348633e+00 1.022322475910186768e-01 -5.900763869285583496e-01 9.533265978097915649e-02 1.623858451843261719e+00
-1.807904481887817383e+00 -1.684980690479278564e-01 -3.541693687438964844e-01 9.401078522205352783e-02 1.210800290107727051e+00
-1.806624412536621094e+00 -1.203583180904388428e-01 -3.043887019157409668e-01 7.778459787368774414e-02 1.191718220710754395e+00
-1.840955615043640137e+00 -1.217996478080749512e-01 -3.667705655097961426e-01 7.234330475330352783e-02 1.143136978149414062e+00
-1.073080420494079590e+00 1.593914926052093506e-01 -6.731972098350524902e-01 3.128479421138763428e-01 8.677446842193603516e-01
-1.394868969917297363e+00 5.161787271499633789e-01 -4.496084451675415039e-01 -1.788187175989151001e-01 1.042602062225341797e+00
-1.323561310768127441e+00 4.524763524532318115e-01 -5.038067102432250977e-01 -2.129372805356979370e-01 9.977624416351318359e-01
-5.169271230697631836e-01 8.005910515785217285e-01 -1.568692922592163086e-01 -1.858570873737335205e-01 1.190343379974365234e+00
4.908466339111328125e-02 1.595451682806015015e-01 -5.432033538818359375e-01 -1.325656473636627197e-01 1.212455868721008301e+00
6.658160686492919922e-02 1.711151301860809326e-01 -4.958741366863250732e-01 -1.239127367734909058e-01 1.299903631210327148e+00
4.277978092432022095e-02 7.551335543394088745e-02 -5.720329880714416504e-01 -9.333310276269912720e-02 1.212613463401794434e+00
-2.002816647291183472e-01 7.427663356065750122e-02 -1.134483337402343750e+00 -4.095894098281860352e-01 4.052731692790985107e-01
-2.036952227354049683e-01 -7.535541057586669922e-02 -9.451453685760498047e-01 -5.016316175460815430e-01 6.443756818771362305e-01
-2.644759714603424072e-01 -5.470836907625198364e-02 -8.910042047500610352e-01 -4.348717331886291504e-01 6.359517574310302734e-01
1.373562812805175781e-01 -4.491671547293663025e-02 -9.294457435607910156e-01 -2.257212847471237183e-01 8.145674467086791992e-01
1.880040317773818970e-01 3.444303572177886963e-02 -9.822504520416259766e-01 -2.490357607603073120e-01 7.662066221237182617e-01
-1.484598219394683838e-02 1.586877405643463135e-01 -9.277722835540771484e-01 -2.830500900745391846e-01 5.778523683547973633e-01
-9.291885793209075928e-02 1.354229152202606201e-01 -9.775052666664123535e-01 -2.904621660709381104e-01 6.106108427047729492e-01
-1.218668445944786072e-01 9.131138026714324951e-02 -1.120219111442565918e+00 -2.621253132820129395e-01 7.777888178825378418e-01
8.301674574613571167e-02 1.570577025413513184e-01 -1.075180649757385254e+00 1.384454965591430664e-02 1.067824244499206543e+00
-2.277405411005020142e-01 -3.618676960468292236e-01 -5.256640315055847168e-01 -3.029911518096923828e-01 8.588066101074218750e-01
-3.784149289131164551e-01 -1.827469766139984131e-01 -4.420826435089111328e-01 -4.787759780883789062e-01 6.319605112075805664e-01
-4.855292439460754395e-01 -8.925426006317138672e-02 -4.048134088516235352e-01 -4.146621227264404297e-01 7.089362144470214844e-01
-5.065690279006958008e-01 -3.846228122711181641e-01 -1.269125565886497498e-02 -4.996249973773956299e-01 1.039295792579650879e+00
-5.065690279006958008e-01 -3.846228122711181641e-01 -1.269125565886497498e-02 -4.996249973773956299e-01 1.039295792579650879e+00
-2.227780967950820923e-01 -5.913017988204956055e-01 -6.106499433517456055e-01 -7.148944735527038574e-01 1.339782238006591797e+00
-2.615553140640258789e-01 -1.918373703956604004e-01 -4.797072410583496094e-01 -7.120569944381713867e-01 7.267157435417175293e-01
-4.537221193313598633e-01 -3.339460194110870361e-01 -3.476029932498931885e-01 -6.336696147918701172e-01 7.918984889984130859e-01
-5.053393915295600891e-02 -2.813364267349243164e-01 -7.442960739135742188e-01 -1.670920252799987793e+00 2.377829551696777344e+00
-2.977127581834793091e-02 -8.148419857025146484e-01 -1.395700216293334961e+00 -8.761836886405944824e-01 1.308390974998474121e+00
-3.766472339630126953e-01 1.915279626846313477e-01 -2.742179036140441895e-01 -2.239833474159240723e-01 6.755048036575317383e-01
-3.686491847038269043e-01 1.572801023721694946e-01 -3.938261866569519043e-01 -2.560400664806365967e-01 4.351322352886199951e-01
-4.376643002033233643e-01 1.316835135221481323e-01 -4.821330010890960693e-01 -3.030695915222167969e-01 5.419436097145080566e-01
-3.339569270610809326e-01 2.714969776570796967e-02 -3.856394290924072266e-01 -3.441447019577026367e-01 4.481441378593444824e-01
-3.123639822006225586e-01 -1.401034928858280182e-02 -2.942341566085815430e-01 -3.587134480476379395e-01 3.959465026855468750e-01
-3.038129508495330811e-01 -8.617742061614990234e-01 -1.408043384552001953e+00 -2.913800477981567383e-01 1.360317707061767578e+00
-5.979757905006408691e-01 -1.263287067413330078e+00 -2.061462640762329102e+00 -6.511064767837524414e-01 1.361325979232788086e+00
-1.112879395484924316e+00 -4.154125452041625977e-01 -2.406770467758178711e+00 -4.424133300781250000e-01 6.013621091842651367e-01
-1.149497151374816895e+00 -3.959582746028900146e-01 -2.389123916625976562e+00 -4.736744761466979980e-01 6.911520957946777344e-01
-1.025425672531127930e+00 -4.414857327938079834e-01 -2.253283739089965820e+00 -3.756746649742126465e-01 9.407858848571777344e-01
-1.087063074111938477e+00 -4.706749320030212402e-01 -1.789422273635864258e+00 -3.957478702068328857e-01 5.367299914360046387e-01
-9.767092466354370117e-01 -2.734340429306030273e-01 -2.104576826095581055e+00 -3.423462063074111938e-02 5.618433356285095215e-01
-1.038204193115234375e+00 -2.899388670921325684e-01 -2.134445428848266602e+00 -5.601654946804046631e-02 4.456766843795776367e-01
-1.052380800247192383e+00 -2.639394700527191162e-01 -2.111903429031372070e+00 -7.626709342002868652e-02 4.973738193511962891e-01
-5.361315011978149414e-01 -7.896699309349060059e-01 -1.262964487075805664e+00 -1.679945588111877441e-01 1.058507204055786133e+00
-4.756118953227996826e-01 -1.295455574989318848e+00 -1.596943378448486328e+00 1.322241127490997314e-01 1.959420561790466309e+00
-4.580235481262207031e-01 -4.151074290275573730e-01 -9.039378166198730469e-01 2.446430176496505737e-01 8.956084847450256348e-01
-5.401272773742675781e-01 -5.447180271148681641e-01 -6.232215762138366699e-01 3.722828328609466553e-01 9.738500118255615234e-01
-4.496690630912780762e-01 -4.561839699745178223e-01 -6.813369989395141602e-01 2.454013824462890625e-01 9.445134401321411133e-01
-4.654088616371154785e-01 -3.018438220024108887e-01 -4.973014593124389648e-01 4.487991034984588623e-01 7.884862422943115234e-01
-4.024003148078918457e-01 -2.916319668292999268e-01 -4.486604332923889160e-01 4.288039803504943848e-01 8.019406795501708984e-01
-5.561376810073852539e-01 -2.076541930437088013e-01 -2.931491136550903320e-01 4.569269716739654541e-01 5.051560997962951660e-01
-5.801090002059936523e-01 -1.341639459133148193e-01 -6.659731268882751465e-03 5.320704579353332520e-01 1.045381903648376465e+00
-6.760545969009399414e-01 -1.421723067760467529e-01 1.221493165940046310e-02 5.353426933288574219e-01 8.999676108360290527e-01
-6.141272187232971191e-01 -1.441610753536224365e-01 -4.000626131892204285e-02 5.785457491874694824e-01 8.487766981124877930e-01
-6.996172666549682617e-01 -1.913920491933822632e-01 -1.916736960411071777e-01 6.211477518081665039e-01 8.274054527282714844e-01
-1.704739332199096680e+00 -1.743531227111816406e-02 -1.512049794197082520e+00 1.470067352056503296e-01 1.701283693313598633e+00
-1.144364833831787109e+00 -3.377189040184020996e-01 -1.019348382949829102e+00 -4.741785824298858643e-01 6.476381421089172363e-01
-9.095162749290466309e-01 -3.749625980854034424e-01 -9.994714260101318359e-01 -5.164314508438110352e-01 1.279197096824645996e+00
-9.533522129058837891e-01 -4.158282876014709473e-01 -9.713928699493408203e-01 -5.317330360412597656e-01 1.270031929016113281e+00
-9.401965737342834473e-01 -3.556767404079437256e-01 -7.865703701972961426e-01 -5.047554969787597656e-01 1.277520418167114258e+00
-8.613249659538269043e-01 -3.443898260593414307e-01 -7.773231863975524902e-01 -5.117655992507934570e-01 1.328606605529785156e+00
-9.496950507164001465e-01 -2.859283089637756348e-01 -4.014174342155456543e-01 -8.109034895896911621e-01 2.185200452804565430e+00
-8.907654285430908203e-01 -4.817380309104919434e-01 -2.928101718425750732e-01 -7.516757845878601074e-01 1.976371288299560547e+00
-7.561160922050476074e-01 -4.525935947895050049e-01 -4.342912137508392334e-01 -8.561677932739257812e-01 1.857688665390014648e+00
-8.185475468635559082e-01 -3.659205138683319092e-01 -5.492790341377258301e-01 -8.044036030769348145e-01 2.018157482147216797e+00
-9.653396606445312500e-01 -1.897041201591491699e-01 -6.537286639213562012e-01 -9.196503758430480957e-01 1.985880374908447266e+00
-1.515131235122680664e+00 1.903384625911712646e-01 -5.022827386856079102e-01 -9.599039554595947266e-01 1.311938405036926270e+00
-1.409274339675903320e+00 1.855792403221130371e-01 -5.977040529251098633e-01 -9.608814120292663574e-01 1.437671184539794922e+00
-1.579677939414978027e+00 3.041060566902160645e-01 -6.217090487480163574e-01 -8.954775929450988770e-01 1.721846818923950195e+00
-1.053481459617614746e+00 2.630077302455902100e-01 -6.230953931808471680e-01 -5.248290896415710449e-01 1.592177629470825195e+00
-5.072681903839111328e-01 4.608476459980010986e-01 -1.824191510677337646e-01 -1.725780665874481201e-01 1.725459694862365723e+00
-1.002654582262039185e-01 5.492424964904785156e-01 -3.901216685771942139e-01 -2.607053518295288086e-01 1.746546149253845215e+00
-3.032397329807281494e-01 3.668065965175628662e-01 -6.427554488182067871e-01 -3.346334099769592285e-01 1.684817314147949219e+00
-1.098330497741699219e+00 4.016392230987548828e-01 -6.078751683235168457e-01 -4.566705822944641113e-01 1.764967441558837891e+00
-1.053360581398010254e+00 5.903079509735107422e-01 -2.304752767086029053e-01 -8.441104292869567871e-01 2.972124576568603516e+00
-2.910599112510681152e-01 1.753331124782562256e-01 -8.779238462448120117e-01 -1.041374921798706055e+00 3.094648838043212891e+00
-3.147538006305694580e-01 2.204774171113967896e-01 -8.802103996276855469e-01 -1.067953467369079590e+00 3.279302597045898438e+00
-4.449157714843750000e-01 -5.147963762283325195e-02 -9.982409477233886719e-01 -1.073251366615295410e+00 3.236603498458862305e+00
-1.296674311161041260e-01 -6.552869454026222229e-03 -6.176432967185974121e-01 -6.302167773246765137e-01 5.948026180267333984e-01
-2.544795572757720947e-01 4.925815388560295105e-02 -9.845597147941589355e-01 -6.499593257904052734e-01 6.127284765243530273e-01
1.245923489332199097e-01 -2.041684836149215698e-01 -1.102806091308593750e+00 -7.403299808502197266e-01 1.076794385910034180e+00
1.683747172355651855e-01 -2.423038035631179810e-01 -1.018655180931091309e+00 -6.926354169845581055e-01 1.073722600936889648e+00
9.941220283508300781e-02 -6.964696943759918213e-02 -8.204204440116882324e-01 -5.418199896812438965e-01 8.840519189834594727e-01
2.232142239809036255e-01 -1.120656058192253113e-01 -7.527990341186523438e-01 -6.032613515853881836e-01 7.544875741004943848e-01
1.001299172639846802e-01 6.579058244824409485e-03 -1.038240790367126465e+00 -6.102651357650756836e-01 6.682884097099304199e-01
1.260046213865280151e-01 7.001286000013351440e-02 -1.317602038383483887e+00 -5.514218807220458984e-01 8.837866187095642090e-01
1.543530374765396118e-01 1.283680200576782227e-01 -1.165308713912963867e+00 -5.722148418426513672e-01 7.478510737419128418e-01
9.705205261707305908e-02 1.200293600559234619e-01 -1.157860398292541504e+00 -5.714690089225769043e-01 7.800405621528625488e-01
-4.252995923161506653e-02 2.377042174339294434e-01 -1.113569498062133789e+00 -5.386868119239807129e-01 8.029688000679016113e-01
5.870575085282325745e-02 1.389890909194946289e-01 -1.820421814918518066e+00 -1.828502416610717773e-01 1.543450206518173218e-01
8.496467024087905884e-02 1.217848137021064758e-01 -1.804390907287597656e+00 -1.823697686195373535e-01 1.955058276653289795e-01
-6.994987279176712036e-02 6.576267629861831665e-02 -1.721187472343444824e+00 -9.023721516132354736e-02 3.185611665248870850e-01
1.286127865314483643e-01 -6.221177428960800171e-02 -1.843802809715270996e+00 -1.226241216063499451e-01 3.248506188392639160e-01
3.761882334947586060e-02 -1.058795675635337830e-01 -1.890559196472167969e+00 -3.299809992313385010e-02 2.071453481912612915e-01
1.110170930624008179e-01 3.796332180500030518e-01 -9.264706373214721680e-01 2.497706860303878784e-01 6.084876656532287598e-01
-2.791975736618041992e-01 4.196035861968994141e-01 -8.832006454467773438e-01 3.090634644031524658e-01 7.594537734985351562e-01
-4.007653594017028809e-01 3.350373506546020508e-01 -3.782132267951965332e-01 2.045306414365768433e-01 7.281464934349060059e-01
-3.375845253467559814e-01 2.814657092094421387e-01 -3.611367046833038330e-01 2.228572517633438110e-01 7.015700340270996094e-01
-1.336297839879989624e-01 3.122343122959136963e-01 -3.353951871395111084e-01 3.801949918270111084e-01 1.053713560104370117e+00
-3.213229775428771973e-01 2.761972248554229736e-01 -6.634017825126647949e-01 3.771543800830841064e-01 1.083146452903747559e+00
-6.457540392875671387e-01 -2.466319501399993896e-01 -8.624154329299926758e-01 4.728867709636688232e-01 5.962114334106445312e-01
-7.273063063621520996e-01 -2.969817817211151123e-01 -9.231721162796020508e-01 5.419061183929443359e-01 5.256266593933105469e-01
-7.331448197364807129e-01 -2.882575690746307373e-01 -9.419246315956115723e-01 5.410189628601074219e-01 4.765741229057312012e-01
-9.940711259841918945e-01 -3.220649361610412598e-01 -1.051011562347412109e+00 3.080116212368011475e-01 9.388060569763183594e-01
-1.063416957855224609e+00 -1.765025258064270020e-01 -7.721487283706665039e-01 3.886175751686096191e-01 1.387962460517883301e+00
-1.168441772460937500e+00 -2.262018024921417236e-01 -7.013667821884155273e-01 2.971293628215789795e-01 1.502465009689331055e+00
-1.153727054595947266e+00 -1.601823717355728149e-01 -1.303191184997558594e+00 2.894380390644073486e-01 1.091504931449890137e+00
-1.082319259643554688e+00 -6.287462264299392700e-02 -3.655328452587127686e-01 -2.953299321234226227e-02 2.125375509262084961e+00
-5.209609270095825195e-01 -3.229145705699920654e-01 -3.373612090945243835e-02 -3.437886536121368408e-01 1.511107802391052246e+00
-6.060921549797058105e-01 -3.584739565849304199e-01 -1.056593507528305054e-01 -4.180257618427276611e-01 1.621136426925659180e+00
-1.140408635139465332e+00 -1.041456222534179688e+00 -4.905560910701751709e-01 -8.306143283843994141e-01 1.392244815826416016e+00
-1.140408635139465332e+00 -1.041456222534179688e+00 -4.905560910701751709e-01 -8.306143283843994141e-01 1.392244815826416016e+00
-9.917037487030029297e-01 -6.093664765357971191e-01 -3.751778006553649902e-01 -9.053259491920471191e-01 1.570744037628173828e+00
-1.026307106018066406e+00 -5.500462055206298828e-01 -4.915394484996795654e-01 -9.007986783981323242e-01 1.568802714347839355e+00
-6.535528302192687988e-01 -3.680002689361572266e-01 -1.976287126541137695e+00 -4.923101067543029785e-01 1.681543231010437012e+00
-6.493905782699584961e-01 -9.634358286857604980e-01 -2.463930130004882812e+00 -1.059112697839736938e-01 1.143384814262390137e+00
-7.183549404144287109e-01 -1.138214945793151855e+00 -2.323691844940185547e+00 -8.021410554647445679e-02 1.008228898048400879e+00
-7.462025880813598633e-01 -1.059565067291259766e+00 -2.003811120986938477e+00 -2.056370116770267487e-02 1.306580781936645508e+00
-8.147175908088684082e-01 -9.160601496696472168e-01 -1.529816627502441406e+00 -6.560955196619033813e-02 1.292556524276733398e+00
-9.650420546531677246e-01 -7.845179438591003418e-01 -1.447921633720397949e+00 -1.282912343740463257e-01 1.044660210609436035e+00
-8.675845861434936523e-01 -1.077722668647766113e+00 -1.522006034851074219e+00 -1.503272205591201782e-01 1.522005200386047363e+00
-6.550385951995849609e-01 -1.159657478332519531e+00 -1.798959374427795410e+00 3.822888731956481934e-01 1.845773935317993164e+00
-9.869591593742370605e-01 -1.296309947967529297e+00 -1.793408989906311035e+00 3.413904011249542236e-01 1.646047592163085938e+00
-1.104842782020568848e+00 -9.925101995468139648e-01 -1.718625187873840332e+00 2.607135176658630371e-01 1.613183617591857910e+00
-4.791851341724395752e-01 -4.182439148426055908e-01 -1.338396906852722168e+00 3.402283787727355957e-01 1.393423438072204590e+00
-1.195488691329956055e+00 -1.010361552238464355e+00 -1.912803292274475098e+00 3.472361266613006592e-01 2.655135154724121094e+00
-1.235191702842712402e+00 -1.006387233734130859e+00 -1.946572065353393555e+00 3.692857325077056885e-01 2.687640190124511719e+00
-1.068061590194702148e+00 -6.996794939041137695e-01 -1.782893896102905273e+00 2.768851518630981445e-01 2.312650203704833984e+00
-5.396486520767211914e-01 -1.141802310943603516e+00 -1.930083036422729492e+00 -7.023479044437408447e-02 1.680286526679992676e+00
-4.091539978981018066e-01 -7.402845621109008789e-01 -1.953659296035766602e+00 -6.150045990943908691e-02 1.680749297142028809e+00
-5.815243721008300781e-01 -6.829760074615478516e-01 -2.037866592407226562e+00 -1.070236638188362122e-01 1.456709980964660645e+00
-8.403335809707641602e-01 -8.137459754943847656e-01 -1.947832107543945312e+00 -1.362035423517227173e-01 1.325896620750427246e+00
-8.800972700119018555e-01 -7.009605169296264648e-01 -1.567795991897583008e+00 -1.386745423078536987e-01 9.068244695663452148e-01
-1.396963834762573242e+00 -2.188980728387832642e-01 -9.921755790710449219e-01 2.395527064800262451e-02 9.013786315917968750e-01
-5.036042332649230957e-01 -3.010796606540679932e-01 -1.848980337381362915e-01 1.906544268131256104e-01 3.347939848899841309e-01
-5.036042332649230957e-01 -3.010796606540679932e-01 -1.848980337381362915e-01 1.906544268131256104e-01 3.347939848899841309e-01
-4.882380962371826172e-01 -3.019888699054718018e-01 -2.248669862747192383e-01 1.943141072988510132e-01 3.371872007846832275e-01
-4.882380962371826172e-01 -3.019888699054718018e-01 -2.248669862747192383e-01 1.943141072988510132e-01 3.371872007846832275e-01
-5.012826323509216309e-01 -2.879149913787841797e-01 -2.983001172542572021e-01 1.796376407146453857e-01 3.564561009407043457e-01
-4.821215569972991943e-01 -3.325093984603881836e-01 -3.460946679115295410e-01 2.167356461286544800e-01 3.216385245323181152e-01
-4.821215569972991943e-01 -3.325093984603881836e-01 -3.460946679115295410e-01 2.167356461286544800e-01 3.216385245323181152e-01
-5.335326790809631348e-01 -2.341690063476562500e-01 -2.680526077747344971e-01 2.333351373672485352e-01 3.183618783950805664e-01
-5.176262259483337402e-01 2.929944545030593872e-03 -1.453615427017211914e-01 -1.811278611421585083e-02 4.356779456138610840e-01
-8.312863111495971680e-01 4.485719203948974609e-01 1.432202756404876709e-01 -2.697085216641426086e-02 1.410810351371765137e+00
-8.156626820564270020e-01 4.395200908184051514e-01 1.188694238662719727e-01 -3.306025639176368713e-02 1.503013610839843750e+00
-1.157486915588378906e+00 2.327376753091812134e-01 -1.248147368431091309e+00 3.977498114109039307e-01 2.604069471359252930e+00
-8.161066174507141113e-01 5.340099930763244629e-01 -1.077356338500976562e+00 2.206139117479324341e-01 1.875492334365844727e+00
-9.337936639785766602e-01 8.559470176696777344e-01 -2.070123106241226196e-01 1.883938014507293701e-01 2.595617294311523438e+00
-1.102164030075073242e+00 1.974526047706604004e-01 -2.462656021118164062e+00 5.405215620994567871e-01 2.667441129684448242e+00
-1.041627287864685059e+00 -2.290574014186859131e-01 -1.425816178321838379e+00 1.128449589014053345e-01 2.945162773132324219e+00
-1.297257304191589355e+00 5.410294234752655029e-02 -5.737464427947998047e-01 2.738296389579772949e-01 1.837773084640502930e+00
-1.749215602874755859e+00 9.438076615333557129e-02 -1.096515536308288574e+00 2.813967764377593994e-01 2.363072395324707031e+00
-4.704620242118835449e-01 -2.015224695205688477e-01 -5.341348648071289062e-01 3.725794702768325806e-02 1.715379714965820312e+00
-3.497899472713470459e-01 -2.555584013462066650e-01 -8.148094415664672852e-01 1.056825816631317139e-01 1.742133021354675293e+00
-6.026804447174072266e-01 -5.105904340744018555e-01 -8.519011139869689941e-01 -7.212480902671813965e-02 1.551196575164794922e+00
-8.893314003944396973e-01 -4.555488526821136475e-01 -8.881871700286865234e-01 -1.108131855726242065e-01 1.938661932945251465e+00
-6.951802968978881836e-01 -6.939294934272766113e-01 -9.554879069328308105e-01 -1.379628926515579224e-01 2.056851625442504883e+00
-5.254916548728942871e-01 -5.582098364830017090e-01 -6.253692507743835449e-01 2.609675824642181396e-01 1.839646697044372559e+00
-7.792061567306518555e-01 -7.051063179969787598e-01 -6.293542385101318359e-01 3.986277580261230469e-01 1.829037189483642578e+00
-7.462394833564758301e-01 -7.280421853065490723e-01 -9.718347191810607910e-01 -8.965895324945449829e-02 1.995772600173950195e+00
-4.377860426902770996e-01 -6.697713136672973633e-01 -1.510415196418762207e+00 -1.009478792548179626e-01 9.192652106285095215e-01
-2.988734841346740723e-01 -8.231830596923828125e-01 -1.433524608612060547e+00 -1.909657567739486694e-01 8.337965607643127441e-01
-4.096588790416717529e-01 -4.635840654373168945e-01 -1.929795145988464355e+00 -1.528121232986450195e-01 7.010560035705566406e-01
-4.920840263366699219e-01 -3.829673230648040771e-01 -1.866299390792846680e+00 -1.515801995992660522e-01 8.151018023490905762e-01
-3.280032277107238770e-01 -3.827267885208129883e-01 -1.527484893798828125e+00 4.902776330709457397e-03 9.236282110214233398e-01
-3.852822184562683105e-01 -2.730302810668945312e-01 -1.671808838844299316e+00 -3.582737967371940613e-02 9.554266333580017090e-01
-4.783021509647369385e-01 -6.172136068344116211e-01 -1.325104713439941406e+00 -5.208509564399719238e-01 8.553845882415771484e-01
-7.638574242591857910e-01 -2.645378410816192627e-01 -9.057071805000305176e-01 -3.385861515998840332e-01 8.915643692016601562e-01
-7.648746371269226074e-01 -2.902182042598724365e-01 -7.968623638153076172e-01 -4.120274782180786133e-01 8.200538754463195801e-01
-4.732494652271270752e-01 -9.783357381820678711e-02 -8.426511287689208984e-01 -2.884916067123413086e-01 7.919098138809204102e-01
-4.216798841953277588e-01 -1.224220246076583862e-01 -9.369195699691772461e-01 -2.902317345142364502e-01 7.921817302703857422e-01
-3.202647864818572998e-01 -2.060282677412033081e-01 -4.349352419376373291e-01 -2.521107792854309082e-01 9.883548617362976074e-01
-1.943583488464355469e-01 -1.626600921154022217e-01 -3.341014683246612549e-01 -2.208300381898880005e-01 9.564468264579772949e-01
-8.818928003311157227e-01 -4.960271418094635010e-01 -4.970679879188537598e-01 -7.254797965288162231e-02 8.878796696662902832e-01
-8.945962190628051758e-01 -4.735715389251708984e-01 -4.911808967590332031e-01 -7.131514698266983032e-02 9.240415692329406738e-01
-8.524547219276428223e-01 -5.046551227569580078e-01 -5.698068141937255859e-01 -6.235817819833755493e-02 9.077715873718261719e-01
-9.288766980171203613e-01 -5.091578960418701172e-01 -8.941414356231689453e-01 -7.333362847566604614e-02 1.105925917625427246e+00
-8.608707189559936523e-01 -1.976830065250396729e-01 -8.955192565917968750e-01 -3.033992052078247070e-01 8.904823064804077148e-01
-7.791590094566345215e-01 -2.461526393890380859e-01 -7.372977137565612793e-01 -1.385549604892730713e-01 5.378108024597167969e-01
-4.243595004081726074e-01 -1.864011287689208984e-01 -6.743512153625488281e-01 -1.666755229234695435e-01 9.800065755844116211e-01
-3.024522960186004639e-01 -2.489178776741027832e-01 -8.355631232261657715e-01 -2.161213755607604980e-01 1.000829339027404785e+00
-3.655216693878173828e-01 -1.702691614627838135e-01 -8.749779462814331055e-01 -1.659218966960906982e-01 6.929239630699157715e-01
-5.657997131347656250e-01 -1.120666507631540298e-02 -1.729588031768798828e+00 1.833013147115707397e-01 6.326299905776977539e-01
-5.020040273666381836e-01 3.670296370983123779e-01 -2.135486125946044922e+00 2.869466245174407959e-01 7.105472087860107422e-01
1.477124541997909546e-02 3.107841610908508301e-01 -1.868272781372070312e+00 5.550208687782287598e-01 1.151489257812500000e+00
-4.773874282836914062e-01 2.288604378700256348e-01 -1.619032025337219238e+00 7.485558390617370605e-01 1.364122152328491211e+00
-4.253372251987457275e-01 3.380015194416046143e-01 -1.484745979309082031e+00 7.634681463241577148e-01 1.505371451377868652e+00
-5.712230801582336426e-01 9.320835471153259277e-01 -9.279276728630065918e-01 3.595452606678009033e-01 1.260181546211242676e+00
-5.578433275222778320e-01 8.621105551719665527e-01 -1.092281341552734375e+00 3.496275544166564941e-01 1.394979953765869141e+00
-5.581303834915161133e-01 5.771879553794860840e-01 -7.839803099632263184e-01 7.920827865600585938e-01 1.208291769027709961e+00
-4.866560995578765869e-01 6.366869807243347168e-01 -5.197627544403076172e-01 4.853098690509796143e-01 9.922283887863159180e-01
-4.645337760448455811e-01 7.005950212478637695e-01 -7.613914012908935547e-01 5.154558420181274414e-01 1.066251516342163086e+00
-5.523372292518615723e-01 9.316966533660888672e-01 -6.140577793121337891e-01 5.567353963851928711e-01 9.991242885589599609e-01
-7.439112663269042969e-01 1.148955583572387695e+00 -8.159066438674926758e-01 6.422111392021179199e-01 2.418586015701293945e+00
-6.071716547012329102e-01 1.024386644363403320e+00 -1.204300642013549805e+00 9.481225609779357910e-01 1.898319721221923828e+00
-6.071716547012329102e-01 1.024386644363403320e+00 -1.204300642013549805e+00 9.481225609779357910e-01 1.898319721221923828e+00
-4.361472427845001221e-01 1.050202131271362305e+00 -1.573637366294860840e+00 4.602566957473754883e-01 1.855549097061157227e+00
-4.859251379966735840e-01 8.696417808532714844e-01 -1.587591171264648438e+00 4.543216526508331299e-01 1.906804442405700684e+00
-7.355880141258239746e-01 6.266880631446838379e-01 -1.246829152107238770e+00 4.446854889392852783e-01 2.069317340850830078e+00
-1.207104563713073730e+00 6.024174690246582031e-01 -1.418873071670532227e+00 2.324738651514053345e-01 1.780691862106323242e+00
-1.112933993339538574e+00 1.340201973915100098e+00 -1.465502381324768066e-01 5.648204088211059570e-01 1.745304942131042480e+00
-1.044975519180297852e+00 1.251678705215454102e+00 -1.145899444818496704e-01 6.260116696357727051e-01 1.830415129661560059e+00
-1.663585186004638672e+00 6.564076244831085205e-02 -1.057673811912536621e+00 3.810959160327911377e-01 1.380610108375549316e+00
-1.723555564880371094e+00 9.952131658792495728e-02 -9.395507574081420898e-01 5.473237037658691406e-01 1.365800619125366211e+00
-1.789041042327880859e+00 -1.221811100840568542e-01 -1.172948718070983887e+00 6.634357571601867676e-01 1.470634698867797852e+00
-1.880957126617431641e+00 -1.687076687812805176e-01 -1.109344840049743652e+00 6.400317549705505371e-01 1.830199360847473145e+00
-1.630398750305175781e+00 -3.339807689189910889e-01 -1.744715094566345215e+00 7.495726346969604492e-01 2.094428062438964844e+00
-1.735125899314880371e+00 -5.191832780838012695e-01 -1.693363189697265625e+00 8.403061628341674805e-01 1.753209233283996582e+00
-1.761868596076965332e+00 -4.937042295932769775e-01 -1.762124896049499512e+00 9.153602123260498047e-01 1.957910299301147461e+00
-1.481704831123352051e+00 -6.794312596321105957e-01 -1.635889530181884766e+00 7.206351757049560547e-01 2.012756586074829102e+00
-1.476530551910400391e+00 -7.100808024406433105e-01 -1.705264210700988770e+00 7.231273651123046875e-01 2.030873298645019531e+00
-1.349450707435607910e+00 -5.991000533103942871e-01 -1.564469337463378906e+00 6.099476814270019531e-01 1.702041029930114746e+00
-1.734009861946105957e+00 -9.151808619499206543e-01 -1.847559571266174316e+00 6.610528826713562012e-01 1.915164113044738770e+00
-1.774621844291687012e+00 -6.112700104713439941e-01 -2.206615447998046875e+00 4.993970096111297607e-01 1.891120791435241699e+00
-1.719988465309143066e+00 -2.151899635791778564e-01 -2.431380271911621094e+00 5.568948388099670410e-01 1.459895372390747070e+00
-1.709200978279113770e+00 -2.302272915840148926e-01 -2.373185873031616211e+00 5.889148116111755371e-01 1.364702343940734863e+00
-1.285331606864929199e+00 -2.742601633071899414e-01 -2.213957071304321289e+00 4.785108864307403564e-01 1.633238911628723145e+00
-1.183071613311767578e+00 -2.027596831321716309e-01 -2.116292476654052734e+00 5.126179456710815430e-01 1.355239033699035645e+00
-8.592454791069030762e-01 -4.285183548927307129e-01 -2.324976921081542969e+00 6.400072574615478516e-01 1.365126132965087891e+00
-8.715785145759582520e-01 -3.990791738033294678e-01 -2.403888225555419922e+00 7.239443063735961914e-01 1.259832024574279785e+00
-7.532206773757934570e-01 -1.104979291558265686e-01 -2.219927310943603516e+00 8.037340641021728516e-01 1.013972401618957520e+00
-7.877819538116455078e-01 -2.877246774733066559e-02 -2.734246969223022461e+00 8.590779900550842285e-01 7.424940466880798340e-01
-1.387216210365295410e+00 -3.498970568180084229e-01 -1.622508645057678223e+00 9.605352878570556641e-01 1.671413302421569824e+00
-1.255341053009033203e+00 -3.030852675437927246e-01 -1.575329303741455078e+00 1.152834653854370117e+00 1.431491613388061523e+00
-1.381883502006530762e+00 -2.897757887840270996e-01 -1.645946502685546875e+00 1.121685981750488281e+00 1.170997262001037598e+00
-1.412194609642028809e+00 -2.781918346881866455e-01 -1.704541683197021484e+00 1.143181800842285156e+00 1.110187888145446777e+00
-1.366904020309448242e+00 -7.617095112800598145e-02 -9.415282011032104492e-01 4.271419942378997803e-01 8.308213353157043457e-01
-1.331696748733520508e+00 4.017886519432067871e-02 -1.157935380935668945e+00 3.365988135337829590e-01 6.255397200584411621e-01
-1.742781877517700195e+00 5.644254758954048157e-02 -6.638997793197631836e-01 1.152251809835433960e-01 8.892725110054016113e-01
-1.678903341293334961e+00 5.363403260707855225e-02 -6.855227947235107422e-01 8.392746001482009888e-02 8.847838044166564941e-01
-1.699077606201171875e+00 9.104007482528686523e-02 -6.306039094924926758e-01 8.197802305221557617e-02 8.597914576530456543e-01
-1.699077606201171875e+00 9.104007482528686523e-02 -6.306039094924926758e-01 8.197802305221557617e-02 8.597914576530456543e-01
-1.864064693450927734e+00 -4.528470337390899658e-02 -4.743366837501525879e-01 1.866229027509689331e-01 1.069848537445068359e+00
-1.816064953804016113e+00 2.358354479074478149e-01 -3.341741561889648438e-01 1.603498309850692749e-01 1.109347820281982422e+00
-1.952472209930419922e+00 1.708468496799468994e-01 -6.248976588249206543e-01 1.602018177509307861e-01 1.071601390838623047e+00
-1.898437619209289551e+00 3.961081206798553467e-01 -3.666389584541320801e-01 6.274918094277381897e-03 1.219002127647399902e+00
-1.914136052131652832e+00 3.833617866039276123e-01 -3.064566254615783691e-01 2.286408096551895142e-02 1.124278068542480469e+00
-1.281920433044433594e+00 2.575441002845764160e-01 -3.160435557365417480e-01 -7.321991920471191406e-01 2.255433320999145508e+00
-1.344050884246826172e+00 2.281595021486282349e-01 -9.079898893833160400e-02 -6.998832821846008301e-01 2.508330345153808594e+00
-1.302126884460449219e+00 2.158100605010986328e-01 -1.323527246713638306e-01 -7.045951485633850098e-01 2.466940402984619141e+00
-8.620059490203857422e-01 8.195120692253112793e-01 -1.187533974647521973e+00 -1.346228457987308502e-02 2.093967199325561523e+00
-8.976613730192184448e-02 7.180717587471008301e-01 -1.874698638916015625e+00 4.069499373435974121e-01 1.892589569091796875e+00
-2.748633623123168945e-01 8.838525414466857910e-01 -1.387574672698974609e+00 3.348138034343719482e-01 1.888265728950500488e+00
-9.612317085266113281e-01 7.800568938255310059e-01 -1.060292124748229980e+00 6.073700189590454102e-01 1.513304829597473145e+00
-4.407690763473510742e-01 7.369689941406250000e-01 -3.257201910018920898e-01 3.363999724388122559e-01 1.392619371414184570e+00
-4.816603958606719971e-01 6.455947160720825195e-01 -1.343167573213577271e-01 2.649113833904266357e-01 1.325720191001892090e+00
-6.456512212753295898e-01 6.242801547050476074e-01 -2.652500867843627930e-01 3.205635547637939453e-01 1.310469865798950195e+00
-4.781361818313598633e-01 7.511689662933349609e-01 -1.607454776763916016e+00 2.400296926498413086e-01 1.004615187644958496e+00
-4.672370851039886475e-01 1.114215373992919922e+00 -1.805688619613647461e+00 1.955359876155853271e-01 1.202591419219970703e+00
-4.481998980045318604e-01 1.072842240333557129e+00 -1.960576415061950684e+00 1.813717037439346313e-01 1.194322705268859863e+00
-3.204216063022613525e-01 1.091140627861022949e+00 -2.008159160614013672e+00 1.641758084297180176e-01 1.199435591697692871e+00
-1.261876344680786133e+00 1.385951280593872070e+00 -4.701241552829742432e-01 -2.875130474567413330e-01 1.246737360954284668e+00
-1.333680987358093262e+00 1.462691664695739746e+00 -5.168917179107666016e-01 -3.348871469497680664e-01 1.382341384887695312e+00
-1.381525754928588867e+00 1.518038988113403320e+00 -7.640938758850097656e-01 -2.304117381572723389e-01 1.328225970268249512e+00
-1.575053453445434570e+00 1.588987708091735840e+00 -9.206658005714416504e-01 3.704231977462768555e-02 1.592584967613220215e+00
-1.502779006958007812e+00 1.615621089935302734e+00 -9.272093772888183594e-01 2.710016444325447083e-02 1.643124938011169434e+00
-1.788871526718139648e+00 1.783383607864379883e+00 -6.575645208358764648e-01 -7.196222245693206787e-02 1.933584690093994141e+00
-1.716020345687866211e+00 2.130196809768676758e+00 -6.578158140182495117e-01 1.197802126407623291e-01 2.163537740707397461e+00
-1.409837961196899414e+00 1.389982938766479492e+00 -8.322353959083557129e-01 5.501168966293334961e-01 1.820815682411193848e+00
-1.569396615028381348e+00 1.178959488868713379e+00 -2.926376163959503174e-01 4.887718856334686279e-01 1.787258744239807129e+00
-1.529155731201171875e+00 1.069862723350524902e+00 -9.156505763530731201e-02 5.301927328109741211e-01 1.756900668144226074e+00
-1.448416471481323242e+00 1.128480672836303711e+00 -1.400039941072463989e-01 5.425732731819152832e-01 1.901152491569519043e+00
-1.602397561073303223e+00 1.413149237632751465e+00 -2.464950382709503174e-01 -7.254714146256446838e-03 1.908555865287780762e+00
-1.630987167358398438e+00 1.343031167984008789e+00 -3.532332926988601685e-02 5.214935541152954102e-02 1.959409117698669434e+00
-1.376687169075012207e+00 1.375973343849182129e+00 -5.022133886814117432e-02 6.239460781216621399e-02 1.877019166946411133e+00
-1.477682709693908691e+00 1.258751869201660156e+00 2.227992936968803406e-02 4.131459817290306091e-02 1.996651411056518555e+00
-1.421848416328430176e+00 1.292101263999938965e+00 -7.983806729316711426e-02 1.272524446249008179e-01 2.337321996688842773e+00
-1.037204861640930176e+00 8.060091137886047363e-01 -3.192742764949798584e-01 -1.655434370040893555e-01 2.134522914886474609e+00
-2.613025009632110596e-01 -4.755761474370956421e-02 -2.453317165374755859e+00 5.000303387641906738e-01 6.096662282943725586e-01
-2.691921778023242950e-02 -6.482122540473937988e-01 -2.466028690338134766e+00 1.489291936159133911e-01 5.065273642539978027e-01
-1.124300509691238403e-01 -6.347671151161193848e-01 -2.663614511489868164e+00 1.850870996713638306e-01 5.622794628143310547e-01
-2.702230215072631836e-02 -3.467222452163696289e-01 -2.567843914031982422e+00 7.868690788745880127e-02 5.390263199806213379e-01
-2.736617326736450195e-01 -2.397839352488517761e-02 -2.025812625885009766e+00 1.611351668834686279e-01 2.693813145160675049e-01
-7.717229425907135010e-02 -3.685977309942245483e-02 -1.991177558898925781e+00 3.653506189584732056e-02 3.351616859436035156e-01
1.490536183118820190e-01 -2.402332723140716553e-01 -2.383069992065429688e+00 2.081622183322906494e-01 2.772668302059173584e-01
1.539649665355682373e-01 -2.248179763555526733e-01 -2.463769197463989258e+00 2.237858772277832031e-01 4.076681435108184814e-01
1.769260615110397339e-01 -2.045338451862335205e-01 -2.426010847091674805e+00 2.505227923393249512e-01 4.810454249382019043e-01
1.777490675449371338e-01 -1.971804797649383545e-01 -2.451472043991088867e+00 2.210516184568405151e-01 4.323542118072509766e-01
2.311052680015563965e-01 -3.291719853878021240e-01 -2.420020818710327148e+00 1.265130490064620972e-01 4.043475389480590820e-01
8.712410926818847656e-01 -2.952083945274353027e-01 -2.624114751815795898e+00 6.349040865898132324e-01 1.402188241481781006e-01
9.691941738128662109e-01 -7.992354035377502441e-02 -2.709884881973266602e+00 6.156756877899169922e-01 2.273917347192764282e-01
3.408828377723693848e-01 -1.890893131494522095e-01 -2.056523323059082031e+00 3.485804498195648193e-01 1.582794189453125000e-01
-1.202039837837219238e+00 -4.349288344383239746e-01 -1.430486559867858887e+00 -6.607472896575927734e-02 5.439864397048950195e-01
-1.222706794738769531e+00 -3.811984360218048096e-01 -1.445912957191467285e+00 -9.382925182580947876e-02 8.477104306221008301e-01
-1.067119240760803223e+00 -1.750390678644180298e-01 -1.804194569587707520e+00 -3.744745627045631409e-03 5.491704940795898438e-01
-1.251936078071594238e+00 5.872851237654685974e-02 -2.013306617736816406e+00 -3.652477264404296875e-02 5.775229930877685547e-01
-1.000541448593139648e+00 -1.352458000183105469e-01 -1.681130886077880859e+00 -9.161216020584106445e-02 6.625334620475769043e-01
-8.310925960540771484e-01 3.972803801298141479e-02 -1.148040294647216797e+00 3.835457861423492432e-01 1.575175285339355469e+00
-6.334449648857116699e-01 -5.345407873392105103e-02 -8.773344159126281738e-01 5.320053100585937500e-01 1.066528677940368652e+00
-5.569041967391967773e-01 -1.559063792228698730e-01 -8.373170495033264160e-01 4.432744383811950684e-01 1.100735783576965332e+00
-4.965153336524963379e-01 -1.669925004243850708e-01 -6.423460841178894043e-01 3.658873140811920166e-01 8.327834606170654297e-01
-3.446810245513916016e-01 -4.474789798259735107e-01 -6.762390732765197754e-01 -2.584406360983848572e-02 9.291456937789916992e-01
-2.923996150493621826e-01 -4.827396273612976074e-01 -8.758727908134460449e-01 -6.956831365823745728e-02 8.442394137382507324e-01
-6.228093504905700684e-01 -3.648629486560821533e-01 -9.344480633735656738e-01 -2.017198801040649414e-01 8.177012801170349121e-01
-1.233594059944152832e+00 -5.792542695999145508e-01 -1.048313021659851074e+00 2.536380290985107422e-02 8.767173886299133301e-01
-1.647558689117431641e+00 -4.575980305671691895e-01 -2.331253767013549805e+00 1.560897827148437500e-01 7.343796491622924805e-01
-1.557132720947265625e+00 -4.166798889636993408e-01 -2.319531202316284180e+00 1.325146406888961792e-01 7.931388616561889648e-01
-1.399643063545227051e+00 -6.283682584762573242e-01 -2.211355686187744141e+00 1.308261156082153320e-01 8.552246689796447754e-01
-1.321348786354064941e+00 -5.867753028869628906e-01 -3.734869956970214844e-01 2.564649283885955811e-01 1.014690518379211426e+00
-1.327476620674133301e+00 -4.920703172683715820e-01 -3.898403942584991455e-01 2.290442883968353271e-01 1.215307950973510742e+00
-1.285943627357482910e+00 -7.299029827117919922e-01 -2.722117900848388672e-01 6.103902682662010193e-02 1.435984969139099121e+00
-1.202758550643920898e+00 -7.088392972946166992e-01 -3.507207334041595459e-01 1.505510807037353516e-01 1.538370251655578613e+00
-1.245013236999511719e+00 -5.346907377243041992e-01 -1.520416438579559326e-01 2.059088796377182007e-01 1.553170680999755859e+00
-1.165713071823120117e+00 -3.380922377109527588e-01 -3.976493179798126221e-01 2.274911701679229736e-01 1.381530046463012695e+00
-1.334020376205444336e+00 -1.870221942663192749e-01 -2.593725323677062988e-01 -6.501148641109466553e-02 1.305963635444641113e+00
-1.321194291114807129e+00 -1.336710304021835327e-01 -3.527431488037109375e-01 -5.227555707097053528e-02 1.342695832252502441e+00
-1.699071168899536133e+00 2.842151224613189697e-01 -1.288971662521362305e+00 4.417032003402709961e-02 1.305001020431518555e+00
-1.637539029121398926e+00 2.949908673763275146e-01 -1.151505708694458008e+00 -1.595067828893661499e-01 1.390805840492248535e+00
-1.851831197738647461e+00 4.956951737403869629e-01 -1.861312150955200195e+00 -2.946384847164154053e-01 1.635822653770446777e+00
-1.842930912971496582e+00 4.670549929141998291e-01 -1.852781772613525391e+00 -2.859492301940917969e-01 1.709555745124816895e+00
-1.774662017822265625e+00 3.962836265563964844e-01 -1.884116053581237793e+00 -2.739980220794677734e-01 1.524498581886291504e+00
-1.665153503417968750e+00 1.757956594228744507e-01 -1.908699274063110352e+00 -3.833138942718505859e-01 1.007275819778442383e+00
-1.553201198577880859e+00 2.283331900835037231e-01 -2.168825626373291016e+00 -3.395094573497772217e-01 1.260297894477844238e+00
-1.236869812011718750e+00 1.647471934556961060e-01 -1.224655628204345703e+00 -6.498024463653564453e-01 8.997169137001037598e-01
-1.006443381309509277e+00 1.345688700675964355e-01 -1.220019817352294922e+00 -5.447533726692199707e-01 6.858947873115539551e-01
-1.370622754096984863e+00 3.768261522054672241e-03 -1.360256671905517578e+00 -3.294569551944732666e-01 7.769606709480285645e-01
-1.001629829406738281e+00 3.111413419246673584e-01 -4.824156761169433594e-01 -3.862710297107696533e-01 6.317961215972900391e-01
-9.379763603210449219e-01 2.984853386878967285e-01 -2.444328069686889648e-01 -3.408132791519165039e-01 7.504356503486633301e-01
-1.131276607513427734e+00 3.604290783405303955e-01 -1.428915858268737793e-01 -3.580660521984100342e-01 9.436467885971069336e-01
-1.090852141380310059e+00 1.778827160596847534e-01 -1.999343931674957275e-01 -3.544542491436004639e-01 1.165970087051391602e+00
-8.394908905029296875e-01 -3.540991544723510742e-01 -8.015643954277038574e-01 9.025299549102783203e-01 9.947022199630737305e-01
-1.067347049713134766e+00 -1.916628479957580566e-01 -1.897700726985931396e-01 1.099195718765258789e+00 1.158049345016479492e+00
-1.005916476249694824e+00 -1.688698977231979370e-01 -1.276165246963500977e-01 1.131524085998535156e+00 1.209629297256469727e+00
-8.584473729133605957e-01 -1.798868626356124878e-01 -2.637244760990142822e-01 1.048216581344604492e+00 1.032529115676879883e+00
-8.476544618606567383e-01 -1.490538418292999268e-01 -5.025697350502014160e-01 9.821224808692932129e-01 1.033698558807373047e+00
-8.604527115821838379e-01 -1.808731704950332642e-01 -3.773810565471649170e-01 1.067962050437927246e+00 9.863036870956420898e-01
-8.220187425613403320e-01 -1.133700758218765259e-01 -1.744287908077239990e-01 8.595728874206542969e-01 9.899613857269287109e-01
-8.814680576324462891e-01 -1.366441249847412109e-01 -1.024500206112861633e-01 8.799533247947692871e-01 1.028628587722778320e+00
-8.986828327178955078e-01 -1.189559102058410645e-01 -9.954526275396347046e-02 8.605743646621704102e-01 9.832887649536132812e-01
-8.864602446556091309e-01 -1.265562474727630615e-01 -1.668402552604675293e-01 8.829450011253356934e-01 9.419798254966735840e-01
-8.864602446556091309e-01 -1.265562474727630615e-01 -1.668402552604675293e-01 8.829450011253356934e-01 9.419798254966735840e-01
-1.993240833282470703e+00 1.268349528312683105e+00 -3.927983343601226807e-01 6.521637439727783203e-01 2.460422039031982422e+00
-1.962251782417297363e+00 1.663619160652160645e+00 -9.707685708999633789e-01 8.282696604728698730e-01 1.960763931274414062e+00
-2.050256252288818359e+00 1.647342324256896973e+00 -1.762304425239562988e+00 6.762497425079345703e-01 2.243846178054809570e+00
-1.721780657768249512e+00 1.525939464569091797e+00 -1.166020989418029785e+00 8.143937587738037109e-01 2.289683103561401367e+00
-1.708513498306274414e+00 1.675200343132019043e+00 -1.238957166671752930e+00 7.869564890861511230e-01 2.324789762496948242e+00
-1.445896983146667480e+00 1.807797431945800781e+00 -1.549636483192443848e+00 7.294233441352844238e-01 2.307368993759155273e+00
-1.422068119049072266e+00 1.858017325401306152e+00 -1.265915274620056152e+00 6.472660899162292480e-01 2.201505661010742188e+00
-9.975153803825378418e-01 -2.790013551712036133e-01 -6.935195326805114746e-01 3.165845572948455811e-01 1.325740337371826172e+00
-1.348354816436767578e+00 9.637868404388427734e-02 -1.399250507354736328e+00 3.567495048046112061e-01 4.844481647014617920e-01
-9.943951964378356934e-01 1.066644564270973206e-01 -1.608126997947692871e+00 4.415936768054962158e-01 9.604830145835876465e-01
-1.086186766624450684e+00 -1.691993772983551025e-01 -1.809739708900451660e+00 4.838738739490509033e-01 8.326873779296875000e-01
-2.027463197708129883e+00 2.170313596725463867e-01 -2.701311111450195312e+00 -7.905495166778564453e-02 1.256631493568420410e+00
-2.004417181015014648e+00 1.590012609958648682e-01 -2.872687816619873047e+00 -1.173847019672393799e-01 1.041363358497619629e+00
-2.150775909423828125e+00 6.865223050117492676e-01 -1.320903301239013672e+00 -3.153013437986373901e-02 1.644007802009582520e+00
-2.429739952087402344e+00 6.181915402412414551e-01 -1.660389661788940430e+00 -3.519541397690773010e-02 1.896978616714477539e+00
-2.358328580856323242e+00 6.076981425285339355e-01 -1.457327604293823242e+00 -4.932215809822082520e-02 1.843376755714416504e+00
-2.364942073822021484e+00 5.549253821372985840e-01 -1.522795915603637695e+00 -1.610282063484191895e-02 1.886729121208190918e+00
-2.922187566757202148e+00 7.086733579635620117e-01 -1.735750436782836914e+00 -2.179905772209167480e-01 1.197596669197082520e+00
-3.081399202346801758e+00 6.107796430587768555e-01 -2.074192523956298828e+00 -1.957301050424575806e-01 1.217674255371093750e+00
-2.768429756164550781e+00 1.236824989318847656e+00 -1.658104896545410156e+00 1.874271184206008911e-01 1.467490434646606445e+00
-2.815994501113891602e+00 1.317060351371765137e+00 -1.972668766975402832e+00 2.430035173892974854e-01 1.649297833442687988e+00
-2.537941694259643555e+00 1.160526752471923828e+00 -2.104523181915283203e+00 3.884608149528503418e-01 2.064489364624023438e+00
-2.117764472961425781e+00 1.602886080741882324e+00 -1.624254465103149414e+00 3.102551102638244629e-01 2.210272789001464844e+00
-2.028084039688110352e+00 1.620289087295532227e+00 -1.433633565902709961e+00 1.894537955522537231e-01 2.093314409255981445e+00
-1.885095834732055664e+00 1.747467637062072754e+00 -1.684916496276855469e+00 -2.156385332345962524e-01 2.750389337539672852e+00
-1.939154744148254395e+00 1.558359861373901367e+00 -6.410229206085205078e-01 5.696891620755195618e-02 1.841433525085449219e+00
-1.865562796592712402e+00 1.517805337905883789e+00 -4.463705718517303467e-01 3.048627078533172607e-02 1.921281814575195312e+00
-1.774646401405334473e+00 1.546564936637878418e+00 -5.309273004531860352e-01 1.801079325377941132e-02 1.900336265563964844e+00
-1.069414138793945312e+00 4.915746152400970459e-01 -1.104930996894836426e+00 -7.560119628906250000e-01 2.295200109481811523e+00
-1.704124569892883301e+00 8.394150137901306152e-01 -1.568054914474487305e+00 -1.708039194345474243e-01 2.093639135360717773e+00
-8.018475174903869629e-01 1.031465053558349609e+00 -1.348339796066284180e+00 -1.438988298177719116e-01 2.178755521774291992e+00
-3.310135006904602051e-01 6.791437268257141113e-01 -3.283985555171966553e-01 -9.614179283380508423e-02 2.485157012939453125e+00
-3.853113353252410889e-01 5.977976322174072266e-01 -1.656586527824401855e-01 -1.191928386688232422e-01 2.337596178054809570e+00
-3.496484160423278809e-01 5.586711764335632324e-01 -3.474971055984497070e-01 -3.315162062644958496e-01 1.975458502769470215e+00
-6.595452427864074707e-01 3.204063177108764648e-01 -9.222829341888427734e-01 -9.046030044555664062e-02 2.078549385070800781e+00
-4.140302836894989014e-01 8.406911045312881470e-02 -1.218571424484252930e+00 -8.960172533988952637e-02 2.236721277236938477e+00
-3.692479729652404785e-01 2.419296652078628540e-01 -1.107895612716674805e+00 -1.818446666002273560e-01 2.222470998764038086e+00
-3.145340979099273682e-01 -2.417104989290237427e-01 -1.082265973091125488e+00 2.317870557308197021e-01 1.714776992797851562e+00
-5.499652028083801270e-01 -2.540405988693237305e-01 -1.369373440742492676e+00 8.120482414960861206e-02 2.055905103683471680e+00
-8.706066012382507324e-01 -3.382961452007293701e-02 -9.760197997093200684e-01 -4.110172856599092484e-03 2.765805482864379883e+00
-1.491521954536437988e+00 3.289479613304138184e-01 -8.630386590957641602e-01 1.192760705947875977e+00 2.327340126037597656e+00
-1.503485798835754395e+00 1.803092658519744873e-01 -1.366411328315734863e+00 9.908002018928527832e-01 2.187282562255859375e+00
-1.185059905052185059e+00 -1.058754622936248779e-01 -1.822109580039978027e+00 9.696289896965026855e-01 2.520286798477172852e+00
-9.804439544677734375e-01 8.380048722028732300e-02 -1.478191256523132324e+00 3.634938001632690430e-01 1.661339282989501953e+00
-1.067998528480529785e+00 1.576550677418708801e-02 -1.187402129173278809e+00 5.068898200988769531e-01 1.791595339775085449e+00
-1.073555827140808105e+00 2.122968584299087524e-01 -5.914629101753234863e-01 3.481681644916534424e-01 1.725505590438842773e+00
-1.153561949729919434e+00 3.284221291542053223e-01 -8.183497190475463867e-01 5.134227275848388672e-01 1.670187473297119141e+00
-9.825199246406555176e-01 4.668100178241729736e-01 -1.409127831459045410e+00 6.694405674934387207e-01 1.417905330657958984e+00
-8.635170459747314453e-01 4.138164520263671875e-01 -1.203072786331176758e+00 6.920979619026184082e-01 1.606688737869262695e+00
-1.079872488975524902e+00 -7.444261759519577026e-02 -5.680476427078247070e-01 6.307467222213745117e-01 1.818602204322814941e+00
-9.703499078750610352e-01 -1.359744071960449219e-01 -4.451375305652618408e-01 6.723469495773315430e-01 1.703012704849243164e+00
-1.073659181594848633e+00 2.044118382036685944e-02 -3.778637945652008057e-01 5.288444161415100098e-01 1.574664711952209473e+00
-8.557121157646179199e-01 -2.254208475351333618e-01 1.639647185802459717e-01 5.298326611518859863e-01 1.347779512405395508e+00
-9.187600016593933105e-01 -2.258653789758682251e-01 -9.481196403503417969e-01 4.842433929443359375e-01 1.272867321968078613e+00
-8.367397189140319824e-01 -1.119178086519241333e-01 -8.985030055046081543e-01 5.433350801467895508e-01 9.736673831939697266e-01
-8.079200983047485352e-01 -1.048894375562667847e-01 -9.050992131233215332e-01 5.436862111091613770e-01 1.090918421745300293e+00
-7.563313245773315430e-01 -7.931764423847198486e-02 -4.686140418052673340e-01 6.208741068840026855e-01 9.126121997833251953e-01
-5.659959316253662109e-01 -3.925977051258087158e-01 -1.152883052825927734e+00 7.755633592605590820e-01 6.486200690269470215e-01
-5.056911110877990723e-01 -3.997448384761810303e-01 -1.072681307792663574e+00 7.562195062637329102e-01 6.151962876319885254e-01
-1.151687622070312500e+00 -3.022032380104064941e-01 -6.898428797721862793e-01 6.641631722450256348e-01 1.359864473342895508e+00
-1.076995134353637695e+00 -1.228299960494041443e-01 -4.379092752933502197e-01 7.213093638420104980e-01 1.167359828948974609e+00
-1.230721235275268555e+00 -1.582180857658386230e-01 -8.420869708061218262e-01 6.184239387512207031e-01 8.285624980926513672e-01
-9.804672002792358398e-01 -1.095787435770034790e-01 -4.978029429912567139e-01 4.649871885776519775e-01 7.112980484962463379e-01
-7.438593506813049316e-01 3.408672809600830078e-01 -1.709759682416915894e-01 2.720987498760223389e-01 1.145984530448913574e+00
-9.987264871597290039e-01 5.087971687316894531e-01 -7.089979946613311768e-02 1.786046475172042847e-01 1.302101850509643555e+00
-6.940616965293884277e-01 6.487347483634948730e-01 -3.998520970344543457e-01 -1.309600025415420532e-01 1.526731610298156738e+00
-5.547495484352111816e-01 5.632395148277282715e-01 -8.731344938278198242e-01 -3.861081600189208984e-02 1.559462070465087891e+00
-8.646963238716125488e-01 7.620739340782165527e-01 -1.201043128967285156e+00 -6.083607673645019531e-01 1.713655829429626465e+00
-1.184750795364379883e+00 7.457215189933776855e-01 -5.650275945663452148e-01 -1.575968861579895020e-01 1.746158003807067871e+00
-9.589517116546630859e-01 8.225345611572265625e-01 -6.005429625511169434e-01 1.946836337447166443e-02 1.807811379432678223e+00
-1.009985566139221191e+00 8.003861308097839355e-01 -7.150334119796752930e-01 1.263273954391479492e-01 1.742430448532104492e+00
-1.436853647232055664e+00 4.675920009613037109e-01 -9.952998757362365723e-01 -7.502312771975994110e-03 8.566448688507080078e-01
-1.591390848159790039e+00 4.380001127719879150e-01 -1.077421680092811584e-01 -3.963496088981628418e-01 1.478308320045471191e+00
-1.569747567176818848e+00 4.631411135196685791e-01 -7.891630381345748901e-02 -4.234893023967742920e-01 1.481222152709960938e+00
-1.585409879684448242e+00 4.855373203754425049e-01 -6.303849816322326660e-02 -4.203799962997436523e-01 1.456832408905029297e+00
-1.567732334136962891e+00 5.092611908912658691e-01 -5.680196881294250488e-01 -3.183369636535644531e-01 1.484131813049316406e+00
-1.545479536056518555e+00 4.644156992435455322e-01 -6.117942333221435547e-01 -4.412502944469451904e-01 1.311025738716125488e+00
-1.328312397003173828e+00 1.085046887397766113e+00 -3.178353309631347656e-01 -3.214469254016876221e-01 1.022470831871032715e+00
-1.843396425247192383e+00 3.831143379211425781e-01 -5.276756286621093750e-01 -1.606594920158386230e-01 2.125244379043579102e+00
-1.739008903503417969e+00 2.409070432186126709e-01 -7.907981872558593750e-01 -3.856580555438995361e-01 1.305363893508911133e+00
-1.657920241355895996e+00 2.716218233108520508e-01 -1.088885903358459473e+00 -4.904404282569885254e-01 1.283335924148559570e+00
-1.445196151733398438e+00 2.590194940567016602e-01 -7.456250190734863281e-01 -5.242542624473571777e-01 1.403222322463989258e+00
-1.890922904014587402e+00 8.131909370422363281e-02 -1.766304373741149902e+00 -1.015148162841796875e+00 1.846307635307312012e+00
-1.892897129058837891e+00 -4.628286883234977722e-02 -1.623252749443054199e+00 -1.004606366157531738e+00 1.690841436386108398e+00
-1.860407829284667969e+00 -1.635562479496002197e-01 -1.690858483314514160e+00 -1.009549140930175781e+00 1.605943799018859863e+00
-1.512193679809570312e+00 3.882429748773574829e-02 -1.669969201087951660e+00 -1.228797793388366699e+00 2.349600791931152344e+00
-1.186408758163452148e+00 -3.209424614906311035e-01 -1.261875987052917480e+00 -4.688396453857421875e-01 1.280964493751525879e+00
-1.175887227058410645e+00 -3.570970296859741211e-01 -1.487738847732543945e+00 -5.033450722694396973e-01 1.143916010856628418e+00
-1.163320541381835938e+00 -3.210987448692321777e-01 -1.583808898925781250e+00 -4.363698661327362061e-01 1.491606831550598145e+00
-1.134353756904602051e+00 -7.644003033638000488e-01 -1.529483675956726074e+00 -4.619905650615692139e-01 1.177077770233154297e+00
-1.056515216827392578e+00 -8.155692815780639648e-01 -1.410361051559448242e+00 -3.183258771896362305e-01 1.191211104393005371e+00
-1.102078795433044434e+00 -7.341752052307128906e-01 -1.792897224426269531e+00 -4.742020666599273682e-01 9.509167075157165527e-01
-1.015968918800354004e+00 -6.253730058670043945e-01 -1.627618074417114258e+00 -4.924833178520202637e-01 8.183098435401916504e-01
-1.214000105857849121e+00 -1.005004286766052246e+00 -7.913014888763427734e-01 -3.569611310958862305e-01 1.999253749847412109e+00
-8.926420211791992188e-01 -1.079715013504028320e+00 -1.507230877876281738e+00 -7.981957495212554932e-02 1.935345530509948730e+00
-1.051221370697021484e+00 -8.275570273399353027e-01 -8.690500259399414062e-01 7.548624649643898010e-03 1.596860170364379883e+00
-7.295693755149841309e-01 -5.699571371078491211e-01 -2.300605475902557373e-01 -2.750151753425598145e-01 1.529973030090332031e+00
-8.316922783851623535e-01 -1.084877103567123413e-01 -5.287948846817016602e-01 -4.143109023571014404e-01 1.300575613975524902e+00
-1.198912620544433594e+00 -2.537376582622528076e-01 -1.022970199584960938e+00 1.398370862007141113e-01 1.907146334648132324e+00
-9.016490578651428223e-01 9.157220274209976196e-02 -8.531243801116943359e-01 7.090122699737548828e-01 2.190487861633300781e+00
-1.278339147567749023e+00 1.649667322635650635e-01 -7.925455570220947266e-01 7.162395715713500977e-01 1.153681635856628418e+00
-9.995272159576416016e-01 5.854387879371643066e-01 -3.113887906074523926e-01 5.356247425079345703e-01 1.165667295455932617e+00
-1.020377159118652344e+00 6.496940851211547852e-01 -2.444104999303817749e-01 5.531108975410461426e-01 1.130394458770751953e+00
-9.514022469520568848e-01 5.508639216423034668e-01 -2.845533788204193115e-01 6.007179617881774902e-01 1.423693776130676270e+00
-1.418403387069702148e+00 7.762914896011352539e-01 -4.145036935806274414e-01 2.447221130132675171e-01 1.453717350959777832e+00
-1.572267889976501465e+00 7.595626711845397949e-01 -3.275417089462280273e-01 2.783971428871154785e-01 1.415270447731018066e+00
-1.567914247512817383e+00 7.148145437240600586e-01 -2.292104065418243408e-01 2.881530225276947021e-01 1.355432033538818359e+00
-1.243686199188232422e+00 5.219342708587646484e-01 -8.497558534145355225e-02 3.072060644626617432e-01 1.223786830902099609e+00
-2.033430576324462891e+00 1.257697790861129761e-01 -1.302721142768859863e+00 3.862329423427581787e-01 6.946487426757812500e-01
-1.613032698631286621e+00 -1.043131500482559204e-01 -1.505504012107849121e+00 3.665800988674163818e-01 6.803461909294128418e-01
-1.273655414581298828e+00 5.961315035820007324e-01 -9.834545254707336426e-01 3.966147005558013916e-01 8.065508008003234863e-01
-1.279041051864624023e+00 5.347049832344055176e-01 -1.001159787178039551e+00 3.748907744884490967e-01 9.581103324890136719e-01
-1.318254113197326660e+00 4.245159924030303955e-01 -6.541067361831665039e-01 4.779791831970214844e-01 9.373971223831176758e-01
-1.645416498184204102e+00 4.700709581375122070e-01 -7.880549430847167969e-01 4.408975541591644287e-01 1.073447823524475098e+00
-1.899211883544921875e+00 2.867407798767089844e-01 -6.996478438377380371e-01 4.484084248542785645e-01 1.241282105445861816e+00
-1.650578379631042480e+00 3.352581560611724854e-01 -5.596525073051452637e-01 4.898553490638732910e-01 1.214600682258605957e+00
-1.904723525047302246e+00 6.357818245887756348e-01 -1.024904370307922363e+00 6.634587049484252930e-01 1.429418325424194336e+00
-1.724870204925537109e+00 6.233888864517211914e-01 -1.326397418975830078e+00 6.647711992263793945e-01 1.426086425781250000e+00
-1.757439851760864258e+00 4.401219487190246582e-01 -1.143646597862243652e+00 6.467359662055969238e-01 1.366507172584533691e+00
-1.770127177238464355e+00 2.406104952096939087e-01 -1.427941679954528809e+00 -1.491532772779464722e-01 1.161009907722473145e+00
-1.602487087249755859e+00 2.068199962377548218e-01 -1.427805900573730469e+00 -4.171200990676879883e-01 1.038284063339233398e+00
-1.602755427360534668e+00 8.355817794799804688e-01 -1.544871449470520020e+00 -8.222410082817077637e-01 1.296860218048095703e+00
-1.671831488609313965e+00 1.025539994239807129e+00 -1.140329599380493164e+00 -4.806231260299682617e-01 1.312542319297790527e+00
-1.527484297752380371e+00 1.653634071350097656e+00 -5.717605352401733398e-01 -3.617157936096191406e-01 1.477885127067565918e+00
-1.620330572128295898e+00 1.646171212196350098e+00 -4.378347992897033691e-01 -3.902381062507629395e-01 1.534824609756469727e+00
-1.620330572128295898e+00 1.646171212196350098e+00 -4.378347992897033691e-01 -3.902381062507629395e-01 1.534824609756469727e+00
-1.294168233871459961e+00 1.730859875679016113e+00 -3.697558343410491943e-01 1.411115229129791260e-01 1.871911883354187012e+00
-1.190189957618713379e+00 1.702319025993347168e+00 -6.110718846321105957e-01 2.424923181533813477e-01 1.911691546440124512e+00
-1.683365821838378906e+00 1.872891664505004883e+00 -8.748136162757873535e-01 -1.030461676418781281e-02 2.075536727905273438e+00
-1.881552100181579590e+00 1.928301572799682617e+00 -1.105048179626464844e+00 -1.474548578262329102e-01 1.815978527069091797e+00
-2.244075775146484375e+00 1.716802358627319336e+00 -8.196533918380737305e-01 -3.857246637344360352e-01 1.705400586128234863e+00
-1.337553143501281738e+00 1.733540534973144531e+00 -5.290147662162780762e-01 -4.687117785215377808e-02 1.997658371925354004e+00
-1.501549482345581055e+00 1.666703701019287109e+00 -1.084634065628051758e+00 2.323950827121734619e-02 2.014821052551269531e+00
-1.484534978866577148e+00 1.620490908622741699e+00 -1.054332137107849121e+00 9.135734289884567261e-04 2.032975435256958008e+00
-1.765484333038330078e+00 1.454923510551452637e+00 -1.318736433982849121e+00 1.632559001445770264e-01 1.969338536262512207e+00
-2.139850378036499023e+00 1.146138429641723633e+00 -1.035408496856689453e+00 2.030948400497436523e-01 1.678655028343200684e+00
-2.076399803161621094e+00 1.171616196632385254e+00 -1.190626025199890137e+00 1.946582496166229248e-01 1.626216411590576172e+00
-1.583015680313110352e+00 1.002505898475646973e+00 -1.320291876792907715e+00 3.957740366458892822e-01 1.790674924850463867e+00
-1.559866070747375488e+00 7.558386921882629395e-01 -1.718614578247070312e+00 4.434223175048828125e-01 1.636137962341308594e+00
-1.112953066825866699e+00 7.318832874298095703e-01 -1.770305275917053223e+00 5.348855853080749512e-01 1.284079074859619141e+00
-1.300459742546081543e+00 4.200811684131622314e-01 -1.288040518760681152e+00 2.997258305549621582e-01 9.835310578346252441e-01
-1.366913199424743652e+00 3.719390630722045898e-01 -1.307539105415344238e+00 2.279576510190963745e-01 6.743518114089965820e-01
-1.099350452423095703e+00 6.961819529533386230e-01 -1.095405340194702148e+00 2.162542045116424561e-01 1.156703829765319824e+00
-1.090634107589721680e+00 6.739501953125000000e-01 -7.724440693855285645e-01 2.625556290149688721e-01 1.213297963142395020e+00
-1.114500999450683594e+00 6.481742262840270996e-01 -7.765927314758300781e-01 2.968580722808837891e-01 1.145472884178161621e+00
-6.659941673278808594e-01 3.380337059497833252e-01 -1.615461945533752441e+00 5.233512073755264282e-02 5.572489500045776367e-01
-7.445531487464904785e-01 3.683744072914123535e-01 -1.549974799156188965e+00 -2.809306234121322632e-02 4.012007117271423340e-01
-9.143150448799133301e-01 8.125563859939575195e-01 -1.242313861846923828e+00 -1.213282570242881775e-01 5.587231516838073730e-01
-9.255157709121704102e-01 8.120155930519104004e-01 -1.168954253196716309e+00 -3.565027937293052673e-02 7.869344949722290039e-01
-3.932715952396392822e-01 -1.163366585969924927e-01 -2.595934569835662842e-01 -1.972987651824951172e-01 8.462655544281005859e-01
2.263298928737640381e-01 -7.069353014230728149e-03 -7.169573307037353516e-01 -6.423221230506896973e-01 1.057139992713928223e+00
-5.965532064437866211e-01 -3.640260994434356689e-01 -6.156370043754577637e-01 -1.718118190765380859e+00 2.059165239334106445e+00
-3.722347021102905273e-01 -2.385383993387222290e-01 -7.937040328979492188e-01 -1.877365946769714355e+00 2.140017986297607422e+00
-2.355641126632690430e-01 -1.638417541980743408e-01 -9.761087894439697266e-01 -1.916225433349609375e+00 2.310814619064331055e+00
-4.302537441253662109e-01 -2.266625165939331055e-01 -1.548355340957641602e+00 -1.877984523773193359e+00 2.224090099334716797e+00
-2.965876460075378418e-01 -5.645089745521545410e-01 -1.767385482788085938e+00 -1.653893232345581055e+00 1.950487256050109863e+00
-2.678353488445281982e-01 -1.354942440986633301e+00 -1.755966424942016602e+00 -1.325122833251953125e+00 1.956127047538757324e+00
-2.851152718067169189e-01 -1.238265872001647949e+00 -1.655649423599243164e+00 -1.635970115661621094e+00 1.895925402641296387e+00
-1.537669450044631958e-01 -1.210368514060974121e+00 -5.097485780715942383e-01 -8.831245899200439453e-01 1.825709939002990723e+00
-3.857534229755401611e-01 -1.277404785156250000e+00 -5.140972137451171875e-01 -7.563022971153259277e-01 1.594769001007080078e+00
-5.216048955917358398e-01 -1.027051925659179688e+00 -6.159123182296752930e-01 -8.727228045463562012e-01 1.601961851119995117e+00
-3.200588524341583252e-01 -1.962632536888122559e-01 -1.285844445228576660e+00 -1.104488134384155273e+00 2.182673454284667969e+00
-8.393435478210449219e-01 -1.333253383636474609e-01 -2.180636167526245117e+00 -7.543088793754577637e-01 1.308457255363464355e+00
-1.019167542457580566e+00 -1.200213953852653503e-01 -1.541095614433288574e+00 -7.637680172920227051e-01 1.812462449073791504e+00
-6.391358971595764160e-01 -7.761700451374053955e-02 -1.828402519226074219e+00 -2.336431890726089478e-01 1.717511773109436035e+00
-4.543134570121765137e-01 -4.303143322467803955e-01 -1.700421690940856934e+00 -2.120961248874664307e-01 1.821972012519836426e+00
-5.602269172668457031e-01 -2.849500775337219238e-01 -1.193679571151733398e+00 1.787391304969787598e-02 1.604557394981384277e+00
-1.049579262733459473e+00 -6.922607123851776123e-02 -6.382641196250915527e-01 -5.843714624643325806e-02 1.034116506576538086e+00
-1.177875995635986328e+00 -6.864620372653007507e-03 -8.500252962112426758e-01 5.610577762126922607e-02 1.398447871208190918e+00
-9.448751211166381836e-01 2.621248960494995117e-01 -1.088531732559204102e+00 -1.367978751659393311e-01 1.362398743629455566e+00
-8.710939884185791016e-01 3.453382253646850586e-01 -1.537704944610595703e+00 -1.478811949491500854e-01 1.726117849349975586e+00
-1.977120190858840942e-01 6.056693196296691895e-01 -1.194265484809875488e+00 -8.099438250064849854e-02 1.063796997070312500e+00
-5.518051981925964355e-01 8.703132271766662598e-01 -7.673408985137939453e-01 -1.344152726233005524e-02 1.523959755897521973e+00
-1.013472676277160645e+00 5.502855181694030762e-01 -3.914863467216491699e-01 -1.241133585572242737e-01 1.459788918495178223e+00
-9.861636757850646973e-01 5.112164616584777832e-01 -4.421608448028564453e-01 -1.217900440096855164e-01 1.488072991371154785e+00
-8.355274200439453125e-01 5.216740369796752930e-01 -2.039679512381553650e-02 -3.888852298259735107e-01 1.741988062858581543e+00
-6.960914731025695801e-01 6.447585821151733398e-01 -1.340056061744689941e-01 -3.191957175731658936e-01 1.664173483848571777e+00
-8.906012177467346191e-01 6.214550733566284180e-01 -1.493895649909973145e-01 -3.699024021625518799e-01 1.425116181373596191e+00
-9.609071016311645508e-01 4.113540649414062500e-01 -3.277160525321960449e-01 -3.724987208843231201e-01 1.421807527542114258e+00
-9.908407330513000488e-01 1.349634230136871338e-01 -7.731175422668457031e-01 -4.298645555973052979e-01 1.366532444953918457e+00
-1.188168525695800781e+00 3.331306949257850647e-02 -9.330947399139404297e-01 -4.943258166313171387e-01 1.069674968719482422e+00
-6.868439316749572754e-01 -3.656246513128280640e-02 -7.033519744873046875e-01 -7.262200713157653809e-01 1.510170221328735352e+00
-7.988305091857910156e-01 -1.098617259413003922e-02 -6.176205277442932129e-01 -7.883304953575134277e-01 1.327553749084472656e+00
-5.572603642940521240e-02 2.584465742111206055e-01 -1.665206313133239746e+00 -5.890926718711853027e-01 1.527486681938171387e+00
-4.301289319992065430e-01 -4.614295363426208496e-01 -2.201096296310424805e+00 -5.491407513618469238e-01 1.333376407623291016e+00
-2.362527400255203247e-01 -1.809007078409194946e-01 -2.037223339080810547e+00 -3.752455115318298340e-01 5.797802805900573730e-01
-2.280102521181106567e-01 -2.704087197780609131e-01 -1.829829454421997070e+00 -3.585536479949951172e-01 6.026389002799987793e-01
-1.618869155645370483e-01 -2.565958201885223389e-01 -1.971928477287292480e+00 -4.370003044605255127e-01 6.483402848243713379e-01
-9.638787806034088135e-02 -3.664150536060333252e-01 -7.693311572074890137e-01 -5.593657493591308594e-01 1.371378779411315918e+00
-2.489081472158432007e-01 -1.318882703781127930e-01 -3.144589960575103760e-01 -3.003599047660827637e-01 1.269528508186340332e+00
-4.309220314025878906e-01 2.266153991222381592e-01 -4.423023164272308350e-01 -2.768834233283996582e-01 9.094562530517578125e-01
-3.181452751159667969e-01 1.722174733877182007e-01 -7.077317237854003906e-01 -2.044807076454162598e-01 6.017076373100280762e-01
-4.803930521011352539e-01 1.882304549217224121e-01 -7.949456572532653809e-01 3.770227730274200439e-02 6.193316578865051270e-01
-6.015946865081787109e-01 -1.098382472991943359e-01 -6.689659953117370605e-01 -6.315819919109344482e-02 7.365926504135131836e-01
-5.907735228538513184e-01 2.549582719802856445e-01 -5.704223513603210449e-01 4.728674143552780151e-02 9.621160626411437988e-01
-3.489295244216918945e-01 3.672440648078918457e-01 -7.696278691291809082e-01 1.201280653476715088e-01 7.901719808578491211e-01
-7.478736639022827148e-01 1.739062815904617310e-01 -1.015833973884582520e+00 3.183473050594329834e-01 5.434405207633972168e-01


==> images/domain_adaptation/adda/class_2.txt <==
4.516227841377258301e-01 9.032793641090393066e-01 -1.976573824882507324e+00 3.343276381492614746e-01 -4.946210980415344238e-01
4.516227841377258301e-01 9.032793641090393066e-01 -1.976573824882507324e+00 3.343276381492614746e-01 -4.946210980415344238e-01
4.824633896350860596e-01 7.715207338333129883e-01 -1.976132273674011230e+00 1.951533854007720947e-01 -5.081015229225158691e-01
7.182019352912902832e-01 1.028275966644287109e+00 -1.520242810249328613e+00 5.046441406011581421e-02 -7.261654734611511230e-01
7.733951210975646973e-01 6.075841784477233887e-01 -1.564057588577270508e+00 2.784712240099906921e-03 -9.747608900070190430e-01
4.890549182891845703e-01 3.918873667716979980e-01 -1.447006106376647949e+00 -1.515396982431411743e-01 -1.039463877677917480e+00
1.351798892021179199e+00 1.443020105361938477e-01 -1.003357052803039551e+00 6.182556152343750000e-01 -2.091331928968429565e-01
1.351798892021179199e+00 1.443020105361938477e-01 -1.003357052803039551e+00 6.182556152343750000e-01 -2.091331928968429565e-01
1.322484374046325684e+00 5.547402501106262207e-01 -1.066911458969116211e+00 8.217514753341674805e-01 -4.975532293319702148e-01
1.393623828887939453e+00 5.692862868309020996e-01 -1.119322299957275391e+00 1.012417078018188477e+00 -5.055645108222961426e-01
1.703413724899291992e+00 1.202429383993148804e-01 -1.197677016258239746e+00 -6.901257485151290894e-02 -7.607730031013488770e-01
1.631051301956176758e+00 -1.374503076076507568e-01 -8.875957727432250977e-01 -4.452194273471832275e-02 -8.542254567146301270e-01
1.654289841651916504e+00 -1.983061730861663818e-01 -7.674079537391662598e-01 -1.678036749362945557e-01 -9.042926430702209473e-01
1.537448287010192871e+00 -8.379825949668884277e-02 -5.393705964088439941e-01 -1.159743517637252808e-01 -1.038735389709472656e+00
2.258813381195068359e+00 2.832046747207641602e-01 -1.067503094673156738e-01 2.645551860332489014e-01 -8.278422951698303223e-01
1.569543004035949707e+00 -5.069226622581481934e-01 -8.854573965072631836e-01 -2.988243401050567627e-01 -7.491329312324523926e-01
1.569543004035949707e+00 -5.069226622581481934e-01 -8.854573965072631836e-01 -2.988243401050567627e-01 -7.491329312324523926e-01
1.562463641166687012e+00 -4.535471498966217041e-01 -1.030598402023315430e+00 -2.866281569004058838e-01 -8.649806976318359375e-01
1.677996158599853516e+00 -2.992220520973205566e-01 -9.851034879684448242e-01 -2.695657312870025635e-01 -9.071257114410400391e-01
1.755356669425964355e+00 -2.718831896781921387e-01 -1.247161865234375000e+00 -2.556904256343841553e-01 -1.022070288658142090e+00
1.013295173645019531e+00 3.313671946525573730e-01 -6.591331958770751953e-01 -7.594069838523864746e-01 -1.195773839950561523e+00
5.996932387351989746e-01 9.256387352943420410e-01 -1.728349804878234863e+00 -1.154345273971557617e+00 -1.032865524291992188e+00
9.914156198501586914e-01 8.796064853668212891e-01 -1.665400266647338867e+00 -1.112772226333618164e+00 -1.170684695243835449e+00
7.254642248153686523e-01 4.424361586570739746e-01 -1.550106287002563477e+00 -5.932928323745727539e-01 -1.385057091712951660e+00
6.942583918571472168e-01 6.319391131401062012e-01 -1.260616660118103027e+00 -1.465787172317504883e+00 -1.564971327781677246e+00
7.700167298316955566e-01 -1.514670997858047485e-01 -9.993210434913635254e-01 -1.743634939193725586e+00 -1.116634845733642578e+00
7.700167298316955566e-01 -1.514670997858047485e-01 -9.993210434913635254e-01 -1.743634939193725586e+00 -1.116634845733642578e+00
1.145298480987548828e+00 -4.806984215974807739e-04 -8.604287505149841309e-01 -1.465164065361022949e+00 -1.490861296653747559e+00
1.171373128890991211e+00 -2.954185009002685547e-01 -8.165020346641540527e-01 -1.576562404632568359e+00 -1.452638983726501465e+00
1.197952508926391602e+00 -3.523986935615539551e-01 -5.197823643684387207e-01 -1.513183712959289551e+00 -1.331067323684692383e+00
1.668808460235595703e+00 -8.273630589246749878e-02 1.044096425175666809e-01 -1.045747637748718262e+00 -1.112947702407836914e+00
2.210803270339965820e+00 -9.769666194915771484e-01 1.056531742215156555e-01 -5.885800719261169434e-01 -1.599533319473266602e+00
2.058568477630615234e+00 -9.694369435310363770e-01 4.357169270515441895e-01 -5.590686202049255371e-01 -1.701940178871154785e+00
5.512236952781677246e-01 -7.317978739738464355e-01 -2.039909511804580688e-01 -1.687902212142944336e-01 -1.319617033004760742e+00
4.534468054771423340e-01 -4.851319193840026855e-01 -4.688268005847930908e-01 -3.309031724929809570e-01 -1.598649621009826660e+00
4.865466356277465820e-01 -8.139787316322326660e-01 -7.164758443832397461e-01 -7.760387063026428223e-01 -1.481876969337463379e+00
6.921358704566955566e-01 -8.258414268493652344e-01 -7.565531730651855469e-01 -5.417786836624145508e-01 -1.570912122726440430e+00
7.863029241561889648e-01 -6.780989766120910645e-01 -8.093755245208740234e-01 -6.667827963829040527e-01 -1.417278289794921875e+00
7.304641604423522949e-01 -4.515331089496612549e-01 -7.465448379516601562e-01 -8.564180135726928711e-01 -1.572934627532958984e+00
7.984425425529479980e-01 -6.036286950111389160e-01 -6.802614331245422363e-01 -8.801729679107666016e-01 -1.452519416809082031e+00
9.058023095130920410e-01 6.015430018305778503e-02 -1.172705650329589844e+00 -1.842227578163146973e-01 -1.712362170219421387e+00
2.384418994188308716e-02 -3.562735617160797119e-01 -2.189965009689331055e+00 3.546835184097290039e-01 -1.724066495895385742e+00
2.384418994188308716e-02 -3.562735617160797119e-01 -2.189965009689331055e+00 3.546835184097290039e-01 -1.724066495895385742e+00
2.037066519260406494e-01 -3.888406753540039062e-01 -2.046446800231933594e+00 1.805218607187271118e-01 -1.788589000701904297e+00
5.155495405197143555e-01 -4.665323495864868164e-01 -1.785827517509460449e+00 -1.510768175125122070e+00 -1.866261720657348633e+00
6.406583786010742188e-01 7.051116228103637695e-02 -1.885269880294799805e+00 -1.321850538253784180e+00 -2.010128498077392578e+00
9.682491421699523926e-03 -2.964284718036651611e-01 -2.200158357620239258e+00 -3.654832243919372559e-01 -1.883687734603881836e+00
5.649886727333068848e-01 -3.568676710128784180e-01 -1.973768353462219238e+00 8.948656320571899414e-01 -1.826606750488281250e+00
5.875746607780456543e-01 -2.754952907562255859e-01 -1.978163361549377441e+00 8.864464163780212402e-01 -1.848549365997314453e+00
5.875746607780456543e-01 -2.754952907562255859e-01 -1.978163361549377441e+00 8.864464163780212402e-01 -1.848549365997314453e+00
7.099474668502807617e-01 -3.108602762222290039e-01 -1.930301070213317871e+00 9.110608100891113281e-01 -1.895754337310791016e+00
9.725598692893981934e-01 -6.645643711090087891e-01 -2.222213506698608398e+00 3.770836591720581055e-01 -1.795201182365417480e+00
8.635960817337036133e-01 -2.753486037254333496e-01 -6.759490370750427246e-01 5.775278806686401367e-01 -2.165120124816894531e+00
7.383439540863037109e-01 -2.031084150075912476e-01 -7.179864645004272461e-01 5.669476389884948730e-01 -2.143522739410400391e+00
-1.474247872829437256e-01 -4.513993561267852783e-01 -7.254813909530639648e-01 -7.028024792671203613e-01 -2.194956779479980469e+00
-1.599153727293014526e-01 -4.571712911128997803e-01 -6.534535884857177734e-01 -7.873395681381225586e-01 -2.227617502212524414e+00
6.697501540184020996e-01 -3.516625165939331055e-01 2.106360346078872681e-02 -9.771230816841125488e-01 -2.462600469589233398e+00
5.357978940010070801e-01 3.014841675758361816e-01 -4.378952682018280029e-01 -2.520402073860168457e-01 -1.958596587181091309e+00
1.776677846908569336e+00 1.750856041908264160e-01 6.745984554290771484e-01 -1.449175179004669189e-01 -1.841217160224914551e+00
1.805178403854370117e+00 -2.493398264050483704e-03 6.077539324760437012e-01 2.954684495925903320e-01 -1.371300458908081055e+00
1.647537350654602051e+00 6.202613934874534607e-02 4.002813100814819336e-01 6.583937406539916992e-01 -7.817281484603881836e-01
1.572628378868103027e+00 -1.253087818622589111e-01 4.281745254993438721e-01 6.581349372863769531e-01 -8.564791679382324219e-01
1.617893815040588379e+00 -8.811301738023757935e-02 4.033375382423400879e-01 4.321449100971221924e-01 -1.042663455009460449e+00
1.695875644683837891e+00 -6.736522912979125977e-02 6.217203736305236816e-01 5.105727910995483398e-01 -9.621320962905883789e-01
1.949572801589965820e+00 -5.113506317138671875e-01 4.855713844299316406e-01 1.056230068206787109e-01 -9.082077145576477051e-01
2.048758029937744141e+00 -4.886605739593505859e-01 4.629367291927337646e-01 1.117298901081085205e-01 -8.649824261665344238e-01
2.057672739028930664e+00 -4.621694684028625488e-01 4.409788548946380615e-01 3.367723524570465088e-02 -8.356149196624755859e-01
1.966301679611206055e+00 -3.025183677673339844e-01 4.482199847698211670e-01 -7.416230440139770508e-02 -1.020994067192077637e+00
1.803385019302368164e+00 -4.548591375350952148e-01 2.344618439674377441e-01 5.784519016742706299e-03 -1.084409832954406738e+00
1.099115729331970215e+00 -6.168995499610900879e-01 -4.612497985363006592e-01 2.398868948221206665e-01 -9.077784419059753418e-01
1.341503024101257324e+00 -5.983216166496276855e-01 -9.000717401504516602e-01 7.225603461265563965e-01 -1.201002120971679688e+00
2.422149181365966797e-01 -4.744728505611419678e-01 -7.530689984560012817e-02 -2.890584170818328857e-01 -2.089379549026489258e+00
1.392095088958740234e-01 -9.714394807815551758e-01 -1.572209894657135010e-01 -3.077347278594970703e-01 -2.026105165481567383e+00
1.243238449096679688e+00 -7.248132824897766113e-01 4.872896373271942139e-01 5.763916969299316406e-01 -1.124526619911193848e+00
1.171847820281982422e+00 -7.366988658905029297e-01 5.282738208770751953e-01 7.098230123519897461e-01 -1.142594218254089355e+00
1.047890186309814453e+00 -6.662038564682006836e-01 4.498940706253051758e-01 5.124367475509643555e-01 -1.215846180915832520e+00
1.489622235298156738e+00 -4.467730522155761719e-01 2.384213805198669434e-01 4.237014353275299072e-01 -1.408535957336425781e+00
1.504551410675048828e+00 -5.377131104469299316e-01 2.749384939670562744e-01 4.599533379077911377e-01 -1.428232908248901367e+00
1.555606007575988770e+00 -6.260572671890258789e-01 2.742975056171417236e-01 4.809338748455047607e-01 -1.421085119247436523e+00
2.456634998321533203e+00 6.805971264839172363e-02 -3.645690679550170898e-01 4.927304983139038086e-01 -1.044647336006164551e+00
1.774349093437194824e+00 5.630305409431457520e-01 -4.053095281124114990e-01 1.274966597557067871e-01 -6.498195528984069824e-01
1.957950115203857422e+00 -5.579411983489990234e-01 -2.465925514698028564e-01 -2.164345979690551758e-01 -1.099734663963317871e+00
1.033583879470825195e+00 -6.563311815261840820e-01 -6.553565859794616699e-01 2.479452937841415405e-01 -1.232544898986816406e+00
1.215681433677673340e+00 -6.172772049903869629e-01 -6.679683327674865723e-01 1.804110109806060791e-01 -1.141689538955688477e+00
1.269058942794799805e+00 -6.301023364067077637e-01 -7.190191149711608887e-01 1.727695465087890625e-01 -1.034993410110473633e+00
8.994789719581604004e-01 -7.790673524141311646e-02 -2.222009003162384033e-02 -6.217129826545715332e-01 -8.845227360725402832e-01
9.699141979217529297e-01 -1.092091351747512817e-01 -1.710629165172576904e-01 -8.160616159439086914e-01 -8.209078907966613770e-01
1.566296696662902832e+00 -3.133732080459594727e-01 -1.635267883539199829e-01 5.984493494033813477e-01 -6.856532096862792969e-01
1.498009443283081055e+00 -7.428170442581176758e-01 -1.307083070278167725e-01 4.675507247447967529e-01 -6.736975908279418945e-01
1.229447007179260254e+00 -5.940141677856445312e-01 -1.717428267002105713e-01 4.608803987503051758e-01 -8.186667561531066895e-01
1.076106190681457520e+00 -8.407024145126342773e-01 -3.869110941886901855e-01 8.103541135787963867e-01 -5.677456855773925781e-01
1.637326836585998535e+00 -6.364186406135559082e-01 6.604063510894775391e-02 4.424688518047332764e-01 -7.678679227828979492e-01
1.483151316642761230e+00 -5.215519070625305176e-01 4.830433055758476257e-02 3.912170231342315674e-01 -6.816176176071166992e-01
1.193894863128662109e+00 -5.385931730270385742e-01 3.086425364017486572e-01 5.125449895858764648e-01 -8.638665080070495605e-01
1.278875112533569336e+00 -6.326657533645629883e-01 2.188611626625061035e-01 8.970008790493011475e-02 -9.839586615562438965e-01
1.192788362503051758e+00 -2.889726758003234863e-01 -1.448738425970077515e-01 6.491011381149291992e-01 -1.238517165184020996e+00
1.946173548698425293e+00 -9.188823699951171875e-01 -9.839313030242919922e-01 8.255056142807006836e-01 -1.281785845756530762e+00
1.012135982513427734e+00 -1.034783005714416504e+00 -6.769210100173950195e-01 6.254762411117553711e-01 -9.711337685585021973e-01
8.076709508895874023e-01 -5.013508796691894531e-01 -5.356674790382385254e-01 -1.783881783485412598e-01 -1.213797330856323242e+00
7.201954722404479980e-01 -4.580658972263336182e-01 1.488878279924392700e-01 5.384596586227416992e-01 -1.661588191986083984e+00
7.697796225547790527e-01 -6.772655844688415527e-01 3.705679476261138916e-01 -1.129694730043411255e-01 -1.498607397079467773e+00
9.320575594902038574e-01 -3.984231352806091309e-01 4.893360137939453125e-01 -3.216238915920257568e-01 -1.354773879051208496e+00
1.080729961395263672e+00 -3.677481114864349365e-01 3.703128993511199951e-01 -2.953911125659942627e-01 -1.406400084495544434e+00
5.864989757537841797e-01 5.790359973907470703e-01 -1.086624860763549805e-01 -6.623994708061218262e-01 -1.251294255256652832e+00
7.315628528594970703e-01 4.915392994880676270e-01 -1.318224221467971802e-01 -6.316555738449096680e-01 -1.053085088729858398e+00
3.405633568763732910e-01 1.244932264089584351e-01 -3.229174613952636719e-01 -6.644881963729858398e-01 -1.294880032539367676e+00
-7.728235125541687012e-01 -8.039289712905883789e-02 4.423091188073158264e-02 -1.434622883796691895e+00 -1.314170241355895996e+00
-6.219624876976013184e-01 -4.094108194112777710e-02 -1.813102215528488159e-01 -1.468895554542541504e+00 -1.328545808792114258e+00
-5.769832134246826172e-01 7.486496567726135254e-01 -4.865347146987915039e-01 -1.034921765327453613e+00 -1.319384932518005371e+00
-2.028660476207733154e-01 6.679402589797973633e-01 -3.292314708232879639e-02 -4.306192398071289062e-01 -1.293308138847351074e+00
5.745708942413330078e-01 2.811224758625030518e-01 -9.990400075912475586e-01 5.092327594757080078e-01 -1.153033971786499023e+00
4.436634182929992676e-01 -2.763391137123107910e-01 -1.120639920234680176e+00 3.396542668342590332e-01 -1.192662000656127930e+00
-3.044475615024566650e-02 -3.525987565517425537e-01 -1.243323326110839844e+00 1.329809427261352539e-02 -1.195343732833862305e+00
-3.301517367362976074e-01 -3.775852322578430176e-01 -1.170363903045654297e+00 -1.142356753349304199e+00 -1.234908223152160645e+00
-1.608964502811431885e-01 9.747245311737060547e-01 -3.415307998657226562e-01 -1.477963209152221680e+00 -9.197198152542114258e-01
-1.260880827903747559e-01 9.960166811943054199e-01 -3.838225007057189941e-01 -1.462123394012451172e+00 -9.278488159179687500e-01
-7.332695275545120239e-02 1.237366795539855957e+00 -1.395529627799987793e+00 -4.603008329868316650e-01 -8.387644290924072266e-01
-9.843164682388305664e-02 1.174991965293884277e+00 -1.232718706130981445e+00 -8.761733770370483398e-02 -7.343447208404541016e-01
6.064366102218627930e-01 9.259139895439147949e-01 -1.014811158180236816e+00 -6.366721391677856445e-01 -3.250402510166168213e-01
6.064366102218627930e-01 9.259139895439147949e-01 -1.014811158180236816e+00 -6.366721391677856445e-01 -3.250402510166168213e-01
2.371807098388671875e+00 7.273050546646118164e-01 -1.384023427963256836e-01 -4.053543508052825928e-01 -1.400574922561645508e+00
2.623683214187622070e+00 4.933330118656158447e-01 -2.340975999832153320e-01 -2.183857411146163940e-01 -1.459654688835144043e+00
2.246838808059692383e+00 3.319594264030456543e-01 1.575299203395843506e-01 -2.830816507339477539e-01 -1.607738137245178223e+00
2.123234510421752930e+00 -2.477561980485916138e-01 -3.455065190792083740e-01 8.328866958618164062e-01 -1.478608012199401855e+00
1.302895665168762207e+00 4.708403646945953369e-01 -1.093425393104553223e+00 5.687761902809143066e-01 -1.568487048149108887e+00
1.275375843048095703e+00 -2.648423239588737488e-02 -1.001478433609008789e+00 4.335745573043823242e-01 -1.371482491493225098e+00
5.747126340866088867e-01 6.036992669105529785e-01 -7.128337025642395020e-01 1.081493139266967773e+00 -8.940472602844238281e-01
7.410030364990234375e-01 8.339956402778625488e-01 -6.186887621879577637e-01 1.072430014610290527e+00 -9.166131019592285156e-01
7.410030364990234375e-01 8.339956402778625488e-01 -6.186887621879577637e-01 1.072430014610290527e+00 -9.166131019592285156e-01
7.029342651367187500e-01 7.507659792900085449e-01 -6.936528682708740234e-01 9.486658573150634766e-01 -8.916392326354980469e-01
6.353988051414489746e-01 8.332476615905761719e-01 -8.908812403678894043e-01 1.099195718765258789e+00 -8.516200780868530273e-01
6.353988051414489746e-01 8.332476615905761719e-01 -8.908812403678894043e-01 1.099195718765258789e+00 -8.516200780868530273e-01
3.618623018264770508e-01 2.485377192497253418e-01 -2.939995825290679932e-01 1.512050479650497437e-01 -1.136754035949707031e+00
6.405050754547119141e-01 -3.196256235241889954e-03 1.319275349378585815e-01 8.531612157821655273e-01 -1.005757212638854980e+00
9.554548263549804688e-01 -3.762461543083190918e-01 -9.159041047096252441e-01 -1.636482924222946167e-01 -1.250300526618957520e+00
5.223337411880493164e-01 3.517840504646301270e-01 -1.567967176437377930e+00 -4.549060761928558350e-01 -1.425523877143859863e+00
5.775434970855712891e-01 2.401814609766006470e-01 -1.425944566726684570e+00 -3.723360300064086914e-01 -1.141838550567626953e+00
3.387399911880493164e-01 1.468691825866699219e-01 -1.298102974891662598e+00 -3.130974471569061279e-01 -1.125769972801208496e+00
1.946206539869308472e-01 1.296601817011833191e-02 -1.323869705200195312e+00 -1.148335933685302734e-01 -1.126542091369628906e+00
1.150410175323486328e+00 -5.578537583351135254e-01 -1.232373595237731934e+00 -4.972931742668151855e-01 -9.221750497817993164e-01
1.150410175323486328e+00 -5.578537583351135254e-01 -1.232373595237731934e+00 -4.972931742668151855e-01 -9.221750497817993164e-01
1.248810648918151855e+00 1.150748282670974731e-01 -1.168920516967773438e+00 1.724833250045776367e-01 -1.045243382453918457e+00
1.738410830497741699e+00 -4.774020314216613770e-01 -6.451274752616882324e-01 6.780283451080322266e-01 -4.260914027690887451e-01
1.903756737709045410e+00 7.215483486652374268e-02 -8.522125482559204102e-01 8.610292077064514160e-01 -5.734502673149108887e-01
1.672257781028747559e+00 -3.003791272640228271e-01 -6.146728396415710449e-01 7.516886591911315918e-01 -6.981732845306396484e-01
-1.661739349365234375e-01 -9.714902937412261963e-02 2.239640057086944580e-01 -3.661105632781982422e-01 -1.679281711578369141e+00
1.694242060184478760e-01 1.002610176801681519e-01 -1.297267436981201172e+00 -3.542224764823913574e-01 -1.188988089561462402e+00
9.093701243400573730e-01 -2.819906473159790039e-01 -1.586467027664184570e+00 1.073264837265014648e+00 -8.181074261665344238e-01
1.688250780105590820e+00 3.212739825248718262e-01 -1.523883223533630371e+00 1.577687740325927734e+00 -9.521971344947814941e-01
7.269700169563293457e-01 4.779809117317199707e-01 -6.796677708625793457e-01 7.617086768150329590e-01 -4.987576007843017578e-01
4.943466782569885254e-01 3.388935625553131104e-01 -7.388309240341186523e-01 8.057538270950317383e-01 -4.910048246383666992e-01
4.398675262928009033e-01 -8.856369554996490479e-02 -9.275000095367431641e-01 -8.698176741600036621e-01 -2.380588769912719727e+00
8.120635151863098145e-01 -7.434268295764923096e-02 -7.099364995956420898e-01 1.368642896413803101e-01 -2.407691001892089844e+00
-1.505144238471984863e-01 -1.631668210029602051e-01 -1.147848248481750488e+00 -4.339090585708618164e-01 -2.193936347961425781e+00
3.867715597152709961e-01 9.514723420143127441e-01 -7.976330518722534180e-01 -3.028851449489593506e-01 -1.959435343742370605e+00
5.103632211685180664e-01 9.776830673217773438e-01 -6.653182506561279297e-01 -3.883753716945648193e-01 -1.909073472023010254e+00
-4.018587172031402588e-01 6.270753145217895508e-01 -1.390617489814758301e+00 -4.342296421527862549e-01 -9.808362722396850586e-01
-1.041649952530860901e-01 8.215696811676025391e-01 -1.617940783500671387e+00 -4.715853035449981689e-01 -9.142478108406066895e-01
5.506449341773986816e-01 8.954311609268188477e-01 -7.820535898208618164e-01 -6.494192481040954590e-01 -1.087169170379638672e+00
6.301282644271850586e-01 7.861694097518920898e-01 -8.530743718147277832e-01 -5.818134546279907227e-01 -9.602021574974060059e-01
4.555923044681549072e-01 1.097418427467346191e+00 -1.182187795639038086e+00 -2.202642261981964111e-01 -1.511258959770202637e+00
3.928070068359375000e-01 1.290622591972351074e+00 -1.056312441825866699e+00 7.043098658323287964e-02 -1.535316586494445801e+00
3.207487463951110840e-01 1.299700498580932617e+00 -9.905921220779418945e-01 1.388207823038101196e-01 -1.536648869514465332e+00
1.397462338209152222e-01 1.613512158393859863e+00 -6.426700353622436523e-01 5.760981887578964233e-02 -1.565776348114013672e+00
2.151144742965698242e-01 1.483031153678894043e+00 -8.331805467605590820e-01 4.215997457504272461e-01 -1.726465702056884766e+00
3.261307775974273682e-01 1.625210046768188477e+00 -9.274361729621887207e-01 5.622106790542602539e-01 -1.728083252906799316e+00
-1.308825612068176270e-01 9.459907412528991699e-01 -7.600167393684387207e-01 -1.787072718143463135e-01 -1.957815885543823242e+00
-1.350579857826232910e-01 9.398639798164367676e-01 -6.983584761619567871e-01 -2.550593316555023193e-01 -1.950687885284423828e+00
2.532449960708618164e-01 3.001028299331665039e-01 -6.747893691062927246e-01 -3.762906193733215332e-01 -1.712551116943359375e+00
1.979920744895935059e+00 -8.210852146148681641e-01 -8.341987133026123047e-01 1.170686125755310059e+00 -1.448419928550720215e+00
1.964490175247192383e+00 -8.480833470821380615e-02 -4.578258097171783447e-01 3.465683460235595703e-01 -1.549303293228149414e+00
2.057009458541870117e+00 -6.950034946203231812e-02 -7.105495929718017578e-01 5.681580305099487305e-01 -1.201543927192687988e+00
2.254516124725341797e+00 5.262697935104370117e-01 -7.372913360595703125e-01 5.837813019752502441e-01 -1.050970911979675293e+00
1.760975718498229980e+00 2.972182929515838623e-01 -7.235130071640014648e-01 3.146588802337646484e-01 -1.225099682807922363e+00
1.980264186859130859e+00 1.699319332838058472e-01 -6.230326294898986816e-01 -1.077064126729965210e-02 -8.512576818466186523e-01
2.100875377655029297e+00 5.446513891220092773e-01 -2.066771686077117920e-02 6.800815463066101074e-04 -1.033676385879516602e+00
2.125817775726318359e+00 5.324747562408447266e-01 -1.193589251488447189e-02 8.428527414798736572e-02 -9.637594223022460938e-01
1.930468797683715820e+00 6.379997730255126953e-01 2.034571319818496704e-01 2.988983988761901855e-01 -7.096546888351440430e-01
1.906197667121887207e+00 5.905895829200744629e-01 -1.084361225366592407e-02 1.581295579671859741e-01 -8.220376968383789062e-01
2.200390577316284180e+00 -1.733798086643218994e-01 1.748948097229003906e-01 -1.979251801967620850e-01 -9.371176362037658691e-01
1.987134695053100586e+00 -3.331626653671264648e-01 2.371066957712173462e-01 6.827448010444641113e-01 -1.070244789123535156e+00
2.205110549926757812e+00 -3.513685166835784912e-01 3.964808583259582520e-01 4.175628423690795898e-01 -1.178001165390014648e+00
1.709398150444030762e+00 -8.168628811836242676e-01 6.886870861053466797e-01 1.228888511657714844e+00 -1.627411842346191406e+00
1.763592958450317383e+00 -8.268613219261169434e-01 6.478021740913391113e-01 1.165566563606262207e+00 -1.726602196693420410e+00
1.936076879501342773e+00 -1.053972721099853516e+00 3.158761262893676758e-01 7.005486488342285156e-01 -1.832133054733276367e+00
1.550970554351806641e+00 -1.243413090705871582e+00 2.538332939147949219e-01 7.570234537124633789e-01 -1.618969202041625977e+00
1.477738022804260254e+00 -1.088301062583923340e+00 2.023016810417175293e-01 5.736189484596252441e-01 -1.617556571960449219e+00
1.089941382408142090e+00 -8.453842401504516602e-01 2.417601197957992554e-01 8.015837073326110840e-01 -1.842171907424926758e+00
7.881850600242614746e-01 -7.084156274795532227e-01 -1.530227541923522949e+00 1.779652833938598633e-01 -1.899562239646911621e+00
9.293802976608276367e-01 -3.103151321411132812e-01 -6.604504585266113281e-01 -1.997328400611877441e-01 -1.430675625801086426e+00
1.817046761512756348e+00 -3.813846409320831299e-01 -6.684613227844238281e-01 6.477428078651428223e-01 -1.874406814575195312e+00
1.841209411621093750e+00 -3.138624429702758789e-01 -6.685130596160888672e-01 5.748345851898193359e-01 -1.890333294868469238e+00
1.305043697357177734e+00 -4.822211712598800659e-02 -7.809413671493530273e-01 3.657843768596649170e-01 -8.010777235031127930e-01
1.072531104087829590e+00 1.461948752403259277e-01 -3.755087852478027344e-01 1.290125846862792969e-01 -8.804093599319458008e-01
1.001465678215026855e+00 4.199884831905364990e-03 -5.334890484809875488e-01 -2.331327497959136963e-01 -6.526737809181213379e-01
1.079405784606933594e+00 -6.813485920429229736e-02 -3.777267336845397949e-01 -1.805451214313507080e-01 -5.063398480415344238e-01
6.384121179580688477e-01 1.563928723335266113e-01 -3.815077245235443115e-01 -5.386599302291870117e-01 -9.516353607177734375e-01
7.139464020729064941e-01 8.296002745628356934e-01 -1.468904912471771240e-01 1.883698701858520508e-01 -5.485083460807800293e-01
9.738385677337646484e-01 9.808987379074096680e-01 -1.132205009460449219e+00 -2.349175363779067993e-01 -1.104720234870910645e+00
1.297262191772460938e+00 -6.353979706764221191e-01 -5.871292948722839355e-01 -7.746031284332275391e-01 -1.420645236968994141e+00
9.700257778167724609e-01 -5.566877126693725586e-01 -5.928986668586730957e-01 -8.476455807685852051e-01 -1.449300289154052734e+00
8.655566573143005371e-01 -7.001902461051940918e-01 -7.546825408935546875e-01 -1.066226482391357422e+00 -1.390988230705261230e+00
-4.981307387351989746e-01 8.740768432617187500e-01 -1.350934624671936035e+00 -1.995891571044921875e+00 -1.376902222633361816e+00
-3.764421641826629639e-01 7.166029214859008789e-01 -1.532909035682678223e+00 -2.245189189910888672e+00 -1.309416055679321289e+00
-9.217436909675598145e-01 9.879770874977111816e-01 -1.442023277282714844e+00 -1.923364400863647461e+00 -9.347242712974548340e-01
-6.683415770530700684e-01 4.794834554195404053e-01 -1.111489653587341309e+00 -1.891664505004882812e+00 -8.793466687202453613e-01
-7.820761203765869141e-01 1.927082836627960205e-01 -8.653894662857055664e-01 -1.853166937828063965e+00 -7.749227285385131836e-01
3.484909534454345703e-01 3.431364893913269043e-01 -1.390939056873321533e-01 1.236967891454696655e-01 -1.005063533782958984e+00
3.541289567947387695e-01 7.855467796325683594e-01 -2.596785128116607666e-01 6.082382425665855408e-02 -1.235857963562011719e+00
4.733054041862487793e-01 5.971146821975708008e-01 -2.420853972434997559e-01 -2.180089801549911499e-02 -1.247008442878723145e+00
1.822181493043899536e-01 4.090493917465209961e-01 -6.679830551147460938e-01 1.227431297302246094e-01 -1.143191099166870117e+00
2.861558496952056885e-01 7.694242000579833984e-01 -5.402604341506958008e-01 -9.590923041105270386e-02 -1.007897853851318359e+00
-5.544048547744750977e-01 1.213210940361022949e+00 -5.906616449356079102e-01 -1.264045357704162598e+00 -4.364204406738281250e-01
-1.072814106941223145e+00 4.631646871566772461e-01 -9.591563940048217773e-01 -9.645930528640747070e-01 -7.784429788589477539e-01
-1.044049501419067383e+00 5.187000036239624023e-01 -1.033721923828125000e+00 -9.799286127090454102e-01 -8.307310342788696289e-01
-3.425048589706420898e-01 2.882023155689239502e-01 -8.434293866157531738e-01 -3.109389543533325195e-01 -6.103153228759765625e-01
-2.078965306282043457e-01 1.800809204578399658e-01 -7.880522012710571289e-01 -6.127533912658691406e-01 -6.264541149139404297e-01
-3.504131734371185303e-01 3.450814485549926758e-01 -8.880050778388977051e-01 -8.728741407394409180e-01 -5.236586928367614746e-01
-5.707912519574165344e-02 4.649242758750915527e-01 -8.449702262878417969e-01 -3.607542514801025391e-01 -3.175371289253234863e-01
3.307598084211349487e-02 -4.445849061012268066e-01 -7.035962343215942383e-01 -1.777815967798233032e-01 -9.026938676834106445e-01
2.770879268646240234e-01 -2.075309455394744873e-01 -1.393821716308593750e+00 2.272810935974121094e-01 -5.192439556121826172e-01
4.869734644889831543e-01 -1.490838229656219482e-01 -1.376752853393554688e+00 8.554963022470474243e-02 -3.198140859603881836e-01
3.379934132099151611e-01 -6.623105406761169434e-01 -1.176481366157531738e+00 3.569363355636596680e-01 -3.922559618949890137e-01
4.804047942161560059e-01 -5.830125212669372559e-01 -1.111425638198852539e+00 4.951097965240478516e-01 -3.640767633914947510e-01
4.956768751144409180e-01 -6.399299502372741699e-01 -1.135895848274230957e+00 4.721232652664184570e-01 -4.307624697685241699e-01
4.268346428871154785e-01 -6.648164391517639160e-01 -8.741646409034729004e-01 6.396377682685852051e-01 -4.055068790912628174e-01
7.942174673080444336e-01 -9.648658633232116699e-01 -7.587832212448120117e-01 1.842391043901443481e-01 -1.178938388824462891e+00
4.927267134189605713e-01 -6.855975985527038574e-01 -8.822349309921264648e-01 3.433861956000328064e-02 -1.443091034889221191e+00
4.950382113456726074e-01 -2.478519678115844727e-01 -1.411190867424011230e+00 5.273584127426147461e-01 -1.476920247077941895e+00
1.035333871841430664e+00 -1.019597873091697693e-01 -8.483638167381286621e-01 4.505444765090942383e-01 -1.306088566780090332e+00
1.367937207221984863e+00 3.944251686334609985e-02 -1.187841653823852539e+00 8.051201105117797852e-01 -1.019053101539611816e+00
1.116389632225036621e+00 7.995321154594421387e-01 -1.346858382225036621e+00 4.032190740108489990e-01 -6.936580538749694824e-01
1.730559349060058594e+00 2.220590591430664062e+00 -1.865022778511047363e+00 9.578663110733032227e-01 -1.468737959861755371e+00
1.194669127464294434e+00 2.808398723602294922e+00 -3.072930872440338135e-01 2.841627001762390137e-01 -1.221352219581604004e+00
1.030459761619567871e+00 2.499317407608032227e+00 -5.564937591552734375e-01 7.881782948970794678e-03 -1.231916666030883789e+00
8.286541104316711426e-01 2.539558410644531250e+00 -5.082364678382873535e-01 -6.725545227527618408e-02 -1.223922371864318848e+00
9.689266085624694824e-01 2.390879154205322266e+00 -6.910570859909057617e-01 1.654708757996559143e-03 -1.635267734527587891e+00
1.398710131645202637e+00 2.683034420013427734e+00 1.883554905652999878e-01 1.300480030477046967e-02 -1.936548829078674316e+00
8.789335489273071289e-01 1.668582916259765625e+00 8.874074369668960571e-02 -1.676232516765594482e-01 -1.418665528297424316e+00
9.329853653907775879e-01 1.626567482948303223e+00 -4.757039248943328857e-03 -1.951432079076766968e-01 -1.571237564086914062e+00
1.193754315376281738e+00 1.423981189727783203e+00 -1.482667624950408936e-01 7.156533002853393555e-01 -2.093330144882202148e+00
9.722406864166259766e-01 1.761888623237609863e+00 1.464261263608932495e-01 1.085909083485603333e-01 -1.701304912567138672e+00
1.529696822166442871e+00 1.063571199774742126e-01 5.125507712364196777e-01 1.024750843644142151e-01 -1.137348651885986328e+00
1.034242868423461914e+00 -1.083948850631713867e+00 -4.807929992675781250e-01 5.690151453018188477e-01 -1.403641223907470703e+00
1.260408043861389160e+00 -1.126018047332763672e+00 -4.112083017826080322e-01 6.789266467094421387e-01 -1.268444061279296875e+00
1.176967501640319824e+00 -1.131695032119750977e+00 -2.459536492824554443e-01 8.021110296249389648e-01 -1.407706975936889648e+00
1.581694126129150391e+00 -8.939117193222045898e-01 -4.993740320205688477e-01 8.484373688697814941e-01 -1.649306535720825195e+00
1.877391695976257324e+00 -1.037160992622375488e+00 -4.909570813179016113e-01 1.022551178932189941e+00 -1.674665570259094238e+00
8.227419257164001465e-01 -1.198009133338928223e+00 -1.383947879076004028e-01 2.682203948497772217e-01 -1.667322397232055664e+00
9.898678660392761230e-01 -7.846997976303100586e-01 5.740550160408020020e-02 1.251522004604339600e-01 -1.554179430007934570e+00
1.013540267944335938e+00 -5.317137837409973145e-01 -7.825423032045364380e-03 1.861543357372283936e-01 -1.528525352478027344e+00
1.086865305900573730e+00 -4.960292577743530273e-01 -2.489170283079147339e-01 8.815761804580688477e-01 -1.430956840515136719e+00
1.394919991493225098e+00 -4.983302056789398193e-01 -6.032481789588928223e-01 6.464346051216125488e-01 -1.293840885162353516e+00
1.339093089103698730e+00 -3.920315802097320557e-01 -4.743765592575073242e-01 1.306509494781494141e+00 -1.180133700370788574e+00
1.233104944229125977e+00 -8.005604743957519531e-01 -6.385505795478820801e-01 1.500428915023803711e+00 -9.200734496116638184e-01
1.270561099052429199e+00 -8.488380908966064453e-01 -6.445462703704833984e-01 1.485418081283569336e+00 -9.449573159217834473e-01
1.345492124557495117e+00 -8.883298635482788086e-01 -6.399732232093811035e-01 1.381480932235717773e+00 -9.135051965713500977e-01
1.310565590858459473e+00 -8.500691056251525879e-01 -6.302672624588012695e-01 1.421585679054260254e+00 -1.039929628372192383e+00
1.302295923233032227e+00 -8.773553967475891113e-01 -5.859551429748535156e-01 1.460376024246215820e+00 -1.051483154296875000e+00
7.060524225234985352e-01 -1.016628265380859375e+00 -6.652053594589233398e-01 2.044512033462524414e-01 -1.051519870758056641e+00
6.903891563415527344e-01 -9.961471557617187500e-01 -7.519549727439880371e-01 2.035487145185470581e-01 -1.069931030273437500e+00
5.524913072586059570e-01 -9.316427707672119141e-01 -6.714829206466674805e-01 2.028241008520126343e-01 -9.715145230293273926e-01
5.517040491104125977e-01 -9.294482469558715820e-01 -5.617888569831848145e-01 2.743344902992248535e-01 -8.868841528892517090e-01
5.025628805160522461e-01 -8.575432896614074707e-01 -5.102265477180480957e-01 4.520193636417388916e-01 -1.002499580383300781e+00
6.438289284706115723e-01 -6.076781749725341797e-01 -5.490978956222534180e-01 1.420100182294845581e-01 -8.727133274078369141e-01
3.666206598281860352e-01 -4.891899228096008301e-01 -7.603896260261535645e-01 5.669004470109939575e-02 -1.037675857543945312e+00
6.732062697410583496e-01 -1.420629024505615234e+00 -8.934571146965026855e-01 7.106813788414001465e-01 -1.517163991928100586e+00
6.355907320976257324e-01 -1.864131093025207520e+00 -1.101291537284851074e+00 7.605945467948913574e-01 -1.842674732208251953e+00
9.552837014198303223e-01 -1.777467846870422363e+00 -7.160461544990539551e-01 6.269325017929077148e-01 -1.685652256011962891e+00
9.310505390167236328e-01 -1.807698011398315430e+00 -6.025229692459106445e-01 4.287745654582977295e-01 -1.583242774009704590e+00
1.278980851173400879e+00 -1.512516736984252930e+00 -5.559652447700500488e-01 1.674520820379257202e-01 -1.720745563507080078e+00
1.141503453254699707e+00 -1.170210242271423340e+00 -3.189781010150909424e-01 5.173329710960388184e-01 -1.599962592124938965e+00
9.424823522567749023e-01 -7.070164084434509277e-01 -1.292606592178344727e-01 5.540288090705871582e-01 -1.674959897994995117e+00
3.392953574657440186e-01 -5.239249467849731445e-01 -8.332661986351013184e-01 2.555127739906311035e-01 -1.475083827972412109e+00
3.267104923725128174e-01 -4.986617863178253174e-01 -7.951287627220153809e-01 2.398740053176879883e-01 -1.426459550857543945e+00
3.799106478691101074e-01 -5.378440022468566895e-01 -8.560281991958618164e-01 1.510715484619140625e-01 -1.434077262878417969e+00
3.802600800991058350e-01 1.058085560798645020e-01 -1.919155865907669067e-01 -2.831171825528144836e-02 -1.670887947082519531e+00
2.508040964603424072e-01 2.372604981064796448e-02 7.194656878709793091e-02 -9.824141860008239746e-02 -1.466727018356323242e+00
6.416145563125610352e-01 4.662691056728363037e-02 4.630212783813476562e-01 -3.685282766819000244e-01 -1.222872972488403320e+00
6.344704031944274902e-01 -6.797181069850921631e-02 6.308399438858032227e-01 -3.161190152168273926e-01 -1.684323430061340332e+00
2.306800782680511475e-01 -1.314658224582672119e-01 6.447250247001647949e-01 -5.420130491256713867e-01 -1.507316350936889648e+00
3.235742449760437012e-01 -2.150327712297439575e-01 5.862236022949218750e-01 -2.063435912132263184e-01 -1.580118060111999512e+00
1.427918821573257446e-01 -3.757468163967132568e-01 3.178262710571289062e-01 -5.508692264556884766e-01 -1.739457607269287109e+00
3.478688299655914307e-01 -4.144342839717864990e-01 3.375488519668579102e-01 -4.956754744052886963e-01 -1.665853977203369141e+00
2.614945918321609497e-02 2.634163498878479004e-01 3.811241388320922852e-01 -4.198709428310394287e-01 -1.808122158050537109e+00
3.746880292892456055e-01 5.763356685638427734e-01 4.420307576656341553e-01 -9.295880198478698730e-01 -1.866615056991577148e+00
2.943712472915649414e-01 6.628334522247314453e-01 4.063709676265716553e-01 -8.409782052040100098e-01 -1.877979636192321777e+00
7.708855271339416504e-01 3.174590170383453369e-01 4.378900229930877686e-01 -9.288293123245239258e-01 -1.632434129714965820e+00
9.135892391204833984e-01 2.620034813880920410e-01 3.401103615760803223e-01 -9.929750561714172363e-01 -1.577940344810485840e+00
7.344817519187927246e-01 -1.731719851493835449e+00 -1.023024559020996094e+00 3.195913732051849365e-01 -1.886726737022399902e+00
7.546165585517883301e-01 -1.673907637596130371e+00 -9.901230335235595703e-01 3.652983009815216064e-01 -1.900104641914367676e+00
6.586237549781799316e-01 -1.737150549888610840e+00 -9.143021702766418457e-01 4.580897092819213867e-01 -1.873974919319152832e+00
5.797361731529235840e-01 -1.702739238739013672e+00 -8.329334259033203125e-01 5.557447671890258789e-01 -1.970269083976745605e+00
1.756515353918075562e-02 -1.855742216110229492e+00 -1.207291007041931152e+00 5.740643739700317383e-01 -1.645721435546875000e+00
-5.020172521471977234e-02 -1.873928070068359375e+00 -1.303396940231323242e+00 5.087322592735290527e-01 -1.688428878784179688e+00
-5.254794955253601074e-01 -1.647762775421142578e+00 -1.813763380050659180e+00 1.832203567028045654e-01 -1.359527707099914551e+00
-3.701495826244354248e-01 -1.727513790130615234e+00 -1.433554768562316895e+00 -1.417073607444763184e-01 -1.834918856620788574e+00
-5.280871987342834473e-01 -8.455369472503662109e-01 -1.218829154968261719e+00 -4.667066931724548340e-01 -1.940153956413269043e+00
-2.313665300607681274e-02 -6.847192645072937012e-01 -1.090675115585327148e+00 -7.006454467773437500e-01 -1.852367162704467773e+00
-1.885182410478591919e-02 -6.141294836997985840e-01 -1.086685180664062500e+00 -7.810601592063903809e-01 -1.802190661430358887e+00
1.219710111618041992e+00 -7.343150377273559570e-01 -3.814653158187866211e-01 -1.196466326713562012e+00 -1.826973080635070801e+00
1.565839886665344238e+00 -9.568650722503662109e-01 -4.166501462459564209e-01 -1.185790419578552246e+00 -1.704256653785705566e+00
9.873065352439880371e-01 -7.758467793464660645e-01 -6.236016750335693359e-01 -1.414975404739379883e+00 -1.951377749443054199e+00
1.707399189472198486e-01 1.644502133131027222e-01 -8.563750982284545898e-01 -1.763493657112121582e+00 -1.106304407119750977e+00
3.007727861404418945e-01 3.847235441207885742e-01 -9.031724333763122559e-01 -1.052117347717285156e+00 -1.289296627044677734e+00
2.425646185874938965e-01 4.841899871826171875e-01 -6.437717676162719727e-01 -1.172504901885986328e+00 -1.362910032272338867e+00
4.852124750614166260e-01 3.864912390708923340e-01 -6.060642600059509277e-01 -1.400832891464233398e+00 -1.108698368072509766e+00
3.010784685611724854e-01 9.928941726684570312e-02 1.805996149778366089e-02 -1.469375729560852051e+00 -1.392262697219848633e+00
-3.869091868400573730e-01 -6.094510108232498169e-02 -7.265909016132354736e-02 -1.640588402748107910e+00 -1.347563743591308594e+00
-2.832329869270324707e-01 -7.076302915811538696e-02 1.360477805137634277e-01 -1.507235765457153320e+00 -1.325848817825317383e+00
-2.661030888557434082e-01 -1.229381561279296875e-01 2.071833610534667969e-01 -1.370774030685424805e+00 -1.267997384071350098e+00
-8.843953907489776611e-02 5.283650755882263184e-01 -9.143542647361755371e-01 -1.289059042930603027e+00 -2.018662214279174805e+00
-2.999971210956573486e-01 4.772000312805175781e-01 -6.199572682380676270e-01 -1.066026687622070312e+00 -1.190163969993591309e+00
-5.222686529159545898e-01 6.199872493743896484e-01 -1.431812167167663574e+00 -1.232599258422851562e+00 -1.188877820968627930e+00
-3.452365100383758545e-01 8.469039201736450195e-01 -1.325618505477905273e+00 -1.596460461616516113e+00 -8.578011393547058105e-01
-1.026689291000366211e+00 9.126589298248291016e-01 -1.263236761093139648e+00 -7.399805784225463867e-01 -1.384504437446594238e+00
-8.922618031501770020e-01 3.726516366004943848e-01 -1.434708356857299805e+00 -8.295434713363647461e-01 -1.326555848121643066e+00
-9.678778052330017090e-01 3.115403354167938232e-01 -1.405168294906616211e+00 -7.220726013183593750e-01 -1.403236031532287598e+00
-1.008486509323120117e+00 4.491441845893859863e-01 -1.733940362930297852e+00 -9.937112927436828613e-01 -1.519469618797302246e+00
-1.594277620315551758e+00 2.671090066432952881e-01 -2.223862648010253906e+00 -1.453787803649902344e+00 -1.686932086944580078e+00
-9.738252162933349609e-01 -2.201319634914398193e-01 -1.871507883071899414e+00 -1.961051344871520996e+00 -1.782642483711242676e+00
-9.395619630813598633e-01 -6.365046501159667969e-01 -1.297860145568847656e+00 -1.167009115219116211e+00 -2.208922863006591797e+00
6.198617815971374512e-01 -5.462192296981811523e-01 -1.411884903907775879e+00 4.759404361248016357e-01 -1.732982754707336426e+00
5.615639686584472656e-01 -6.073962450027465820e-01 -1.100958585739135742e+00 1.939302533864974976e-01 -1.793901801109313965e+00
3.574655652046203613e-01 -7.389363646507263184e-01 -1.043685555458068848e+00 1.635847389698028564e-01 -1.681480288505554199e+00
7.524987459182739258e-01 -4.978470504283905029e-01 -8.501348495483398438e-01 -2.739913761615753174e-01 -1.447963356971740723e+00
5.690949559211730957e-01 -1.955127120018005371e-01 -7.787519693374633789e-01 -3.522351086139678955e-01 -1.144185781478881836e+00
-9.191235303878784180e-01 -8.224436044692993164e-01 -1.650967240333557129e+00 -9.793599843978881836e-01 -2.001885890960693359e+00
-8.350628018379211426e-01 -5.656636357307434082e-01 -1.268031716346740723e+00 -4.771398901939392090e-01 -1.032603144645690918e+00
-8.005222082138061523e-01 -5.357911586761474609e-01 -1.249008059501647949e+00 -4.930741190910339355e-01 -1.059896349906921387e+00
-5.933705568313598633e-01 -6.633865237236022949e-01 -1.450096368789672852e+00 -3.809932172298431396e-01 -1.086193323135375977e+00
-7.110413908958435059e-02 -1.208267331123352051e+00 -6.472461819648742676e-01 -1.744612306356430054e-01 -1.277344107627868652e+00
-5.354138463735580444e-02 -8.964242935180664062e-01 -4.130128622055053711e-01 -6.434339880943298340e-01 -1.482080101966857910e+00
-4.248372465372085571e-02 -8.254147768020629883e-01 -3.672294616699218750e-01 -4.143583178520202637e-01 -1.535626649856567383e+00
3.116080462932586670e-01 -9.026201963424682617e-01 -8.975530266761779785e-01 -5.111160874366760254e-02 -2.195175409317016602e+00
4.366908669471740723e-01 -5.675272941589355469e-01 -1.115258812904357910e+00 2.521450221538543701e-01 -2.624503850936889648e+00
6.116445064544677734e-01 -2.983013391494750977e-01 -1.210783362388610840e+00 3.518442213535308838e-01 -2.658343791961669922e+00
9.061493873596191406e-01 -4.009598195552825928e-01 -1.383218765258789062e+00 -4.944953918457031250e-01 -2.132894754409790039e+00
5.970816016197204590e-01 5.852634906768798828e-01 -9.662182331085205078e-01 3.311017900705337524e-02 -1.952427864074707031e+00
8.285143375396728516e-01 6.200889348983764648e-01 -8.092113137245178223e-01 -5.495893955230712891e-02 -1.765638232231140137e+00
6.234661340713500977e-01 1.904942840337753296e-01 -6.139054894447326660e-01 -1.070426464080810547e+00 -2.050479888916015625e+00
1.034372925758361816e+00 4.550692439079284668e-01 3.623214364051818848e-01 -1.203462004661560059e+00 -2.536952495574951172e+00
1.103912115097045898e+00 3.844528198242187500e-01 2.693707346916198730e-01 -1.282320380210876465e+00 -2.286004543304443359e+00
1.349770069122314453e+00 4.223463535308837891e-01 5.791313052177429199e-01 -1.563664913177490234e+00 -2.330541133880615234e+00
4.023286402225494385e-01 4.288814365863800049e-01 -4.050472006201744080e-02 2.781064510345458984e-01 -1.764838337898254395e+00
5.135405063629150391e-01 3.959110081195831299e-01 -3.730311617255210876e-02 5.221373438835144043e-01 -1.922792911529541016e+00
6.584571599960327148e-01 1.533739119768142700e-01 1.203421354293823242e-01 5.276883244514465332e-01 -1.888589620590209961e+00
4.517487585544586182e-01 2.478210628032684326e-01 9.975205361843109131e-02 4.838115572929382324e-01 -1.932020187377929688e+00
8.072590827941894531e-01 3.064944446086883545e-01 2.924095988273620605e-01 4.232267737388610840e-01 -1.940074443817138672e+00
9.802220463752746582e-01 1.117265105247497559e+00 3.620681911706924438e-02 2.592993080615997314e-01 -1.727826714515686035e+00
6.707876920700073242e-02 1.306929707527160645e+00 -9.985381364822387695e-02 -3.927339613437652588e-01 -2.020510196685791016e+00
-2.434111684560775757e-01 1.888277649879455566e+00 -3.174976408481597900e-01 -7.535896301269531250e-01 -2.040976524353027344e+00
7.851412892341613770e-01 5.685770511627197266e-01 -7.326363325119018555e-01 -3.029311001300811768e-01 -2.002646684646606445e+00
-2.886444628238677979e-01 1.427186131477355957e+00 -1.517644762992858887e+00 -2.860469818115234375e-01 -2.090905189514160156e+00
4.091792702674865723e-01 2.015986442565917969e+00 -1.136054277420043945e+00 5.547250062227249146e-02 -2.148108720779418945e+00
9.221529364585876465e-01 2.950779199600219727e+00 -6.223194599151611328e-01 -2.642710506916046143e-01 -2.278907060623168945e+00
7.942390441894531250e-01 2.965920925140380859e+00 -5.988087654113769531e-01 -2.284430861473083496e-01 -2.257499217987060547e+00
7.278141379356384277e-01 1.330010890960693359e+00 -2.079083681106567383e+00 -9.884262681007385254e-01 -1.979224920272827148e+00
1.320090413093566895e+00 1.438522458076477051e+00 -2.042737483978271484e+00 1.123763993382453918e-01 -1.621912360191345215e+00
3.847081363201141357e-01 -6.433946639299392700e-02 -1.335508823394775391e+00 -1.337051391601562500e+00 -1.377886533737182617e+00
8.951360583305358887e-01 -1.086138010025024414e+00 -1.633656322956085205e-01 -6.430895626544952393e-02 -1.559357047080993652e+00
7.945941686630249023e-01 -1.223062753677368164e+00 -1.218185648322105408e-01 5.990958586335182190e-02 -1.567706346511840820e+00
6.477197408676147461e-01 -1.245281457901000977e+00 -7.955071330070495605e-01 4.719238877296447754e-01 -1.149054646492004395e+00
7.173688411712646484e-01 -1.373401641845703125e+00 -9.022774696350097656e-01 5.220638513565063477e-01 -1.211124420166015625e+00
6.798852086067199707e-01 -4.313592314720153809e-01 -2.473692148923873901e-01 -3.213978707790374756e-01 -9.572670459747314453e-01
9.726589322090148926e-01 -1.106357946991920471e-01 -6.796249151229858398e-01 -3.714382648468017578e-02 -7.104933261871337891e-01
1.098526597023010254e+00 1.148567423224449158e-01 -5.575956702232360840e-01 4.086215049028396606e-04 -8.141872882843017578e-01
6.526436209678649902e-01 7.118161916732788086e-01 -5.983251333236694336e-01 8.149747848510742188e-01 -7.240366935729980469e-01
7.561678290367126465e-01 3.657045066356658936e-01 -2.131531536579132080e-01 7.705053687095642090e-01 -5.264117717742919922e-01
7.795243263244628906e-01 4.424203932285308838e-01 -3.582380115985870361e-01 5.665645003318786621e-01 -3.902388811111450195e-01
8.748986124992370605e-01 -1.547145545482635498e-01 4.122702479362487793e-01 -5.595835447311401367e-01 -8.744101524353027344e-01
9.435206055641174316e-01 -2.365708202123641968e-01 -2.161357700824737549e-01 -9.385461807250976562e-01 -1.139496326446533203e+00
7.359524965286254883e-01 -2.373050004243850708e-01 -7.322662472724914551e-01 -5.628038644790649414e-01 -6.050387024879455566e-01
7.216457128524780273e-01 -3.082508146762847900e-01 -7.035303711891174316e-01 -5.354861021041870117e-01 -6.450195908546447754e-01
7.216457128524780273e-01 -3.082508146762847900e-01 -7.035303711891174316e-01 -5.354861021041870117e-01 -6.450195908546447754e-01
5.465540885925292969e-01 -2.437970489263534546e-01 -5.124689936637878418e-01 -5.967251658439636230e-01 -7.229565382003784180e-01
9.805773496627807617e-01 -2.244608849287033081e-01 -9.270336031913757324e-01 -5.376965999603271484e-01 -9.225078821182250977e-01
1.358394980430603027e+00 -2.132599800825119019e-01 -8.718230724334716797e-01 7.501505315303802490e-02 -5.745507478713989258e-01
1.347959756851196289e+00 -5.018528699874877930e-01 -6.583119630813598633e-01 9.788458049297332764e-02 -5.348036885261535645e-01
1.333651304244995117e+00 -4.256160855293273926e-01 -5.883049964904785156e-01 -1.078288704156875610e-01 -5.600028038024902344e-01
2.320036411285400391e+00 -2.824987173080444336e-01 1.702488362789154053e-01 -1.838494688272476196e-01 -1.302591323852539062e+00
2.373615980148315430e+00 -3.336413502693176270e-01 1.583437919616699219e-01 -1.948671787977218628e-01 -1.268085479736328125e+00
1.861793637275695801e+00 -5.071387887001037598e-01 1.189384385943412781e-01 -3.288322687149047852e-02 -1.164901137351989746e+00
4.014300107955932617e-01 7.623627185821533203e-01 -2.681921422481536865e-01 -5.765761137008666992e-01 -1.811272501945495605e+00
6.180092096328735352e-01 1.151476740837097168e+00 -2.685411870479583740e-01 -8.741431236267089844e-01 -1.712723016738891602e+00
-5.367408320307731628e-02 6.143388152122497559e-02 -8.273551464080810547e-01 -8.954348564147949219e-01 -9.537557363510131836e-01
1.223244965076446533e-01 1.641931533813476562e-01 -6.233829259872436523e-01 -8.226582407951354980e-01 -8.538182377815246582e-01
-8.793342113494873047e-02 5.445052981376647949e-01 -4.023395180702209473e-01 -5.161370038986206055e-01 -9.262382388114929199e-01
1.806624084711074829e-01 4.837454259395599365e-01 -8.556785583496093750e-01 -4.712128639221191406e-01 -6.978601813316345215e-01
6.847047805786132812e-02 5.569354891777038574e-01 -7.191441655158996582e-01 -3.849620819091796875e-01 -5.858331322669982910e-01
1.215719431638717651e-01 5.905632376670837402e-01 -6.045964360237121582e-01 -2.876694798469543457e-01 -5.979244112968444824e-01
3.804038166999816895e-01 4.421113729476928711e-01 -1.373211890459060669e-01 1.055632755160331726e-01 -5.406869202852249146e-02
3.660193383693695068e-01 4.454929828643798828e-01 -2.016094326972961426e-01 -4.268545657396316528e-02 -1.069009453058242798e-01
2.372224181890487671e-01 4.236476719379425049e-01 -2.339448928833007812e-01 -1.219122558832168579e-01 -1.142088994383811951e-01
2.398474514484405518e-01 4.655284881591796875e-01 -2.674782276153564453e-01 -1.231279447674751282e-01 -1.372734457254409790e-01
2.878127694129943848e-01 8.517935872077941895e-02 -2.246530055999755859e-01 -3.102367520332336426e-01 -4.326628744602203369e-01
2.783221006393432617e-01 8.659832179546356201e-02 -1.675269007682800293e-01 -3.639287650585174561e-01 -4.025771319866180420e-01
3.307135701179504395e-01 -6.167445331811904907e-03 -1.435979306697845459e-01 -3.658707439899444580e-01 -3.644035756587982178e-01
3.161123692989349365e-01 -1.215489506721496582e-01 -2.539168894290924072e-01 -4.951382279396057129e-01 -3.774625360965728760e-01
-1.532239019870758057e-01 4.358911514282226562e-01 -5.512617826461791992e-01 -3.898988664150238037e-01 -4.679489731788635254e-01
-2.409220933914184570e-01 3.715060353279113770e-01 -5.005424618721008301e-01 -2.668230831623077393e-01 -4.566375911235809326e-01
-2.341070622205734253e-01 3.523733913898468018e-01 -5.542424321174621582e-01 -3.322416841983795166e-01 -5.072801709175109863e-01
-2.025887370109558105e-01 3.737730979919433594e-01 -6.381787061691284180e-01 -3.802919685840606689e-01 -5.010944008827209473e-01
-2.974413037300109863e-01 5.334349274635314941e-01 -7.446892857551574707e-01 -5.141916275024414062e-01 -3.540180325508117676e-01
-4.529806226491928101e-02 4.988017976284027100e-01 -6.431888341903686523e-01 -5.208254456520080566e-01 -2.904019057750701904e-01
-9.814606606960296631e-02 5.111407041549682617e-01 -5.933843255043029785e-01 -5.305868983268737793e-01 -3.726405501365661621e-01
-8.455874770879745483e-02 4.966679215431213379e-01 -5.830278396606445312e-01 -5.383283495903015137e-01 -4.346744716167449951e-01
-2.842732667922973633e-01 6.057530045509338379e-01 -3.752083778381347656e-01 -7.078101634979248047e-01 -5.483446121215820312e-01
-2.310720533132553101e-01 7.873789668083190918e-01 -5.803859829902648926e-01 -7.167595624923706055e-01 -4.915128350257873535e-01
-4.413643777370452881e-01 5.717238187789916992e-01 -6.532357931137084961e-01 -9.266744852066040039e-01 -4.614922702312469482e-01
-6.545488834381103516e-01 7.955973744392395020e-01 -6.993093490600585938e-01 -9.454108476638793945e-01 -8.115649223327636719e-01
-6.355758905410766602e-01 8.678362965583801270e-01 -7.386615872383117676e-01 -9.197925925254821777e-01 -8.341930508613586426e-01
-1.459731161594390869e-01 1.392591476440429688e+00 -4.144268035888671875e-01 -1.079027891159057617e+00 -5.032251477241516113e-01
-2.156284898519515991e-01 1.403967499732971191e+00 -3.699761629104614258e-01 -9.506829380989074707e-01 -5.346652865409851074e-01
-3.979188799858093262e-01 1.369388580322265625e+00 -6.288722753524780273e-01 -9.255307316780090332e-01 -4.177695512771606445e-01
-4.603761732578277588e-01 1.272708773612976074e+00 -6.680102944374084473e-01 -7.438017129898071289e-01 -4.495520293712615967e-01
-4.478002786636352539e-01 1.107297658920288086e+00 -8.247805237770080566e-01 -7.304314970970153809e-01 -4.520055949687957764e-01
-8.878650516271591187e-02 1.029547810554504395e+00 -6.890497803688049316e-01 -3.203480243682861328e-01 -1.838871687650680542e-01
-9.453729540109634399e-02 1.291621685028076172e+00 -6.555666327476501465e-01 -2.466363906860351562e-01 -1.559855639934539795e-01
-1.913399100303649902e-01 1.105638504028320312e+00 -6.290208697319030762e-01 -2.943729460239410400e-01 -2.507613301277160645e-01
-2.978600561618804932e-01 1.078951597213745117e+00 -7.356582880020141602e-01 -3.627186119556427002e-01 -2.014729380607604980e-01
-2.247572690248489380e-01 1.004854679107666016e+00 -8.347530961036682129e-01 -3.794503211975097656e-01 -2.044182568788528442e-01
-2.449603825807571411e-01 1.100465178489685059e+00 -8.499790430068969727e-01 -3.687213063240051270e-01 -1.507563441991806030e-01
-1.967637687921524048e-01 8.204466104507446289e-01 -7.075396180152893066e-01 -5.897913575172424316e-01 -1.902419477701187134e-01
-4.942511767148971558e-02 6.918740868568420410e-01 -5.486348867416381836e-01 -5.055973529815673828e-01 -9.557473659515380859e-02
-9.956294298171997070e-02 6.754621863365173340e-01 -5.971631407737731934e-01 -4.537182748317718506e-01 -1.138919666409492493e-01
-1.723594367504119873e-01 5.891112685203552246e-01 -5.210226178169250488e-01 -4.661550223827362061e-01 -1.406938731670379639e-01
2.447831928730010986e-01 6.930950880050659180e-01 -7.144537568092346191e-01 -1.862131655216217041e-01 -9.039145112037658691e-01
4.231188893318176270e-01 7.855359315872192383e-01 -1.101058721542358398e+00 -2.754281163215637207e-01 -9.406881332397460938e-01
4.036021828651428223e-01 8.423761725425720215e-01 -6.459116339683532715e-01 -4.780298173427581787e-01 -9.806457161903381348e-01
2.658010721206665039e-01 9.933936595916748047e-01 -6.630229949951171875e-01 -5.224407315254211426e-01 -9.868632555007934570e-01
1.780582815408706665e-01 6.615609526634216309e-01 -7.445496320724487305e-01 -4.834650158882141113e-01 -7.225643992424011230e-01
4.585110843181610107e-01 3.909127116203308105e-01 -9.485219717025756836e-01 -2.376393526792526245e-01 -3.732560873031616211e-01
1.017382383346557617e+00 -4.403262436389923096e-01 -1.973566532135009766e+00 -3.216257691383361816e-01 -1.837469577789306641e+00
6.147431731224060059e-01 2.376734316349029541e-01 -1.047092914581298828e+00 6.486073136329650879e-02 -1.404417157173156738e+00
8.892645835876464844e-01 4.791540801525115967e-01 -7.723435163497924805e-01 -4.970186576247215271e-02 -1.450236082077026367e+00
1.037362575531005859e+00 3.867651224136352539e-01 3.738527297973632812e-01 1.000146031379699707e+00 -1.489153265953063965e+00
1.083432435989379883e+00 3.035212159156799316e-01 5.182417631149291992e-01 9.209753274917602539e-01 -1.491857171058654785e+00
1.288462400436401367e+00 1.297960579395294189e-01 2.744955122470855713e-01 1.410822868347167969e+00 -1.453905105590820312e+00
1.318075895309448242e+00 2.040092051029205322e-01 3.068637549877166748e-01 1.435075521469116211e+00 -1.464617609977722168e+00
1.318075895309448242e+00 2.040092051029205322e-01 3.068637549877166748e-01 1.435075521469116211e+00 -1.464617609977722168e+00
1.318075895309448242e+00 2.040092051029205322e-01 3.068637549877166748e-01 1.435075521469116211e+00 -1.464617609977722168e+00
1.432360053062438965e+00 2.329411804676055908e-01 2.700067162513732910e-01 1.280591607093811035e+00 -1.697596669197082520e+00
1.201018452644348145e+00 -1.998806744813919067e-02 5.906589031219482422e-01 7.060104012489318848e-01 -1.774114370346069336e+00
1.294096112251281738e+00 -5.005946159362792969e-01 9.226660132408142090e-01 5.870371460914611816e-01 -1.928776979446411133e+00
1.428820013999938965e+00 -6.053403615951538086e-01 7.981621623039245605e-01 6.179442405700683594e-01 -1.756970882415771484e+00
1.271700859069824219e+00 -4.057813286781311035e-01 7.693250179290771484e-01 7.266670465469360352e-01 -1.750924944877624512e+00
1.210029840469360352e+00 -8.033479452133178711e-01 3.959232270717620850e-01 5.531136989593505859e-01 -1.624105572700500488e+00
1.139810442924499512e+00 -7.819150686264038086e-01 3.615567088127136230e-01 5.326545238494873047e-01 -1.658552169799804688e+00
9.262386560440063477e-01 -1.063745379447937012e+00 -1.852599859237670898e+00 8.324326872825622559e-01 -5.286504626274108887e-01
1.043696999549865723e+00 -1.201105356216430664e+00 -1.787539005279541016e+00 8.027095794677734375e-01 -5.183331370353698730e-01
1.043696999549865723e+00 -1.201105356216430664e+00 -1.787539005279541016e+00 8.027095794677734375e-01 -5.183331370353698730e-01
1.043696999549865723e+00 -1.201105356216430664e+00 -1.787539005279541016e+00 8.027095794677734375e-01 -5.183331370353698730e-01
8.581538200378417969e-01 -1.041289329528808594e+00 -1.573247194290161133e+00 8.994901180267333984e-01 -8.819824457168579102e-01
1.413109064102172852e+00 -5.977236032485961914e-01 -1.605376124382019043e+00 1.359938502311706543e+00 -7.935994863510131836e-01
1.312390923500061035e+00 -4.269315004348754883e-01 -1.530463218688964844e+00 1.330131053924560547e+00 -8.692156076431274414e-01
1.284954905509948730e+00 -8.161655068397521973e-01 -1.841634392738342285e+00 9.037516117095947266e-01 -1.359342575073242188e+00
2.921594858169555664e+00 -5.060856342315673828e-01 -3.601235151290893555e-01 1.630821585655212402e+00 -1.212674140930175781e+00
2.707225322723388672e+00 -5.779232978820800781e-01 -6.790360808372497559e-01 1.830576658248901367e+00 -9.088439941406250000e-01
2.894784688949584961e+00 -6.860942244529724121e-01 -6.769140958786010742e-01 1.852691411972045898e+00 -9.443747401237487793e-01
2.541171550750732422e+00 -2.320553362369537354e-01 -1.106921672821044922e+00 1.404778242111206055e+00 -8.932730555534362793e-01
1.213507175445556641e+00 -5.332043766975402832e-01 2.836834788322448730e-01 -2.866248190402984619e-01 -9.321053624153137207e-01
1.173149824142456055e+00 -5.890753269195556641e-01 2.621371150016784668e-01 -3.068397343158721924e-01 -9.375842809677124023e-01
9.785459637641906738e-01 -6.327074170112609863e-01 2.105881422758102417e-01 -5.473855137825012207e-01 -9.584614038467407227e-01
7.373373508453369141e-01 -4.930935502052307129e-01 2.931492030620574951e-01 -4.040104448795318604e-01 -8.843927979469299316e-01
8.889904022216796875e-01 3.282868117094039917e-02 4.434526264667510986e-01 -1.769385457038879395e+00 -1.642671704292297363e+00
8.712474703788757324e-01 -2.539722919464111328e-01 3.016546368598937988e-01 -1.263585448265075684e+00 -1.417662501335144043e+00
6.995776891708374023e-01 -5.711656808853149414e-01 6.420204639434814453e-01 -1.084488749504089355e+00 -1.661618113517761230e+00
4.395012259483337402e-01 -1.070387288928031921e-01 3.972256481647491455e-01 -9.686607122421264648e-01 -1.765727758407592773e+00
9.222283959388732910e-01 1.000721573829650879e+00 -9.288563728332519531e-01 -1.954782307147979736e-01 -1.085869669914245605e+00
3.316249549388885498e-01 9.898453950881958008e-01 -7.584735155105590820e-01 5.288896150887012482e-03 -1.005074024200439453e+00
5.210924148559570312e-01 7.133898138999938965e-02 -5.431329607963562012e-01 2.168985009193420410e-01 -5.188777446746826172e-01
8.017421364784240723e-01 -3.014418110251426697e-02 -4.896442592144012451e-01 1.838283091783523560e-01 -3.816315829753875732e-01
8.265379667282104492e-01 7.294988632202148438e-02 -5.408898591995239258e-01 2.083065658807754517e-01 -3.891397416591644287e-01
9.315890669822692871e-01 1.041535854339599609e+00 -6.581017971038818359e-01 5.280711054801940918e-01 -6.382465362548828125e-01
1.025965690612792969e+00 1.038374543190002441e+00 -7.647476792335510254e-01 4.168787896633148193e-01 -5.931103825569152832e-01
8.359013795852661133e-01 9.285044670104980469e-01 -4.854491055011749268e-01 5.364981293678283691e-01 -5.231143832206726074e-01
1.052522659301757812e+00 1.205255150794982910e+00 -4.666709303855895996e-01 7.635695338249206543e-01 -6.835350990295410156e-01
-4.431195184588432312e-02 -3.418170511722564697e-01 -5.813096165657043457e-01 -3.141320347785949707e-01 -8.537042140960693359e-01
-4.793880507349967957e-03 -2.934181690216064453e-01 -3.602097034454345703e-01 -3.659155964851379395e-01 -9.935914278030395508e-01
1.872865557670593262e-01 1.912807822227478027e-01 -3.692044913768768311e-01 -3.858552575111389160e-01 -9.069011807441711426e-01
5.663503408432006836e-01 1.971468776464462280e-01 -1.455371081829071045e-01 -2.327583581209182739e-01 -1.011496424674987793e+00
1.056416034698486328e+00 1.617368608713150024e-01 -3.264982402324676514e-01 1.323088109493255615e-01 -6.381777524948120117e-01
6.542688608169555664e-01 -4.491156637668609619e-01 -2.761507034301757812e-01 9.204012155532836914e-01 -7.062897086143493652e-01
8.837617039680480957e-01 -5.077902078628540039e-01 -3.062686622142791748e-01 9.317001104354858398e-01 -4.149549305438995361e-01
8.833288550376892090e-01 -7.054839134216308594e-01 -4.075615704059600830e-01 8.011620044708251953e-01 -2.277568131685256958e-01
5.643237829208374023e-01 -7.313357591629028320e-01 -6.722357869148254395e-01 6.298430562019348145e-01 -2.910617589950561523e-01
5.022377967834472656e-01 -6.592231988906860352e-01 -5.918200016021728516e-01 5.684172511100769043e-01 -3.497448563575744629e-01
3.966512978076934814e-01 -6.294873952865600586e-01 -6.256787180900573730e-01 6.408305168151855469e-01 -3.731656670570373535e-01
4.380703866481781006e-01 -5.441200733184814453e-01 -5.595396757125854492e-01 6.969985365867614746e-01 -3.628220558166503906e-01
4.771070182323455811e-01 -6.912581324577331543e-01 -5.659241676330566406e-01 4.871834516525268555e-01 -3.889618515968322754e-01
4.848804175853729248e-01 -4.891283512115478516e-01 -6.918255090713500977e-01 3.328445255756378174e-01 -4.310629665851593018e-01
4.712947309017181396e-01 -5.229257345199584961e-01 -6.694482564926147461e-01 3.141925930976867676e-01 -3.969469964504241943e-01
4.506981372833251953e-01 -4.770345389842987061e-01 -7.090482711791992188e-01 2.037731111049652100e-01 -3.340813517570495605e-01
3.620432615280151367e-01 -3.619027137756347656e-01 -5.649860501289367676e-01 2.552009522914886475e-01 -3.555692732334136963e-01
1.152440547943115234e+00 -2.257757931947708130e-01 -4.437091648578643799e-01 -3.954987525939941406e-01 -5.153368711471557617e-01
9.921052455902099609e-01 -2.025939971208572388e-01 -8.414124250411987305e-01 4.294888973236083984e-01 -2.314393520355224609e-01
8.841227889060974121e-01 -1.129120588302612305e+00 -9.339929223060607910e-01 5.571252107620239258e-01 -6.474772691726684570e-01
9.030153751373291016e-01 -1.056790709495544434e+00 -9.919892549514770508e-01 3.771728575229644775e-01 -6.356528997421264648e-01
9.345466494560241699e-01 -1.032320857048034668e+00 -9.661142826080322266e-01 4.457219839096069336e-01 -6.834421753883361816e-01
4.146417081356048584e-01 -7.486247420310974121e-01 -7.589752078056335449e-01 -1.003053635358810425e-01 -9.451848268508911133e-01
3.883798718452453613e-01 2.172514200210571289e-01 -1.093873262405395508e+00 -6.772897839546203613e-01 -6.060228347778320312e-01
2.799240052700042725e-01 1.995452195405960083e-01 -1.189847111701965332e+00 -6.424130201339721680e-01 -7.039131522178649902e-01
-2.819737792015075684e-01 4.588195383548736572e-01 -8.255536556243896484e-01 -2.034973800182342529e-01 -9.913965463638305664e-01
2.569595575332641602e-01 3.981675803661346436e-01 -1.301196098327636719e+00 3.317663073539733887e-01 -1.703574061393737793e+00
4.543417990207672119e-01 5.929054617881774902e-01 -1.402623772621154785e+00 2.231697589159011841e-01 -1.675069808959960938e+00
8.785653114318847656e-02 9.438951015472412109e-01 -1.473615884780883789e+00 5.946630239486694336e-01 -1.721434712409973145e+00
8.785653114318847656e-02 9.438951015472412109e-01 -1.473615884780883789e+00 5.946630239486694336e-01 -1.721434712409973145e+00
5.329873412847518921e-02 1.055342793464660645e+00 -1.433539390563964844e+00 5.311111211776733398e-01 -1.625567793846130371e+00
2.832457125186920166e-01 1.013389587402343750e+00 -1.564700603485107422e+00 2.946845889091491699e-01 -1.275282382965087891e+00
6.346603035926818848e-01 7.204766869544982910e-01 -1.172860383987426758e+00 -3.785899654030799866e-02 -1.167582631111145020e+00
6.928795576095581055e-01 1.193051934242248535e+00 -1.458554744720458984e+00 1.760820001363754272e-01 -1.227636575698852539e+00
1.325571417808532715e+00 1.482459187507629395e+00 -9.723587632179260254e-01 8.541896343231201172e-01 -1.040418982505798340e+00
1.319610476493835449e+00 1.493083834648132324e+00 -9.365645647048950195e-01 8.832615613937377930e-01 -1.031037449836730957e+00
1.972931265830993652e+00 1.644492983818054199e+00 -1.041737675666809082e+00 8.362307548522949219e-01 -7.499419450759887695e-01
2.118139266967773438e+00 1.757391333580017090e+00 -7.278376221656799316e-01 1.053764462471008301e+00 -6.296604275703430176e-01
1.775930762290954590e+00 1.667579293251037598e+00 -5.992529988288879395e-01 6.119255423545837402e-01 -6.956998109817504883e-01
9.329838752746582031e-01 1.099543809890747070e+00 1.647645682096481323e-01 -5.927748084068298340e-01 -1.429867863655090332e+00
8.051984906196594238e-01 1.124205589294433594e+00 2.283683419227600098e-01 -2.119682431221008301e-01 -1.350441217422485352e+00
8.409231901168823242e-01 9.783517122268676758e-01 -3.336900174617767334e-01 -3.752142190933227539e-01 -9.659956693649291992e-01
1.211870431900024414e+00 1.093223571777343750e+00 -2.464496642351150513e-01 4.995750486850738525e-01 -1.326524376869201660e+00
1.437891960144042969e+00 1.110901355743408203e+00 1.189708709716796875e-01 -1.501891016960144043e-02 -1.722121596336364746e+00
1.144772529602050781e+00 8.382097482681274414e-01 3.606911301612854004e-01 2.041699439287185669e-01 -1.578674435615539551e+00
1.707313179969787598e+00 1.042359828948974609e+00 -6.261433660984039307e-02 -1.204737901687622070e+00 -1.533382058143615723e+00
1.502075433731079102e+00 1.478728175163269043e+00 -2.738929688930511475e-01 -5.293843150138854980e-01 -1.425248861312866211e+00
1.453377306461334229e-01 1.151224493980407715e+00 -1.042107582092285156e+00 -1.447918891906738281e+00 -8.670088648796081543e-01
1.513270288705825806e-01 1.220641374588012695e+00 -9.052421450614929199e-01 -1.341291785240173340e+00 -7.692567110061645508e-01
1.944796293973922729e-01 8.971120119094848633e-01 -8.406065106391906738e-01 -1.208200931549072266e+00 -5.664451122283935547e-01
2.457337528467178345e-01 1.203549146652221680e+00 -9.798393845558166504e-01 -6.039786338806152344e-01 -1.158836483955383301e+00
3.503628969192504883e-01 6.835901737213134766e-01 -1.258802771568298340e+00 -1.138699293136596680e+00 -1.241654396057128906e+00
-1.288196742534637451e-01 8.909076452255249023e-01 -1.229711771011352539e+00 -1.052825808525085449e+00 -9.762889742851257324e-01
-2.417148649692535400e-01 6.865453124046325684e-01 -9.682549238204956055e-01 -1.219279289245605469e+00 -9.679628014564514160e-01
-7.758733034133911133e-01 8.101227283477783203e-01 -1.653047800064086914e+00 -1.083980321884155273e+00 -9.215130805969238281e-01
-6.408212184906005859e-01 8.055652379989624023e-01 -1.607231736183166504e+00 -1.291907072067260742e+00 -1.007581114768981934e+00
-5.964516997337341309e-01 9.465898871421813965e-01 -1.777553796768188477e+00 -1.011693358421325684e+00 -7.659513950347900391e-01
-7.530931830406188965e-01 9.214921593666076660e-01 -1.766505837440490723e+00 -7.751583456993103027e-01 -7.220039367675781250e-01
-1.402252197265625000e+00 1.090745449066162109e+00 -1.479616999626159668e+00 -1.216063380241394043e+00 -9.609677195549011230e-01
-1.488427519798278809e+00 1.074848890304565430e+00 -1.813134551048278809e+00 -1.162018060684204102e+00 -9.747520685195922852e-01
-1.513455748558044434e+00 1.093276262283325195e+00 -1.805567622184753418e+00 -1.257764101028442383e+00 -1.005922079086303711e+00
-1.571238398551940918e+00 1.073765039443969727e+00 -1.762252807617187500e+00 -1.221703648567199707e+00 -1.007924318313598633e+00
-1.429129481315612793e+00 1.763963580131530762e+00 -1.748334169387817383e+00 -1.393690347671508789e+00 -5.852071046829223633e-01
-1.463773727416992188e+00 1.785151481628417969e+00 -1.801883339881896973e+00 -1.376350879669189453e+00 -6.362072229385375977e-01
-1.327133417129516602e+00 1.845712661743164062e+00 -1.443621993064880371e+00 -1.332746505737304688e+00 -7.871103882789611816e-01
-1.220692515373229980e+00 1.771632790565490723e+00 -1.482489347457885742e+00 -1.206203222274780273e+00 -9.012514352798461914e-01
-1.171923756599426270e+00 1.819958329200744629e+00 -1.429462552070617676e+00 -1.174298048019409180e+00 -8.634257316589355469e-01
-1.017876148223876953e+00 1.966672897338867188e+00 -1.578891277313232422e+00 -1.240839362144470215e+00 -9.111106395721435547e-01
-3.496485054492950439e-01 1.793628692626953125e+00 -1.401337504386901855e+00 -5.999836325645446777e-01 -8.224947452545166016e-01
-7.757781445980072021e-02 1.658953070640563965e+00 -1.246628880500793457e+00 -5.000714659690856934e-01 -1.027684211730957031e+00
-1.115973666310310364e-02 1.287453413009643555e+00 -1.380154371261596680e+00 -2.006741464138031006e-01 -5.694891214370727539e-01
-1.913992315530776978e-01 1.292611360549926758e+00 -1.051177144050598145e+00 -2.541663050651550293e-01 -3.267009854316711426e-01
-2.395011484622955322e-01 1.348271608352661133e+00 -9.953331351280212402e-01 -2.479310035705566406e-01 -3.145303726196289062e-01
-3.155275285243988037e-01 1.120161652565002441e+00 -8.679612278938293457e-01 -3.192393183708190918e-01 -3.018819093704223633e-01
-3.526183664798736572e-01 8.825649023056030273e-01 -8.473162651062011719e-01 -8.782115578651428223e-02 -5.805296897888183594e-01
-1.095548048615455627e-01 3.266502618789672852e-01 -9.532635807991027832e-01 -2.558074295520782471e-01 -6.589064002037048340e-01
-1.318486779928207397e-01 -8.927202969789505005e-02 -9.399386644363403320e-01 7.942992448806762695e-02 -4.275589287281036377e-01
-5.778671056032180786e-02 3.337746486067771912e-03 -1.255305051803588867e+00 2.377901226282119751e-01 -4.013219475746154785e-01
1.818900346755981445e+00 -4.133032262325286865e-01 -1.181652396917343140e-01 8.069431781768798828e-01 -8.036812543869018555e-01
1.971675515174865723e+00 -1.020325496792793274e-01 -3.825006783008575439e-01 4.373403787612915039e-01 -8.820264935493469238e-01
1.871432065963745117e+00 -3.334070444107055664e-01 -3.925962448120117188e-01 3.292055726051330566e-01 -9.741141796112060547e-01
2.916914224624633789e+00 -7.622780799865722656e-01 -7.526293396949768066e-01 2.682350277900695801e-01 -1.593235611915588379e+00
2.507395029067993164e+00 -1.159236907958984375e+00 -7.438160181045532227e-01 1.185087710618972778e-01 -1.439550399780273438e+00
1.544425725936889648e+00 -1.448681592941284180e+00 -5.514355301856994629e-01 1.230994105339050293e+00 -1.152889966964721680e+00
1.413688182830810547e+00 -1.189105749130249023e+00 -7.193825244903564453e-01 1.122826695442199707e+00 -8.617225289344787598e-01
1.210304856300354004e+00 -1.075407147407531738e+00 -9.481649398803710938e-01 1.123409628868103027e+00 -6.774080991744995117e-01
8.704328536987304688e-01 -9.076244831085205078e-01 -1.407882809638977051e+00 7.926529049873352051e-01 -7.723029851913452148e-01
8.160392642021179199e-01 -9.465922713279724121e-01 -1.383163809776306152e+00 5.085093379020690918e-01 -7.584862709045410156e-01
6.935392618179321289e-01 -1.027696371078491211e+00 -1.176499843597412109e+00 5.041143298149108887e-01 -7.621261477470397949e-01
7.513749003410339355e-01 -1.006024003028869629e+00 -1.193200707435607910e+00 5.913926959037780762e-01 -9.171567559242248535e-01
9.659241437911987305e-01 -1.018096089363098145e+00 -8.272197246551513672e-01 3.365515768527984619e-01 -8.772453665733337402e-01
1.181757211685180664e+00 -8.567057847976684570e-01 -1.135640144348144531e+00 2.927324175834655762e-01 -7.127277851104736328e-01
1.006795048713684082e+00 -4.281403720378875732e-01 -1.979961514472961426e+00 8.806416392326354980e-01 -1.208630561828613281e+00
1.076623082160949707e+00 -2.348240613937377930e-01 -1.764020204544067383e+00 5.261790156364440918e-01 -1.420917868614196777e+00
8.287940025329589844e-01 -4.782212674617767334e-01 -1.692655563354492188e+00 -3.620169162750244141e-01 -1.410199999809265137e+00
7.698799967765808105e-01 -4.003536105155944824e-01 -1.738801479339599609e+00 -2.843765914440155029e-01 -1.384585618972778320e+00
1.559687614440917969e+00 -1.154779344797134399e-01 -2.291743516921997070e+00 6.228803992271423340e-01 -1.383677005767822266e+00
1.826069116592407227e+00 7.115623354911804199e-01 -1.800220012664794922e+00 9.548618197441101074e-01 -1.437579870223999023e+00
2.377829551696777344e+00 1.898044943809509277e-01 -2.756792306900024414e-01 6.603766083717346191e-01 -1.891107916831970215e+00
2.227365255355834961e+00 -3.160638809204101562e-01 -7.045685052871704102e-01 8.118451237678527832e-01 -1.912991642951965332e+00
2.368192195892333984e+00 1.998946815729141235e-02 -1.112645745277404785e+00 8.679003119468688965e-01 -1.993784904479980469e+00
2.512568950653076172e+00 3.056120276451110840e-01 -1.530362367630004883e+00 2.467267960309982300e-01 -1.819572925567626953e+00
3.667960166931152344e-01 -1.217220544815063477e+00 -9.011524319648742676e-01 -4.835900366306304932e-01 -3.633279561996459961e+00
3.084310293197631836e-01 -1.945005059242248535e+00 -1.513220191001892090e+00 -6.696124076843261719e-01 -3.181757926940917969e+00
2.437572330236434937e-01 -5.720054507255554199e-01 -8.922316431999206543e-01 -1.098843812942504883e+00 -2.215553998947143555e+00
6.811940073966979980e-01 -6.500890851020812988e-01 -3.077655732631683350e-01 -6.263058185577392578e-01 -1.525317311286926270e+00
6.832887977361679077e-02 7.599864900112152100e-02 5.482504963874816895e-01 -3.548617660999298096e-01 -1.362299203872680664e+00
6.832887977361679077e-02 7.599864900112152100e-02 5.482504963874816895e-01 -3.548617660999298096e-01 -1.362299203872680664e+00
1.271343976259231567e-01 -9.317369200289249420e-03 -2.997107058763504028e-02 -9.031869173049926758e-01 -1.231260299682617188e+00
6.245878338813781738e-01 -5.448978543281555176e-01 1.681867837905883789e-01 -6.174347996711730957e-01 -1.348860859870910645e+00
6.628901958465576172e-01 -2.682888805866241455e-01 3.622474074363708496e-01 -1.668004542589187622e-01 -1.685291528701782227e+00
1.642983436584472656e+00 7.916705608367919922e-01 4.921473860740661621e-01 -1.237049341201782227e+00 -3.336441993713378906e+00
1.385330915451049805e+00 4.473970234394073486e-01 2.593115270137786865e-01 -8.328459262847900391e-01 -3.238316297531127930e+00
1.198729515075683594e+00 5.410582423210144043e-01 1.210212111473083496e-01 -1.168678760528564453e+00 -3.077346801757812500e+00
1.527542710304260254e+00 5.907105803489685059e-01 2.587110400199890137e-01 -2.285443782806396484e+00 -2.962209939956665039e+00
1.145307660102844238e+00 6.667771935462951660e-01 2.837798893451690674e-01 -1.959591388702392578e+00 -2.973198413848876953e+00
1.108139157295227051e+00 -3.559673428535461426e-01 5.938350558280944824e-01 -8.166170716285705566e-01 -2.511956930160522461e+00
9.124582409858703613e-01 -1.101844191551208496e+00 -6.520739942789077759e-02 3.696762025356292725e-01 -1.353805780410766602e+00
1.412351965904235840e+00 -6.037755012512207031e-01 -5.402081608772277832e-01 5.777839422225952148e-01 -1.135575294494628906e+00
2.015984058380126953e+00 3.305087387561798096e-01 -2.626866102218627930e-01 1.502276778221130371e+00 -1.220755577087402344e+00
2.087509155273437500e+00 -5.004367828369140625e-01 4.830466806888580322e-01 1.834491729736328125e+00 -1.202929735183715820e+00
2.030942440032958984e+00 -5.904976725578308105e-01 2.154092788696289062e-01 1.540822267532348633e+00 -1.210583448410034180e+00
1.533450603485107422e+00 -3.001478314399719238e-01 3.923019766807556152e-01 9.713878631591796875e-01 -1.008408546447753906e+00
1.322352409362792969e+00 -1.290593743324279785e-01 -1.394949257373809814e-01 2.464628815650939941e-01 -9.025963544845581055e-01
1.255141019821166992e+00 -2.851209044456481934e-01 1.035120710730552673e-01 -3.545906394720077515e-02 -1.045245170593261719e+00
3.074533641338348389e-01 9.209536910057067871e-01 -3.186155557632446289e-01 -1.445972919464111328e+00 -1.221855640411376953e+00
1.720142006874084473e+00 3.020748496055603027e-01 -2.336182743310928345e-01 6.844035387039184570e-01 -1.135219812393188477e+00
7.640020847320556641e-01 1.056601643562316895e+00 -6.138479709625244141e-01 3.041672408580780029e-01 -1.519909858703613281e+00
5.102915167808532715e-01 1.215374231338500977e+00 -7.284755706787109375e-01 5.650540590286254883e-01 -1.496295213699340820e+00
8.448311090469360352e-01 9.231601357460021973e-01 -4.750893414020538330e-01 6.537927389144897461e-01 -1.567280054092407227e+00
8.464348912239074707e-01 7.869310975074768066e-01 -4.343062639236450195e-01 7.444640398025512695e-01 -1.715167999267578125e+00
7.713989019393920898e-01 7.862066626548767090e-01 -3.057100772857666016e-01 7.415848970413208008e-01 -1.580291748046875000e+00
2.060187578201293945e+00 1.132937550544738770e+00 -4.648277163505554199e-01 6.841626167297363281e-01 -1.311284184455871582e+00
2.212929964065551758e+00 1.645525574684143066e+00 -9.012362360954284668e-01 6.220642924308776855e-01 -1.467024564743041992e+00
1.646340966224670410e+00 1.596417307853698730e+00 -8.838587403297424316e-01 3.005462288856506348e-01 -1.153956770896911621e+00
1.103417396545410156e+00 1.586979269981384277e+00 -1.496711254119873047e+00 9.726300835609436035e-01 -1.156040430068969727e+00
1.027169942855834961e+00 1.335913419723510742e+00 -1.663256406784057617e+00 1.038153052330017090e+00 -1.153897762298583984e+00
1.269342660903930664e+00 1.547871351242065430e+00 -1.653617382049560547e+00 6.184015870094299316e-01 -9.635380506515502930e-01
1.061698079109191895e+00 1.270475387573242188e+00 -1.919022798538208008e+00 8.133222460746765137e-01 -7.039224505424499512e-01
6.671265959739685059e-01 6.172060370445251465e-01 -1.637506484985351562e+00 1.194352865219116211e+00 -1.787948846817016602e+00
7.502217888832092285e-01 1.469177365303039551e+00 -6.265018135309219360e-02 1.240979358553886414e-01 -1.448919653892517090e+00
2.953208684921264648e+00 1.295356869697570801e+00 2.605713903903961182e-01 1.084633588790893555e+00 -1.465247035026550293e+00
2.787539958953857422e+00 1.336681842803955078e+00 3.305982947349548340e-01 1.039151310920715332e+00 -1.653617858886718750e+00
2.793361663818359375e+00 1.407944560050964355e+00 3.241315782070159912e-01 1.102266192436218262e+00 -1.632968306541442871e+00
1.111925840377807617e+00 1.285069584846496582e+00 -8.832693099975585938e-01 -8.340446949005126953e-01 -9.955804347991943359e-01
1.240530729293823242e+00 1.231893062591552734e+00 -9.664186835289001465e-01 -1.070678234100341797e+00 -9.752844572067260742e-01
1.156079769134521484e+00 1.172509074211120605e+00 -8.417696356773376465e-01 -7.747512459754943848e-01 -1.091123700141906738e+00
1.275381565093994141e+00 1.190910935401916504e+00 -7.976198196411132812e-01 -7.223439216613769531e-01 -1.065468072891235352e+00
5.901463031768798828e-01 1.845768690109252930e+00 2.173354029655456543e-01 -9.602555036544799805e-01 -1.149164676666259766e+00
6.345958113670349121e-01 2.028271198272705078e+00 1.346754133701324463e-01 -6.046028137207031250e-01 -8.563020229339599609e-01
6.258202195167541504e-01 1.983937382698059082e+00 2.385199218988418579e-01 -6.783135533332824707e-01 -8.452786207199096680e-01
7.989788055419921875e-02 1.449478387832641602e+00 -1.501630425453186035e+00 -1.405904769897460938e+00 -1.081058502197265625e+00
1.447878032922744751e-01 1.125517368316650391e+00 -6.896784901618957520e-01 -1.532137155532836914e+00 -1.031087636947631836e+00
-1.062429994344711304e-01 1.114481806755065918e+00 -3.120260834693908691e-01 -1.493574380874633789e+00 -1.097156643867492676e+00
3.275879621505737305e-01 1.365585207939147949e+00 -7.058466076850891113e-01 -1.557261943817138672e+00 -1.498344182968139648e+00
-2.512109279632568359e-02 1.643697738647460938e+00 -5.382719635963439941e-01 -6.192628741264343262e-01 -1.817619442939758301e+00
8.610090613365173340e-01 1.215173363685607910e+00 -4.029803276062011719e-01 -6.248490810394287109e-01 -2.434061288833618164e+00
1.079779118299484253e-03 2.873386621475219727e+00 -8.316412568092346191e-01 -2.203519821166992188e+00 -1.603665947914123535e+00
4.019705057144165039e-01 3.376880168914794922e+00 -1.013248682022094727e+00 -1.553417682647705078e+00 -1.255736589431762695e+00
-3.833296298980712891e-01 3.001966953277587891e+00 -1.102802038192749023e+00 -1.117348432540893555e+00 -1.262734889984130859e+00
1.242729425430297852e+00 2.462408542633056641e+00 -9.907599091529846191e-01 -1.601555705070495605e+00 -1.329114794731140137e+00
1.438837766647338867e+00 2.379371881484985352e+00 -1.032440185546875000e+00 -1.168079257011413574e+00 -1.090649962425231934e+00
1.080327272415161133e+00 2.167652845382690430e+00 -1.173997163772583008e+00 -2.481120079755783081e-01 -1.352025985717773438e+00
1.027639746665954590e+00 1.870338797569274902e+00 -1.235191583633422852e+00 -5.523719638586044312e-02 -1.354480981826782227e+00
8.797338008880615234e-01 1.621353328227996826e-01 4.308362305164337158e-02 -6.223354935646057129e-01 -2.208743095397949219e+00
1.032450318336486816e+00 1.674087494611740112e-01 -2.043262720108032227e-01 -1.204990595579147339e-02 -1.768572807312011719e+00
1.208209633827209473e+00 8.460804820060729980e-04 -2.996039390563964844e-01 -5.992384999990463257e-02 -1.534994482994079590e+00
1.172026038169860840e+00 1.914107054471969604e-01 -1.864244341850280762e-01 -1.149908006191253662e-01 -1.528903365135192871e+00
8.285648226737976074e-01 7.344946265220642090e-01 -4.309273064136505127e-01 -4.922788739204406738e-01 -1.463186502456665039e+00
4.125150144100189209e-01 1.392470836639404297e+00 -2.913970947265625000e-01 -1.063441157341003418e+00 -1.490210413932800293e+00
1.006325006484985352e+00 3.729828298091888428e-01 1.321754306554794312e-01 -7.086912989616394043e-01 -1.937902212142944336e+00
1.823398947715759277e+00 2.016206979751586914e+00 -3.142679035663604736e-01 -6.491367220878601074e-01 -8.059080243110656738e-01
1.186336278915405273e+00 2.330985784530639648e+00 1.741797626018524170e-01 -4.017537236213684082e-01 -6.566677093505859375e-01
1.239359021186828613e+00 1.213231086730957031e+00 -1.064627766609191895e+00 6.810736656188964844e-01 -4.168532788753509521e-01
7.484583258628845215e-01 2.736757397651672363e-01 -2.305231332778930664e+00 1.137781977653503418e+00 -5.849059820175170898e-01
5.829079151153564453e-01 3.517423868179321289e-01 -1.981245875358581543e+00 1.259851932525634766e+00 -4.701089859008789062e-01
6.702591776847839355e-01 2.048341631889343262e-01 -1.823195219039916992e+00 1.365085005760192871e+00 -4.684593379497528076e-01
7.079839706420898438e-01 2.895871400833129883e-01 -1.799805641174316406e+00 1.395565152168273926e+00 -4.171680808067321777e-01
9.220449924468994141e-01 6.698245406150817871e-01 -1.791372060775756836e+00 1.645773887634277344e+00 -7.308331131935119629e-01
9.367769360542297363e-01 7.703096866607666016e-01 -1.729488968849182129e+00 1.763415575027465820e+00 -6.729249954223632812e-01
1.101975440979003906e+00 1.149859189987182617e+00 -1.407005786895751953e+00 9.992929697036743164e-01 -3.929608762264251709e-01
1.065268397331237793e+00 1.227749824523925781e+00 -1.422720909118652344e+00 9.566160440444946289e-01 -3.601784408092498779e-01
1.014369726181030273e+00 1.248534917831420898e+00 -1.419146060943603516e+00 1.110423803329467773e+00 -4.187851250171661377e-01
7.058892250061035156e-01 1.105069756507873535e+00 -1.464159131050109863e+00 8.140540719032287598e-01 -3.924162983894348145e-01
4.849689900875091553e-01 1.189996004104614258e+00 -9.750604629516601562e-01 7.277150154113769531e-01 -4.967266023159027100e-01
4.794742763042449951e-01 1.150017619132995605e+00 -8.976138830184936523e-01 6.551762819290161133e-01 -5.410580635070800781e-01
6.018064618110656738e-01 1.241643667221069336e+00 -1.054828763008117676e+00 8.341181874275207520e-01 -5.430046319961547852e-01
6.125511527061462402e-01 1.121838450431823730e+00 -1.195476770401000977e+00 5.943733453750610352e-01 -5.501154065132141113e-01
3.127973675727844238e-01 1.327390193939208984e+00 -1.267760753631591797e+00 4.794982671737670898e-01 -4.771690070629119873e-01
3.811988532543182373e-01 1.179753899574279785e+00 -1.268639445304870605e+00 4.345785081386566162e-01 -4.769121408462524414e-01
5.207388401031494141e-01 2.163072377443313599e-01 -7.937295436859130859e-01 1.400395333766937256e-01 -9.923824071884155273e-01
8.167121410369873047e-01 6.290155649185180664e-01 3.058163076639175415e-02 -6.218080520629882812e-01 -1.086678743362426758e+00
-3.652088344097137451e-01 5.186449885368347168e-01 -1.778855204582214355e+00 -1.009560525417327881e-01 -1.401749372482299805e+00
-4.349177181720733643e-01 4.957471787929534912e-01 -1.785578489303588867e+00 -8.916468918323516846e-02 -1.381469964981079102e+00
-3.432709276676177979e-01 5.478807091712951660e-01 -1.680948495864868164e+00 -7.040965557098388672e-02 -1.442762017250061035e+00
-5.222626328468322754e-01 1.510691165924072266e+00 -1.781896591186523438e+00 -1.784455776214599609e-01 -1.745238184928894043e+00
1.911649405956268311e-01 6.343345642089843750e-01 -8.680428266525268555e-01 -2.406521439552307129e-01 -1.902406692504882812e+00
6.608830690383911133e-01 2.316111922264099121e-01 -1.264599919319152832e+00 -3.631954491138458252e-01 -1.789146184921264648e+00
1.243186473846435547e+00 4.276216328144073486e-01 -1.056606769561767578e+00 -1.057719349861145020e+00 -2.058865070343017578e+00
1.008440017700195312e+00 3.002913892269134521e-01 -1.206633806228637695e+00 -7.218835949897766113e-01 -1.971612453460693359e+00
9.080075025558471680e-01 3.335245847702026367e-01 -1.233088016510009766e+00 -8.836707472801208496e-01 -2.052795648574829102e+00
1.412608027458190918e+00 -6.661992520093917847e-04 -1.292457461357116699e+00 2.239287644624710083e-02 -2.325744867324829102e+00
2.298471212387084961e+00 -1.074843108654022217e-02 -6.520116329193115234e-01 -5.683620646595954895e-02 -2.268665313720703125e+00
2.038183212280273438e+00 5.742645263671875000e-01 -5.000427365303039551e-01 2.851153314113616943e-01 -2.348046302795410156e+00
2.030695199966430664e+00 7.618716359138488770e-01 -7.190172672271728516e-01 1.472750455141067505e-01 -2.158321142196655273e+00
8.518999814987182617e-01 1.032996416091918945e+00 -1.876376628875732422e+00 3.454770445823669434e-01 -1.375963449478149414e+00
2.156931161880493164e-01 9.788401722908020020e-01 -1.437989592552185059e+00 8.449168205261230469e-01 -6.005632281303405762e-01
2.156931161880493164e-01 9.788401722908020020e-01 -1.437989592552185059e+00 8.449168205261230469e-01 -6.005632281303405762e-01
3.707750439643859863e-01 1.022401809692382812e+00 -1.329564452171325684e+00 8.180916309356689453e-01 -6.719471812248229980e-01
3.211912512779235840e-01 1.301357507705688477e+00 -1.905239522457122803e-01 -1.015701174736022949e+00 -3.022644817829132080e-01
3.346281945705413818e-01 1.629878401756286621e+00 -8.306702971458435059e-02 -7.305558323860168457e-01 -3.607272803783416748e-01
2.496567070484161377e-01 1.643528223037719727e+00 -7.582236081361770630e-02 -6.540558338165283203e-01 -3.908358216285705566e-01
3.194328844547271729e-01 1.576307415962219238e+00 -8.143852651119232178e-02 -6.521770954132080078e-01 -4.064574241638183594e-01
3.529656827449798584e-01 1.492253541946411133e+00 -1.484698504209518433e-01 -5.573486685752868652e-01 -5.133867263793945312e-01
-9.348051249980926514e-02 1.526182413101196289e+00 -8.893477916717529297e-01 -2.725943624973297119e-01 -1.936637908220291138e-01
-1.628753989934921265e-01 1.468751430511474609e+00 -7.473462224006652832e-01 -3.107684552669525146e-01 -2.260472476482391357e-01
-5.480192303657531738e-01 1.289450764656066895e+00 -1.036049962043762207e+00 -4.288998246192932129e-01 -7.382092475891113281e-01
-4.694286584854125977e-01 1.224918127059936523e+00 -1.046185493469238281e+00 -4.678119421005249023e-01 -7.184512615203857422e-01
2.776482701301574707e-01 1.046192124485969543e-01 -8.280159831047058105e-01 -3.978500515222549438e-02 -7.097913622856140137e-01
-3.129026591777801514e-01 4.268032908439636230e-01 -8.818017840385437012e-01 -8.075907230377197266e-01 -9.003070592880249023e-01
-3.577710092067718506e-01 3.748627007007598877e-01 -3.860526084899902344e-01 -9.075852632522583008e-01 -8.888514637947082520e-01
-5.870040655136108398e-01 -1.488197296857833862e-01 -2.126431837677955627e-02 -1.081037163734436035e+00 -9.271926879882812500e-01
-6.752747297286987305e-01 -1.694352924823760986e-01 -8.252281695604324341e-02 -1.125807642936706543e+00 -1.011895179748535156e+00
-4.106152653694152832e-01 -2.501136362552642822e-01 -7.201688364148139954e-03 -5.408430695533752441e-01 -5.320608615875244141e-01
-5.109397172927856445e-01 -8.757227659225463867e-02 -2.604826092720031738e-01 -6.606835126876831055e-01 -5.525083541870117188e-01
-4.679135084152221680e-01 -6.460973620414733887e-02 -2.187082916498184204e-01 -6.620676517486572266e-01 -5.650093555450439453e-01
-3.120085299015045166e-01 -1.332923471927642822e-01 -8.419515937566757202e-02 -8.570387959480285645e-01 -6.050851345062255859e-01
3.885897099971771240e-01 8.519660234451293945e-01 1.856563091278076172e-01 -5.418433547019958496e-01 -9.285967350006103516e-01
3.314185738563537598e-01 1.154786705970764160e+00 -3.327005803585052490e-01 -6.025249361991882324e-01 -8.464264273643493652e-01
1.408964753150939941e+00 1.482838392257690430e-01 -1.078602910041809082e+00 -2.033133029937744141e+00 -1.452511310577392578e+00
1.420555114746093750e+00 1.257839202880859375e+00 -6.068001985549926758e-01 -6.492160558700561523e-01 -8.829864859580993652e-01
2.119236469268798828e+00 9.461917281150817871e-01 -8.237832784652709961e-01 -3.887078464031219482e-01 -7.056093215942382812e-01
1.976095318794250488e+00 6.499641537666320801e-01 -9.128115177154541016e-01 -1.340100318193435669e-01 -6.054418087005615234e-01
1.069437503814697266e+00 1.212019443511962891e+00 -4.499854743480682373e-01 2.264048457145690918e-01 -2.267146557569503784e-01
1.041682600975036621e+00 1.218558669090270996e+00 -3.371906280517578125e-01 4.275538623332977295e-01 -2.166116833686828613e-01
1.032535076141357422e+00 1.202145576477050781e+00 -2.667565345764160156e-01 4.932229518890380859e-01 -2.398646175861358643e-01
4.262762963771820068e-01 1.092867970466613770e+00 -3.668301403522491455e-01 6.553267687559127808e-02 -1.826096475124359131e-01
6.193629652261734009e-02 8.632684350013732910e-01 -6.997647881507873535e-01 -1.787945628166198730e-01 -1.636481434106826782e-01
1.054514572024345398e-01 8.211158514022827148e-01 -7.361741662025451660e-01 -2.389726787805557251e-01 -4.080352932214736938e-02
-5.154915899038314819e-02 4.223527312278747559e-01 -6.223734617233276367e-01 -6.316496729850769043e-01 -4.616096913814544678e-01
5.470770597457885742e-01 -8.515556156635284424e-02 -1.081240653991699219e+00 -4.792025983333587646e-01 -1.213874816894531250e+00
6.036739945411682129e-01 3.059671819210052490e-01 -1.139383077621459961e+00 -8.781111836433410645e-01 -7.320567369461059570e-01
4.588650166988372803e-01 2.527807354927062988e-01 -9.391472935676574707e-01 -1.134973526000976562e+00 -6.613423824310302734e-01
3.871273696422576904e-01 4.669402241706848145e-01 -9.050140380859375000e-01 -1.272744894027709961e+00 -6.504655480384826660e-01
2.965273559093475342e-01 4.556516706943511963e-01 -8.712607026100158691e-01 -1.197988986968994141e+00 -7.057276368141174316e-01
4.791761338710784912e-01 3.979122042655944824e-01 -7.284275889396667480e-01 -1.078331589698791504e+00 -7.613939642906188965e-01
3.417983651161193848e-01 4.101069271564483643e-01 -6.850347518920898438e-01 -1.110504508018493652e+00 -9.179404377937316895e-01
4.275919795036315918e-01 3.211725652217864990e-01 -5.733177661895751953e-01 -1.127715468406677246e+00 -7.623777389526367188e-01
9.434995055198669434e-01 8.090584874153137207e-01 -8.565684556961059570e-01 -6.203742623329162598e-01 -8.805074691772460938e-01
7.464699745178222656e-01 4.598103761672973633e-01 -5.505906343460083008e-01 -1.444997310638427734e+00 -1.179072618484497070e+00
8.703445196151733398e-01 1.047853827476501465e+00 -2.540764808654785156e-01 -9.133394956588745117e-01 -1.179585814476013184e+00
4.210912585258483887e-01 1.811230301856994629e+00 -2.316272556781768799e-01 -7.533311843872070312e-01 -1.205343008041381836e+00
1.614922165870666504e+00 1.688724994659423828e+00 -2.662136256694793701e-01 -3.192983269691467285e-01 -9.343715906143188477e-01
6.623448729515075684e-01 3.222036361694335938e-01 -1.316818833351135254e+00 -1.646681189537048340e+00 -1.718641400337219238e+00
-2.009415626525878906e-02 2.451669052243232727e-02 -1.107473015785217285e+00 -1.109904527664184570e+00 -2.093887567520141602e+00
-2.546682655811309814e-01 9.144110083580017090e-01 -2.181098461151123047e+00 -1.918365836143493652e+00 -2.009225368499755859e+00
-8.250948041677474976e-02 1.064931631088256836e+00 -1.642742872238159180e+00 -1.850515842437744141e+00 -1.857308745384216309e+00
4.497441649436950684e-01 1.154069781303405762e+00 -1.746750593185424805e+00 -2.036361694335937500e+00 -1.934985876083374023e+00
4.238711297512054443e-01 9.854373931884765625e-01 -1.961652159690856934e+00 -1.492616772651672363e+00 -1.524611115455627441e+00
6.147397756576538086e-01 -7.637366652488708496e-01 -1.291854679584503174e-01 2.535950541496276855e-01 -6.076288223266601562e-01
1.208201527595520020e+00 2.357666790485382080e-01 -4.914658665657043457e-01 6.533129811286926270e-01 -6.535033583641052246e-01
1.404554724693298340e+00 8.938988298177719116e-02 -6.263553500175476074e-01 9.348369836807250977e-01 -4.328165948390960693e-01
1.079819560050964355e+00 5.254057645797729492e-01 -1.417265057563781738e+00 1.660863161087036133e+00 -7.418492436408996582e-01
1.010350942611694336e+00 5.526372194290161133e-01 -1.424630761146545410e+00 1.626897573471069336e+00 -8.786913752555847168e-01
6.332370638847351074e-01 5.694779753684997559e-01 -1.238203525543212891e+00 1.077819347381591797e+00 -6.220033168792724609e-01
6.797438859939575195e-01 5.956613421440124512e-01 -1.162303924560546875e+00 1.159618139266967773e+00 -6.543386578559875488e-01
4.930920004844665527e-01 4.722719788551330566e-01 -1.133475661277770996e+00 1.041456580162048340e+00 -9.641823768615722656e-01
4.206701815128326416e-01 4.713564515113830566e-01 -1.146399259567260742e+00 9.848605990409851074e-01 -1.016535878181457520e+00
4.319745600223541260e-01 4.624683260917663574e-01 -1.155952334403991699e+00 9.287285804748535156e-01 -9.868313670158386230e-01
5.494217872619628906e-01 3.992060422897338867e-01 -1.272473335266113281e+00 8.276103734970092773e-01 -9.641405344009399414e-01
1.208637714385986328e+00 2.732804119586944580e-01 -1.709172248840332031e+00 1.457255363464355469e+00 -7.668377161026000977e-01
3.305213153362274170e-01 -6.244705915451049805e-01 -2.223118782043457031e+00 6.225640773773193359e-01 -1.348069190979003906e+00
3.636137843132019043e-01 -4.901984333992004395e-01 -2.276079893112182617e+00 4.728744328022003174e-01 -2.364353656768798828e+00
4.307837784290313721e-01 -5.803885459899902344e-01 -2.237178564071655273e+00 4.579857587814331055e-01 -2.362675428390502930e+00
4.349199235439300537e-01 -8.134940266609191895e-01 -1.410657882690429688e+00 9.372143447399139404e-02 -2.527604579925537109e+00
1.104489445686340332e+00 -6.831728219985961914e-01 -4.785526692867279053e-01 -2.409492284059524536e-01 -2.792949438095092773e+00
1.279298901557922363e+00 -1.081370592117309570e+00 -1.252347588539123535e+00 -3.385060131549835205e-01 -3.514882326126098633e+00
6.853593885898590088e-02 -8.937913179397583008e-01 -5.486032962799072266e-01 -1.334362864494323730e+00 -2.211318969726562500e+00
5.460606217384338379e-01 -2.330212444067001343e-01 -7.477827370166778564e-02 -6.940297782421112061e-03 -8.688557744026184082e-01
4.911822378635406494e-01 -4.329686164855957031e-01 6.585493683815002441e-02 1.439912058413028717e-02 -7.855654954910278320e-01
5.874751806259155273e-01 -4.065593779087066650e-01 4.406639561057090759e-02 -6.513074971735477448e-03 -7.481000423431396484e-01
4.211558103561401367e-01 -4.648513495922088623e-01 -7.304628193378448486e-02 -1.714192330837249756e-01 -6.857295632362365723e-01
3.889778852462768555e-01 -4.404278397560119629e-01 -5.445933341979980469e-02 -1.189885586500167847e-01 -7.460170984268188477e-01
4.871234893798828125e-01 -5.075832605361938477e-01 -5.599308386445045471e-02 2.112459242343902588e-01 -7.719015479087829590e-01
5.292617082595825195e-01 -4.116992652416229248e-01 -6.408766657114028931e-02 3.237603008747100830e-01 -9.542929530143737793e-01
4.694131314754486084e-01 -3.119627833366394043e-01 2.151517421007156372e-01 -2.742325365543365479e-01 -1.448087453842163086e+00
3.025062754750251770e-02 -3.161150217056274414e-01 -1.285017967224121094e+00 3.372003734111785889e-01 -5.645947456359863281e-01
7.116629183292388916e-02 -3.178153932094573975e-01 -1.195499897003173828e+00 2.395958602428436279e-01 -4.368122816085815430e-01
1.046679496765136719e+00 9.501714706420898438e-01 -8.605419397354125977e-01 1.296913146972656250e+00 -8.956661224365234375e-01
1.058058023452758789e+00 2.568681240081787109e-01 -6.390593051910400391e-01 1.160258293151855469e+00 -9.331220388412475586e-01
9.339284896850585938e-01 1.985042393207550049e-01 -6.848843693733215332e-01 1.150431752204895020e+00 -1.022103905677795410e+00
9.832381010055541992e-01 6.220635175704956055e-01 -8.652383089065551758e-01 6.616432666778564453e-01 -1.061490774154663086e+00
9.560356736183166504e-01 5.909972190856933594e-01 -7.900245189666748047e-01 7.703444361686706543e-01 -1.086096882820129395e+00
1.052200555801391602e+00 1.495249569416046143e-01 -8.109441399574279785e-01 1.084211587905883789e+00 -7.340562343597412109e-01
1.697505474090576172e+00 -2.144259028136730194e-02 -8.974232077598571777e-01 1.775121569633483887e+00 -5.773695111274719238e-01
1.709741115570068359e+00 1.527868270874023438e+00 -9.217976927757263184e-01 1.238761544227600098e+00 -8.483114838600158691e-01
1.097739934921264648e+00 7.104800343513488770e-01 -2.097093582153320312e+00 7.238840460777282715e-01 -1.810711622238159180e+00
1.203763246536254883e+00 1.551801413297653198e-01 -1.598880171775817871e+00 -3.413592576980590820e-01 -1.753913283348083496e+00
1.063971638679504395e+00 3.015287518501281738e-01 -1.642862677574157715e+00 -3.189093470573425293e-01 -1.696650862693786621e+00
-2.532631158828735352e-01 1.419844627380371094e+00 -4.797095656394958496e-01 -1.809488773345947266e+00 -1.077423334121704102e+00
-3.845778405666351318e-01 1.876492977142333984e+00 -1.016645878553390503e-01 -7.445787191390991211e-01 -1.439710378646850586e+00
-4.882553517818450928e-01 1.840951323509216309e+00 -9.748733043670654297e-02 -7.556089162826538086e-01 -1.423761129379272461e+00
-2.547478973865509033e-01 1.961027979850769043e+00 -6.057488918304443359e-02 -6.774237155914306641e-01 -1.288054823875427246e+00
5.721593275666236877e-02 1.676710009574890137e+00 -1.473080664873123169e-01 -6.481260061264038086e-01 -1.301489591598510742e+00
3.296389579772949219e-01 1.103392362594604492e+00 -5.477707833051681519e-02 -8.445867300033569336e-01 -1.258212089538574219e+00
3.260467946529388428e-01 1.100418806076049805e+00 5.287447571754455566e-02 -9.227483272552490234e-01 -1.340179085731506348e+00
5.099517107009887695e-01 1.653203606605529785e+00 -1.082843542098999023e+00 4.390028119087219238e-01 -8.673076033592224121e-01
-5.446100980043411255e-02 8.045665025711059570e-01 -9.551470279693603516e-01 -4.490631073713302612e-02 -1.785956740379333496e+00
6.466120481491088867e-02 7.556182742118835449e-01 -9.690864086151123047e-01 -8.140236884355545044e-02 -1.809507012367248535e+00
-7.291223853826522827e-03 6.656259298324584961e-01 -7.999104857444763184e-01 -2.120108008384704590e-01 -1.636429429054260254e+00
1.242192864418029785e+00 6.484418511390686035e-01 -2.734340429306030273e-01 1.997161954641342163e-01 -1.798067331314086914e+00
1.216491699218750000e+00 6.661151647567749023e-01 -2.313127964735031128e-01 3.205574154853820801e-01 -1.810158252716064453e+00
1.359333515167236328e+00 3.670124113559722900e-01 -5.111117959022521973e-01 3.719862699508666992e-01 -2.029975175857543945e+00
1.567618727684020996e+00 4.066072106361389160e-01 -9.706896543502807617e-01 9.098862856626510620e-02 -1.988166213035583496e+00
1.503119468688964844e+00 7.102784514427185059e-01 -1.237220764160156250e+00 1.345752775669097900e-01 -1.408114194869995117e+00
1.891653418540954590e+00 2.635428607463836670e-01 -1.214476704597473145e+00 4.204817116260528564e-01 -9.689003229141235352e-01
1.419836640357971191e+00 2.232552021741867065e-01 -1.025292515754699707e+00 6.534132957458496094e-01 -1.049148917198181152e+00
1.443725466728210449e+00 3.896596729755401611e-01 -4.558536708354949951e-01 -3.776294589042663574e-01 -3.700186610221862793e-01
1.232417225837707520e+00 3.408607244491577148e-01 -4.870882630348205566e-01 -4.971836507320404053e-01 -5.990563035011291504e-01
1.435361146926879883e+00 5.026100277900695801e-01 -6.422668099403381348e-01 6.116072088479995728e-02 -6.283147335052490234e-01
1.580794215202331543e+00 4.489808380603790283e-01 -8.289632201194763184e-01 -5.086131095886230469e-01 -6.756388545036315918e-01
3.806145787239074707e-01 1.218132004141807556e-01 -1.137216806411743164e+00 -1.873442649841308594e+00 -1.259287953376770020e+00
3.058799505233764648e-01 1.108598113059997559e-01 -9.273696541786193848e-01 -1.642933130264282227e+00 -1.529743194580078125e+00
5.856613814830780029e-02 1.081541031599044800e-01 -1.023410320281982422e+00 -1.652669787406921387e+00 -1.729012727737426758e+00
3.899511992931365967e-01 8.818000555038452148e-01 -1.124212026596069336e+00 -1.306263327598571777e+00 -1.389994382858276367e+00
6.685069948434829712e-02 6.761381626129150391e-01 -1.678779244422912598e+00 -1.471465468406677246e+00 -1.547247886657714844e+00
1.600052118301391602e-01 1.103633761405944824e+00 -4.481670856475830078e-01 -1.318314313888549805e+00 -8.442945480346679688e-01
2.779048085212707520e-01 1.766372025012969971e-01 -2.094066143035888672e-01 -9.854018092155456543e-01 -1.356799960136413574e+00
1.460651993751525879e+00 2.797456383705139160e-01 -7.038294672966003418e-01 -9.839798808097839355e-01 -1.078951954841613770e+00
1.478496193885803223e+00 -1.797087788581848145e-01 -6.497635245323181152e-01 -1.331027388572692871e+00 -1.034214258193969727e+00
1.577158451080322266e+00 -2.569232881069183350e-01 -6.638597846031188965e-01 -1.234672665596008301e+00 -1.047161221504211426e+00
2.091405630111694336e+00 -3.252820372581481934e-01 -8.985249996185302734e-01 -1.128512859344482422e+00 -1.221533656120300293e+00
2.113968610763549805e+00 -2.799108028411865234e-01 -7.386832237243652344e-01 -1.137928009033203125e+00 -1.226129293441772461e+00
2.040777206420898438e+00 -8.747154474258422852e-01 -3.494077026844024658e-01 -9.477998614311218262e-01 -1.861094117164611816e+00
1.861892223358154297e+00 -7.819107174873352051e-01 -4.696224927902221680e-01 -8.487639427185058594e-01 -2.300650119781494141e+00
1.124244570732116699e+00 -1.279376983642578125e+00 -1.359957337379455566e+00 5.184514522552490234e-01 -1.931572914123535156e+00
1.214223861694335938e+00 -1.286523580551147461e+00 -2.121987819671630859e+00 8.127164840698242188e-01 -1.411433458328247070e+00
2.946294844150543213e-01 -1.757120013236999512e+00 -7.665958404541015625e-01 7.076613903045654297e-01 -1.180294990539550781e+00
6.537997126579284668e-01 -1.033274173736572266e+00 -1.116963267326354980e+00 4.619331955909729004e-01 -1.557760119438171387e+00
7.431708574295043945e-01 -9.215017557144165039e-01 -1.042906641960144043e+00 3.676118850708007812e-01 -1.547199249267578125e+00
7.672165036201477051e-01 -4.115901887416839600e-01 -9.679387211799621582e-01 8.404517769813537598e-01 -1.656294226646423340e+00
8.415890336036682129e-01 -4.750286638736724854e-01 -1.051221609115600586e+00 8.070847988128662109e-01 -1.640631318092346191e+00
1.236069917678833008e+00 -1.761160641908645630e-01 -1.273919582366943359e+00 5.811194777488708496e-01 -1.213874101638793945e+00
8.828611969947814941e-01 -5.996795296669006348e-01 -7.933386564254760742e-01 -5.416561365127563477e-01 -9.631100893020629883e-01
1.165645241737365723e+00 -3.653771281242370605e-01 -9.740046262741088867e-01 -5.993022918701171875e-01 -1.122101545333862305e+00
1.046748995780944824e+00 -2.243663966655731201e-01 -5.407321453094482422e-01 -4.859055280685424805e-01 -6.505851149559020996e-01
9.947446584701538086e-01 1.111930608749389648e-01 1.553163081407546997e-01 -6.347485780715942383e-01 -6.588560342788696289e-01
9.064499139785766602e-01 -1.291260682046413422e-02 -2.208491414785385132e-01 -7.089036107063293457e-01 -4.723403453826904297e-01
1.728534579277038574e+00 1.012629628181457520e+00 -7.386426925659179688e-01 -9.499523639678955078e-01 -8.448678255081176758e-01
1.753345251083374023e+00 7.983630299568176270e-01 -8.835390806198120117e-01 -9.103715419769287109e-01 -7.104185223579406738e-01
1.679169416427612305e+00 8.306062221527099609e-01 -8.333160281181335449e-01 -9.644638299942016602e-01 -7.196167707443237305e-01
1.841206073760986328e+00 7.903190851211547852e-01 -5.176724791526794434e-01 -5.703616738319396973e-01 -8.029928207397460938e-01
1.180675983428955078e+00 1.080129981040954590e+00 -9.064958095550537109e-01 2.242351770401000977e-01 -3.625690340995788574e-01
1.289558649063110352e+00 1.026705503463745117e+00 -9.190899133682250977e-01 1.848515868186950684e-01 -3.738977909088134766e-01
9.908776879310607910e-01 8.614943623542785645e-01 -1.057439804077148438e+00 3.731329143047332764e-01 -6.928588151931762695e-01
9.050962924957275391e-01 4.803573489189147949e-01 -4.470240473747253418e-01 6.623817086219787598e-01 -8.609056472778320312e-01
6.380243897438049316e-01 3.978039920330047607e-01 -4.272416830062866211e-01 8.188816308975219727e-01 -9.469631910324096680e-01
5.557228922843933105e-01 4.461340308189392090e-01 -1.657725274562835693e-01 4.447543919086456299e-01 -1.022725701332092285e+00
1.267344832420349121e+00 8.177151530981063843e-02 1.906151473522186279e-01 9.511365890502929688e-01 -6.088805198669433594e-01
1.184697985649108887e+00 1.550658419728279114e-02 3.071939051151275635e-01 9.061945676803588867e-01 -7.401330471038818359e-01
1.204313278198242188e+00 6.284658610820770264e-02 3.146454691886901855e-01 7.659767270088195801e-01 -7.586688995361328125e-01
1.106780648231506348e+00 -6.462007761001586914e-02 3.303978741168975830e-01 8.002189993858337402e-01 -8.372136354446411133e-01
7.403593063354492188e-01 9.263715147972106934e-01 -4.087124466896057129e-01 3.046841919422149658e-01 -1.153960227966308594e+00
1.218115210533142090e+00 2.115268856287002563e-01 -5.715991258621215820e-01 3.722995519638061523e-03 -1.416633725166320801e+00
8.611493706703186035e-01 -2.738547325134277344e-01 -9.029884338378906250e-01 5.662959814071655273e-01 -8.666633963584899902e-01
9.600940942764282227e-01 -2.645300030708312988e-01 -1.367198348045349121e+00 7.055309414863586426e-01 -8.729577064514160156e-01
-5.473241209983825684e-01 -3.735470771789550781e-01 7.266563177108764648e-01 9.009076952934265137e-01 -1.083060383796691895e+00
-5.473241209983825684e-01 -3.735470771789550781e-01 7.266563177108764648e-01 9.009076952934265137e-01 -1.083060383796691895e+00
-5.473241209983825684e-01 -3.735470771789550781e-01 7.266563177108764648e-01 9.009076952934265137e-01 -1.083060383796691895e+00
-7.395792603492736816e-01 -7.712275981903076172e-01 6.810086369514465332e-01 8.089728355407714844e-01 -1.009201288223266602e+00
-6.718874573707580566e-01 -9.205693602561950684e-01 5.728091001510620117e-01 6.812677383422851562e-01 -9.683724045753479004e-01
-9.155611395835876465e-01 -4.214412569999694824e-01 1.505640387535095215e+00 1.156752929091453552e-01 -9.361096620559692383e-01
-1.269401907920837402e+00 -1.519400328397750854e-01 1.489944458007812500e+00 7.553493976593017578e-02 -1.127269029617309570e+00
-1.231737375259399414e+00 -2.322591096162796021e-01 1.470707297325134277e+00 1.335892677307128906e-01 -1.139891386032104492e+00
-1.098988652229309082e+00 -2.567826211452484131e-01 1.289840221405029297e+00 2.956244945526123047e-01 -1.221606731414794922e+00
-1.107760906219482422e+00 -1.821720600128173828e-01 1.247744202613830566e+00 2.948337197303771973e-01 -1.242985129356384277e+00
-1.107760906219482422e+00 -1.821720600128173828e-01 1.247744202613830566e+00 2.948337197303771973e-01 -1.242985129356384277e+00
-6.340699791908264160e-01 -4.338929653167724609e-01 9.683801531791687012e-01 3.384340554475784302e-03 -8.148453235626220703e-01
-4.788198471069335938e-01 -1.296626031398773193e-01 1.013628482818603516e+00 2.994717359542846680e-01 -2.208391427993774414e-01
-7.102122306823730469e-01 -2.151785232126712799e-02 1.344604611396789551e+00 3.845379054546356201e-01 -1.888436377048492432e-01
-1.403247117996215820e+00 9.607696533203125000e-02 1.718659043312072754e+00 1.698032319545745850e-01 -3.151630610227584839e-02
-1.365458011627197266e+00 4.404492303729057312e-02 1.538845539093017578e+00 1.748276352882385254e-01 1.096562221646308899e-01
-2.732931852340698242e+00 1.074155792593955994e-01 1.780956149101257324e+00 -7.700175046920776367e-01 -1.369438022375106812e-01
-2.363057374954223633e+00 -7.628459334373474121e-01 1.869863271713256836e+00 7.894001901149749756e-02 1.366763412952423096e-01
-2.577033758163452148e+00 -5.769617557525634766e-01 2.439664125442504883e+00 -1.622667759656906128e-01 -3.285290598869323730e-01
-2.749480724334716797e+00 6.320118904113769531e-01 2.694943904876708984e+00 -6.785940527915954590e-01 -4.531630277633666992e-01
-2.549807071685791016e+00 9.736248850822448730e-01 1.991070032119750977e+00 -5.239455699920654297e-01 -6.089060306549072266e-01
-2.292465448379516602e+00 8.048739433288574219e-01 2.182147026062011719e+00 -5.563279390335083008e-01 -6.518746018409729004e-01
-1.487705469131469727e+00 5.171594619750976562e-01 1.667289853096008301e+00 -1.403429806232452393e-01 -4.018274247646331787e-01
-1.402647376060485840e+00 3.427028059959411621e-01 1.683947205543518066e+00 -5.179643630981445312e-05 -2.412058860063552856e-01
-1.340070843696594238e+00 4.113702476024627686e-01 1.758798837661743164e+00 1.181191727519035339e-01 -3.651880621910095215e-01
-1.694249629974365234e+00 2.462382614612579346e-01 2.284248590469360352e+00 2.140809744596481323e-01 -1.130686886608600616e-02
-7.928146123886108398e-01 6.552877426147460938e-01 1.584950208663940430e+00 2.930212318897247314e-01 7.422912865877151489e-02
-7.509870529174804688e-01 6.263511776924133301e-01 1.505292057991027832e+00 3.341790437698364258e-01 7.664959877729415894e-02
-7.509870529174804688e-01 6.263511776924133301e-01 1.505292057991027832e+00 3.341790437698364258e-01 7.664959877729415894e-02
-7.509870529174804688e-01 6.263511776924133301e-01 1.505292057991027832e+00 3.341790437698364258e-01 7.664959877729415894e-02
-7.818934917449951172e-01 4.668937623500823975e-01 1.350659847259521484e+00 -1.725107431411743164e-03 1.102800965309143066e-01
-8.321701288223266602e-01 4.150371849536895752e-01 1.567090034484863281e+00 1.038527861237525940e-02 1.466658115386962891e-01
-8.484196066856384277e-01 4.050892591476440430e-01 1.658412098884582520e+00 -1.438523642718791962e-02 1.217720136046409607e-01
-8.205831050872802734e-01 3.935310244560241699e-01 1.547734975814819336e+00 6.190859526395797729e-02 8.843562006950378418e-02
-8.354434967041015625e-01 5.094612240791320801e-01 1.477208614349365234e+00 1.540009826421737671e-01 7.845577597618103027e-02
-8.401517271995544434e-01 6.418399214744567871e-01 1.068942546844482422e+00 1.233904063701629639e-01 2.120667099952697754e-01
-8.401517271995544434e-01 6.418399214744567871e-01 1.068942546844482422e+00 1.233904063701629639e-01 2.120667099952697754e-01
-8.250241279602050781e-01 6.510828137397766113e-01 1.075083613395690918e+00 1.223433241248130798e-01 2.277139127254486084e-01
-1.228176832199096680e+00 9.819902777671813965e-01 1.399575114250183105e+00 3.280697762966156006e-02 -2.867209725081920624e-02
-1.276171803474426270e+00 8.815593719482421875e-01 1.203104496002197266e+00 -1.356847882270812988e-01 -4.056568816304206848e-02
-8.442937135696411133e-01 1.126254677772521973e+00 1.106480360031127930e+00 4.059560596942901611e-01 1.800299435853958130e-01
-8.915788531303405762e-01 1.174828767776489258e+00 1.197633147239685059e+00 4.553973078727722168e-01 1.951418668031692505e-01
-1.143046021461486816e+00 1.019576072692871094e+00 8.651958703994750977e-01 3.228209614753723145e-01 -1.281108707189559937e-02
-9.837436676025390625e-01 1.027524352073669434e+00 1.104102015495300293e+00 3.603520393371582031e-01 3.425940275192260742e-01
-9.985523223876953125e-01 9.476260542869567871e-01 1.091904640197753906e+00 1.755099296569824219e-01 2.917488217353820801e-01
-9.072820544242858887e-01 8.969414830207824707e-01 1.078526258468627930e+00 -5.747134983539581299e-02 2.739057242870330811e-01
-6.755434870719909668e-01 9.042187333106994629e-01 1.068228363990783691e+00 9.420970082283020020e-02 2.013320326805114746e-01
-6.265723109245300293e-01 9.234781861305236816e-01 9.516496658325195312e-01 1.451122015714645386e-01 2.099016308784484863e-01
-6.364797353744506836e-01 9.198243618011474609e-01 9.639623761177062988e-01 2.914473414421081543e-01 2.528943419456481934e-01
-5.750221014022827148e-01 9.552368521690368652e-01 9.489474892616271973e-01 1.378889381885528564e-01 2.273161262273788452e-01
-6.281484961509704590e-01 9.687524437904357910e-01 1.000882863998413086e+00 1.084939241409301758e-01 1.849733740091323853e-01
-7.229435443878173828e-01 9.149979948997497559e-01 1.088335394859313965e+00 2.567126452922821045e-01 1.210561692714691162e-01
-7.751978039741516113e-01 7.529939413070678711e-01 9.564542174339294434e-01 2.517203092575073242e-01 -1.390713453292846680e-01
-1.173407673835754395e+00 -4.008456468582153320e-01 1.645911574363708496e+00 4.640254676342010498e-01 -7.689138054847717285e-01
-1.164513707160949707e+00 -3.318942487239837646e-01 1.615892291069030762e+00 4.769527912139892578e-01 -7.486745715141296387e-01
-1.585762143135070801e+00 -4.552748203277587891e-01 1.215453147888183594e+00 6.741970777511596680e-01 -1.150424361228942871e+00
-1.682162165641784668e+00 -1.547616481781005859e+00 1.994711041450500488e+00 9.069107770919799805e-01 -1.273698568344116211e+00
-1.561009883880615234e+00 -1.128520846366882324e+00 1.972868919372558594e+00 7.265768647193908691e-01 -6.173037886619567871e-01
-1.649189114570617676e+00 -1.190640211105346680e+00 1.878298282623291016e+00 8.244216442108154297e-01 -1.972601115703582764e-01
-1.802828311920166016e+00 -1.327895760536193848e+00 2.248896360397338867e+00 3.870606720447540283e-01 -3.867499232292175293e-01
-2.533363580703735352e+00 -1.270050525665283203e+00 1.479285359382629395e+00 1.119413003325462341e-01 -8.137071132659912109e-02
-5.881626605987548828e-01 -5.569776296615600586e-01 3.636184632778167725e-01 5.925654768943786621e-01 -7.285562157630920410e-01
-2.418679594993591309e-01 -7.922849059104919434e-01 4.131135344505310059e-01 8.459011316299438477e-01 -6.955108046531677246e-01
-2.854505181312561035e-01 -8.986994624137878418e-01 4.673821926116943359e-01 7.999667525291442871e-01 -9.246608018875122070e-01
-2.054534554481506348e-01 -8.544473052024841309e-01 4.776791334152221680e-01 8.613708615303039551e-01 -9.212095737457275391e-01
-8.675816655158996582e-02 -8.834731578826904297e-01 5.120072960853576660e-01 7.758752703666687012e-01 -8.847285509109497070e-01
-7.412151247262954712e-02 -7.836997509002685547e-01 5.623927712440490723e-01 8.240291476249694824e-01 -8.527652621269226074e-01
-4.198845848441123962e-02 -8.668408393859863281e-01 6.256018280982971191e-01 8.889589905738830566e-01 -8.724070787429809570e-01
-1.864390224218368530e-01 -8.177195191383361816e-01 6.252632141113281250e-01 9.217598438262939453e-01 -8.916298151016235352e-01
-1.864390224218368530e-01 -8.177195191383361816e-01 6.252632141113281250e-01 9.217598438262939453e-01 -8.916298151016235352e-01
-1.780271381139755249e-01 -7.340677380561828613e-01 6.487284898757934570e-01 9.477340579032897949e-01 -9.411200284957885742e-01
-4.708184897899627686e-01 -9.444026947021484375e-01 6.742088794708251953e-01 5.294529795646667480e-01 -1.099063754081726074e+00
-4.047300815582275391e-01 -9.573516845703125000e-01 6.529667973518371582e-01 5.296896100044250488e-01 -1.095888137817382812e+00
-5.998953580856323242e-01 -8.971043825149536133e-01 4.769581854343414307e-01 1.095491766929626465e+00 -1.090424299240112305e+00
-5.998953580856323242e-01 -8.971043825149536133e-01 4.769581854343414307e-01 1.095491766929626465e+00 -1.090424299240112305e+00
-5.998953580856323242e-01 -8.971043825149536133e-01 4.769581854343414307e-01 1.095491766929626465e+00 -1.090424299240112305e+00
-5.620178580284118652e-01 -1.004243731498718262e+00 5.616168975830078125e-01 1.096431255340576172e+00 -1.095872998237609863e+00
-4.580082297325134277e-01 -1.047679185867309570e+00 6.985498070716857910e-01 1.010695695877075195e+00 -1.288590192794799805e+00
-7.195131182670593262e-01 -9.536786079406738281e-01 6.328533887863159180e-01 1.223416805267333984e+00 -1.237082600593566895e+00
-7.223791480064392090e-01 -9.187306165695190430e-01 5.404306650161743164e-01 1.157963514328002930e+00 -1.173629283905029297e+00
-7.131582498550415039e-01 -9.487668871879577637e-01 5.927566885948181152e-01 1.266278862953186035e+00 -1.192329406738281250e+00
-4.828696250915527344e-01 -8.996732234954833984e-01 7.491770386695861816e-01 1.059568762779235840e+00 -1.107425928115844727e+00
-3.783927261829376221e-01 -9.055995941162109375e-01 7.162635326385498047e-01 7.213543653488159180e-01 -1.072721481323242188e+00
-4.008449316024780273e-01 -9.347827434539794922e-01 7.684124708175659180e-01 7.266116142272949219e-01 -1.051340341567993164e+00
-6.263813376426696777e-01 -7.594652175903320312e-01 9.200378060340881348e-01 8.980278372764587402e-01 -9.315177202224731445e-01
-1.194251537322998047e+00 -1.055589437484741211e+00 5.920268297195434570e-01 9.417442083358764648e-01 -9.956013560295104980e-01
-1.167583703994750977e+00 -9.870824813842773438e-01 6.219122409820556641e-01 1.039965391159057617e+00 -9.802479743957519531e-01
-1.212134003639221191e+00 -9.121695160865783691e-01 7.309690117835998535e-01 7.808320522308349609e-01 -8.347033262252807617e-01
-1.232713341712951660e+00 -8.691298961639404297e-01 7.474337220191955566e-01 8.378627896308898926e-01 -9.403830766677856445e-01
-5.689201951026916504e-01 -1.117310404777526855e+00 7.046412825584411621e-01 9.350025057792663574e-01 -5.905386209487915039e-01
-5.689201951026916504e-01 -1.117310404777526855e+00 7.046412825584411621e-01 9.350025057792663574e-01 -5.905386209487915039e-01
-9.291394352912902832e-01 -9.559306502342224121e-01 5.704140663146972656e-01 1.087438106536865234e+00 -8.757427334785461426e-01
-9.776104092597961426e-01 -9.578593969345092773e-01 5.898997783660888672e-01 1.030071735382080078e+00 -8.638570308685302734e-01
-1.484360814094543457e+00 -9.391096234321594238e-01 2.548764944076538086e-01 9.958572983741760254e-01 -5.700427293777465820e-01
-1.337356686592102051e+00 -6.428279280662536621e-01 7.049147039651870728e-02 1.080979943275451660e+00 -5.596692562103271484e-01
-1.239249110221862793e+00 -6.162977814674377441e-01 3.442690968513488770e-01 1.060407280921936035e+00 -5.251829624176025391e-01
-1.081681251525878906e+00 -1.329128623008728027e+00 2.331356108188629150e-01 1.621864914894104004e+00 -1.337140440940856934e+00
-9.134323596954345703e-01 -1.394684314727783203e+00 2.102964669466018677e-01 1.665262341499328613e+00 -1.280774474143981934e+00
-8.709686994552612305e-01 -1.313857436180114746e+00 1.581071913242340088e-01 1.753445267677307129e+00 -1.347973227500915527e+00
-9.866297245025634766e-01 -1.394716382026672363e+00 2.147404104471206665e-01 1.624142885208129883e+00 -1.313572525978088379e+00
-9.349294900894165039e-01 -1.428112626075744629e+00 2.913006544113159180e-01 1.708390951156616211e+00 -1.347381234169006348e+00
-2.072647571563720703e+00 -8.757897615432739258e-01 1.788339614868164062e-01 -3.509945869445800781e-01 -6.479309797286987305e-01
-2.011714696884155273e+00 -9.283908009529113770e-01 1.882641911506652832e-01 -3.794727325439453125e-01 -6.092895865440368652e-01
-2.015051364898681641e+00 -5.678709149360656738e-01 1.001202687621116638e-01 -2.086899876594543457e-01 -5.904708504676818848e-01
-2.020220994949340820e+00 -2.876502871513366699e-01 1.208129972219467163e-01 2.424454540014266968e-01 -4.522272646427154541e-01
-2.942977190017700195e+00 -1.461950302124023438e+00 3.510289192199707031e-01 2.597261965274810791e-01 7.770795226097106934e-01
-2.682583332061767578e+00 -1.362898945808410645e+00 9.852392673492431641e-01 5.329197049140930176e-01 6.334430575370788574e-01
-2.589101314544677734e+00 -8.908185958862304688e-01 1.271219015121459961e+00 6.427100300788879395e-02 5.731055736541748047e-01
-2.578435182571411133e+00 -8.615601062774658203e-01 1.277923822402954102e+00 1.308887302875518799e-01 5.964800715446472168e-01
-2.578435182571411133e+00 -8.615601062774658203e-01 1.277923822402954102e+00 1.308887302875518799e-01 5.964800715446472168e-01
-2.443528652191162109e+00 -9.940201044082641602e-01 1.225087761878967285e+00 1.654939800500869751e-01 5.138366222381591797e-01
-1.861222147941589355e+00 -7.647437453269958496e-01 -3.368797004222869873e-01 4.067513346672058105e-01 1.616823971271514893e-01
-1.895523786544799805e+00 -7.199580073356628418e-01 -4.066335260868072510e-01 4.237000942230224609e-01 1.942357271909713745e-01
-2.006667613983154297e+00 -7.463713288307189941e-01 -4.119100570678710938e-01 3.573597073554992676e-01 1.187016293406486511e-01
-2.597841501235961914e+00 -8.206515312194824219e-01 -3.502867221832275391e-01 2.572067975997924805e-01 6.743730902671813965e-01
-2.546086072921752930e+00 -9.187177419662475586e-01 -3.613975346088409424e-01 2.617188692092895508e-01 7.035645842552185059e-01
-2.618261337280273438e+00 -9.901468157768249512e-01 -2.282803207635879517e-01 3.201161324977874756e-01 7.177931666374206543e-01
-2.610317230224609375e+00 -9.076859951019287109e-01 -2.314443886280059814e-01 3.069116175174713135e-01 7.664492726325988770e-01
-2.121378898620605469e+00 -8.272027969360351562e-01 -1.155713126063346863e-01 5.465109944343566895e-01 5.405957102775573730e-01
-1.595909237861633301e+00 -1.467201709747314453e+00 4.986194148659706116e-02 5.238341689109802246e-01 -2.290595322847366333e-02
-1.446779727935791016e+00 -1.369836091995239258e+00 -1.438816450536251068e-02 8.529536128044128418e-01 -6.052348762750625610e-02
-1.542577147483825684e+00 -1.435907840728759766e+00 2.972754240036010742e-01 1.065936326980590820e+00 1.771448850631713867e-01
-1.768322229385375977e+00 -4.232419133186340332e-01 2.293517589569091797e-01 6.236658096313476562e-01 5.014771968126296997e-02
-1.805545687675476074e+00 -5.584399700164794922e-01 2.414868324995040894e-01 5.740263462066650391e-01 -4.110777378082275391e-02
-1.496456027030944824e+00 -1.068699002265930176e+00 4.822628498077392578e-01 7.265560030937194824e-01 1.056477427482604980e-03
-1.685978651046752930e+00 -1.358110547065734863e+00 3.008621633052825928e-01 3.375065326690673828e-01 -4.420117288827896118e-02
-1.715866804122924805e+00 -1.356889009475708008e+00 2.190608680248260498e-01 3.744345903396606445e-01 -9.509783238172531128e-02
-1.692730545997619629e+00 -1.309338092803955078e+00 1.828969269990921021e-01 3.248478472232818604e-01 -1.462585180997848511e-01
-1.353647470474243164e+00 -1.066868066787719727e+00 -2.648169100284576416e-01 5.029107928276062012e-01 -4.651011824607849121e-01
-1.400463938713073730e+00 -1.008336186408996582e+00 -1.672649234533309937e-01 4.764723777770996094e-01 -5.812614560127258301e-01
-1.297829866409301758e+00 -8.200062513351440430e-01 -1.404554769396781921e-02 7.329767942428588867e-01 -5.085353851318359375e-01
-1.446003198623657227e+00 -9.722672104835510254e-01 -2.718067541718482971e-02 5.805197358131408691e-01 -4.646370410919189453e-01
-1.327919960021972656e+00 -1.067178010940551758e+00 1.327924057841300964e-02 6.118217706680297852e-01 -4.474853575229644775e-01
-1.431766986846923828e+00 -1.082229971885681152e+00 4.256275668740272522e-02 6.258336305618286133e-01 -4.080521166324615479e-01
-1.832293391227722168e+00 -6.801606416702270508e-01 -1.473972052335739136e-01 2.130181193351745605e-01 -4.315516650676727295e-01
-1.832293391227722168e+00 -6.801606416702270508e-01 -1.473972052335739136e-01 2.130181193351745605e-01 -4.315516650676727295e-01
-2.171165466308593750e+00 -1.156625032424926758e+00 -5.742393732070922852e-01 5.483441054821014404e-05 -5.854095518589019775e-02
-1.948674798011779785e+00 -1.185352683067321777e+00 -6.517441868782043457e-01 -2.426072955131530762e-02 -5.226733535528182983e-02
-1.911911845207214355e+00 -1.145568847656250000e+00 -6.247506737709045410e-01 3.786158561706542969e-02 1.037395745515823364e-02
-1.911911845207214355e+00 -1.145568847656250000e+00 -6.247506737709045410e-01 3.786158561706542969e-02 1.037395745515823364e-02
-1.911911845207214355e+00 -1.145568847656250000e+00 -6.247506737709045410e-01 3.786158561706542969e-02 1.037395745515823364e-02
-2.262537240982055664e+00 -1.399193167686462402e+00 -6.574260592460632324e-01 -2.561491131782531738e-01 6.514751818031072617e-03
-1.759957432746887207e+00 -1.429237008094787598e+00 -1.054064393043518066e+00 5.936330556869506836e-01 8.899343013763427734e-02
-1.687565684318542480e+00 -9.633662104606628418e-01 -1.105659961700439453e+00 2.770308852195739746e-01 1.371442377567291260e-01
-1.778735756874084473e+00 -8.922768831253051758e-01 -1.054206848144531250e+00 2.043237984180450439e-01 1.819202899932861328e-01
-1.565047502517700195e+00 -8.856911063194274902e-01 -7.922124266624450684e-01 3.457922637462615967e-01 1.985200196504592896e-01
-1.503283262252807617e+00 -9.574562311172485352e-01 -8.222127556800842285e-01 5.076754689216613770e-01 1.300101578235626221e-01
-1.469766020774841309e+00 -9.930379390716552734e-01 -8.751918077468872070e-01 4.469611644744873047e-01 2.289464622735977173e-01
-1.904752492904663086e+00 -6.610101461410522461e-01 -8.008260130882263184e-01 5.807454511523246765e-02 3.445675373077392578e-01
-1.882932186126708984e+00 -7.109986543655395508e-01 -8.112751841545104980e-01 2.203514799475669861e-02 3.181292712688446045e-01
-1.882932186126708984e+00 -7.109986543655395508e-01 -8.112751841545104980e-01 2.203514799475669861e-02 3.181292712688446045e-01
-1.761294484138488770e+00 -7.973442077636718750e-01 -9.122533202171325684e-01 8.749760687351226807e-02 3.066276609897613525e-01
-1.873711824417114258e+00 -8.965444564819335938e-01 -1.003939867019653320e+00 -4.710555449128150940e-02 3.488432168960571289e-01
-1.867501974105834961e+00 -1.469604372978210449e+00 -6.024976968765258789e-01 9.343647956848144531e-02 1.285213530063629150e-01
-1.545254826545715332e+00 -1.342094421386718750e+00 -6.139290928840637207e-01 2.641402482986450195e-01 3.148408234119415283e-02
-1.483062863349914551e+00 -1.407526731491088867e+00 -5.684099793434143066e-01 2.268363535404205322e-01 4.725775495171546936e-02


==> images/domain_adaptation/adda/class_3.txt <==
4.596884548664093018e-01 -1.094135642051696777e+00 2.964333817362785339e-02 1.232040166854858398e+00 1.321480870246887207e-01
4.072158634662628174e-01 -9.729996323585510254e-01 1.516289822757244110e-02 1.150765538215637207e+00 1.235791891813278198e-01
4.634512364864349365e-01 -9.889624714851379395e-01 1.190667748451232910e-01 1.169963479042053223e+00 1.628265231847763062e-01
4.842491447925567627e-01 -9.915735721588134766e-01 1.242215111851692200e-01 1.175658702850341797e+00 1.882336735725402832e-01
3.955774903297424316e-01 -1.099815607070922852e+00 1.077985689043998718e-01 1.193741440773010254e+00 1.501732915639877319e-01
3.669002950191497803e-01 -9.774790406227111816e-01 1.399554163217544556e-01 1.219017982482910156e+00 2.668383419513702393e-01
3.669002950191497803e-01 -9.774790406227111816e-01 1.399554163217544556e-01 1.219017982482910156e+00 2.668383419513702393e-01
3.469097912311553955e-01 -1.055549740791320801e+00 5.728727206587791443e-02 1.231725692749023438e+00 2.673999965190887451e-01
-6.714633107185363770e-02 -4.558006525039672852e-01 6.010729074478149414e-01 8.213064074516296387e-01 9.814901947975158691e-01
-1.545092463493347168e-02 -4.821088612079620361e-01 6.004039049148559570e-01 8.634121417999267578e-01 9.305223822593688965e-01
1.454570144414901733e-02 -7.141917943954467773e-01 2.828535437583923340e-01 5.865371227264404297e-01 5.317333936691284180e-01
3.933970928192138672e-01 -8.878970146179199219e-01 4.740830063819885254e-01 1.089855074882507324e+00 6.719928979873657227e-01
5.562565326690673828e-01 -9.380776882171630859e-01 7.702398896217346191e-01 1.165700435638427734e+00 1.299754023551940918e+00
1.929252743721008301e-01 -9.770075678825378418e-01 7.129344940185546875e-01 1.181146860122680664e+00 1.249302864074707031e+00
-7.661066204309463501e-02 -5.735087990760803223e-01 8.051131367683410645e-01 1.277073144912719727e+00 1.240433692932128906e+00
-2.203610725700855255e-02 -4.829463362693786621e-01 8.630543947219848633e-01 1.254567146301269531e+00 1.268851995468139648e+00
2.361162453889846802e-01 -9.090608358383178711e-01 5.509413480758666992e-01 8.923923373222351074e-01 8.036153912544250488e-01
1.566111147403717041e-01 -8.163555264472961426e-01 5.150684714317321777e-01 8.836238384246826172e-01 8.371676206588745117e-01
-1.966100931167602539e-02 -8.914903998374938965e-01 4.103575348854064941e-01 9.898319244384765625e-01 8.223018646240234375e-01
2.187208980321884155e-01 -9.774525761604309082e-01 6.005622148513793945e-01 1.053461313247680664e+00 7.897654771804809570e-01
4.229660630226135254e-01 -8.131431341171264648e-01 8.056267499923706055e-01 9.516682028770446777e-01 9.374728202819824219e-01
5.845937877893447876e-03 -6.301487088203430176e-01 6.368114948272705078e-01 7.463818788528442383e-01 9.127835631370544434e-01
-1.910736560821533203e-01 -6.530033349990844727e-01 5.461792349815368652e-01 9.890760183334350586e-01 9.284793138504028320e-01
-3.344665467739105225e-01 -7.475162744522094727e-01 8.924353122711181641e-01 9.852520823478698730e-01 1.050784826278686523e+00
-2.827858626842498779e-01 -3.994318246841430664e-01 7.609893083572387695e-01 1.144255757331848145e+00 1.177642345428466797e+00
-2.847863733768463135e-01 -4.161295890808105469e-01 8.010284304618835449e-01 1.124011874198913574e+00 1.165359854698181152e+00
-3.838672637939453125e-01 -7.420708537101745605e-01 4.807564020156860352e-01 1.145977258682250977e+00 1.187924623489379883e+00
-3.840745985507965088e-01 -8.551766872406005859e-01 3.997329175472259521e-01 9.866374731063842773e-01 1.094217181205749512e+00
-4.699297845363616943e-01 -7.948488593101501465e-01 6.400771141052246094e-01 8.508915305137634277e-01 9.694397449493408203e-01
-4.543202221393585205e-01 -7.614569067955017090e-01 6.338015198707580566e-01 8.660935759544372559e-01 9.588202238082885742e-01
-4.156479537487030029e-01 -7.550481557846069336e-01 6.746020317077636719e-01 9.327682852745056152e-01 9.554091095924377441e-01
-4.407382607460021973e-01 -6.731252074241638184e-01 7.015099525451660156e-01 9.403433799743652344e-01 9.340147376060485840e-01
-2.054196149110794067e-01 -8.854665756225585938e-01 7.845209240913391113e-01 1.061185956001281738e+00 9.325634241104125977e-01
-3.137062191963195801e-01 -9.680923223495483398e-01 7.587239742279052734e-01 9.827566742897033691e-01 9.362003803253173828e-01
3.043875098228454590e-01 -7.923148870468139648e-01 5.182413458824157715e-01 1.081365704536437988e+00 1.019650816917419434e+00
2.876322865486145020e-01 -7.717996239662170410e-01 4.487246572971343994e-01 1.145843386650085449e+00 9.104913473129272461e-01
6.958842873573303223e-01 -8.817701339721679688e-01 8.633564114570617676e-01 1.237096667289733887e+00 9.855409860610961914e-01
3.303977251052856445e-01 -1.122843623161315918e+00 9.098048806190490723e-01 1.216989040374755859e+00 1.409241080284118652e+00
2.238424420356750488e-01 -9.739948511123657227e-01 6.917282342910766602e-01 1.086523413658142090e+00 1.202538132667541504e+00
3.610821962356567383e-01 -7.996457219123840332e-01 8.469969630241394043e-01 1.316287994384765625e+00 9.997250437736511230e-01
5.445966124534606934e-01 -8.608946800231933594e-01 9.755178093910217285e-01 1.372987508773803711e+00 1.250137448310852051e+00
2.637191414833068848e-01 -9.026353359222412109e-01 6.317788958549499512e-01 1.337103486061096191e+00 1.005872845649719238e+00
-1.581715643405914307e-01 -7.418723106384277344e-01 2.894036471843719482e-01 7.127577662467956543e-01 6.071620583534240723e-01
1.509681157767772675e-02 -7.579106688499450684e-01 3.661300539970397949e-01 7.271426320075988770e-01 5.858799815177917480e-01
-4.366269707679748535e-01 -7.042551040649414062e-01 2.699772119522094727e-01 7.158284783363342285e-01 7.003830671310424805e-01
-4.095492064952850342e-01 -6.776580810546875000e-01 3.673440217971801758e-01 7.356279492378234863e-01 8.022474050521850586e-01
-4.831625223159790039e-01 -7.894271016120910645e-01 4.508993923664093018e-01 8.019316196441650391e-01 7.105150222778320312e-01
-4.695651233196258545e-01 -7.744702696800231934e-01 4.395186901092529297e-01 8.031462430953979492e-01 7.725715041160583496e-01
-5.459419488906860352e-01 -7.490588426589965820e-01 1.053729891777038574e+00 1.213051915168762207e+00 1.251110196113586426e+00
-3.908852338790893555e-01 -4.693959355354309082e-01 8.880249857902526855e-01 1.224876523017883301e+00 1.250761866569519043e+00
-6.202173829078674316e-01 -7.018287181854248047e-01 9.243115186691284180e-01 1.139241814613342285e+00 1.330217003822326660e+00
-5.195517539978027344e-01 -6.873672604560852051e-01 9.052618741989135742e-01 1.091267585754394531e+00 1.318809747695922852e+00
-3.485367596149444580e-01 -7.651689052581787109e-01 5.334999561309814453e-01 1.118293762207031250e+00 1.176228165626525879e+00
-4.197881091386079788e-03 -4.216969609260559082e-01 5.222004055976867676e-01 7.610548138618469238e-01 7.372074723243713379e-01
9.377101063728332520e-02 -7.112548947334289551e-01 5.675774812698364258e-01 8.081955909729003906e-01 8.930304646492004395e-01
3.227966427803039551e-01 -8.295029401779174805e-01 5.618890523910522461e-01 6.746622920036315918e-01 8.184666633605957031e-01
3.069224655628204346e-01 -8.138358592987060547e-01 6.141643524169921875e-01 6.920791268348693848e-01 7.923912405967712402e-01
1.108798533678054810e-01 -5.670078396797180176e-01 3.494786918163299561e-01 6.470703482627868652e-01 6.154271960258483887e-01
-1.285798996686935425e-01 -1.058159232139587402e+00 2.790606915950775146e-01 1.041743516921997070e+00 6.975442767143249512e-01
-1.092941686511039734e-01 -1.013995766639709473e+00 3.111929595470428467e-01 1.055568575859069824e+00 7.325003147125244141e-01
-9.016318619251251221e-02 -9.134345650672912598e-01 4.291472733020782471e-01 9.677984118461608887e-01 7.607912421226501465e-01
-3.554581999778747559e-01 -8.439468741416931152e-01 8.046239018440246582e-01 1.127696275711059570e+00 1.381649613380432129e+00
-3.090466558933258057e-01 -9.328691959381103516e-01 6.787414550781250000e-01 1.082515120506286621e+00 1.353674769401550293e+00
-1.128126233816146851e-01 -5.710847377777099609e-01 4.983886480331420898e-01 9.749896526336669922e-01 8.925368189811706543e-01
4.752001166343688965e-01 -7.733874320983886719e-01 4.607111513614654541e-01 8.842313885688781738e-01 5.439668893814086914e-01
4.880546629428863525e-01 -7.132636904716491699e-01 5.434601306915283203e-01 9.483062624931335449e-01 5.187075138092041016e-01
5.192463994026184082e-01 -8.231347203254699707e-01 5.753455162048339844e-01 8.333365917205810547e-01 5.148552656173706055e-01
5.414686799049377441e-01 -8.714656829833984375e-01 5.676628351211547852e-01 1.288294553756713867e+00 6.509029269218444824e-01
-1.276747882366180420e-02 -8.692732453346252441e-01 4.661276042461395264e-01 5.636588931083679199e-01 9.097772836685180664e-01
-2.455422095954418182e-02 -9.141811132431030273e-01 4.977078437805175781e-01 5.215085148811340332e-01 8.503910899162292480e-01
-2.455422095954418182e-02 -9.141811132431030273e-01 4.977078437805175781e-01 5.215085148811340332e-01 8.503910899162292480e-01
2.228355407714843750e-01 -6.676974892616271973e-01 8.330433368682861328e-01 1.002497792243957520e+00 9.547643661499023438e-01
1.657958328723907471e-01 -7.977514266967773438e-01 8.444997072219848633e-01 1.045731306076049805e+00 8.654285073280334473e-01
1.521407067775726318e-01 -8.068810701370239258e-01 8.654817938804626465e-01 1.053410410881042480e+00 8.689720630645751953e-01
1.356173008680343628e-01 -7.307162284851074219e-01 6.195569634437561035e-01 8.694183826446533203e-01 6.712082624435424805e-01
1.359464526176452637e-01 -7.438371181488037109e-01 6.531278491020202637e-01 8.596395850181579590e-01 6.281993985176086426e-01
1.724649220705032349e-01 -8.088610172271728516e-01 6.764540672302246094e-01 1.006328225135803223e+00 4.610455930233001709e-01
1.516792774200439453e-01 -1.118707537651062012e+00 5.798361301422119141e-01 1.503903150558471680e+00 1.262703418731689453e+00
8.091028779745101929e-02 -1.095172882080078125e+00 6.573357582092285156e-01 1.508494138717651367e+00 1.123368024826049805e+00
1.653074473142623901e-01 -1.144455552101135254e+00 5.946186780929565430e-01 1.486067891120910645e+00 1.049665212631225586e+00
4.859908819198608398e-01 -9.840977787971496582e-01 7.953918576240539551e-01 1.185725927352905273e+00 9.513471126556396484e-01
6.121893525123596191e-01 -7.849509716033935547e-01 5.719890594482421875e-01 1.356410145759582520e+00 9.567755460739135742e-01
5.837787389755249023e-01 -1.138680815696716309e+00 8.669196367263793945e-01 1.145175218582153320e+00 9.371694922447204590e-01
5.866672396659851074e-01 -7.068138718605041504e-01 7.093113660812377930e-01 1.275949120521545410e+00 8.143740296363830566e-01
6.396244168281555176e-01 -9.296076893806457520e-01 7.489514350891113281e-01 1.161053895950317383e+00 7.455446124076843262e-01
5.756561756134033203e-01 -1.007190585136413574e+00 8.085957169532775879e-01 1.089932560920715332e+00 4.165101647377014160e-01
3.122142553329467773e-01 -1.008896350860595703e+00 2.825093567371368408e-01 8.398550152778625488e-01 4.978547096252441406e-01
3.940340578556060791e-01 -1.073500394821166992e+00 4.787200093269348145e-01 1.062210917472839355e+00 6.743425130844116211e-01
3.992887735366821289e-01 -1.010330557823181152e+00 5.247545242309570312e-01 1.108657598495483398e+00 6.689185500144958496e-01
3.998036384582519531e-01 -1.019788503646850586e+00 5.446212887763977051e-01 1.141838669776916504e+00 6.267499327659606934e-01
3.822409510612487793e-01 -1.117713689804077148e+00 4.689852595329284668e-01 1.076910734176635742e+00 6.614280343055725098e-01
1.805350035429000854e-01 -1.801107525825500488e+00 5.257851481437683105e-01 1.249409198760986328e+00 5.679500699043273926e-01
1.100539714097976685e-01 -1.774558901786804199e+00 4.134841561317443848e-01 1.203933238983154297e+00 5.796301960945129395e-01
2.494435608386993408e-01 -1.519859433174133301e+00 1.259712576866149902e-01 1.109853148460388184e+00 1.682095378637313843e-01
-4.319616258144378662e-01 -1.763651967048645020e+00 1.312636017799377441e+00 4.687440991401672363e-01 -2.748933434486389160e-01
-4.319616258144378662e-01 -1.763651967048645020e+00 1.312636017799377441e+00 4.687440991401672363e-01 -2.748933434486389160e-01
-4.014974534511566162e-01 -1.760064005851745605e+00 1.291763067245483398e+00 4.469298720359802246e-01 -2.811039090156555176e-01
-3.722817301750183105e-01 -1.801454901695251465e+00 1.315524220466613770e+00 3.984654545783996582e-01 -2.836653888225555420e-01
-1.762328743934631348e-01 -1.778118133544921875e+00 1.358109354972839355e+00 2.890217602252960205e-01 -4.212702810764312744e-01
-5.625605583190917969e-01 -1.884583115577697754e+00 -1.535436362028121948e-01 -1.636101156473159790e-01 -1.074836403131484985e-01
-6.619733572006225586e-01 -2.017619132995605469e+00 8.796763420104980469e-02 3.883817195892333984e-01 9.188566356897354126e-02
-4.140481352806091309e-01 -2.079899549484252930e+00 8.172220736742019653e-02 3.694912046194076538e-02 1.686545014381408691e-01
-1.566498130559921265e-01 -1.979216814041137695e+00 7.248760014772415161e-02 -1.854303628206253052e-01 2.938196659088134766e-01
-3.127873688936233521e-02 -2.070705652236938477e+00 9.164688587188720703e-01 -3.894360363483428955e-01 5.019229650497436523e-01
-9.858120977878570557e-02 -2.140729665756225586e+00 1.090225815773010254e+00 -4.805389344692230225e-01 7.543861269950866699e-01
2.905412316322326660e-01 -1.625279426574707031e+00 4.882792234420776367e-01 -4.810463190078735352e-01 8.187046051025390625e-01
1.477351337671279907e-01 -1.214174389839172363e+00 1.534317135810852051e-01 -5.131779313087463379e-01 5.571401119232177734e-01
4.223427176475524902e-02 -1.003657698631286621e+00 -1.578714251518249512e-01 -4.099937081336975098e-01 7.161853909492492676e-01
1.324663609266281128e-01 -1.026340961456298828e+00 -6.432227790355682373e-03 -4.642224907875061035e-01 7.947588562965393066e-01
1.723152846097946167e-01 -1.005787372589111328e+00 6.831344217061996460e-02 -3.955736458301544189e-01 7.917322516441345215e-01
1.425798684358596802e-01 -9.924680590629577637e-01 7.450573891401290894e-02 -4.341340959072113037e-01 7.515818476676940918e-01
-1.683939248323440552e-01 -1.322080492973327637e+00 1.305072754621505737e-01 -4.895912408828735352e-01 6.652030944824218750e-01
-1.023625507950782776e-01 -1.308751463890075684e+00 1.550432890653610229e-01 -4.421832561492919922e-01 7.418629527091979980e-01
6.676111370325088501e-04 -1.484244227409362793e+00 1.509566605091094971e-01 -4.395316243171691895e-01 6.982634663581848145e-01
-8.958879858255386353e-02 -1.531381964683532715e+00 1.566907465457916260e-01 -4.538841247558593750e-01 6.289413571357727051e-01
-7.493662834167480469e-01 -1.576987624168395996e+00 2.595963776111602783e-01 -4.122711718082427979e-01 6.195383071899414062e-01
3.760153651237487793e-01 -1.586454629898071289e+00 -8.849658071994781494e-02 -1.580419391393661499e-01 8.428033590316772461e-01
9.558743238449096680e-02 -1.853233456611633301e+00 3.242106139659881592e-01 -7.906326055526733398e-01 9.168960452079772949e-01
-1.637678146362304688e-01 -1.932851672172546387e+00 -8.930608630180358887e-02 -4.288710355758666992e-01 9.127930998802185059e-01
8.266581296920776367e-01 -1.693487286567687988e+00 -6.969859600067138672e-01 -5.190446972846984863e-01 8.589618802070617676e-01
1.143158078193664551e+00 -2.342821359634399414e+00 -6.489068269729614258e-01 -2.633491754531860352e-01 8.950466513633728027e-01
1.307143449783325195e+00 -2.360488653182983398e+00 -5.424361824989318848e-01 -5.316114425659179688e-02 5.825808644294738770e-01
9.665873646736145020e-01 -2.005333185195922852e+00 2.600605487823486328e-01 1.248232200741767883e-01 7.301026582717895508e-01
8.034580945968627930e-01 -1.977596879005432129e+00 2.514946162700653076e-01 3.754524886608123779e-02 4.608284831047058105e-01
9.824622869491577148e-01 -1.826415896415710449e+00 2.322345077991485596e-01 1.598982810974121094e-01 4.643609821796417236e-01
8.485727310180664062e-01 -1.633003115653991699e+00 4.135451838374137878e-02 4.352799952030181885e-01 -7.063567638397216797e-03
1.056387305259704590e+00 -1.116156101226806641e+00 -5.943680405616760254e-01 1.073582544922828674e-01 -2.659699022769927979e-01
9.399940371513366699e-01 -1.230588316917419434e+00 -6.411421895027160645e-01 1.879048198461532593e-01 9.542863816022872925e-03
8.560292720794677734e-01 -1.307900667190551758e+00 -6.520836949348449707e-01 2.239397317171096802e-01 1.386160701513290405e-01
6.241062879562377930e-01 -1.283865451812744141e+00 1.243766210973262787e-02 -2.239816933870315552e-01 1.995508670806884766e-01
2.522727549076080322e-01 -1.572681069374084473e+00 1.982203423976898193e-01 -2.789090573787689209e-01 2.006321996450424194e-01
1.593585908412933350e-01 -1.796131730079650879e+00 2.051466703414916992e-01 -1.103967428207397461e-02 6.082741022109985352e-01
-8.336454629898071289e-01 -1.006298542022705078e+00 1.497576534748077393e-01 3.494380787014961243e-02 5.581980347633361816e-01
-6.549124717712402344e-01 -1.892553210258483887e+00 -6.179945543408393860e-02 -5.106090307235717773e-01 6.439979076385498047e-01
-7.576670050621032715e-01 -1.909079194068908691e+00 4.548708349466323853e-02 -4.247574508190155029e-01 8.030545115470886230e-01
-8.199797868728637695e-01 -1.628954529762268066e+00 -6.207073926925659180e-01 -4.193018674850463867e-01 5.042096972465515137e-01
-1.148073077201843262e+00 -1.792316913604736328e+00 -7.396636605262756348e-01 2.475882321596145630e-01 7.121763825416564941e-01
-4.380343556404113770e-01 -1.673573851585388184e+00 -9.649513661861419678e-02 -5.652119517326354980e-01 1.171461224555969238e+00
-8.223531842231750488e-01 -2.409886360168457031e+00 -6.520410776138305664e-01 -5.285125374794006348e-01 1.639373302459716797e+00
-9.258013963699340820e-01 -2.647554397583007812e+00 -8.053196668624877930e-01 -8.452615141868591309e-01 1.628189086914062500e+00
-6.255822181701660156e-01 -2.553454399108886719e+00 5.659165382385253906e-01 -7.776902318000793457e-01 1.722142696380615234e+00
-5.920813083648681641e-01 -2.426768779754638672e+00 5.237165093421936035e-01 -7.490822672843933105e-01 1.811081409454345703e+00
-1.633713960647583008e+00 -1.202833414077758789e+00 -2.253416329622268677e-01 -1.554684042930603027e+00 4.837436079978942871e-01
-1.616374611854553223e+00 -1.219293832778930664e+00 -2.323137968778610229e-01 -1.528979420661926270e+00 4.750414192676544189e-01
1.070780754089355469e+00 -2.394512414932250977e+00 7.308046221733093262e-01 5.842652320861816406e-01 1.285003423690795898e-01
1.146838188171386719e+00 -2.176557302474975586e+00 7.527343034744262695e-01 6.508628726005554199e-01 9.133995324373245239e-02
1.023991823196411133e+00 -2.062198638916015625e+00 7.107298374176025391e-01 9.574818611145019531e-01 -1.341773420572280884e-01
1.014008760452270508e+00 -2.075229883193969727e+00 6.167458891868591309e-01 9.797085523605346680e-01 -1.869865506887435913e-01
5.625093579292297363e-01 -1.468668103218078613e+00 -7.935490012168884277e-01 3.268732428550720215e-01 -5.293350294232368469e-02
5.208210945129394531e-01 -1.451296210289001465e+00 -8.984625339508056641e-01 5.803414583206176758e-01 -2.697952464222908020e-02
4.132923781871795654e-01 -1.005101203918457031e+00 -6.489889025688171387e-01 4.937238991260528564e-01 -1.830213069915771484e-01
3.893379569053649902e-01 -8.037605285644531250e-01 -5.757171511650085449e-01 4.478869438171386719e-01 -2.251162827014923096e-01
3.488742113113403320e-01 -7.126356959342956543e-01 -4.881507158279418945e-01 2.107820659875869751e-01 -3.484953641891479492e-01
3.329330682754516602e-01 -7.111716270446777344e-01 -5.722929835319519043e-01 1.239274889230728149e-01 -3.661581277847290039e-01
2.599240243434906006e-01 -9.189828634262084961e-01 -8.204763531684875488e-01 3.030819296836853027e-01 -3.817515671253204346e-01
2.367476373910903931e-01 -1.161755323410034180e+00 -4.927642643451690674e-01 3.375021517276763916e-01 1.025575548410415649e-01
1.785964518785476685e-02 -1.608833670616149902e+00 -2.781012058258056641e-01 6.289364099502563477e-01 4.697868973016738892e-02
-1.070314943790435791e-01 -2.025341987609863281e+00 -2.305412143468856812e-01 5.704850554466247559e-01 4.955722391605377197e-02
-6.117183566093444824e-01 -1.880506396293640137e+00 -5.192893147468566895e-01 -8.868791460990905762e-01 6.294470429420471191e-01
-8.364185690879821777e-01 -1.605864048004150391e+00 -2.360978350043296814e-02 -9.468051791191101074e-01 2.434258908033370972e-01
-7.277454733848571777e-01 -1.930388808250427246e+00 1.611495763063430786e-01 -2.197730779647827148e+00 7.538207173347473145e-01
-1.649142056703567505e-01 -1.844834089279174805e+00 1.371259808540344238e+00 -1.640967130661010742e+00 6.535505056381225586e-01
9.730654954910278320e-02 -2.429383039474487305e+00 1.134373307228088379e+00 -7.469908595085144043e-01 1.005180716514587402e+00
-3.693859279155731201e-01 -2.201515197753906250e+00 1.310927510261535645e+00 -5.320838689804077148e-01 9.318935275077819824e-01
-3.822428286075592041e-01 -2.149427890777587891e+00 1.345571756362915039e+00 -4.829783141613006592e-01 9.273247122764587402e-01
-1.428351700305938721e-01 -1.897776484489440918e+00 6.001212000846862793e-01 3.849093616008758545e-01 7.886615991592407227e-01
-1.864692941308021545e-02 -1.414951562881469727e+00 -8.309165388345718384e-02 5.355303883552551270e-01 4.073708355426788330e-01
2.888132929801940918e-01 -8.052572607994079590e-01 6.049487590789794922e-01 6.273778676986694336e-01 6.574499607086181641e-02
3.467002511024475098e-01 -9.285959005355834961e-01 5.309976339340209961e-01 5.880515575408935547e-01 1.968482881784439087e-02
2.820767760276794434e-01 -8.447148203849792480e-01 2.941879928112030029e-01 6.263201832771301270e-01 -1.800377294421195984e-02
1.103793531656265259e-01 -1.045679092407226562e+00 3.571192920207977295e-01 4.714524447917938232e-01 -2.302816212177276611e-01
-2.985102534294128418e-01 -1.568687677383422852e+00 1.381660938262939453e+00 3.515990376472473145e-01 -1.451027542352676392e-01
-3.314263820648193359e-01 -1.573494195938110352e+00 1.338814020156860352e+00 2.510869204998016357e-01 -5.825277417898178101e-02
-3.020868003368377686e-01 -1.658036828041076660e+00 1.398390650749206543e+00 1.489636898040771484e-01 -1.858888864517211914e-01
-7.590886950492858887e-01 -1.776320099830627441e+00 6.412994265556335449e-01 6.977567076683044434e-02 -4.227432608604431152e-01
-4.721637964248657227e-01 -1.453783035278320312e+00 4.605191051959991455e-01 2.522425055503845215e-01 -3.012446463108062744e-01
-4.036454260349273682e-01 -1.512543797492980957e+00 4.352320432662963867e-01 1.684187799692153931e-01 -2.293692976236343384e-01
-1.101852416992187500e+00 -1.850917339324951172e+00 4.129506945610046387e-01 -1.094664454460144043e+00 7.395078986883163452e-02
-7.865909934043884277e-01 -1.625961661338806152e+00 1.720062345266342163e-01 -3.594386577606201172e-01 7.398679852485656738e-01
-1.979250907897949219e-01 -1.086196303367614746e+00 8.267224431037902832e-01 -4.134536683559417725e-01 6.744873523712158203e-01
1.653442233800888062e-01 -1.058456540107727051e+00 8.882908225059509277e-01 -3.322467803955078125e-01 5.352727770805358887e-01
3.035022914409637451e-01 -1.001967072486877441e+00 8.280935883522033691e-01 -3.363713026046752930e-01 4.216457009315490723e-01
2.580184936523437500e-01 -1.019370675086975098e+00 8.885637521743774414e-01 -3.101484179496765137e-01 3.955639600753784180e-01
2.064606547355651855e-01 -4.635480344295501709e-01 4.106940925121307373e-01 5.530494451522827148e-02 -4.296412467956542969e-01
2.293225824832916260e-01 -4.378175437450408936e-01 3.452431857585906982e-01 4.581562429666519165e-02 -4.596789479255676270e-01
3.038930594921112061e-01 -9.582418203353881836e-01 8.630171418190002441e-01 -6.095065474510192871e-01 -6.308218836784362793e-01
2.388005852699279785e-01 -9.325348138809204102e-01 9.029396176338195801e-01 -5.563421845436096191e-01 -6.240890026092529297e-01
2.396274954080581665e-01 -9.737091064453125000e-01 8.463058471679687500e-01 -5.481463670730590820e-01 -5.435666441917419434e-01
-2.949289679527282715e-01 -7.635387182235717773e-01 -1.282490134239196777e+00 -2.066947817802429199e-01 -4.708410203456878662e-01
-1.391420811414718628e-01 -7.681009769439697266e-01 -1.390387415885925293e+00 -1.694274842739105225e-01 -3.897365629673004150e-01
-2.475124970078468323e-02 -7.878122925758361816e-01 -5.807940959930419922e-01 -8.097393512725830078e-01 -6.540607810020446777e-01
3.221027180552482605e-02 -6.944023966789245605e-01 -5.419032573699951172e-01 -7.484017014503479004e-01 -1.591761410236358643e-01
3.221027180552482605e-02 -6.944023966789245605e-01 -5.419032573699951172e-01 -7.484017014503479004e-01 -1.591761410236358643e-01
-5.452071782201528549e-04 -7.504068613052368164e-01 -5.917581319808959961e-01 -7.716185450553894043e-01 -3.509248495101928711e-01
-2.496712952852249146e-01 -1.061745882034301758e+00 -4.484424889087677002e-01 -9.324758648872375488e-01 -2.258693575859069824e-01
3.583628237247467041e-01 -1.202756524085998535e+00 -7.636367678642272949e-01 -8.201019465923309326e-02 -5.142779275774955750e-02
6.745019555091857910e-01 -1.281934499740600586e+00 -1.544867634773254395e+00 -3.045279085636138916e-01 1.586066484451293945e-01
7.444370388984680176e-01 -1.210122585296630859e+00 -1.506391406059265137e+00 -2.986549735069274902e-01 2.253558635711669922e-01
6.302796006202697754e-01 -1.188007950782775879e+00 -1.532450199127197266e+00 -3.132385909557342529e-01 2.095736861228942871e-01
6.324256062507629395e-01 -1.192632436752319336e+00 -1.540554881095886230e+00 -3.141525685787200928e-01 2.010610997676849365e-01
-3.103531897068023682e-01 -2.139655113220214844e+00 -5.013051629066467285e-01 2.630273345857858658e-03 3.859289288520812988e-01
-5.931527018547058105e-01 -1.715800523757934570e+00 -2.479864470660686493e-02 1.533015817403793335e-01 2.339274287223815918e-01
-7.327529788017272949e-01 -1.700410604476928711e+00 -4.524271935224533081e-02 -2.150813639163970947e-01 2.679664492607116699e-01
-7.719890475273132324e-01 -1.553773283958435059e+00 6.887552887201309204e-02 -1.602311134338378906e-01 2.357396930456161499e-01
1.117691993713378906e-01 -1.126329898834228516e+00 -4.318846464157104492e-01 -3.733086585998535156e-01 5.505056977272033691e-01
-1.545601710677146912e-02 -1.171827673912048340e+00 -3.119395375251770020e-01 -3.879678249359130859e-01 5.494417548179626465e-01
-3.338011503219604492e-01 -1.018817186355590820e+00 -3.372332453727722168e-01 -3.627139329910278320e-01 5.987538695335388184e-01
-3.439558744430541992e-01 -1.094212412834167480e+00 -3.878175616264343262e-01 -4.874494671821594238e-01 4.382515847682952881e-01
-3.705343604087829590e-01 -1.140190482139587402e+00 3.691110312938690186e-01 -4.887341856956481934e-01 1.154834032058715820e-01
-4.059720337390899658e-01 -1.094272851943969727e+00 3.889132738113403320e-01 -4.539387822151184082e-01 2.071037441492080688e-01
5.733526349067687988e-01 -7.168832421302795410e-01 1.079992055892944336e+00 -3.589348793029785156e-01 1.659033447504043579e-01
5.748731493949890137e-01 -6.267715692520141602e-01 8.477554917335510254e-01 -4.224604964256286621e-01 2.180315107107162476e-01
5.161984562873840332e-01 -5.966145396232604980e-01 8.524465560913085938e-01 -3.847595453262329102e-01 2.219844907522201538e-01
5.316922664642333984e-01 -6.201958060264587402e-01 8.200010657310485840e-01 -4.049848616123199463e-01 1.942480653524398804e-01
2.155845314264297485e-01 -1.797676801681518555e+00 1.852737963199615479e-01 -5.822548866271972656e-01 3.659806549549102783e-01
2.162249237298965454e-01 -1.788333415985107422e+00 2.116689682006835938e-01 -5.855296254158020020e-01 3.631610572338104248e-01
4.296645522117614746e-01 -2.572353124618530273e+00 -2.125009596347808838e-01 -4.115916788578033447e-01 6.745509505271911621e-01
-3.886978626251220703e-01 -1.415394306182861328e+00 1.692837923765182495e-01 -8.115445971488952637e-01 4.355865120887756348e-01
-4.147424697875976562e-01 -1.352916955947875977e+00 1.083673462271690369e-01 -4.914723336696624756e-01 3.137796819210052490e-01
-2.876832783222198486e-01 -8.972970247268676758e-01 -1.240665465593338013e-01 5.594919919967651367e-01 3.344090878963470459e-01
-1.477699875831604004e-01 -7.819402813911437988e-01 4.533604905009269714e-02 1.910371184349060059e-01 4.288967251777648926e-01
-1.525560021400451660e-01 -8.068473339080810547e-01 3.419859334826469421e-02 2.063030600547790527e-01 3.698681592941284180e-01
-9.030894935131072998e-02 -7.299170494079589844e-01 -6.549433618783950806e-02 7.897271215915679932e-02 3.292483389377593994e-01
-1.495128422975540161e-01 -7.987960577011108398e-01 -1.675927937030792236e-01 1.904452405869960785e-02 2.163855135440826416e-01
-1.266534924507141113e-01 -1.073841929435729980e+00 1.892847567796707153e-01 5.629387125372886658e-02 8.508300036191940308e-02
-2.559020519256591797e-01 -1.818822860717773438e+00 -7.416760325431823730e-01 3.441116958856582642e-02 -1.298126876354217529e-01
-6.404662728309631348e-01 -2.161456584930419922e+00 -6.852931976318359375e-01 -5.475667119026184082e-01 -1.025493890047073364e-01
-4.690480232238769531e-01 -2.413064718246459961e+00 -6.944189071655273438e-01 -5.123460292816162109e-01 2.284552156925201416e-01
-5.996863245964050293e-01 -2.167567491531372070e+00 -1.240389347076416016e-01 -4.881830140948295593e-02 1.321663856506347656e-01
4.522751569747924805e-01 -1.089316129684448242e+00 -7.137394547462463379e-01 -1.073685646057128906e+00 -4.907594621181488037e-01
8.904386758804321289e-01 -1.304129719734191895e+00 -1.500164031982421875e+00 -1.613905668258666992e+00 -3.922496438026428223e-01
9.480863809585571289e-01 -1.329393148422241211e+00 -1.574974417686462402e+00 -1.595910787582397461e+00 -4.463877081871032715e-01
8.838741779327392578e-01 -1.412494063377380371e+00 -2.015164613723754883e+00 -1.314304232597351074e+00 -6.510276198387145996e-01
5.131778120994567871e-01 -1.268780589103698730e+00 1.425489634275436401e-01 -7.067298889160156250e-01 -1.123251676559448242e+00
5.151040554046630859e-01 -1.344843983650207520e+00 1.902934312820434570e-01 -5.806140303611755371e-01 -1.090118527412414551e+00
3.032887876033782959e-01 -1.554614067077636719e+00 1.395774483680725098e-01 -5.202255845069885254e-01 -1.320754051208496094e+00
1.146562218666076660e+00 -2.338553905487060547e+00 6.313511133193969727e-01 -6.649152040481567383e-01 -2.023559093475341797e+00
1.133024573326110840e+00 -2.453172206878662109e+00 3.679588437080383301e-02 -5.840153694152832031e-01 -1.894612073898315430e+00
8.621708750724792480e-01 -1.096690177917480469e+00 -2.302665412425994873e-01 -1.132956892251968384e-02 -9.147370457649230957e-01
8.269791603088378906e-01 -8.540105819702148438e-01 -3.645394146442413330e-01 -1.973058134317398071e-01 -5.033665895462036133e-01
8.650162220001220703e-01 -8.389841914176940918e-01 -3.491283357143402100e-01 -9.392224252223968506e-02 -5.370641350746154785e-01
6.307079792022705078e-01 -1.436587572097778320e+00 3.247179687023162842e-01 -4.016836881637573242e-01 -1.340677857398986816e+00
8.770380616188049316e-01 -1.157042026519775391e+00 3.038617372512817383e-01 -4.710790514945983887e-01 -8.628091216087341309e-01
1.584726870059967041e-01 -6.293787360191345215e-01 4.987893700599670410e-01 -3.915315270423889160e-01 -3.760836124420166016e-01
-4.418985545635223389e-02 -5.279219150543212891e-01 3.280635476112365723e-01 -2.514234483242034912e-01 -2.861047387123107910e-01
-5.924517288804054260e-02 -5.287938714027404785e-01 2.772404551506042480e-01 -1.212764084339141846e-01 -2.649611830711364746e-01
-3.187347203493118286e-02 -4.638103842735290527e-01 2.394757568836212158e-01 -4.898706451058387756e-02 -2.266298830509185791e-01
-1.284805405884981155e-02 -4.404403567314147949e-01 2.925877273082733154e-01 8.895798772573471069e-02 -1.052372604608535767e-01
-7.751344144344329834e-02 -4.968088269233703613e-01 2.921855747699737549e-01 7.942583411931991577e-02 -7.255357503890991211e-02
5.743501707911491394e-02 -1.088194608688354492e+00 8.377591520547866821e-02 -4.348839223384857178e-01 9.191020727157592773e-01
4.361540675163269043e-01 -1.782568931579589844e+00 3.154335618019104004e-01 -4.929397106170654297e-01 9.794352650642395020e-01
5.153710022568702698e-02 -2.221982479095458984e+00 2.180967181921005249e-01 -1.475500464439392090e-01 1.272243857383728027e+00
6.015374064445495605e-01 -1.855057835578918457e+00 -1.908620893955230713e-01 -2.213870882987976074e-01 2.262152582406997681e-01
7.036270499229431152e-01 -1.935857653617858887e+00 -6.165255308151245117e-01 -2.943186461925506592e-01 -2.906380593776702881e-01
7.185305356979370117e-01 -1.525355577468872070e+00 -1.533026337623596191e+00 -8.338867425918579102e-01 -9.113205671310424805e-01
1.000104069709777832e+00 -1.521559000015258789e+00 -1.898824691772460938e+00 -2.070184350013732910e-01 -8.054851889610290527e-01
7.676295042037963867e-01 -1.422344803810119629e+00 -2.286725997924804688e+00 -1.036021783947944641e-01 -9.078111052513122559e-01
-7.314537167549133301e-01 -6.660549640655517578e-01 2.491374909877777100e-01 -1.117949843406677246e+00 -7.344841361045837402e-01
-7.556424736976623535e-01 -7.295806407928466797e-01 4.226304590702056885e-01 -9.285405874252319336e-01 -8.646943569183349609e-01
-8.720301389694213867e-01 -8.321241736412048340e-01 2.928092479705810547e-01 -8.242043852806091309e-01 -7.906772494316101074e-01
-4.992368817329406738e-01 -1.176501989364624023e+00 -4.566699266433715820e-01 -7.334182262420654297e-01 -1.992945224046707153e-01
-4.650161564350128174e-01 -1.298762679100036621e+00 -6.042263507843017578e-01 -8.728914260864257812e-01 -2.457961738109588623e-01
-7.419128417968750000e-01 -1.556695222854614258e+00 -6.192737817764282227e-01 -1.426946997642517090e+00 -4.173760116100311279e-01
-8.605399131774902344e-01 -1.842055797576904297e+00 -7.236489653587341309e-01 -1.001955866813659668e+00 -1.043767780065536499e-01
-8.479416370391845703e-01 -2.023015022277832031e+00 -8.001468777656555176e-01 -1.175775766372680664e+00 -1.993835717439651489e-01
-1.160798907279968262e+00 -1.763756394386291504e+00 -2.952193319797515869e-01 -8.254116177558898926e-01 -6.506465673446655273e-01
-1.297056317329406738e+00 -1.950674891471862793e+00 -1.599654704332351685e-01 -1.015540480613708496e+00 -8.507594466209411621e-01
-1.341818094253540039e+00 -1.946575164794921875e+00 -4.105035662651062012e-01 -7.033419013023376465e-01 -7.735404372215270996e-01
-1.301675796508789062e+00 -1.905000329017639160e+00 3.456627130508422852e-01 -1.020135998725891113e+00 -1.425944566726684570e+00
-1.218295216560363770e+00 -1.187773704528808594e+00 3.982807099819183350e-01 -1.299406409263610840e+00 -1.197129845619201660e+00
-1.237441301345825195e+00 -1.087845563888549805e+00 4.595898985862731934e-01 -1.368931174278259277e+00 -1.179336786270141602e+00
-9.718797802925109863e-01 -9.365510344505310059e-01 7.740656137466430664e-01 -1.072279334068298340e+00 -1.134658455848693848e+00
-1.173382520675659180e+00 -1.053213596343994141e+00 9.225421547889709473e-01 -9.692162275314331055e-01 -1.057690620422363281e+00
-5.036531686782836914e-01 -1.696311593055725098e+00 7.492411136627197266e-01 -1.085381627082824707e+00 -9.335956573486328125e-01
2.684415578842163086e-01 -1.526816129684448242e+00 6.033738702535629272e-02 -9.994642734527587891e-01 -5.400184392929077148e-01
2.550702095031738281e-01 -1.569886207580566406e+00 3.379997797310352325e-04 -8.359141349792480469e-01 -5.394749641418457031e-01
3.017972409725189209e-01 -1.347530841827392578e+00 -5.157184228301048279e-02 -2.429387867450714111e-01 -6.425001025199890137e-01
3.191812336444854736e-01 -1.418694257736206055e+00 -5.736938863992691040e-02 -2.442636191844940186e-01 -6.188145279884338379e-01
2.318509519100189209e-01 -1.349096059799194336e+00 -1.375350356101989746e-01 -1.344709694385528564e-01 -6.323546767234802246e-01
2.836821973323822021e-01 -1.533044934272766113e+00 6.853920221328735352e-01 -8.036044239997863770e-01 2.522129192948341370e-02
2.445009052753448486e-01 -1.542634367942810059e+00 7.504331469535827637e-01 -1.277893185615539551e+00 -1.688115000724792480e-01
-1.575092226266860962e-01 -1.616123676300048828e+00 3.423360586166381836e-01 -1.070506691932678223e+00 -2.649914026260375977e-01
-2.311913520097732544e-01 -1.575956583023071289e+00 -2.314061224460601807e-01 -1.055398225784301758e+00 4.539168179035186768e-01
-6.608061492443084717e-02 -1.677689671516418457e+00 -2.683151960372924805e-01 -5.255914926528930664e-01 6.070948839187622070e-01
-2.234653234481811523e-01 -1.883063554763793945e+00 -1.796042621135711670e-01 -4.207201004028320312e-01 7.367853522300720215e-01
-2.283384650945663452e-01 -1.327722430229187012e+00 -3.547748625278472900e-01 -3.813737034797668457e-01 7.114834189414978027e-01
-5.470078587532043457e-01 -1.588820815086364746e+00 8.244446478784084320e-03 -2.349816411733627319e-01 5.756805539131164551e-01
-2.388457953929901123e-02 -2.462714910507202148e+00 -1.212410107254981995e-01 4.935882985591888428e-01 1.013009190559387207e+00
2.232977449893951416e-01 -3.101326942443847656e+00 -6.285179853439331055e-01 4.274808764457702637e-01 1.272900700569152832e+00
1.823806017637252808e-01 -3.051656961441040039e+00 -6.311884522438049316e-01 3.162822425365447998e-01 1.233696699142456055e+00
-7.803828921169042587e-03 -2.038215398788452148e+00 -4.527809619903564453e-01 8.456199169158935547e-01 3.560122847557067871e-01
-2.587416470050811768e-01 -1.997355937957763672e+00 -5.542395114898681641e-01 8.868625164031982422e-01 3.486812114715576172e-01
-3.296806812286376953e-01 -2.035570383071899414e+00 -4.500550031661987305e-01 8.562606573104858398e-01 2.924567759037017822e-01
-7.704731225967407227e-01 -2.249185562133789062e+00 -1.140719294548034668e+00 9.728025197982788086e-01 4.695078432559967041e-01
-2.259084284305572510e-01 -2.009210586547851562e+00 -1.062513351440429688e+00 8.707799911499023438e-01 2.311146706342697144e-01
-1.805465072393417358e-01 -1.859732747077941895e+00 -1.110527157783508301e+00 7.500830888748168945e-01 3.587175533175468445e-02
-4.251554906368255615e-01 -1.899969220161437988e+00 -1.039839267730712891e+00 6.702696681022644043e-01 -2.500003278255462646e-01
-2.466120570898056030e-01 -2.107432365417480469e+00 -1.337173938751220703e+00 8.227191567420959473e-01 1.393333263695240021e-02
-3.204407095909118652e-01 -2.063051462173461914e+00 -2.630246803164482117e-02 8.515113592147827148e-01 -1.594018787145614624e-01
2.628030180931091309e-01 -9.694330692291259766e-01 -1.683906316757202148e-01 -3.351998925209045410e-01 -1.540141999721527100e-01
2.547461688518524170e-01 -9.587044119834899902e-01 -1.675216555595397949e-01 -3.893908262252807617e-01 -1.042471826076507568e-01
4.033534824848175049e-01 -9.859148263931274414e-01 -6.049316525459289551e-01 -1.275149285793304443e-01 -1.859487220644950867e-02
3.975655138492584229e-01 -1.079593062400817871e+00 -7.039042115211486816e-01 2.968509495258331299e-02 1.398015469312667847e-01
1.231215447187423706e-01 -1.568266987800598145e+00 -3.327285051345825195e-01 3.667593598365783691e-01 3.525854051113128662e-01
-1.787827759981155396e-01 -1.638243317604064941e+00 -1.419947862625122070e+00 -6.787439435720443726e-02 1.035321950912475586e-01
-1.508540511131286621e-01 -1.683810234069824219e+00 -1.468044161796569824e+00 -1.316929012537002563e-01 2.490456029772758484e-02
9.609593152999877930e-01 -1.350847959518432617e+00 2.885186970233917236e-01 3.709735274314880371e-01 -5.801322460174560547e-01
9.475078582763671875e-01 -1.164902091026306152e+00 -6.419689208269119263e-02 1.846546530723571777e-01 -2.003379017114639282e-01
7.433701753616333008e-01 -1.390147566795349121e+00 3.546619117259979248e-01 4.531676471233367920e-01 2.676985561847686768e-01
6.166307330131530762e-01 -1.889187455177307129e+00 5.771073698997497559e-02 5.951193571090698242e-01 5.894525647163391113e-01
8.354622125625610352e-01 -1.822031259536743164e+00 2.259626388549804688e-01 5.024041533470153809e-01 6.005151271820068359e-01
9.772053956985473633e-01 -1.872068166732788086e+00 1.328273266553878784e-01 4.009265601634979248e-01 6.242218613624572754e-01
2.816918790340423584e-01 -8.512835502624511719e-01 -4.374632835388183594e-01 -4.638579860329627991e-02 -7.366376519203186035e-01
1.881781518459320068e-01 -8.654348254203796387e-01 -9.129761159420013428e-02 -1.512952297925949097e-01 -7.417057752609252930e-01
4.641750454902648926e-01 -7.392909526824951172e-01 -5.230358242988586426e-01 -3.671938180923461914e-01 -1.406358182430267334e-01
-8.037351071834564209e-02 -6.703219413757324219e-01 -7.405664324760437012e-01 -1.490802913904190063e-01 -2.093351185321807861e-01
-2.828040346503257751e-02 -6.170144081115722656e-01 -7.425686717033386230e-01 -3.805254399776458740e-01 -2.086536288261413574e-01
7.475243508815765381e-02 -5.710470080375671387e-01 -6.771778464317321777e-01 -6.677789092063903809e-01 -2.636452615261077881e-01
4.882571399211883545e-01 -6.962820291519165039e-01 -8.418699502944946289e-01 -5.268605798482894897e-02 -2.053313553333282471e-01
-4.560495913028717041e-01 -1.330608129501342773e+00 -1.231282725930213928e-01 -2.047852426767349243e-01 -4.626309499144554138e-02
-4.820937514305114746e-01 -1.435695171356201172e+00 4.127057194709777832e-01 1.400390565395355225e-01 7.259644567966461182e-02
-6.641469597816467285e-01 -1.860381484031677246e+00 6.403194069862365723e-01 1.511296927928924561e-01 3.787162601947784424e-01
-7.474329471588134766e-01 -1.531533122062683105e+00 4.291380941867828369e-01 2.188635319471359253e-01 4.943276047706604004e-01
-8.393440246582031250e-01 -1.516811251640319824e+00 4.795617163181304932e-01 1.977733522653579712e-01 4.678488671779632568e-01
-6.987162232398986816e-01 -1.621422529220581055e+00 3.981063067913055420e-01 1.779987365007400513e-01 2.473639547824859619e-01
-6.600116491317749023e-01 -1.165372252464294434e+00 3.506175875663757324e-01 1.278130114078521729e-01 1.758863329887390137e-01
-5.163253545761108398e-01 -1.268514394760131836e+00 3.513791263103485107e-01 1.317126601934432983e-01 1.959686428308486938e-01
-5.576347708702087402e-01 -1.336185455322265625e+00 2.886478304862976074e-01 1.186417192220687866e-01 1.739390790462493896e-01
-5.711798071861267090e-01 -1.349515676498413086e+00 3.422727882862091064e-01 9.668736904859542847e-02 1.446433663368225098e-01
-1.004560589790344238e+00 -1.028139710426330566e+00 4.368697479367256165e-02 -5.944415330886840820e-01 -6.530393362045288086e-01
4.404675662517547607e-01 -1.388141393661499023e+00 9.239424020051956177e-02 -3.910871148109436035e-01 -1.357763767242431641e+00
5.164022445678710938e-01 -1.414997339248657227e+00 2.276301681995391846e-01 -6.159815005958080292e-03 -1.680551290512084961e+00
5.142499804496765137e-01 -1.382660150527954102e+00 2.797560393810272217e-01 -1.983755733817815781e-03 -1.671553492546081543e+00
7.493484616279602051e-01 -1.696089625358581543e+00 1.035543560981750488e+00 -7.197575271129608154e-02 -1.068269848823547363e+00
3.628806769847869873e-01 -1.370968937873840332e+00 1.254857897758483887e+00 -1.255322337150573730e+00 -1.544167041778564453e+00
2.695145308971405029e-01 -1.487871408462524414e+00 9.190663695335388184e-01 -8.716999292373657227e-01 -6.964221596717834473e-01
-7.489648461341857910e-01 -1.667005062103271484e+00 1.610161513090133667e-01 -1.575021862983703613e+00 -2.166156917810440063e-01
-1.126340746879577637e+00 -1.823835134506225586e+00 5.285609960556030273e-01 -1.417880177497863770e+00 -7.273599505424499512e-01
-1.608202099800109863e+00 -1.809000253677368164e+00 -5.473782867193222046e-02 -3.090239167213439941e-01 -2.039155513048171997e-01
-9.641799330711364746e-01 -2.503317117691040039e+00 8.169631361961364746e-01 -2.171670347452163696e-01 -8.129905462265014648e-01
-1.286929965019226074e+00 -2.345852613449096680e+00 1.032760620117187500e+00 -5.575332641601562500e-01 -9.481441378593444824e-01
-3.311221897602081299e-01 -1.863428831100463867e+00 9.822325706481933594e-01 -1.548058539628982544e-01 -2.178647965192794800e-01
1.168052852153778076e-01 -1.476697683334350586e+00 7.908239960670471191e-01 1.629781275987625122e-01 -1.146427914500236511e-02
5.223801732063293457e-01 -1.248087167739868164e+00 1.675415992736816406e+00 -8.113089203834533691e-01 -8.250355720520019531e-01
-1.130505323410034180e+00 -1.118899226188659668e+00 3.798921406269073486e-02 -4.272280335426330566e-01 8.907967805862426758e-02
-1.420570015907287598e+00 -1.034332275390625000e+00 8.347448706626892090e-02 -8.054944872856140137e-01 -6.173668429255485535e-02
-1.806759715080261230e+00 -1.636493325233459473e+00 -2.320647388696670532e-01 -1.766860127449035645e+00 -7.727560997009277344e-01
-1.614507436752319336e+00 -1.999149084091186523e+00 -5.597636103630065918e-01 -1.814945101737976074e+00 -2.318157672882080078e+00
-2.042894214391708374e-01 -2.037613630294799805e+00 2.283156104385852814e-02 -6.308740973472595215e-01 -1.565284132957458496e+00
-5.338564515113830566e-02 -1.546713232994079590e+00 -2.671322226524353027e-01 -3.367938697338104248e-01 -1.482337832450866699e+00
-5.352464690804481506e-02 -1.572550773620605469e+00 -2.530559301376342773e-01 -3.092905580997467041e-01 -1.486591458320617676e+00
-5.352464690804481506e-02 -1.572550773620605469e+00 -2.530559301376342773e-01 -3.092905580997467041e-01 -1.486591458320617676e+00
-5.352464690804481506e-02 -1.572550773620605469e+00 -2.530559301376342773e-01 -3.092905580997467041e-01 -1.486591458320617676e+00
-4.255409911274909973e-02 -1.856927633285522461e+00 -2.701908349990844727e-01 1.296951472759246826e-01 -1.506474137306213379e+00
-1.184755638241767883e-01 -2.071302652359008789e+00 -8.334294557571411133e-01 9.747345000505447388e-02 -1.206572771072387695e+00
1.381879746913909912e-01 -2.415633916854858398e+00 2.565946877002716064e-01 -2.739637494087219238e-01 -1.230147600173950195e+00
3.288413882255554199e-01 -1.541354179382324219e+00 2.647010684013366699e-01 -1.092460155487060547e-01 9.937508404254913330e-02
-2.630133926868438721e-01 -1.551631450653076172e+00 -3.712671101093292236e-01 -2.349660396575927734e-01 -1.500459611415863037e-01
-3.222582340240478516e-01 -1.722534179687500000e+00 1.304953098297119141e-01 -2.052438259124755859e-02 -5.642390251159667969e-01
1.601048409938812256e-01 -1.475692987442016602e+00 2.697080075740814209e-01 -2.946731150150299072e-01 -9.119543433189392090e-01
7.342760562896728516e-01 -1.707361698150634766e+00 1.989437818527221680e+00 -1.618980288505554199e+00 -7.689869403839111328e-01
5.794757604598999023e-01 -1.655828595161437988e+00 1.860566496849060059e+00 -1.736955881118774414e+00 -9.314169287681579590e-01
5.257166624069213867e-01 -2.229983091354370117e+00 1.836576581001281738e+00 -1.819080948829650879e+00 -1.375922918319702148e+00
7.260947823524475098e-01 -2.067561864852905273e+00 1.543183684349060059e+00 -1.655887126922607422e+00 -1.981430292129516602e+00
4.520390629768371582e-01 -9.471825957298278809e-01 3.611842989921569824e-01 -2.166469097137451172e+00 -1.771897792816162109e+00
4.734604656696319580e-01 -1.151263713836669922e+00 4.695733189582824707e-01 -2.523009061813354492e+00 -1.569333553314208984e+00
3.489614725112915039e-01 -2.080018997192382812e+00 6.008603572845458984e-01 -3.248846530914306641e+00 -2.201923608779907227e+00
2.593778669834136963e-01 -1.935359954833984375e+00 -7.029086351394653320e-02 -1.488708376884460449e+00 -1.836995124816894531e+00
1.860152959823608398e+00 -1.326228380203247070e+00 -2.620487928390502930e+00 -7.988232374191284180e-01 -1.273639202117919922e+00
9.123229384422302246e-01 -1.190310239791870117e+00 -2.343683481216430664e+00 -1.062567830085754395e+00 -1.517706990242004395e+00
1.000027418136596680e+00 -1.168495893478393555e+00 -2.507037401199340820e+00 -5.912203192710876465e-01 -1.054152250289916992e+00
4.258490353822708130e-02 -1.068037986755371094e+00 -6.079290509223937988e-01 -1.813091784715652466e-01 -3.515027835965156555e-02
8.385349065065383911e-02 -1.142042994499206543e+00 2.969074994325637817e-04 -7.098759710788726807e-02 1.176609992980957031e-01
2.756460905075073242e-01 -9.312807917594909668e-01 4.940836876630783081e-02 -1.191041991114616394e-01 1.461514085531234741e-01
2.864060699939727783e-01 -7.095692753791809082e-01 5.300235003232955933e-02 -2.268988192081451416e-01 7.669297605752944946e-02
9.781295061111450195e-02 -8.968465924263000488e-01 -2.023688331246376038e-02 -1.353809535503387451e-01 -1.948244720697402954e-01
-1.382767111063003540e-01 -1.440912485122680664e+00 -2.772225067019462585e-02 1.389622688293457031e-01 -4.239237606525421143e-01
-7.644773125648498535e-01 -1.697082281112670898e+00 6.176407933235168457e-01 3.030365109443664551e-01 -1.401356458663940430e-01
-7.207393646240234375e-01 -1.609086632728576660e+00 3.658257722854614258e-01 5.092679262161254883e-01 9.737128019332885742e-02
-6.991957426071166992e-01 -1.659608602523803711e+00 7.419967055320739746e-01 3.734258115291595459e-01 -8.005721494555473328e-03
-6.946251392364501953e-01 -1.874696016311645508e+00 6.230364441871643066e-01 1.808966100215911865e-01 1.204752326011657715e-01
-4.254082739353179932e-01 -1.365105509757995605e+00 5.704967379570007324e-01 1.480816584080457687e-02 -3.559486865997314453e-01
-2.293521016836166382e-01 -1.196976423263549805e+00 8.736682534217834473e-01 1.016037762165069580e-01 -5.163981914520263672e-01
-5.353285372257232666e-02 -8.687003850936889648e-01 9.780667424201965332e-01 -2.189190089702606201e-01 -5.333932042121887207e-01
-2.082172408699989319e-02 -7.425679564476013184e-01 -3.769740462303161621e-02 -2.425604462623596191e-01 1.085252836346626282e-01
-8.651311695575714111e-02 -6.482738852500915527e-01 -1.161887645721435547e-01 -5.240117758512496948e-02 8.209624141454696655e-02
-5.238168835639953613e-01 -6.617729663848876953e-01 1.799362897872924805e-02 -3.588662445545196533e-01 -2.131037861108779907e-01
-5.337984561920166016e-01 -7.636138200759887695e-01 -1.470967084169387817e-01 -4.531328976154327393e-01 -4.884862005710601807e-01
-2.762002348899841309e-01 -5.551006793975830078e-01 -2.397710233926773071e-01 -3.087716102600097656e-01 -1.457314938306808472e-01
-1.630035787820816040e-01 -3.533308207988739014e-01 -3.350119888782501221e-01 -3.917647600173950195e-01 -1.520075350999832153e-01
-3.031067550182342529e-01 -5.020005106925964355e-01 -6.066457629203796387e-01 -3.230981230735778809e-01 -1.558800637722015381e-01
-2.747115194797515869e-01 -5.362763404846191406e-01 -6.175844073295593262e-01 -3.153214156627655029e-01 -1.391417980194091797e-01
-4.457222819328308105e-01 -3.992922008037567139e-01 -1.033712506294250488e+00 -3.281974196434020996e-01 -4.204615354537963867e-01
-3.832404613494873047e-01 -9.739530086517333984e-01 -1.195886135101318359e+00 -3.327031731605529785e-01 -6.496309638023376465e-01
-3.523009121417999268e-01 -1.078583121299743652e+00 -1.172734856605529785e+00 -3.659803271293640137e-01 -6.493622660636901855e-01
-2.085057049989700317e-01 -1.187777876853942871e+00 -1.408182859420776367e+00 -3.542313873767852783e-01 -5.282722711563110352e-01
-3.334074616432189941e-01 -1.510408043861389160e+00 -1.653580784797668457e+00 -2.577262520790100098e-01 -2.701441943645477295e-01
-8.297973275184631348e-01 -1.741391301155090332e+00 1.279935956001281738e+00 -9.793755412101745605e-01 8.283856511116027832e-01
-8.889516592025756836e-01 -7.971136569976806641e-01 -2.949180603027343750e-01 -2.408389598131179810e-01 1.917619556188583374e-01
-7.638375163078308105e-01 -4.586505889892578125e-01 -3.282693028450012207e-01 -2.458860874176025391e-01 1.533173620700836182e-01
-6.999992728233337402e-01 -4.579819738864898682e-01 -3.133417665958404541e-01 -3.143852949142456055e-01 1.821917891502380371e-01
-5.527904629707336426e-01 -4.620399773120880127e-01 -2.562955021858215332e-01 -4.049168229103088379e-01 1.370660364627838135e-01
-6.529828161001205444e-02 -5.527907609939575195e-01 -4.425989389419555664e-01 -7.023461163043975830e-02 3.290973603725433350e-02
-6.488127261400222778e-02 -5.154172182083129883e-01 -3.242226243019104004e-01 -2.656720876693725586e-01 -3.701046854257583618e-02
-6.617217659950256348e-01 -6.010204553604125977e-01 -3.235655128955841064e-01 -3.997774124145507812e-01 1.723814457654953003e-01
-6.030811071395874023e-01 -6.265417933464050293e-01 -2.408054471015930176e-01 -3.788315355777740479e-01 3.964699432253837585e-02
-7.910724282264709473e-01 -5.043983459472656250e-01 -2.201313972473144531e-01 -3.350245952606201172e-01 5.334790423512458801e-02
-8.028523921966552734e-01 -5.278552174568176270e-01 -1.998346298933029175e-01 -3.568342328071594238e-01 4.113940522074699402e-02
-7.381032109260559082e-01 -1.845278739929199219e+00 -1.686138033866882324e+00 -5.468143224716186523e-01 6.672289967536926270e-01
-5.591424703598022461e-01 -1.418628215789794922e+00 -1.184759616851806641e+00 -8.466281294822692871e-01 6.812195181846618652e-01
-1.234493479132652283e-01 -1.408028006553649902e+00 -7.910957932472229004e-01 -1.195083618164062500e+00 4.840188622474670410e-01
-3.515716493129730225e-01 -1.557185411453247070e+00 -5.014485716819763184e-01 -1.236768364906311035e+00 7.463854551315307617e-01
1.295829892158508301e+00 -1.579073905944824219e+00 -1.862439274787902832e+00 -6.421291232109069824e-01 3.444109857082366943e-01
1.632700800895690918e+00 -1.655336856842041016e+00 -1.983021259307861328e+00 -4.639051854610443115e-01 -2.851203083992004395e-01
1.756910324096679688e+00 -1.724119305610656738e+00 -2.043267011642456055e+00 -3.455092906951904297e-01 -3.213088214397430420e-01
1.778258085250854492e+00 -1.737834095954895020e+00 -2.019195795059204102e+00 -3.641364276409149170e-01 -3.315940201282501221e-01
1.007051944732666016e+00 -2.130451202392578125e+00 -9.655215144157409668e-01 -6.683959960937500000e-01 7.883873581886291504e-02
1.335678577423095703e+00 -1.637271642684936523e+00 -1.009457826614379883e+00 -3.520633578300476074e-01 -6.260220706462860107e-02
1.228491544723510742e+00 -2.094679832458496094e+00 -9.412626028060913086e-01 -3.880456984043121338e-01 -4.532439708709716797e-01
1.956153750419616699e+00 -1.529064536094665527e+00 -8.138758540153503418e-01 7.769040018320083618e-02 -8.813096880912780762e-01
1.980644822120666504e+00 -1.551526665687561035e+00 -7.577417492866516113e-01 1.732561737298965454e-01 -8.461768031120300293e-01
1.936665773391723633e+00 -1.529009461402893066e+00 -9.309160113334655762e-01 2.788374722003936768e-01 -9.112952947616577148e-01
1.368411540985107422e+00 -1.252052664756774902e+00 -1.061109066009521484e+00 4.106377363204956055e-01 -3.933805227279663086e-01
1.131582617759704590e+00 -1.002124667167663574e+00 -5.485873222351074219e-01 1.577048450708389282e-01 -3.098944723606109619e-01
1.132111430168151855e+00 -1.076873064041137695e+00 -6.231443285942077637e-01 2.517110407352447510e-01 -2.991810739040374756e-01
1.408839106559753418e+00 -1.280184745788574219e+00 -1.375341415405273438e+00 2.697809636592864990e-01 -7.246470451354980469e-01
1.166038513183593750e+00 -1.389327526092529297e+00 -8.078035712242126465e-01 -2.156242281198501587e-01 -6.396300196647644043e-01
1.056390643119812012e+00 -1.364637017250061035e+00 -6.188459396362304688e-01 -2.567670047283172607e-01 -5.676986575126647949e-01
1.505044698715209961e+00 -1.530883431434631348e+00 -3.060090839862823486e-01 1.635974943637847900e-01 -6.212995052337646484e-01
7.865782976150512695e-01 -1.973278641700744629e+00 8.949054032564163208e-02 2.227867394685745239e-02 -7.110111117362976074e-01
7.046828866004943848e-01 -1.612118601799011230e+00 2.674432098865509033e-01 7.358362525701522827e-02 -7.589355111122131348e-01
1.004356384277343750e+00 -1.882477402687072754e+00 4.679721295833587646e-01 -1.652213931083679199e-02 -1.180560365319252014e-01
1.096327543258666992e+00 -1.692721724510192871e+00 4.767438471317291260e-01 1.912919878959655762e-01 -1.167811155319213867e-01
1.284072756767272949e+00 -1.274244308471679688e+00 1.117001652717590332e+00 1.030645892024040222e-01 -4.327713251113891602e-01
1.043430209159851074e+00 -1.149420022964477539e+00 1.924848705530166626e-01 2.928187325596809387e-02 -9.695366621017456055e-01
1.074430108070373535e+00 -1.092917561531066895e+00 2.341213971376419067e-01 8.735532313585281372e-02 -9.899228215217590332e-01
1.058184504508972168e+00 -1.113773941993713379e+00 2.582301795482635498e-01 9.180187433958053589e-02 -1.154729843139648438e+00
1.708463430404663086e+00 -1.209188342094421387e+00 -9.090781211853027344e-02 -1.607923209667205811e-01 -9.472545385360717773e-01
1.690067410469055176e+00 -1.310955047607421875e+00 -1.553174108266830444e-01 -1.588092595338821411e-01 -1.231608748435974121e+00
1.351524472236633301e+00 -1.899637579917907715e+00 -6.360985636711120605e-01 6.579254567623138428e-02 -5.924945473670959473e-01
1.161374211311340332e+00 -2.224643468856811523e+00 8.916453123092651367e-01 6.983689665794372559e-01 -7.654780149459838867e-01
7.483147978782653809e-01 -2.205398321151733398e+00 5.074964761734008789e-01 5.812509059906005859e-01 -8.738237619400024414e-01
6.776888966560363770e-01 -2.085385322570800781e+00 5.263793468475341797e-01 6.990684270858764648e-01 -1.060568213462829590e+00
5.690685510635375977e-01 -2.427062273025512695e+00 8.947193622589111328e-01 2.802686691284179688e-01 -9.332287311553955078e-01
8.897105455398559570e-01 -1.268565416336059570e+00 6.377037167549133301e-01 4.867364764213562012e-01 -3.231463432312011719e-01
9.117813110351562500e-01 -1.186200737953186035e+00 5.656824111938476562e-01 6.288135647773742676e-01 -3.123547136783599854e-01
5.601613521575927734e-01 -9.709008932113647461e-01 5.900744795799255371e-01 2.247513979673385620e-01 9.326688945293426514e-02
6.578543782234191895e-01 -2.051070213317871094e+00 2.315399497747421265e-01 9.188674688339233398e-01 1.799831390380859375e-01
6.133133769035339355e-01 -1.996459960937500000e+00 2.324955612421035767e-01 1.213512778282165527e+00 3.316419720649719238e-01
1.117617845535278320e+00 -1.718417882919311523e+00 3.777095079421997070e-01 1.196458339691162109e+00 1.619070321321487427e-01
9.619281888008117676e-01 -1.364343285560607910e+00 1.065108403563499451e-01 7.129105925559997559e-01 1.025502905249595642e-01
1.239458799362182617e+00 -1.514936566352844238e+00 -1.569392681121826172e-01 6.753076314926147461e-01 -4.145986437797546387e-01
1.352992057800292969e+00 -1.612554430961608887e+00 -3.693583887070417404e-03 1.012034893035888672e+00 -7.048820853233337402e-01
1.387088179588317871e+00 -1.776383757591247559e+00 -4.077408313751220703e-01 6.910740733146667480e-01 -3.165422976016998291e-01
9.833658933639526367e-01 -2.164849281311035156e+00 6.314440369606018066e-01 5.444435477256774902e-01 -9.797374010086059570e-01
-1.756732463836669922e-01 -8.926066160202026367e-01 3.722368180751800537e-01 1.062423735857009888e-01 -5.147129297256469727e-01
-1.570739895105361938e-01 -8.707026839256286621e-01 3.786602318286895752e-01 9.346579760313034058e-02 -5.217739939689636230e-01
3.577677905559539795e-01 -1.718300461769104004e+00 4.688180387020111084e-01 3.909316658973693848e-01 -3.785401582717895508e-01
5.097578167915344238e-01 -1.217304348945617676e+00 4.356800019741058350e-01 5.037734657526016235e-02 -2.473933100700378418e-01
4.470565617084503174e-01 -1.294564247131347656e+00 8.403497934341430664e-02 4.235347509384155273e-01 -1.004519388079643250e-01
-7.064443826675415039e-01 -1.310590505599975586e+00 -1.745988279581069946e-01 1.759497821331024170e-01 -3.243381083011627197e-01
-1.189207434654235840e+00 -1.720835804939270020e+00 -5.935602188110351562e-01 2.694583833217620850e-01 -1.634369045495986938e-01
-4.112660884857177734e-01 -1.374985814094543457e+00 -8.460717797279357910e-01 5.952129960060119629e-01 -1.534573733806610107e-01
-3.868196606636047363e-01 -1.792381882667541504e+00 -9.054425358772277832e-01 4.855225980281829834e-01 -2.878529131412506104e-01
-3.458993881940841675e-02 -1.859084486961364746e+00 -7.058706283569335938e-01 3.362946510314941406e-01 -4.309242069721221924e-01
-7.434958815574645996e-01 -1.913638234138488770e+00 -5.390462875366210938e-01 -5.551857948303222656e-01 -9.642919898033142090e-01
-1.891857504844665527e+00 -2.160109758377075195e+00 -3.660733699798583984e-01 -4.437562227249145508e-01 -2.222930788993835449e-01
-1.849739193916320801e+00 -2.197937011718750000e+00 -3.890397250652313232e-01 -4.623662233352661133e-01 -2.161379605531692505e-01
-9.088733196258544922e-01 -1.465116620063781738e+00 -3.438985347747802734e-01 -3.829483315348625183e-02 -5.435670018196105957e-01
-9.042018651962280273e-01 -1.467022299766540527e+00 -3.089778125286102295e-01 -6.293582916259765625e-02 -5.110750198364257812e-01
-4.808365106582641602e-01 -1.884878516197204590e+00 -9.535705298185348511e-02 -3.490170538425445557e-01 -3.286749720573425293e-01
-3.363579511642456055e-01 -1.141301155090332031e+00 -8.240470886230468750e-01 -1.166245460510253906e+00 -4.404138922691345215e-01
-5.195780396461486816e-01 -1.229622364044189453e+00 -8.350753784179687500e-01 -1.341178655624389648e+00 -6.530199050903320312e-01
7.318844199180603027e-01 -1.131625056266784668e+00 -3.582746088504791260e-01 5.957452207803726196e-02 3.338895440101623535e-01
1.089409366250038147e-01 -7.751184701919555664e-01 -5.196756720542907715e-01 -2.711005806922912598e-01 4.224889352917671204e-02
1.409935802221298218e-01 -6.989944577217102051e-01 -5.085493922233581543e-01 -2.751581370830535889e-01 9.154643863439559937e-02
3.175107836723327637e-01 -1.216864705085754395e+00 -7.433490753173828125e-01 -3.719289004802703857e-01 5.204902291297912598e-01
1.730167269706726074e-01 -1.159858465194702148e+00 -7.270340323448181152e-01 -5.568714737892150879e-01 4.308316707611083984e-01
1.531396657228469849e-01 -1.033337950706481934e+00 -8.392832875251770020e-01 -4.409831762313842773e-01 5.335824191570281982e-02
2.974220514297485352e-01 -2.114031791687011719e+00 7.627870440483093262e-01 -8.755679130554199219e-01 -5.631561279296875000e-01
-2.621877193450927734e-01 -1.342149496078491211e+00 1.502487063407897949e+00 -1.441677808761596680e+00 -1.813697665929794312e-01
-2.636990547180175781e-01 -1.465584635734558105e+00 1.467862248420715332e+00 -1.440753340721130371e+00 -4.429054260253906250e-01
-9.107492119073867798e-02 -1.348653554916381836e+00 1.315948724746704102e+00 -1.153197288513183594e+00 -2.224427014589309692e-01
-2.389501035213470459e-02 -1.388360261917114258e+00 7.648192644119262695e-01 -4.186036884784698486e-01 6.713449358940124512e-01
-1.070669591426849365e-01 -1.574937939643859863e+00 1.928349882364273071e-01 -1.238425746560096741e-01 8.091289997100830078e-01
-2.819347381591796875e-01 -1.653950452804565430e+00 6.243598088622093201e-02 -4.799937456846237183e-02 8.109807372093200684e-01
-2.624655961990356445e-01 -1.727683901786804199e+00 -8.819849789142608643e-02 -3.392600119113922119e-01 1.044076323509216309e+00
-3.948194980621337891e-01 -1.601000308990478516e+00 1.638311743736267090e-01 -3.621359169483184814e-01 7.515550851821899414e-01
-3.358124792575836182e-01 -1.650994420051574707e+00 -3.909533619880676270e-01 -1.402986764907836914e+00 1.306337952613830566e+00
-2.971437573432922363e-01 -1.682098507881164551e+00 -4.540967047214508057e-01 -1.581013917922973633e+00 1.083398342132568359e+00
-5.609953403472900391e-01 -1.467723846435546875e+00 -9.947551488876342773e-01 -7.432119250297546387e-01 1.037978529930114746e+00
-4.753867685794830322e-01 -1.041409254074096680e+00 2.602192386984825134e-02 -3.199778795242309570e-01 -4.883920401334762573e-02
-6.767042279243469238e-01 -8.204976916313171387e-01 2.496869117021560669e-01 -4.517830908298492432e-01 -1.513512432575225830e-01
-7.169125229120254517e-02 -3.344379663467407227e-01 1.696687787771224976e-01 -3.187779188156127930e-01 7.404713332653045654e-02
-7.968083769083023071e-02 -3.130359351634979248e-01 1.935155540704727173e-01 -3.003181815147399902e-01 5.113567039370536804e-02
-3.312022238969802856e-02 -3.906633853912353516e-01 1.706200540065765381e-01 -3.422868847846984863e-01 2.926229871809482574e-02
-9.494926333427429199e-01 -1.210893392562866211e+00 -1.042840361595153809e+00 5.351316928863525391e-02 2.763203084468841553e-01
1.525093615055084229e-01 -4.601972401142120361e-01 -8.653170466423034668e-01 -1.659913957118988037e-01 -4.848013818264007568e-01
3.766552805900573730e-01 -1.070879936218261719e+00 -8.073680996894836426e-01 1.414053440093994141e-01 -5.979123711585998535e-01
3.781081140041351318e-01 -1.062918424606323242e+00 -8.213666081428527832e-01 1.585409194231033325e-01 -6.076694726943969727e-01
3.781081140041351318e-01 -1.062918424606323242e+00 -8.213666081428527832e-01 1.585409194231033325e-01 -6.076694726943969727e-01
1.049711227416992188e+00 -1.306705355644226074e+00 -5.410074591636657715e-01 3.539231121540069580e-01 -1.816131919622421265e-01
7.464927434921264648e-01 -1.085255146026611328e+00 -4.365287721157073975e-01 3.650324046611785889e-01 -2.797373831272125244e-01
8.494895100593566895e-01 -1.071909666061401367e+00 -4.215109348297119141e-01 4.468585848808288574e-01 -2.341188043355941772e-01
8.936887979507446289e-01 -1.029492974281311035e+00 -5.042170882225036621e-01 4.281825721263885498e-01 -2.004705965518951416e-01
8.886183500289916992e-01 -9.866482019424438477e-01 -5.552741289138793945e-01 4.507405757904052734e-01 -1.778358668088912964e-01
6.627984642982482910e-01 -8.657810091972351074e-01 -4.297304749488830566e-01 6.326315402984619141e-01 -2.699427008628845215e-01
5.391512513160705566e-01 -8.317751288414001465e-01 -4.516927599906921387e-01 6.188288927078247070e-01 -1.902693063020706177e-01
-1.384295672178268433e-01 -7.338867783546447754e-01 -1.211147665977478027e+00 4.452705979347229004e-01 -1.622468233108520508e-01
2.327657490968704224e-02 -7.080608010292053223e-01 -8.400047421455383301e-01 3.910475075244903564e-01 2.708424068987369537e-02
1.338873058557510376e-02 -6.661267876625061035e-01 -1.041674494743347168e+00 4.901424348354339600e-01 -1.133878231048583984e-01
2.190202102065086365e-02 -6.582062840461730957e-01 -1.024944305419921875e+00 5.109676718711853027e-01 -1.142443865537643433e-01
-3.217667341232299805e-01 -9.527549743652343750e-01 -1.210693240165710449e+00 2.027606815099716187e-01 3.481828793883323669e-02
-1.959365159273147583e-01 -1.161593556404113770e+00 -1.463212013244628906e+00 -3.714841902256011963e-01 1.415208429098129272e-01
-1.212627962231636047e-01 -1.262327432632446289e+00 -1.662671566009521484e+00 -6.267073750495910645e-01 -5.637343972921371460e-02
2.963739633560180664e-01 -1.548524498939514160e+00 -1.042258977890014648e+00 -3.709014952182769775e-01 3.416148945689201355e-03
3.601855635643005371e-01 -1.564294219017028809e+00 -1.034798383712768555e+00 -5.385904312133789062e-01 2.969801425933837891e-02
-4.103646874427795410e-01 -1.955134630203247070e+00 -2.098210334777832031e+00 -3.498635888099670410e-01 2.944248616695404053e-01
-4.319324195384979248e-01 -1.995539903640747070e+00 -2.009219169616699219e+00 -4.023850858211517334e-01 1.772444546222686768e-01
-4.882021844387054443e-01 -1.185337185859680176e+00 -2.304514408111572266e+00 -3.626207113265991211e-01 1.783864051103591919e-01
-3.136120140552520752e-01 -1.253504037857055664e+00 -2.426676988601684570e+00 -4.618715941905975342e-01 6.514056026935577393e-02
-4.473616182804107666e-02 -1.649147748947143555e+00 -1.141717433929443359e+00 -8.201653361320495605e-01 6.356667280197143555e-01
5.373058319091796875e-01 -1.141037225723266602e+00 2.343806326389312744e-01 -1.480355858802795410e-01 1.258138716220855713e-01
1.195401072502136230e+00 -1.430480718612670898e+00 -2.929348945617675781e-01 2.253506034612655640e-01 1.534437090158462524e-01
1.161996483802795410e+00 -1.486165761947631836e+00 -3.024177253246307373e-01 2.438535839319229126e-01 8.322076499462127686e-02
1.584376454353332520e+00 -1.966338515281677246e+00 -2.212118804454803467e-01 3.902909159660339355e-01 3.869847953319549561e-02
3.181960880756378174e-01 -2.578654766082763672e+00 3.208137154579162598e-01 1.988702118396759033e-01 1.059583663940429688e+00
5.882081985473632812e-01 -1.241034865379333496e+00 1.071100473403930664e+00 2.275075018405914307e-01 4.644819349050521851e-02
-9.510161280632019043e-01 -1.106659054756164551e+00 2.130183935165405273e+00 -5.981303453445434570e-01 -6.066418886184692383e-01
-2.152753621339797974e-01 -9.907726049423217773e-01 2.025291919708251953e+00 -4.487442672252655029e-01 -5.023580789566040039e-01
4.071334898471832275e-01 -1.045589208602905273e+00 2.272113800048828125e+00 8.971302956342697144e-02 -5.488389134407043457e-01
4.005008935928344727e-01 -1.043132185935974121e+00 2.220378875732421875e+00 6.049210578203201294e-02 -6.513369679450988770e-01
3.913122415542602539e-01 -1.060731649398803711e+00 2.244428157806396484e+00 6.032841280102729797e-02 -5.943021774291992188e-01
8.345354199409484863e-01 -1.328657507896423340e+00 2.701986789703369141e+00 -1.573817878961563110e-01 -1.091138124465942383e-01
-3.637165725231170654e-01 -1.273626804351806641e+00 1.927153825759887695e+00 -3.091911077499389648e-01 -9.900540858507156372e-02
-5.314238071441650391e-01 -1.008604168891906738e+00 9.952343702316284180e-01 -4.543508291244506836e-01 -2.074245810508728027e-01
-2.304678410291671753e-01 -6.543526053428649902e-02 -4.241681098937988281e-01 -5.779595971107482910e-01 -3.197335898876190186e-01
1.292473375797271729e-01 -1.821092069149017334e-01 -5.985299348831176758e-01 -5.045522451400756836e-01 -3.173046708106994629e-01
3.729774653911590576e-01 -2.339185476303100586e-01 -6.411235928535461426e-01 -2.538482546806335449e-01 -5.621257424354553223e-02
2.719915211200714111e-01 -1.388418972492218018e-01 -6.688348650932312012e-01 -2.400168329477310181e-01 -1.245098933577537537e-01
2.810569107532501221e-01 -1.286889910697937012e-01 -6.599105596542358398e-01 -2.364075928926467896e-01 -1.374388784170150757e-01
-7.165391445159912109e-01 -1.601641923189163208e-01 -8.775030374526977539e-01 -6.799837350845336914e-01 -5.155875682830810547e-01
-6.435799002647399902e-01 -1.574623435735702515e-01 -9.382128119468688965e-01 -7.674506306648254395e-01 -5.292715430259704590e-01
-7.554103136062622070e-01 -4.079364538192749023e-01 -9.086686968803405762e-01 -5.528036952018737793e-01 -5.678112506866455078e-01
-7.823028564453125000e-01 -4.005212187767028809e-01 -1.160740017890930176e+00 -3.598305583000183105e-01 -4.735136628150939941e-01
-3.615354001522064209e-01 -1.024893373250961304e-01 -1.240383625030517578e+00 -3.443508446216583252e-01 -3.432520031929016113e-01
-4.473828673362731934e-01 2.774355709552764893e-01 -1.283537387847900391e+00 -1.042993664741516113e+00 -4.583097398281097412e-01
7.983419299125671387e-02 -1.714985445141792297e-02 -1.870349287986755371e+00 -1.452261686325073242e+00 -6.959283351898193359e-01
1.285278499126434326e-01 -2.666414342820644379e-02 -1.862118840217590332e+00 -1.452411532402038574e+00 -6.407295465469360352e-01
9.965123981237411499e-02 1.678137332201004028e-01 -1.821070313453674316e+00 -1.350366592407226562e+00 -7.294682264328002930e-01
4.322930276393890381e-01 3.729504346847534180e-01 -1.869791269302368164e+00 -1.155268311500549316e+00 -5.693665146827697754e-01
7.218543291091918945e-01 3.468802869319915771e-01 -1.460212469100952148e+00 -1.710196256637573242e+00 -8.108531236648559570e-01
7.199299931526184082e-01 2.777436077594757080e-01 -1.296160340309143066e+00 -1.489804387092590332e+00 -6.466628909111022949e-01
8.938373923301696777e-01 2.016669064760208130e-01 -1.448402762413024902e+00 -1.501312255859375000e+00 -7.887249588966369629e-01
7.002445459365844727e-01 1.767684966325759888e-01 -1.109924197196960449e+00 -1.445818781852722168e+00 -7.682150006294250488e-01
7.708181142807006836e-01 1.972752213478088379e-01 -1.120367169380187988e+00 -1.377359747886657715e+00 -6.604933738708496094e-01
7.539510726928710938e-01 2.132247984409332275e-01 -1.141030192375183105e+00 -1.361829996109008789e+00 -6.761196851730346680e-01
1.258241295814514160e+00 -1.381688594818115234e+00 9.164793491363525391e-01 1.010003924369812012e+00 -6.122173666954040527e-01
1.383588194847106934e+00 -1.817244291305541992e+00 1.214031219482421875e+00 1.018537044525146484e+00 -7.564764022827148438e-01
1.308417081832885742e+00 -1.825947046279907227e+00 1.290338039398193359e+00 9.526683092117309570e-01 -7.646648883819580078e-01
8.256411552429199219e-01 -1.788434028625488281e+00 1.377120018005371094e+00 7.542520165443420410e-01 -8.483550548553466797e-01
9.086648225784301758e-01 -1.735067129135131836e+00 1.539325237274169922e+00 9.297266602516174316e-01 -7.550742626190185547e-01
3.854603469371795654e-01 -1.937311053276062012e+00 9.091334342956542969e-01 6.960560679435729980e-01 -6.826511621475219727e-01
1.240166723728179932e-01 -1.582341432571411133e+00 2.353951632976531982e-01 3.393750190734863281e-01 -1.476638317108154297e-01
-1.041098475456237793e+00 -2.221339464187622070e+00 -8.309175372123718262e-01 1.122110962867736816e+00 1.798717677593231201e-01
2.336708456277847290e-01 -2.778364181518554688e+00 -2.332982122898101807e-01 1.125350713729858398e+00 2.992170155048370361e-01
1.071033775806427002e-01 -2.867759943008422852e+00 -3.839918673038482666e-01 1.154965400695800781e+00 1.450591385364532471e-01
3.073563873767852783e-01 -2.951024532318115234e+00 -1.340750306844711304e-01 1.124737977981567383e+00 -1.349028944969177246e-02
1.797319352626800537e-01 -2.958668470382690430e+00 2.019048854708671570e-02 1.447685360908508301e+00 -4.806253015995025635e-01
3.708887398242950439e-01 -3.143908500671386719e+00 2.971611320972442627e-01 1.510924100875854492e+00 -3.183095455169677734e-01
3.709228634834289551e-01 -3.617534637451171875e+00 5.045616999268531799e-02 1.690358281135559082e+00 -5.786585807800292969e-01
4.010690152645111084e-01 -3.137316942214965820e+00 -1.614423543214797974e-01 1.179225564002990723e+00 -1.176987528800964355e+00
3.553940951824188232e-01 -2.984819889068603516e+00 -1.251270025968551636e-01 1.354665160179138184e+00 -9.432590603828430176e-01
3.103489875793457031e-01 -2.857783794403076172e+00 -2.709172964096069336e-01 1.487559914588928223e+00 -9.235538840293884277e-01
1.127279847860336304e-01 -2.765210628509521484e+00 -3.098092377185821533e-01 1.302264571189880371e+00 -9.573419094085693359e-01
1.274866610765457153e-01 -2.088338851928710938e+00 3.826740384101867676e-01 5.498725175857543945e-01 -2.634377181529998779e-01
-1.471527945250272751e-02 -1.615106344223022461e+00 -1.265895843505859375e+00 7.463825941085815430e-01 -3.704719543457031250e-01
-8.237059414386749268e-02 -1.594070792198181152e+00 -1.273790121078491211e+00 7.862727046012878418e-01 -2.872688770294189453e-01
1.401606388390064240e-02 -1.924380660057067871e+00 -1.468021869659423828e+00 1.156839370727539062e+00 -3.764611780643463135e-01
5.473354086279869080e-02 -1.521073460578918457e+00 -8.312281370162963867e-01 3.322756588459014893e-01 -4.168949723243713379e-01
8.299371600151062012e-02 -1.659426212310791016e+00 -8.740618228912353516e-01 1.882917732000350952e-01 -3.590310513973236084e-01
1.940144300460815430e-01 -1.786891818046569824e+00 -7.309473156929016113e-01 -2.532163560390472412e-01 -2.259026765823364258e-01
-1.930558979511260986e-01 -2.185891866683959961e+00 3.063874542713165283e-01 -1.730963468551635742e+00 -5.405625104904174805e-01
-6.558736562728881836e-01 -2.108207225799560547e+00 -4.912450164556503296e-02 -1.565605044364929199e+00 -2.299237996339797974e-01
-5.996683239936828613e-01 -2.608160972595214844e+00 -6.357302665710449219e-01 -1.368281126022338867e+00 2.512153387069702148e-01
-1.128460168838500977e+00 -1.915601849555969238e+00 1.334897577762603760e-01 -1.287728309631347656e+00 3.066461086273193359e-01
-1.374948501586914062e+00 -1.923478841781616211e+00 -2.383001148700714111e-01 -1.341965079307556152e+00 -4.631724059581756592e-01
-1.393840074539184570e+00 -2.376910209655761719e+00 -6.143696308135986328e-01 -1.552263021469116211e+00 -8.201566338539123535e-02
-1.124747276306152344e+00 -2.043797731399536133e+00 1.480280011892318726e-01 -1.101639032363891602e+00 -5.737590193748474121e-01
-1.671491265296936035e+00 -1.516727566719055176e+00 -2.457952797412872314e-01 -1.124332785606384277e+00 -9.083181619644165039e-01
-1.217495560646057129e+00 -5.443251729011535645e-01 -1.177199125289916992e+00 -6.073939800262451172e-01 -1.955054104328155518e-01
-1.189952135086059570e+00 -8.439814448356628418e-01 -5.017818808555603027e-01 -6.801085472106933594e-01 -5.311439037322998047e-01
-1.083911299705505371e+00 -7.826079726219177246e-01 -5.781674385070800781e-01 -7.204353213310241699e-01 -6.546808481216430664e-01
-1.113445878028869629e+00 -9.029473662376403809e-01 -6.787312626838684082e-01 -1.224509119987487793e+00 -4.752288162708282471e-01
-1.130170226097106934e+00 -6.629899144172668457e-01 -6.205011010169982910e-01 -1.113262772560119629e+00 -5.121411681175231934e-01
-1.168679475784301758e+00 -6.211057305335998535e-01 -5.011134743690490723e-01 -9.279115200042724609e-01 -4.095449149608612061e-01
-1.386083483695983887e+00 -5.344532132148742676e-01 -4.577805399894714355e-01 -1.019738435745239258e+00 -2.371350973844528198e-01
-9.330282807350158691e-01 -9.440159201622009277e-01 2.247151434421539307e-01 -6.393848061561584473e-01 -9.514840692281723022e-02
-1.174829602241516113e+00 -2.071950912475585938e+00 -1.823376715183258057e-01 -9.679429531097412109e-01 -1.323486864566802979e-01
-8.279960155487060547e-01 -1.840085625648498535e+00 7.450639456510543823e-02 -1.362524151802062988e+00 -1.292411386966705322e-01
-1.584317803382873535e+00 -1.902074813842773438e+00 1.131964445114135742e+00 -3.426471948623657227e-01 7.796679437160491943e-02
-1.568432092666625977e+00 -1.918827176094055176e+00 1.137139797210693359e+00 -3.513835370540618896e-01 5.961359292268753052e-02
-1.470534920692443848e+00 -2.048965930938720703e+00 1.130890607833862305e+00 -3.163672089576721191e-01 2.889139205217361450e-02
9.770756363868713379e-01 -7.684339284896850586e-01 -1.599918156862258911e-01 4.847158491611480713e-01 -1.157559528946876526e-01
8.760346174240112305e-01 -7.653284668922424316e-01 -1.492373198270797729e-01 4.322059750556945801e-01 -9.150052815675735474e-02
5.294713377952575684e-01 -1.205841660499572754e+00 3.033978343009948730e-01 9.217641353607177734e-01 -1.289743632078170776e-01
-4.577641487121582031e-01 -1.541075110435485840e+00 6.066995263099670410e-01 3.962977826595306396e-01 4.469592571258544922e-01
-4.748456478118896484e-01 -1.446694970130920410e+00 6.061040759086608887e-01 4.155484735965728760e-01 4.376242458820343018e-01
-5.700767636299133301e-01 -1.531493782997131348e+00 5.098357200622558594e-01 4.845931828022003174e-01 2.988750338554382324e-01
-4.849637299776077271e-02 -2.010419607162475586e+00 1.130500882863998413e-01 1.104841709136962891e+00 1.444346010684967041e-01
1.583696343004703522e-02 -2.293063879013061523e+00 -6.873956918716430664e-01 1.607500314712524414e+00 -4.795813560485839844e-01
7.474812269210815430e-01 -2.177622556686401367e+00 7.091618180274963379e-01 7.073579430580139160e-01 5.655134320259094238e-01
5.021343231201171875e-01 -2.161804199218750000e+00 5.013349652290344238e-01 3.109971582889556885e-01 1.103518307209014893e-01
-1.244105815887451172e+00 -8.203827738761901855e-01 -1.109104633331298828e+00 -3.016671538352966309e-01 2.049073949456214905e-02
-1.085398912429809570e+00 -1.039637565612792969e+00 -1.380414485931396484e+00 -7.217202335596084595e-02 1.560284048318862915e-01
-1.339807629585266113e+00 -1.024469256401062012e+00 -1.266788363456726074e+00 -1.590351611375808716e-01 7.825912907719612122e-03
-1.304566979408264160e+00 -9.677988886833190918e-01 -1.370724558830261230e+00 -3.896099627017974854e-01 -6.760047376155853271e-02
1.520141661167144775e-01 -9.081815481185913086e-01 -1.921267509460449219e+00 -7.096961736679077148e-01 -5.602899007499217987e-03
1.306245177984237671e-01 -9.257487654685974121e-01 -1.837160825729370117e+00 -7.885270714759826660e-01 9.143858402967453003e-02
7.616569995880126953e-01 -1.833931565284729004e+00 -1.015481710433959961e+00 -6.262365579605102539e-01 -4.122627153992652893e-02
7.096509933471679688e-01 -1.885300636291503906e+00 -7.752452492713928223e-01 -6.987310051918029785e-01 -6.887999176979064941e-02
1.834797620773315430e+00 -1.095035910606384277e+00 -1.398491978645324707e+00 -1.487243890762329102e+00 -7.084823250770568848e-01
8.622283339500427246e-01 -2.431058168411254883e+00 -4.276700913906097412e-01 -1.650838181376457214e-02 3.827944099903106689e-01
1.653971225023269653e-01 -4.712485969066619873e-01 -1.080365896224975586e+00 -6.632350683212280273e-01 -5.385757088661193848e-01
1.570668518543243408e-01 -5.007456541061401367e-01 -1.007007360458374023e+00 -6.766018271446228027e-01 -2.429487556219100952e-01
5.237706303596496582e-01 -4.411860108375549316e-01 -4.782547056674957275e-01 -1.651933640241622925e-01 -3.576869964599609375e-01
5.588434934616088867e-01 -4.065625667572021484e-01 -6.295433044433593750e-01 -3.029937148094177246e-01 -1.913720220327377319e-01
7.209930419921875000e-01 -7.300300002098083496e-01 -6.161381006240844727e-01 -2.176587581634521484e-01 -4.627687036991119385e-01
6.984130740165710449e-01 -6.907843947410583496e-01 -3.227098584175109863e-01 -5.682882666587829590e-01 -4.282915890216827393e-01
-4.109001904726028442e-02 -5.329146981239318848e-01 -4.029625356197357178e-01 -4.776969850063323975e-01 -2.802711725234985352e-01
-1.029631495475769043e-01 -6.322833299636840820e-01 -3.355075120925903320e-01 -3.902038633823394775e-01 -2.200860083103179932e-01
-1.557473689317703247e-01 -6.153049468994140625e-01 -3.278806507587432861e-01 -4.305121898651123047e-01 -1.840090304613113403e-01
-4.356004893779754639e-01 -8.581142425537109375e-01 4.438818991184234619e-01 -2.467060685157775879e-01 -2.353762984275817871e-01
-4.163975417613983154e-01 -1.028965234756469727e+00 1.405423730611801147e-01 -3.598864674568176270e-01 -6.567206382751464844e-01
-7.102835923433303833e-02 -1.090350151062011719e+00 -8.247257769107818604e-02 -7.251326441764831543e-01 -9.629064798355102539e-01
-1.713216155767440796e-01 -1.071435093879699707e+00 1.919758170843124390e-01 -8.098220825195312500e-01 -9.287942051887512207e-01
-1.205492496490478516e+00 -8.401942253112792969e-01 3.651341497898101807e-01 -1.050726056098937988e+00 -1.031109929084777832e+00
-1.112678527832031250e+00 -8.540209531784057617e-01 3.424822688102722168e-01 -1.079285383224487305e+00 -9.963464140892028809e-01
-1.067094206809997559e+00 -9.304724931716918945e-01 3.341945707798004150e-01 -1.065654754638671875e+00 -1.008419394493103027e+00
-7.496448159217834473e-01 -9.688693284988403320e-01 5.833974480628967285e-01 -1.214396953582763672e+00 -9.643638134002685547e-01
-6.193161010742187500e-01 -1.032508611679077148e+00 7.346394658088684082e-01 -1.574990034103393555e+00 -7.236875295639038086e-01
2.915800809860229492e-01 -1.000007510185241699e+00 3.023031651973724365e-01 -1.167570590972900391e+00 -7.762898802757263184e-01
5.527525767683982849e-02 -8.258489966392517090e-01 -1.086833715438842773e+00 -6.641742587089538574e-01 -5.912033915519714355e-01
1.336510628461837769e-01 -7.330418825149536133e-01 -1.346018791198730469e+00 -5.054083466529846191e-01 -5.153636336326599121e-01
6.007996946573257446e-02 -7.522429227828979492e-01 -1.183153748512268066e+00 -7.884166240692138672e-01 -3.520468175411224365e-01
-4.802792966365814209e-01 -4.905802309513092041e-01 -1.404087185859680176e+00 -1.254427790641784668e+00 -7.896149158477783203e-01
-6.205546259880065918e-01 -6.366369724273681641e-01 -1.766007781028747559e+00 -1.416949272155761719e+00 -9.451967477798461914e-01
-6.256766319274902344e-01 -6.946306824684143066e-01 -1.717057943344116211e+00 -1.484820008277893066e+00 -8.518512845039367676e-01
-1.400022208690643311e-01 -1.841290235519409180e+00 1.156643152236938477e+00 -4.366376996040344238e-02 -1.315613746643066406e+00
-1.758597791194915771e-01 -2.052835464477539062e+00 9.001129865646362305e-01 -2.628884315490722656e-01 -1.128456592559814453e+00
-8.099818229675292969e-02 -1.966532230377197266e+00 9.239332675933837891e-01 -2.065264135599136353e-01 -1.149711728096008301e+00
-9.110461920499801636e-02 -1.120006918907165527e+00 1.008000612258911133e+00 -9.278545975685119629e-01 -1.057820200920104980e+00
7.084453701972961426e-01 -1.252320289611816406e+00 -8.462013602256774902e-01 -7.133270502090454102e-01 -3.965668082237243652e-01
6.744480133056640625e-01 -1.069709897041320801e+00 -9.507125020027160645e-01 -5.565053820610046387e-01 -7.509382367134094238e-01
-2.263982594013214111e-01 -1.587966799736022949e+00 -1.841268241405487061e-01 -2.805429399013519287e-01 -6.997817754745483398e-01
2.636127173900604248e-01 -1.822283148765563965e+00 2.167339324951171875e-01 -1.772995591163635254e-01 -8.895849585533142090e-01
-8.573667407035827637e-01 -1.511082053184509277e+00 1.289607167243957520e+00 -4.498480558395385742e-01 -9.968925118446350098e-01
-6.302440762519836426e-01 -1.702830433845520020e+00 1.236773133277893066e+00 -5.281918048858642578e-01 -9.755337238311767578e-01
-3.942742049694061279e-01 -1.160871863365173340e+00 -9.102875590324401855e-01 -4.438072144985198975e-01 -6.520383954048156738e-01
-1.411116123199462891e-01 -1.196488022804260254e+00 -9.669919013977050781e-01 -6.490609049797058105e-01 -6.675885915756225586e-01
-3.210459649562835693e-01 -1.165941238403320312e+00 -7.235187888145446777e-01 -7.704383730888366699e-01 -5.559237599372863770e-01
-1.007045060396194458e-01 -1.703678727149963379e+00 -1.918793618679046631e-01 -1.091217875480651855e+00 -7.194278240203857422e-01
-9.544423781335353851e-03 -1.904239177703857422e+00 -8.787908405065536499e-02 -1.030465960502624512e+00 -8.697025179862976074e-01
-5.349192023277282715e-01 -1.762181043624877930e+00 4.365594983100891113e-01 -1.869280815124511719e+00 -1.357705116271972656e+00
2.057389169931411743e-01 -1.507543802261352539e+00 4.159354567527770996e-01 -1.700737833976745605e+00 -1.018871188163757324e+00
-6.906263828277587891e-01 -1.794144868850708008e+00 1.552176624536514282e-01 -1.566378235816955566e+00 -1.396445631980895996e+00
-5.779967308044433594e-01 -1.325356841087341309e+00 7.069830596446990967e-02 -5.205006599426269531e-01 -1.260142326354980469e+00
-5.473298430442810059e-01 -1.398574113845825195e+00 1.155629530549049377e-01 -5.523996949195861816e-01 -1.256013631820678711e+00
-5.609892010688781738e-01 -1.332378029823303223e+00 1.387679427862167358e-01 -5.369476079940795898e-01 -1.270918726921081543e+00
-5.342565178871154785e-01 -1.241583704948425293e+00 3.270115852355957031e-01 -3.057161569595336914e-01 -8.417497873306274414e-01
6.743773818016052246e-01 -2.027032136917114258e+00 3.250785470008850098e-01 6.442273259162902832e-01 -1.416794300079345703e+00
4.794611036777496338e-01 -1.678381562232971191e+00 3.917190432548522949e-01 3.376577496528625488e-01 -1.152752041816711426e+00
3.749851882457733154e-01 -1.588427662849426270e+00 5.344653129577636719e-01 5.460726022720336914e-01 -1.121077775955200195e+00
3.560113906860351562e-01 -1.764401793479919434e+00 -6.787828207015991211e-01 4.609237015247344971e-01 -7.152941226959228516e-01
2.881084978580474854e-01 -2.215510129928588867e+00 -2.511671483516693115e-01 1.994269490242004395e-01 -7.515575289726257324e-01
2.210970073938369751e-01 -2.090848207473754883e+00 3.657727316021919250e-02 2.470501065254211426e-01 -1.068252205848693848e+00
-6.104114651679992676e-01 -1.894174098968505859e+00 -1.034657478332519531e+00 7.540524601936340332e-01 -5.242457985877990723e-01
-3.633381128311157227e-01 -1.771589756011962891e+00 -5.845877528190612793e-01 8.021240830421447754e-01 -3.652072548866271973e-01
2.526844441890716553e-01 -1.141565322875976562e+00 -2.356976419687271118e-01 -1.481142174452543259e-02 -5.701399445533752441e-01
7.465559989213943481e-02 -2.016714096069335938e+00 -5.581563711166381836e-01 1.743387430906295776e-01 -6.766955256462097168e-01
8.397719264030456543e-02 -2.153223514556884766e+00 -7.259884476661682129e-01 1.125300750136375427e-01 -5.724515318870544434e-01
-2.028345912694931030e-01 -1.949188232421875000e+00 -1.034055948257446289e+00 1.717205047607421875e-01 -6.391397118568420410e-01
-2.036868184804916382e-01 -1.897127270698547363e+00 -9.216422438621520996e-01 1.012344434857368469e-01 -8.553333878517150879e-01
2.228664457798004150e-01 -1.999483108520507812e+00 -3.849007785320281982e-01 7.925101369619369507e-02 -1.142523407936096191e+00
2.001460045576095581e-01 -1.956634640693664551e+00 -2.189732789993286133e-01 1.079208701848983765e-01 -1.085783958435058594e+00
-4.164071381092071533e-01 -1.388605594635009766e+00 8.613666146993637085e-02 -3.583435118198394775e-01 -1.289316534996032715e+00
-6.147084832191467285e-01 -1.577971458435058594e+00 3.280892223119735718e-02 -2.954277694225311279e-01 -1.304035544395446777e+00
-5.692470669746398926e-01 -1.245049238204956055e+00 2.539427280426025391e-01 -4.207526445388793945e-01 -9.408402442932128906e-01
-4.657088816165924072e-01 -1.202525019645690918e+00 1.289324015378952026e-01 -5.658577084541320801e-01 -8.057521581649780273e-01
6.039241701364517212e-02 -6.919693946838378906e-01 -1.333925247192382812e+00 -9.833571314811706543e-01 -6.111870408058166504e-01
-3.977164998650550842e-02 -7.110530734062194824e-01 -1.267681241035461426e+00 -7.335634231567382812e-01 -4.313412308692932129e-01
-7.646944522857666016e-01 -1.074953675270080566e+00 -1.292070627212524414e+00 1.307197064161300659e-01 4.640136659145355225e-02
-8.381496667861938477e-01 -1.052122473716735840e+00 -1.259871602058410645e+00 2.223027795553207397e-01 8.611051365733146667e-03
8.796690404415130615e-02 -1.507439136505126953e+00 4.142147898674011230e-01 2.427132278680801392e-01 5.856653451919555664e-01
-1.080339699983596802e-01 -1.528444051742553711e+00 1.593130230903625488e-01 1.158347874879837036e-01 6.597270369529724121e-01
-1.183007284998893738e-01 -1.521644353866577148e+00 1.560779511928558350e-01 1.202395930886268616e-01 6.780115365982055664e-01
8.052399754524230957e-02 -1.852965950965881348e+00 6.071315407752990723e-01 -2.085945308208465576e-01 8.002010583877563477e-01
9.719215035438537598e-01 -1.671389818191528320e+00 6.918670535087585449e-01 -4.288968816399574280e-02 7.578281164169311523e-01
7.883434891700744629e-01 -2.073251247406005859e+00 1.731897592544555664e+00 5.766180157661437988e-01 2.809050083160400391e-01
8.231686949729919434e-01 -2.126592159271240234e+00 1.627384185791015625e+00 6.779302954673767090e-01 3.343862891197204590e-01
9.835456609725952148e-01 -2.228654384613037109e+00 1.910122752189636230e+00 6.615114808082580566e-01 4.015527963638305664e-01
-2.450639754533767700e-01 -1.586661934852600098e+00 -1.972982645034790039e+00 -2.146802991628646851e-01 -6.389777064323425293e-01
-3.502480983734130859e-01 -2.060612916946411133e+00 -2.354041337966918945e+00 -2.141593545675277710e-01 -8.685667514801025391e-01
-3.553062379360198975e-01 -2.292201280593872070e+00 -2.911816358566284180e+00 -4.611165821552276611e-01 -6.206419467926025391e-01
-3.863656222820281982e-01 -2.146192550659179688e+00 -2.656325578689575195e+00 -4.727573692798614502e-01 -7.009375095367431641e-01
-6.484949588775634766e-01 -2.312439680099487305e+00 -2.497298955917358398e+00 5.639577656984329224e-02 -5.482909083366394043e-01
-1.869554519653320312e+00 -2.728400230407714844e+00 -1.395293116569519043e+00 1.170327439904212952e-01 -3.882463276386260986e-01
-1.821564912796020508e+00 -3.483621120452880859e+00 -1.034691333770751953e+00 7.013549655675888062e-02 -3.440068960189819336e-01
-2.134392499923706055e+00 -3.555362701416015625e+00 -5.562033057212829590e-01 1.879927515983581543e-02 -5.267776250839233398e-01
-1.190215349197387695e+00 -3.096810340881347656e+00 3.844547867774963379e-01 -2.920193076133728027e-01 -1.355872392654418945e+00
-1.567384719848632812e+00 -2.325024604797363281e+00 1.032597661018371582e+00 -9.541602134704589844e-01 -2.022603899240493774e-01
-1.662256717681884766e+00 -1.863020181655883789e+00 7.334143519401550293e-01 -9.597504138946533203e-01 8.715169131755828857e-02
-1.922863960266113281e+00 -2.199599027633666992e+00 1.156479269266128540e-01 -6.411021947860717773e-01 -4.396788179874420166e-01
8.180575966835021973e-01 -2.143513679504394531e+00 -1.519040465354919434e-01 -1.452598422765731812e-01 1.152654051780700684e+00
7.927734851837158203e-01 -2.076266050338745117e+00 -2.850468158721923828e-01 -1.458633877336978912e-02 1.139382958412170410e+00
7.799807190895080566e-01 -2.105159759521484375e+00 -2.578986287117004395e-01 -2.995866909623146057e-02 1.159121394157409668e+00
1.326119303703308105e+00 -2.628981113433837891e+00 -5.722954869270324707e-01 -1.872543394565582275e-01 1.172117233276367188e+00
1.567275762557983398e+00 -2.594732046127319336e+00 -5.236550569534301758e-01 -2.515396475791931152e-01 6.902555823326110840e-01
5.105761885643005371e-01 -1.620986700057983398e+00 2.227963358163833618e-01 8.935262560844421387e-01 -5.762625932693481445e-01
5.360951423645019531e-01 -1.302085161209106445e+00 2.750832736492156982e-01 5.933343172073364258e-01 -2.233705967664718628e-01
5.931089520454406738e-01 -5.662051439285278320e-01 5.959062576293945312e-01 4.462220519781112671e-02 -1.011539921164512634e-01
3.303177952766418457e-01 -5.575786828994750977e-01 6.436590552330017090e-01 -6.302019953727722168e-02 -3.234047293663024902e-01
2.322249263525009155e-01 -6.523858308792114258e-01 6.571623086929321289e-01 -1.181822866201400757e-01 -2.421042025089263916e-01
3.618308305740356445e-01 -3.996205329895019531e-01 5.015495419502258301e-01 -1.994345635175704956e-01 -1.818236708641052246e-01
3.618308305740356445e-01 -3.996205329895019531e-01 5.015495419502258301e-01 -1.994345635175704956e-01 -1.818236708641052246e-01
-2.528485357761383057e-01 -1.527151107788085938e+00 -7.434673309326171875e-01 3.515581786632537842e-01 -1.794893294572830200e-01
-1.389571070671081543e+00 -1.106838941574096680e+00 -5.646631121635437012e-01 -5.790743231773376465e-01 -2.775045037269592285e-01
-1.201467037200927734e+00 -1.083651065826416016e+00 -1.268389672040939331e-01 -1.152061462402343750e+00 -4.720905721187591553e-01
-1.318217396736145020e+00 -1.175731301307678223e+00 -5.902701988816261292e-03 -9.747231602668762207e-01 -4.757035076618194580e-01
-1.451874256134033203e+00 -1.096616864204406738e+00 -1.018487811088562012e-01 -1.282736182212829590e+00 -5.424701571464538574e-01
-1.408556580543518066e+00 -9.700486063957214355e-01 -5.868827104568481445e-01 -1.161485433578491211e+00 -2.530057430267333984e-01
-1.650139212608337402e+00 -8.752782344818115234e-01 -3.625562191009521484e-01 -1.097876071929931641e+00 1.261790096759796143e-01
-4.002166092395782471e-01 -1.364585757255554199e+00 2.446869164705276489e-01 -6.981396675109863281e-01 9.351769089698791504e-02
-3.609459102153778076e-01 -1.525746703147888184e+00 1.706811040639877319e-01 -7.825395464897155762e-01 -1.759313791990280151e-02
-1.798937201499938965e+00 -1.904532194137573242e+00 4.884527325630187988e-01 -1.140817880630493164e+00 6.944819688796997070e-01
-1.926704049110412598e+00 -1.779599189758300781e+00 5.255901813507080078e-01 -1.334420442581176758e+00 6.286114454269409180e-01
-1.502006173133850098e+00 -2.673241376876831055e+00 -8.394762873649597168e-01 9.388799071311950684e-01 -2.810187339782714844e-01
-1.006975889205932617e+00 -1.909995913505554199e+00 -1.166189193725585938e+00 5.042289495468139648e-01 -4.021050333976745605e-01
1.155211210250854492e+00 8.857242465019226074e-01 -1.974625945091247559e+00 -6.109224557876586914e-01 -4.307482242584228516e-01
1.149000048637390137e+00 8.828430771827697754e-01 -1.924415707588195801e+00 -5.896483063697814941e-01 -4.876074492931365967e-01
9.111804366111755371e-01 6.905058622360229492e-01 -2.358374118804931641e+00 -2.157264351844787598e-01 -2.090214937925338745e-01
8.939960598945617676e-01 6.894623637199401855e-01 -2.510685682296752930e+00 -2.932969033718109131e-01 -2.162037491798400879e-01
7.561720609664916992e-01 6.254774332046508789e-01 -2.676937818527221680e+00 -3.173782229423522949e-01 -4.291520416736602783e-01
9.366702437400817871e-01 6.394972205162048340e-01 -2.500448465347290039e+00 -3.004551231861114502e-01 -4.296388626098632812e-01
1.195476889610290527e+00 1.091917634010314941e+00 -2.766036748886108398e+00 -3.851019740104675293e-01 -2.940064966678619385e-01
1.101585388183593750e+00 1.098297476768493652e+00 -2.715402841567993164e+00 -3.361697196960449219e-01 -3.755735158920288086e-01
8.649973273277282715e-01 1.129852652549743652e+00 -2.400033235549926758e+00 -4.194397032260894775e-01 -2.756567597389221191e-01
8.634279370307922363e-01 1.161391377449035645e+00 -2.384971857070922852e+00 -3.961126208305358887e-01 -2.756462693214416504e-01
7.207375168800354004e-01 1.292895674705505371e+00 -2.211952209472656250e+00 -4.634905755519866943e-01 -2.421228140592575073e-01
8.882052898406982422e-01 9.234923124313354492e-01 -2.446493625640869141e+00 -4.873338937759399414e-01 -1.464142501354217529e-01
1.127570033073425293e+00 9.352325797080993652e-01 -2.439776182174682617e+00 -3.818463683128356934e-01 -2.303819656372070312e-01
7.594261169433593750e-01 4.328064322471618652e-01 -1.692757606506347656e+00 -5.535526275634765625e-01 -2.459200024604797363e-01
7.827349901199340820e-01 4.326913654804229736e-01 -1.701950788497924805e+00 -5.550407171249389648e-01 -2.002837657928466797e-01
8.801525235176086426e-01 5.556510686874389648e-01 -2.327187538146972656e+00 -6.222183704376220703e-01 -3.883163034915924072e-01
1.399942487478256226e-02 -2.674316763877868652e-01 -1.679837346076965332e+00 -7.241476178169250488e-01 -4.628391265869140625e-01
-8.446553349494934082e-02 -1.348367929458618164e-01 -1.602415204048156738e+00 -6.262277960777282715e-01 -5.838438868522644043e-01
1.056725502014160156e+00 -7.538575679063796997e-02 -1.848026752471923828e+00 -5.011930465698242188e-01 -4.440270662307739258e-01
9.137886762619018555e-01 -1.536414921283721924e-01 -2.562375545501708984e+00 -3.422159850597381592e-01 -5.844857692718505859e-01
1.609120249748229980e+00 -4.449186325073242188e-01 -4.023659825325012207e-01 -3.548072874546051025e-01 -5.547651648521423340e-01
1.609599471092224121e+00 -4.729172885417938232e-01 -4.263765215873718262e-01 -4.089094400405883789e-01 -5.003806948661804199e-01
1.645687937736511230e+00 -4.965290129184722900e-01 -4.019883573055267334e-01 -3.561484217643737793e-01 -5.286827087402343750e-01
1.656378865242004395e+00 -4.961514472961425781e-01 -3.691068589687347412e-01 -3.501893579959869385e-01 -5.077994465827941895e-01
1.950226306915283203e+00 -4.305344820022583008e-01 -3.408113420009613037e-01 -3.943143486976623535e-01 -6.732686161994934082e-01
1.818986654281616211e+00 -4.587707817554473877e-01 -3.458985388278961182e-01 -4.445545971393585205e-01 -6.396691203117370605e-01
8.210111856460571289e-01 -2.647601366043090820e+00 6.207183003425598145e-01 7.711200416088104248e-02 -1.216388702392578125e+00
1.010551571846008301e+00 -2.286980867385864258e+00 -1.267143636941909790e-01 -6.720765233039855957e-01 -7.968631982803344727e-01
7.040142416954040527e-01 -1.986342072486877441e+00 7.892985939979553223e-01 -1.112162947654724121e+00 -4.817664623260498047e-01
7.638747096061706543e-01 -1.919950723648071289e+00 8.537158966064453125e-01 -4.056050479412078857e-01 -4.264796152710914612e-03
4.235580861568450928e-01 -2.041507244110107422e+00 6.169583797454833984e-01 -3.765192329883575439e-01 -1.664164364337921143e-01
5.835627317428588867e-01 -1.979619026184082031e+00 7.638461589813232422e-01 9.292668104171752930e-02 -2.665696144104003906e-01
2.065674588084220886e-02 -2.119014024734497070e+00 5.221446752548217773e-01 -4.410575702786445618e-02 -5.091959834098815918e-01
2.062378637492656708e-02 -2.163592815399169922e+00 6.257941722869873047e-01 -1.105846315622329712e-01 -4.985431134700775146e-01
1.418061971664428711e+00 -2.223717689514160156e+00 -1.374249011278152466e-01 -4.116958081722259521e-01 -3.167486786842346191e-01
9.609536528587341309e-01 -2.263344526290893555e+00 6.886344552040100098e-01 -1.104559302330017090e-01 -2.998599410057067871e-01
1.309586644172668457e+00 -2.540901184082031250e+00 1.589631438255310059e-01 -7.612720727920532227e-01 -3.235742151737213135e-01
1.573586165904998779e-01 -1.584598302841186523e+00 -1.797070026397705078e+00 -2.487029135227203369e-01 -8.121601343154907227e-01
1.469477117061614990e-01 -6.228839159011840820e-01 -2.800623178482055664e-01 -1.887920498847961426e+00 -1.207177281379699707e+00
3.513880670070648193e-01 -5.459391474723815918e-01 -5.754624009132385254e-01 -1.756891965866088867e+00 -1.177697539329528809e+00
1.467437744140625000e+00 -9.991782158613204956e-02 -1.016434192657470703e+00 -1.674564838409423828e+00 -8.561179041862487793e-01
1.411533951759338379e+00 1.231029406189918518e-01 -1.006649732589721680e+00 -1.542984843254089355e+00 -7.872468829154968262e-01
1.452934026718139648e+00 8.133266866207122803e-02 -1.044433236122131348e+00 -1.559744358062744141e+00 -7.777257561683654785e-01
1.495266914367675781e+00 1.062915772199630737e-01 -1.006623506546020508e+00 -1.481076002120971680e+00 -7.911478281021118164e-01
4.780197143554687500e-01 -1.862586498260498047e+00 1.431178599596023560e-01 3.570815548300743103e-02 -8.558315634727478027e-01
4.742906689643859863e-01 -9.439584016799926758e-01 -1.364421546459197998e-01 -3.039594292640686035e-01 -9.418138861656188965e-01
4.831758737564086914e-01 -9.299751520156860352e-01 -1.309280246496200562e-01 -3.117036521434783936e-01 -9.700978398323059082e-01
-9.057528972625732422e-01 -1.166146755218505859e+00 6.732938438653945923e-02 -6.259328722953796387e-01 -8.364133834838867188e-01
-2.965227067470550537e-01 -1.590748786926269531e+00 5.188337564468383789e-01 -1.113408446311950684e+00 -1.009236097335815430e+00
-3.270945847034454346e-01 -1.703009843826293945e+00 -9.908268228173255920e-03 -1.207819819450378418e+00 -1.606732845306396484e+00
-1.968526542186737061e-01 -1.642203569412231445e+00 -2.086821012198925018e-02 -1.029527068138122559e+00 -1.488829016685485840e+00
2.579862475395202637e-01 -2.277375221252441406e+00 1.116723537445068359e+00 -7.966753840446472168e-02 -1.582520008087158203e+00
1.141530632972717285e+00 -1.540784239768981934e+00 1.004339814186096191e+00 -4.205321669578552246e-01 -1.396738529205322266e+00
6.155730485916137695e-01 -9.996597170829772949e-01 9.060654640197753906e-01 -7.357553243637084961e-01 2.937579713761806488e-02
6.228700876235961914e-01 -1.013609528541564941e+00 9.094901084899902344e-01 -7.419219613075256348e-01 2.744604088366031647e-02
7.879486680030822754e-01 -8.178200125694274902e-01 9.783765673637390137e-01 -6.792912483215332031e-01 -1.533257514238357544e-01
2.142737358808517456e-01 -1.615762352943420410e+00 2.195726484060287476e-01 -6.339030861854553223e-01 -7.974324375391006470e-02
3.172752261161804199e-01 -1.334096908569335938e+00 2.636852860450744629e-01 -5.038880109786987305e-01 -2.657819725573062897e-02
-6.644297391176223755e-02 -1.170289278030395508e+00 4.238187670707702637e-01 -3.639708459377288818e-01 -3.173182904720306396e-01
1.453091502189636230e-01 -1.173241615295410156e+00 4.773401021957397461e-01 -5.234520435333251953e-01 -1.847555786371231079e-01
1.360737234354019165e-01 -1.116949915885925293e+00 3.149816095829010010e-01 -6.812397837638854980e-01 -1.979115456342697144e-01
8.705648034811019897e-02 -1.143598794937133789e+00 4.207505285739898682e-01 -6.868836879730224609e-01 -2.600144743919372559e-01
1.064697355031967163e-01 -1.069924116134643555e+00 3.435236513614654541e-01 -6.888488531112670898e-01 -1.844295561313629150e-01
-6.523386836051940918e-01 -6.259162425994873047e-01 -6.882573962211608887e-01 -4.870832264423370361e-01 -2.715973854064941406e-01
5.531121492385864258e-01 -2.494525536894798279e-02 -1.159120678901672363e+00 -1.116948366165161133e+00 -4.222355782985687256e-01
4.025466442108154297e-01 6.156740784645080566e-01 -1.827120542526245117e+00 -8.070821762084960938e-01 -3.735279440879821777e-01
4.085185825824737549e-01 7.006163597106933594e-01 -1.852729916572570801e+00 -8.131658434867858887e-01 -2.940634787082672119e-01
6.101794242858886719e-01 -8.207867145538330078e-01 -2.777621746063232422e+00 -9.569723606109619141e-01 -2.934165894985198975e-01
9.514847993850708008e-01 -4.722994267940521240e-01 -3.081212997436523438e+00 -8.318127989768981934e-01 -3.752584755420684814e-01
1.052871465682983398e+00 -5.675774812698364258e-01 -2.640339374542236328e+00 -6.701081395149230957e-01 -3.081931471824645996e-01
1.037643551826477051e+00 -6.025243401527404785e-01 -2.631206512451171875e+00 -6.820641160011291504e-01 -3.210201859474182129e-01
8.622088432312011719e-01 -3.596739768981933594e-01 -2.661655426025390625e+00 -9.344611167907714844e-01 -1.545619815587997437e-01
3.333605289459228516e+00 -9.604247212409973145e-01 -6.895885467529296875e-01 -7.900447845458984375e-01 -1.521728277206420898e+00
3.740366220474243164e+00 -2.517254352569580078e-01 -8.976699113845825195e-01 -6.455245018005371094e-01 -1.316600203514099121e+00
3.760672330856323242e+00 -2.564828991889953613e-01 -9.132618308067321777e-01 -6.288558840751647949e-01 -1.290088295936584473e+00
3.801708459854125977e+00 -2.651017606258392334e-01 -9.273073077201843262e-01 -6.108013987541198730e-01 -1.345805525779724121e+00
3.841754913330078125e+00 -3.111100196838378906e-01 -1.007903933525085449e+00 -6.752049922943115234e-01 -1.309804439544677734e+00
4.189078330993652344e+00 -7.065165042877197266e-01 -8.782112598419189453e-01 -5.508682131767272949e-01 -1.609127998352050781e+00
4.366296768188476562e+00 -4.936143457889556885e-01 -6.042687892913818359e-01 -4.538421928882598877e-01 -1.562173724174499512e+00
3.005551576614379883e+00 -1.094146370887756348e+00 -9.630841612815856934e-01 -1.909047067165374756e-01 -1.304609417915344238e+00
2.571027994155883789e+00 -7.577325701713562012e-01 -9.587436914443969727e-01 -5.988390445709228516e-01 -1.136585354804992676e+00
1.931535601615905762e+00 -6.549834012985229492e-01 -1.335397362709045410e+00 -1.020600438117980957e+00 -1.177027344703674316e+00
2.247249364852905273e+00 -8.821568489074707031e-01 -1.179886698722839355e+00 -7.881361842155456543e-01 -1.269905567169189453e+00
2.241199970245361328e+00 -8.713017702102661133e-01 -1.055599212646484375e+00 -8.655081391334533691e-01 -1.332410693168640137e+00
2.487985372543334961e+00 -4.442387223243713379e-01 -8.801741600036621094e-01 -1.005325317382812500e+00 -1.120633244514465332e+00
2.379576921463012695e+00 -6.363282203674316406e-01 -1.146536707878112793e+00 -8.864783644676208496e-01 -1.158875823020935059e+00
2.368971109390258789e+00 -6.089832782745361328e-01 -1.100544929504394531e+00 -8.715323805809020996e-01 -1.179063081741333008e+00
2.831559896469116211e+00 2.577153444290161133e-01 -1.287093877792358398e+00 -1.271054744720458984e+00 -1.245320796966552734e+00
2.886476516723632812e+00 4.044784605503082275e-02 -1.138633012771606445e+00 -1.305856704711914062e+00 -1.110504627227783203e+00
2.655768156051635742e+00 -3.732403814792633057e-01 -3.031694889068603516e+00 -2.508960723876953125e+00 -9.981300830841064453e-01
2.768832683563232422e+00 -3.576734364032745361e-01 -2.927979469299316406e+00 -2.502895593643188477e+00 -1.026154994964599609e+00
2.708617210388183594e+00 -7.664856910705566406e-01 -3.008995532989501953e+00 -2.571026802062988281e+00 -1.034531235694885254e+00
2.614179611206054688e+00 -6.828855872154235840e-01 -3.034458637237548828e+00 -2.499828577041625977e+00 -1.198421716690063477e+00
2.646775960922241211e+00 -2.277378365397453308e-02 -2.887131452560424805e+00 -2.188697576522827148e+00 -1.226442456245422363e+00
2.976567745208740234e+00 -1.879658848047256470e-01 -3.325758457183837891e+00 -2.221180200576782227e+00 -1.246774911880493164e+00
2.440972566604614258e+00 -7.231721282005310059e-01 -1.618981599807739258e+00 -1.388896822929382324e+00 -9.935600757598876953e-01
2.434096813201904297e+00 -6.302333474159240723e-01 -1.776574373245239258e+00 -1.291279315948486328e+00 -1.254895091056823730e+00
2.392533063888549805e+00 -7.219831943511962891e-01 -1.847876071929931641e+00 -1.266592741012573242e+00 -1.429096460342407227e+00
1.403675794601440430e+00 -5.154787302017211914e-01 -1.901821851730346680e+00 -8.499148488044738770e-01 -6.050604581832885742e-01
1.345231652259826660e+00 -5.179254412651062012e-01 -1.842315077781677246e+00 -8.247615098953247070e-01 -5.808642506599426270e-01
7.263981103897094727e-01 -1.091390013694763184e+00 -1.482843756675720215e+00 -2.648748457431793213e-01 -6.954247355461120605e-01
4.181648045778274536e-02 -1.247137665748596191e+00 9.533755779266357422e-01 2.492413073778152466e-01 -6.232454776763916016e-01
8.354539871215820312e-01 -1.196281790733337402e+00 9.183617830276489258e-01 3.617617785930633545e-01 -6.212440729141235352e-01
-3.125003874301910400e-01 -1.102074742317199707e+00 1.587619066238403320e+00 -3.449814915657043457e-01 -7.066510319709777832e-01
9.675121307373046875e-01 -1.114441871643066406e+00 1.183746814727783203e+00 -6.531187295913696289e-01 -4.993671476840972900e-01
8.735971450805664062e-01 -1.198836088180541992e+00 1.075411438941955566e+00 -5.518035292625427246e-01 -5.467865467071533203e-01
1.090531349182128906e+00 -1.367277264595031738e+00 1.778775334358215332e+00 -6.643587946891784668e-01 -3.266507089138031006e-01
1.082748174667358398e+00 -1.331065058708190918e+00 1.836967468261718750e+00 -7.039552330970764160e-01 -3.890158534049987793e-01
1.146273016929626465e+00 -1.173317313194274902e+00 2.289458036422729492e+00 -4.858938157558441162e-01 -1.037924736738204956e-02
6.185466051101684570e-01 -1.521010041236877441e+00 2.760815143585205078e+00 -3.544286191463470459e-01 -3.085805773735046387e-01
3.406441807746887207e-01 -1.617091178894042969e+00 2.240443706512451172e+00 -1.234960913658142090e+00 -2.931640148162841797e-01
3.587249219417572021e-01 -1.399679899215698242e+00 2.315745353698730469e+00 -1.213507413864135742e+00 -3.718863129615783691e-01
6.798812747001647949e-01 -1.292492389678955078e+00 1.718914389610290527e+00 -1.299095749855041504e+00 -1.794334501028060913e-02
8.742291331291198730e-01 -1.072093129158020020e+00 1.948567271232604980e+00 -9.906688332557678223e-01 7.157063484191894531e-02
9.070693254470825195e-01 -1.016812086105346680e+00 1.819853901863098145e+00 -8.780252933502197266e-01 1.227032542228698730e-01
1.048383474349975586e+00 -9.755955338478088379e-01 1.733050704002380371e+00 -7.386944890022277832e-01 1.166220009326934814e-01
1.091983795166015625e+00 -1.075958609580993652e+00 1.516964673995971680e+00 -9.574268460273742676e-01 2.346851229667663574e-01
1.128259539604187012e+00 -1.013042926788330078e+00 1.498336553573608398e+00 -1.013582110404968262e+00 2.464103102684020996e-01
1.126863360404968262e+00 -1.008512854576110840e+00 1.483044505119323730e+00 -1.015224099159240723e+00 2.548023164272308350e-01
1.151247620582580566e+00 -1.124538779258728027e+00 1.490776300430297852e+00 -6.061666607856750488e-01 6.727657467126846313e-02
9.779132604598999023e-01 -1.004227757453918457e+00 1.736050605773925781e+00 -1.409558057785034180e-01 -3.239652514457702637e-01
8.960800766944885254e-01 -1.170688509941101074e+00 1.603902935981750488e+00 -2.007663846015930176e-01 -4.068045318126678467e-01
1.060181856155395508e+00 -1.018326282501220703e+00 1.428387761116027832e+00 -2.960182428359985352e-01 -2.857402265071868896e-01
1.240777969360351562e+00 -1.289234995841979980e+00 -2.329621762037277222e-01 7.627134025096893311e-02 -4.808402657508850098e-01
3.337745070457458496e-01 -7.150934934616088867e-01 9.118719100952148438e-01 4.744435250759124756e-01 -4.952322244644165039e-01
3.497859239578247070e-01 -8.068922162055969238e-01 9.453920125961303711e-01 3.132759928703308105e-01 -7.902203202247619629e-01
3.539626002311706543e-01 -7.867222428321838379e-01 9.612691998481750488e-01 2.925720512866973877e-01 -7.946951985359191895e-01
1.099911779165267944e-01 -7.589676380157470703e-01 1.122859954833984375e+00 2.552903592586517334e-01 -1.910473406314849854e-01
-3.572727739810943604e-01 -1.130340456962585449e+00 -1.663108766078948975e-01 9.170456975698471069e-02 3.111221492290496826e-01
-5.623505711555480957e-01 -1.180842399597167969e+00 -8.996191024780273438e-01 -2.237309664487838745e-01 3.976342976093292236e-01
-4.487500488758087158e-01 -6.998918652534484863e-01 -7.014842629432678223e-01 -9.226264357566833496e-01 -5.140430331230163574e-01
7.885854840278625488e-01 -1.911738157272338867e+00 -6.244208291172981262e-02 2.813806533813476562e-01 8.714233040809631348e-01
6.508044600486755371e-01 -2.292292594909667969e+00 9.493562579154968262e-02 3.176603615283966064e-01 8.908417224884033203e-01
6.996283531188964844e-01 -2.247142076492309570e+00 -2.225907333195209503e-02 2.435594052076339722e-01 1.075512647628784180e+00
8.979929089546203613e-01 -2.680253744125366211e+00 -3.027882575988769531e-01 3.797032237052917480e-01 5.944876670837402344e-01
1.357473611831665039e+00 -2.654412984848022461e+00 -5.070095062255859375e-01 3.375388383865356445e-01 6.094353795051574707e-01
-2.001943588256835938e-01 -2.265441417694091797e+00 2.490481287240982056e-01 -5.723287463188171387e-01 -1.180803105235099792e-01
-7.766510844230651855e-01 -2.039232254028320312e+00 5.944861173629760742e-01 -1.057459473609924316e+00 7.637647390365600586e-01
-1.335870862007141113e+00 -1.579433441162109375e+00 4.955323040485382080e-01 -7.242506742477416992e-01 6.967021226882934570e-01
-1.731941223144531250e+00 -1.651914596557617188e+00 4.219160676002502441e-01 -8.606626987457275391e-01 2.263861596584320068e-01
-1.866379499435424805e+00 -1.774744868278503418e+00 6.348178982734680176e-01 -8.562997579574584961e-01 1.906046122312545776e-01
-1.167744159698486328e+00 -1.235096335411071777e+00 9.550929665565490723e-01 -7.862325906753540039e-01 3.544051647186279297e-01
-1.212683320045471191e+00 -1.297679781913757324e+00 1.083437561988830566e+00 -6.808761954307556152e-01 3.550003767013549805e-01
-1.237079977989196777e+00 -1.232365012168884277e+00 1.113401889801025391e+00 -6.307717561721801758e-01 4.179720580577850342e-01
-1.258437633514404297e+00 -1.216864824295043945e+00 1.072381138801574707e+00 -6.813524961471557617e-01 3.944600820541381836e-01
-1.563162326812744141e+00 -1.013568043708801270e+00 1.048735499382019043e+00 -1.082228541374206543e+00 1.704680472612380981e-01
-1.575226068496704102e+00 -9.818204045295715332e-01 1.079733490943908691e+00 -1.058689236640930176e+00 1.797377616167068481e-01
-3.323811590671539307e-01 -8.200426697731018066e-01 8.675662279129028320e-01 -7.802121639251708984e-01 9.601766616106033325e-02
-1.462982177734375000e+00 -1.769931793212890625e+00 8.067619800567626953e-01 -2.805510759353637695e-01 8.054419159889221191e-01
-8.938485980033874512e-01 -1.704910874366760254e+00 4.759100079536437988e-01 -4.494985044002532959e-01 8.093702048063278198e-02
-6.353824734687805176e-01 -9.616878032684326172e-01 5.506551638245582581e-02 -2.900101542472839355e-01 1.280019879341125488e-01
-7.955837249755859375e-01 -9.864916205406188965e-01 5.208678245544433594e-01 -3.870744109153747559e-01 -2.563804388046264648e-02
-3.064611256122589111e-01 -1.161151409149169922e+00 3.639705479145050049e-02 -1.436339467763900757e-01 -5.187385082244873047e-01
-1.997022479772567749e-01 -9.586966037750244141e-01 -7.134587168693542480e-01 1.802366524934768677e-01 -2.464292049407958984e-01
-3.377781808376312256e-01 -1.253345131874084473e+00 -3.934587836265563965e-01 2.363418489694595337e-01 -5.781435966491699219e-01
-2.708804607391357422e-01 -1.658962488174438477e+00 -8.356240987777709961e-01 2.525853812694549561e-01 -5.970121622085571289e-01
-2.252563536167144775e-01 -1.783957719802856445e+00 -8.004658222198486328e-01 4.332631528377532959e-01 -6.439933180809020996e-01
4.009741544723510742e-01 -1.908833742141723633e+00 -1.982799321413040161e-01 6.576117277145385742e-01 -6.318386793136596680e-01
8.872777819633483887e-01 -2.140141963958740234e+00 -1.423037528991699219e+00 7.249291539192199707e-01 -1.439169347286224365e-01
7.615868449211120605e-01 -1.924084067344665527e+00 -1.666510224342346191e+00 -1.262155055999755859e+00 7.567866444587707520e-01
6.359162330627441406e-01 -1.799270987510681152e+00 -1.440066218376159668e+00 -1.127138733863830566e+00 7.338054180145263672e-01
4.704416096210479736e-01 -1.600078821182250977e+00 -1.255220890045166016e+00 -1.222879648208618164e+00 5.852855443954467773e-01
6.474508047103881836e-01 -1.401343584060668945e+00 -1.583211421966552734e+00 -2.298545241355895996e-01 1.536216735839843750e-01
-3.704013526439666748e-01 -2.263175487518310547e+00 -1.417614340782165527e+00 -1.062107801437377930e+00 9.406698346138000488e-01
-9.426745176315307617e-01 -1.845356822013854980e+00 -7.552956342697143555e-01 -5.797781944274902344e-01 9.504356980323791504e-01
-9.511117339134216309e-01 -1.826696634292602539e+00 -7.335546016693115234e-01 -5.746647715568542480e-01 9.592348337173461914e-01
-8.969715833663940430e-01 -2.105392456054687500e+00 -9.121534228324890137e-01 -3.998752832412719727e-01 1.160377979278564453e+00
-8.465703725814819336e-01 -2.016707420349121094e+00 -8.206732869148254395e-01 -5.012988448143005371e-01 1.091692924499511719e+00
-7.795570492744445801e-01 -2.069824695587158203e+00 -8.134204149246215820e-01 -4.999304115772247314e-01 1.126690268516540527e+00
-7.421191334724426270e-01 -1.985133290290832520e+00 -8.995658159255981445e-01 -5.054672956466674805e-01 1.059263586997985840e+00
-7.406325936317443848e-01 -1.981225609779357910e+00 -8.708570003509521484e-01 -4.978066980838775635e-01 1.055649757385253906e+00
4.622043967247009277e-01 -1.319101810455322266e+00 -6.797245740890502930e-01 -4.017669558525085449e-01 1.391417682170867920e-01
4.471118748188018799e-01 -1.403686165809631348e+00 -5.985853672027587891e-01 -6.021454334259033203e-01 1.627977564930915833e-02
5.051359534263610840e-01 -1.376240015029907227e+00 -6.509615778923034668e-01 -4.771229624748229980e-01 -2.552619874477386475e-01
1.527766585350036621e-01 -9.858022928237915039e-01 -8.261566758155822754e-01 -5.059309601783752441e-01 5.649695172905921936e-02
8.919379115104675293e-02 -9.249594211578369141e-01 -1.051052451133728027e+00 -3.263460099697113037e-01 -4.290999099612236023e-02
1.219758987426757812e-01 -8.908302187919616699e-01 -1.019778013229370117e+00 -4.157788455486297607e-01 -4.606754519045352936e-03
3.385431468486785889e-01 -2.361377000808715820e+00 -1.577377557754516602e+00 -1.431621789932250977e+00 -1.068687915802001953e+00
3.672835528850555420e-01 -1.895347952842712402e+00 -1.228680014610290527e+00 -1.573954463005065918e+00 -7.859284281730651855e-01
5.698561668395996094e-01 -2.355624675750732422e+00 -9.899896979331970215e-01 -1.787278652191162109e+00 -9.374909400939941406e-01
1.142221808433532715e+00 -1.957852244377136230e+00 -8.430756926536560059e-01 -1.373065590858459473e+00 -9.400724172592163086e-01
1.112335562705993652e+00 -1.088333249092102051e+00 -8.946900367736816406e-01 -1.411234259605407715e+00 -6.674649715423583984e-01
1.008998990058898926e+00 -1.069965124130249023e+00 -7.674590349197387695e-01 -1.426847338676452637e+00 -6.187667846679687500e-01
1.042757868766784668e+00 -7.482872009277343750e-01 -7.165084481239318848e-01 -1.392473101615905762e+00 -6.666237115859985352e-01
7.445062398910522461e-01 -1.891121149063110352e+00 -8.475854396820068359e-01 -5.350477099418640137e-01 1.479627937078475952e-01
7.672497630119323730e-01 -1.826881170272827148e+00 -9.054009318351745605e-01 -6.350666880607604980e-01 3.303306698799133301e-01
9.653648734092712402e-01 -1.879618406295776367e+00 -1.111622214317321777e+00 -4.616664052009582520e-01 -1.610901653766632080e-01
5.530479550361633301e-02 -1.778238892555236816e+00 5.200352668762207031e-01 -5.881042480468750000e-01 -1.594321727752685547e-01
-3.585875928401947021e-01 -1.595697283744812012e+00 6.656821966171264648e-01 -4.478506743907928467e-01 -2.569410800933837891e-01
1.336954683065414429e-01 -1.414204478263854980e+00 1.239435791969299316e+00 -1.039503216743469238e+00 -5.677641630172729492e-01
-5.449908971786499023e-01 -1.025257110595703125e+00 8.029629588127136230e-01 -6.336461901664733887e-01 -1.015162110328674316e+00
-8.923174738883972168e-01 -9.412491321563720703e-01 9.790562391281127930e-01 -6.376961469650268555e-01 2.574247121810913086e-01
-1.255943298339843750e+00 -9.187295436859130859e-01 8.131039738655090332e-01 -6.721256971359252930e-01 2.104516178369522095e-01
-1.042751193046569824e+00 -1.333363175392150879e+00 1.979116648435592651e-01 -1.352009892463684082e+00 1.211269378662109375e+00
-1.145013689994812012e+00 -1.119768261909484863e+00 8.599473536014556885e-02 -1.640658617019653320e+00 1.050361633300781250e+00
-9.678863883018493652e-01 -2.465135335922241211e+00 -1.242861509323120117e+00 -1.825725793838500977e+00 7.298852205276489258e-01
-9.487444758415222168e-01 -2.453202724456787109e+00 -1.218243360519409180e+00 -1.631834983825683594e+00 9.426900744438171387e-01
-1.015319347381591797e+00 -2.497861623764038086e+00 -6.361600756645202637e-01 -1.501884698867797852e+00 6.339539289474487305e-01
1.931207776069641113e+00 -2.568462133407592773e+00 -7.824785076081752777e-03 7.735764980316162109e-01 -1.048695445060729980e+00
1.661029934883117676e+00 -2.921236753463745117e+00 -2.557633221149444580e-01 6.056588888168334961e-01 6.146354675292968750e-01
1.697457194328308105e+00 -2.699492454528808594e+00 -5.525238513946533203e-01 5.429288744926452637e-01 6.153666377067565918e-01
1.494983673095703125e+00 -2.402973651885986328e+00 -1.351651996374130249e-01 3.682329058647155762e-01 5.769414305686950684e-01
1.493635058403015137e+00 -2.558999538421630859e+00 2.234930992126464844e-01 3.755197227001190186e-01 5.129076838493347168e-01
1.554543137550354004e+00 -1.346297860145568848e+00 1.163048744201660156e+00 -5.864667147397994995e-02 -3.751535415649414062e-01
1.557178378105163574e+00 -1.363422870635986328e+00 1.162874221801757812e+00 -4.062920808792114258e-02 -3.635849952697753906e-01
5.018171072006225586e-01 -1.420987725257873535e+00 1.801847219467163086e-01 5.117334425449371338e-02 -8.659352064132690430e-01
5.973511934280395508e-01 -1.312058806419372559e+00 -1.390129923820495605e-01 4.268335103988647461e-01 -3.596286475658416748e-01
6.855823993682861328e-01 -1.318824410438537598e+00 -5.111714452505111694e-02 3.651292324066162109e-01 -3.790588378906250000e-01
4.097790718078613281e-01 -2.059979915618896484e+00 -1.573296666145324707e+00 1.416427373886108398e+00 -1.050735078752040863e-02
4.024732708930969238e-01 -2.092504024505615234e+00 -1.556413412094116211e+00 1.391866445541381836e+00 -2.571781910955905914e-02
8.074408769607543945e-02 -2.110247135162353516e+00 -6.089895963668823242e-01 1.346428036689758301e+00 2.783103883266448975e-01
8.238661102950572968e-04 -1.943549513816833496e+00 -7.508780360221862793e-01 1.240192770957946777e+00 1.200370788574218750e-01
3.973589539527893066e-01 -1.664315700531005859e+00 -1.178647875785827637e+00 1.227871656417846680e+00 1.310399472713470459e-01
3.973589539527893066e-01 -1.664315700531005859e+00 -1.178647875785827637e+00 1.227871656417846680e+00 1.310399472713470459e-01
5.923416614532470703e-01 -1.601168990135192871e+00 6.785633563995361328e-01 5.481850355863571167e-02 2.080010920763015747e-01
-5.007140636444091797e-01 -6.588891148567199707e-02 -1.122179269790649414e+00 -8.169506192207336426e-01 -4.795331358909606934e-01
-4.225519001483917236e-01 -2.881622016429901123e-01 -1.234012842178344727e+00 -9.462941288948059082e-01 -5.541490912437438965e-01
-8.239437639713287354e-02 -6.568209826946258545e-02 -1.602543830871582031e+00 -8.599807024002075195e-01 -2.944298386573791504e-01
-8.596726506948471069e-02 -5.954246968030929565e-02 -1.577446460723876953e+00 -8.663339018821716309e-01 -2.624150514602661133e-01
-7.522475719451904297e-02 -7.140929996967315674e-02 -1.584389805793762207e+00 -8.609669208526611328e-01 -2.812354564666748047e-01
-3.103884458541870117e-01 2.674854919314384460e-02 -1.641988039016723633e+00 -8.707270622253417969e-01 -4.517745673656463623e-01
-1.695230603218078613e-01 3.253247216343879700e-02 -1.481879115104675293e+00 -8.147283792495727539e-01 -5.275934934616088867e-01
-6.626781225204467773e-01 -4.288032054901123047e-01 -1.137113332748413086e+00 -4.164682030677795410e-01 -2.685451507568359375e-01
-5.787192583084106445e-01 -1.112713694572448730e+00 -5.222943425178527832e-01 -9.102669954299926758e-01 -1.293997932225465775e-02
-4.642215371131896973e-01 -1.149617671966552734e+00 -3.735397756099700928e-01 -6.902329921722412109e-01 3.426239639520645142e-02
-6.733853816986083984e-01 -1.125678539276123047e+00 -8.391025066375732422e-01 -8.158458471298217773e-01 -1.533300727605819702e-01
7.640883326530456543e-01 -6.629933118820190430e-01 -8.612403869628906250e-01 -1.533124685287475586e+00 -1.082062602043151855e+00
-5.283563733100891113e-01 -8.412290811538696289e-01 -3.061955571174621582e-01 -1.354125738143920898e+00 -1.156577944755554199e+00
4.621946215629577637e-01 -1.042434692382812500e+00 6.088476181030273438e-01 -1.396157264709472656e+00 -1.139578819274902344e+00
9.161434173583984375e-01 -1.136894226074218750e+00 -2.381425797939300537e-01 -1.262620329856872559e+00 -1.384848713874816895e+00
8.986184000968933105e-01 -1.129712104797363281e+00 -2.159416526556015015e-01 -1.225519657135009766e+00 -1.386096596717834473e+00
9.423159956932067871e-01 -1.071928381919860840e+00 -4.275744557380676270e-01 -8.619023561477661133e-01 -7.672493457794189453e-01
8.694902658462524414e-01 -9.514630436897277832e-01 -7.034753561019897461e-01 -8.380185961723327637e-01 -9.722874760627746582e-01
5.588852763175964355e-01 -7.972190380096435547e-01 -1.013454198837280273e+00 -8.044881820678710938e-01 -8.158307671546936035e-01
5.494058132171630859e-01 -1.013610005378723145e+00 -1.262940645217895508e+00 -8.861252665519714355e-01 -7.685275077819824219e-01
5.852090120315551758e-01 -1.111531138420104980e+00 -1.094703435897827148e+00 -8.156303167343139648e-01 -6.866674423217773438e-01
5.873135328292846680e-01 -1.094703316688537598e+00 -1.035749673843383789e+00 -1.133640766143798828e+00 -8.193456530570983887e-01
-9.568739533424377441e-01 -1.154929041862487793e+00 8.109300136566162109e-01 -3.795272707939147949e-01 7.741515338420867920e-02
-4.647423699498176575e-02 -1.082369446754455566e+00 -3.657277300953865051e-02 -3.921816051006317139e-01 7.720935344696044922e-01
-2.065719291567802429e-02 -1.119832634925842285e+00 -5.456602573394775391e-02 -4.157175719738006592e-01 6.782776713371276855e-01
-2.179922014474868774e-01 -5.929216146469116211e-01 -1.798933744430541992e+00 -7.833246588706970215e-01 -4.367129802703857422e-01
-3.298849165439605713e-01 -6.418938636779785156e-01 -1.696958661079406738e+00 -6.293866634368896484e-01 -4.591827392578125000e-01
-5.217929184436798096e-02 -1.349713683128356934e+00 -9.873838424682617188e-01 -1.604043960571289062e+00 -1.006705045700073242e+00
6.668008118867874146e-02 -9.906476736068725586e-01 6.331920027732849121e-01 -5.884479284286499023e-01 1.476019322872161865e-01
-1.665873229503631592e-01 -1.113161563873291016e+00 1.157777190208435059e+00 -6.112970709800720215e-01 2.634874582290649414e-01
-2.876834869384765625e-01 -1.665125608444213867e+00 6.476508975028991699e-01 1.988718360662460327e-01 4.888963103294372559e-01
1.193288117647171021e-01 -1.587131977081298828e+00 6.923592090606689453e-01 4.099276959896087646e-01 4.842695891857147217e-01
1.680724173784255981e-01 -1.757212281227111816e+00 5.281772613525390625e-01 3.252568244934082031e-01 4.142031371593475342e-01
-2.477593123912811279e-01 -1.228672742843627930e+00 9.046890735626220703e-01 -9.192636013031005859e-01 3.039006888866424561e-01
-5.003296136856079102e-01 -1.168117523193359375e+00 4.467489719390869141e-01 -1.275871038436889648e+00 4.504852294921875000e-01
-4.827978909015655518e-01 -1.096050858497619629e+00 4.042043089866638184e-01 -1.291266560554504395e+00 4.207971692085266113e-01
-5.988655090332031250e-01 -1.132585287094116211e+00 5.860297083854675293e-01 -1.301990270614624023e+00 3.904817700386047363e-01
-5.916451811790466309e-01 -2.227868080139160156e+00 1.127738356590270996e+00 -1.785543203353881836e+00 7.999618649482727051e-01
-8.757575154304504395e-01 -2.203925371170043945e+00 8.170270323753356934e-01 -1.869171738624572754e+00 6.914511919021606445e-01
1.315389990806579590e+00 -2.821517944335937500e+00 -6.309586763381958008e-02 -1.826610416173934937e-01 1.050638675689697266e+00
4.027137160301208496e-01 -2.186229467391967773e+00 8.477023243904113770e-01 -7.553796768188476562e-01 3.760746121406555176e-01
3.516489565372467041e-01 -1.549356222152709961e+00 1.388537764549255371e+00 -1.058998107910156250e+00 2.355409413576126099e-01
-8.557995557785034180e-01 -1.396871328353881836e+00 -6.833229064941406250e-01 -7.208142280578613281e-01 8.207592368125915527e-01
-9.378883056342601776e-03 -1.725555062294006348e+00 -9.182788729667663574e-01 -4.745880067348480225e-01 7.737099528312683105e-01
-7.320594042539596558e-02 -1.655075550079345703e+00 -6.488903164863586426e-01 -3.196412920951843262e-01 8.111662864685058594e-01
2.534527778625488281e-01 -8.873960971832275391e-01 -2.767037153244018555e-01 -2.357088029384613037e-01 1.774981170892715454e-01
-1.681082695722579956e-02 -1.007912278175354004e+00 -2.322726249694824219e-01 -4.217735826969146729e-01 3.976504802703857422e-01


==> images/domain_adaptation/adda/class_4.txt <==
8.474925160408020020e-02 1.456729769706726074e+00 1.499703228473663330e-01 5.835833549499511719e-01 4.730593562126159668e-01
-3.266861736774444580e-01 1.330727934837341309e+00 9.367440938949584961e-01 9.060904383659362793e-01 7.309868931770324707e-01
-3.518855571746826172e-01 1.260832190513610840e+00 1.179607391357421875e+00 9.274458885192871094e-01 7.167740464210510254e-01
-2.596669197082519531e-01 1.312985777854919434e+00 1.344840049743652344e+00 8.514037132263183594e-01 6.518640518188476562e-01
-3.308156132698059082e-01 1.396788954734802246e+00 1.322513461112976074e+00 6.955416798591613770e-01 7.735649347305297852e-01
-3.535224497318267822e-01 1.069426298141479492e+00 9.744517803192138672e-01 7.251805663108825684e-01 8.107059001922607422e-01
-4.180313646793365479e-01 8.851936459541320801e-01 4.094890654087066650e-01 9.691774249076843262e-01 6.986166238784790039e-01
-4.180313646793365479e-01 8.851936459541320801e-01 4.094890654087066650e-01 9.691774249076843262e-01 6.986166238784790039e-01
-1.928836107254028320e-01 1.091813445091247559e+00 4.701762199401855469e-01 8.406971096992492676e-01 1.070702552795410156e+00
5.254094302654266357e-02 1.142464995384216309e+00 4.581339657306671143e-01 7.533854246139526367e-01 9.361325502395629883e-01
-3.170930743217468262e-01 9.929873943328857422e-01 -7.070287466049194336e-01 1.291500210762023926e+00 7.826427221298217773e-01
-7.557237744331359863e-01 1.025915741920471191e+00 -6.661908328533172607e-02 1.181225061416625977e+00 7.998663783073425293e-01
4.032679200172424316e-01 1.827357649803161621e+00 1.106170192360877991e-02 -6.420875340700149536e-02 8.550501465797424316e-01
2.371811717748641968e-01 2.213538646697998047e+00 7.741543464362621307e-03 6.338788196444511414e-03 1.182238340377807617e+00
2.373547106981277466e-01 2.335022449493408203e+00 -1.720876544713973999e-01 1.079767197370529175e-02 9.719223976135253906e-01
1.404442191123962402e+00 1.520286321640014648e+00 -5.952569469809532166e-02 -7.352303862571716309e-01 1.006505489349365234e-01
1.335757136344909668e+00 1.442274451255798340e+00 -2.642155587673187256e-01 -7.572476267814636230e-01 6.995327025651931763e-02
1.087566256523132324e+00 9.876393079757690430e-01 2.397774457931518555e-01 -8.325254917144775391e-01 4.347646236419677734e-01
1.077683210372924805e+00 1.017724394798278809e+00 1.862619668245315552e-01 -7.955172061920166016e-01 4.631523191928863525e-01
1.383235454559326172e+00 9.195315837860107422e-01 1.191220730543136597e-01 -8.839602470397949219e-01 4.605267345905303955e-01
1.042628169059753418e+00 8.907898664474487305e-01 8.638422004878520966e-03 -7.675716280937194824e-01 3.902695178985595703e-01
1.511186718940734863e+00 9.991359114646911621e-01 1.696239039301872253e-02 -9.880726933479309082e-01 6.277799010276794434e-01
-4.060913324356079102e-01 1.342657089233398438e+00 1.456332504749298096e-01 -6.312630176544189453e-01 5.799277424812316895e-01
-4.794827401638031006e-01 1.321201801300048828e+00 -2.305837124586105347e-01 -8.633927106857299805e-01 6.834540367126464844e-01
-2.382658720016479492e-01 1.389654159545898438e+00 -9.511958807706832886e-02 -5.780535936355590820e-01 9.081869125366210938e-01
-3.032208681106567383e-01 1.324448466300964355e+00 -1.724668145179748535e-01 -5.338076949119567871e-01 8.932905197143554688e-01
-1.631721556186676025e-01 8.225887417793273926e-01 -4.157938361167907715e-01 -1.655932217836380005e-01 5.967686772346496582e-01
5.529474839568138123e-02 8.464800715446472168e-01 -6.457456350326538086e-01 -1.310545802116394043e-01 6.460899114608764648e-01
-1.000723391771316528e-01 1.009648680686950684e+00 -4.764512181282043457e-01 2.045394182205200195e-01 4.054616689682006836e-01
-2.959074974060058594e-01 1.042329907417297363e+00 -6.381014585494995117e-01 -1.565507054328918457e-01 2.743302583694458008e-01
-2.922578155994415283e-01 8.732659816741943359e-01 -6.467097997665405273e-01 -6.702275872230529785e-01 3.805398941040039062e-01
1.589423418045043945e-01 8.852666020393371582e-01 -5.666621327400207520e-01 -3.457475304603576660e-01 1.299743354320526123e-01
1.680086106061935425e-01 8.648057579994201660e-01 -5.969598293304443359e-01 -3.870614171028137207e-01 1.445385813713073730e-01
1.081958040595054626e-01 7.771516442298889160e-01 -7.397719025611877441e-01 -3.057622909545898438e-01 1.845283657312393188e-01
2.601008117198944092e-01 6.227800250053405762e-01 1.897364854812622070e-01 -5.708603858947753906e-01 7.314949631690979004e-01
3.101171851158142090e-01 6.975940465927124023e-01 2.009031027555465698e-01 -4.690261185169219971e-01 3.714744746685028076e-01
-7.870508730411529541e-02 9.740549325942993164e-01 9.791059046983718872e-02 -4.211658537387847900e-01 5.034022927284240723e-01
-1.353831887245178223e-01 8.236094713211059570e-01 1.778814494609832764e-01 -6.488820910453796387e-01 5.841981172561645508e-01
-1.941105127334594727e-01 6.833376884460449219e-01 6.707224249839782715e-02 -5.693609118461608887e-01 6.625555753707885742e-01
-1.939228326082229614e-01 6.985145807266235352e-01 5.114703252911567688e-02 -4.925221204757690430e-01 5.917447805404663086e-01
-4.701337218284606934e-01 6.673377752304077148e-01 -8.682586252689361572e-02 -3.665708005428314209e-01 5.027779936790466309e-01
-6.807367801666259766e-01 7.946715950965881348e-01 -1.109431162476539612e-01 -2.556154429912567139e-01 5.819064974784851074e-01
-6.788425445556640625e-01 7.762962579727172852e-01 -9.249925613403320312e-02 -2.545403540134429932e-01 5.805824398994445801e-01
5.080210566520690918e-01 6.810544729232788086e-01 -3.777281343936920166e-01 -8.057543635368347168e-01 4.451359808444976807e-01
8.724198341369628906e-01 3.504848182201385498e-01 -5.189473927021026611e-02 -9.510366916656494141e-01 3.748238086700439453e-01
7.956398725509643555e-01 3.959560096263885498e-01 -7.255727425217628479e-03 -9.754597544670104980e-01 3.460812568664550781e-01
6.213660836219787598e-01 5.340906381607055664e-01 -1.261286251246929169e-02 -9.712315201759338379e-01 2.948507368564605713e-01
1.083328247070312500e+00 2.001989632844924927e-01 -8.104208111763000488e-02 -5.261701345443725586e-01 1.879976093769073486e-01
1.023182153701782227e+00 2.477266937494277954e-01 -3.391226530075073242e-01 -3.933577239513397217e-01 3.710211515426635742e-01
1.036482334136962891e+00 5.477789044380187988e-01 -1.809028536081314087e-01 -2.683742940425872803e-01 3.501307964324951172e-01
1.149374485015869141e+00 6.606661081314086914e-01 -3.105972409248352051e-01 -2.518544495105743408e-01 1.148699820041656494e-01
1.230047941207885742e+00 5.993917584419250488e-01 -2.879058718681335449e-01 -2.165888249874114990e-01 7.129264622926712036e-02
1.203100919723510742e+00 5.802661180496215820e-01 -2.118167877197265625e-01 -5.312439203262329102e-01 2.265651673078536987e-01
1.065091013908386230e+00 5.168531537055969238e-01 -4.177237749099731445e-01 -3.736613988876342773e-01 2.189862430095672607e-01
-2.314933389425277710e-02 1.419131040573120117e+00 -7.607356309890747070e-01 -2.726702690124511719e-01 4.652630388736724854e-01
-6.683550029993057251e-02 1.425371885299682617e+00 -7.639290690422058105e-01 -3.825706243515014648e-01 2.784894108772277832e-01
-1.052028298377990723e+00 1.289911627769470215e+00 -7.025010585784912109e-01 -8.249362111091613770e-01 8.774472475051879883e-01
-4.502692446112632751e-02 9.620400071144104004e-01 -1.528203368186950684e+00 -1.245662569999694824e-01 8.714737892150878906e-01
-7.092297077178955078e-02 9.917265772819519043e-01 -1.438308596611022949e+00 -5.026955530047416687e-02 8.697807788848876953e-01
-9.009011834859848022e-02 1.679485797882080078e+00 -1.781202912330627441e+00 7.396357506513595581e-02 1.115546941757202148e+00
-5.754432678222656250e-01 1.759506940841674805e+00 -1.115743160247802734e+00 4.036540910601615906e-02 1.350690722465515137e+00
-8.836883902549743652e-01 1.567280411720275879e+00 -1.267139315605163574e+00 1.958690024912357330e-02 3.290131688117980957e-01
7.000914961099624634e-02 1.822480440139770508e+00 -7.323983311653137207e-01 5.655241012573242188e-01 4.186071455478668213e-01
-4.232499301433563232e-01 1.950861454010009766e+00 -1.329351782798767090e+00 5.814129114151000977e-01 4.847006797790527344e-01
2.364145666360855103e-01 1.763644933700561523e+00 -9.339087009429931641e-01 5.824830532073974609e-01 2.619386613368988037e-01
6.460898518562316895e-01 1.497463941574096680e+00 -1.488247513771057129e+00 4.346443116664886475e-01 6.421967744827270508e-01
6.319426894187927246e-01 1.515910506248474121e+00 -1.570672392845153809e+00 1.110025644302368164e+00 1.192048668861389160e+00
7.702009081840515137e-01 1.236234784126281738e+00 -1.994831681251525879e+00 1.411316514015197754e+00 1.032343864440917969e+00
8.515356779098510742e-01 1.172258019447326660e+00 -2.299538135528564453e+00 1.305137753486633301e+00 9.123864173889160156e-01
9.588238596916198730e-01 1.018230795860290527e+00 -2.212840318679809570e+00 9.981383085250854492e-01 9.398845434188842773e-01
9.154724478721618652e-01 1.229502439498901367e+00 -1.984750747680664062e+00 1.078051090240478516e+00 5.548077225685119629e-01
1.374884963035583496e+00 2.266811609268188477e+00 -2.130456924438476562e+00 5.297185778617858887e-01 3.214181959629058838e-02
2.574037015438079834e-01 2.509020090103149414e+00 -1.877379894256591797e+00 2.714508473873138428e-01 3.008353710174560547e-01
5.188238620758056641e-01 2.644814968109130859e+00 -1.317645668983459473e+00 2.236183732748031616e-01 4.252146780490875244e-01
3.646800220012664795e-01 2.570039510726928711e+00 -1.560895919799804688e+00 2.392533570528030396e-01 8.858503699302673340e-01
-7.219420075416564941e-01 2.528998613357543945e+00 -1.201321125030517578e+00 1.061914265155792236e-01 1.009431004524230957e+00
-6.348428726196289062e-01 2.265971183776855469e+00 -7.630209922790527344e-01 4.229376912117004395e-01 7.296162843704223633e-01
-4.917740225791931152e-01 1.353074312210083008e+00 -5.249078273773193359e-01 2.643387317657470703e-01 8.992223143577575684e-01
-1.669294714927673340e+00 1.651985049247741699e+00 -5.200783610343933105e-01 8.521914482116699219e-03 8.195983171463012695e-01
-5.859928727149963379e-01 1.346369743347167969e+00 4.253154397010803223e-01 4.081655144691467285e-01 2.063210010528564453e-01
7.678678035736083984e-01 1.125596284866333008e+00 5.188593864440917969e-01 5.809808969497680664e-01 -2.408675998449325562e-01
8.441510200500488281e-01 1.084704160690307617e+00 5.075386166572570801e-01 4.580744802951812744e-01 -2.007514834403991699e-01
7.205218076705932617e-01 1.043322801589965820e+00 3.867906630039215088e-01 5.693433284759521484e-01 -1.771443933248519897e-01
9.406622648239135742e-01 8.721717000007629395e-01 3.682878911495208740e-01 5.127909183502197266e-01 -2.815479040145874023e-01
1.105616211891174316e+00 1.597646951675415039e+00 1.050086393952369690e-01 -2.505925893783569336e-01 1.029355973005294800e-01
1.027727007865905762e+00 1.568145990371704102e+00 1.732310950756072998e-01 -2.968123257160186768e-01 -6.804913282394409180e-02
1.012360095977783203e+00 1.605625271797180176e+00 1.425082981586456299e-01 -2.618667781352996826e-01 -7.302887737751007080e-02
1.010157108306884766e+00 1.537072896957397461e+00 1.731939464807510376e-01 -2.480488568544387817e-01 -7.639767974615097046e-02
6.920722723007202148e-01 1.065419435501098633e+00 -4.153429865837097168e-01 3.188487291336059570e-01 2.380540072917938232e-01
7.791672348976135254e-01 1.121684193611145020e+00 -2.476417720317840576e-01 2.318066358566284180e-01 3.593032956123352051e-01
1.095736384391784668e+00 8.593631386756896973e-01 -2.392184734344482422e-01 3.153281211853027344e-01 3.773685395717620850e-01
1.113556981086730957e+00 9.799824953079223633e-01 -5.703731179237365723e-01 3.686651587486267090e-01 5.023264288902282715e-01
1.117573499679565430e+00 1.063095808029174805e+00 -5.662669539451599121e-01 4.544274210929870605e-01 4.911327660083770752e-01
1.225106358528137207e+00 8.682239055633544922e-01 -2.743576765060424805e-01 3.137623667716979980e-01 3.214117884635925293e-01
8.948538452386856079e-02 1.564496874809265137e+00 -1.076704040169715881e-01 7.928282618522644043e-01 -5.706269666552543640e-02
1.421233117580413818e-01 1.904762983322143555e+00 1.997787356376647949e-01 7.428143620491027832e-01 -2.464476227760314941e-01
1.975662410259246826e-01 1.696394920349121094e+00 1.311601251363754272e-01 5.511786341667175293e-01 -2.127845734357833862e-01
-1.320851296186447144e-01 1.500734090805053711e+00 4.262542128562927246e-01 7.502061128616333008e-01 -2.826149165630340576e-01
-5.668606981635093689e-02 1.416043281555175781e+00 1.896708756685256958e-01 6.306402087211608887e-01 4.461250007152557373e-01
4.288868606090545654e-01 1.850817680358886719e+00 4.404282271862030029e-01 6.232256889343261719e-01 2.242534607648849487e-01
7.641971111297607422e-02 1.991093873977661133e+00 2.046621888875961304e-01 7.898887395858764648e-01 1.225476935505867004e-01
1.058768153190612793e+00 1.311270952224731445e+00 9.327073693275451660e-01 8.306460380554199219e-01 6.370300054550170898e-01
6.874990463256835938e-01 1.952514290809631348e+00 6.210641860961914062e-01 3.709597885608673096e-01 -3.133305907249450684e-01
-3.417604565620422363e-01 1.057462334632873535e+00 4.182613193988800049e-01 3.740491271018981934e-01 -4.157675504684448242e-01
2.669561281800270081e-02 1.153928041458129883e+00 4.734669923782348633e-01 5.388148427009582520e-01 -3.296194374561309814e-01
1.386692076921463013e-01 7.200528383255004883e-01 7.727534770965576172e-01 5.023473501205444336e-01 -2.285323441028594971e-01
1.378591656684875488e-01 7.330866456031799316e-01 8.396626710891723633e-01 5.562737584114074707e-01 -1.695348322391510010e-01
-1.736575365066528320e-01 1.121462583541870117e+00 1.257639378309249878e-03 -5.301105976104736328e-02 3.897418975830078125e-01
-2.816113531589508057e-01 1.030418515205383301e+00 1.604001224040985107e-01 2.739511802792549133e-02 4.715672731399536133e-01
-2.041442096233367920e-01 1.090292811393737793e+00 1.944869607686996460e-01 3.424847871065139771e-02 4.886122643947601318e-01
-3.300736844539642334e-01 1.211629748344421387e+00 2.836388349533081055e-01 -1.143987923860549927e-01 4.863686561584472656e-01
-4.513940587639808655e-02 1.641915917396545410e+00 7.649438381195068359e-01 -2.474676445126533508e-02 4.338665902614593506e-01
-1.988784596323966980e-02 1.604075193405151367e+00 7.204512357711791992e-01 -1.406841073185205460e-02 4.724786281585693359e-01
-4.503340274095535278e-02 1.549723625183105469e+00 5.755524635314941406e-01 -3.463497385382652283e-02 3.546524941921234131e-01
2.554019913077354431e-02 1.624851226806640625e+00 5.844727158546447754e-01 4.696760699152946472e-02 3.388837873935699463e-01
-2.992369532585144043e-01 2.016176223754882812e+00 5.776112675666809082e-01 4.063116610050201416e-01 1.227105334401130676e-01
-2.598535120487213135e-01 1.771444201469421387e+00 6.035985350608825684e-01 2.490392476320266724e-01 2.267241925001144409e-01
-4.977893829345703125e-01 1.766779065132141113e+00 5.850555896759033203e-01 5.755937695503234863e-01 2.328074127435684204e-01
-4.746932387351989746e-01 1.765326619148254395e+00 3.240337967872619629e-01 9.140698313713073730e-01 2.313779890537261963e-01
-6.610540300607681274e-02 1.295224070549011230e+00 2.960508465766906738e-01 7.247389554977416992e-01 3.321036100387573242e-01
-1.147547587752342224e-01 1.246717214584350586e+00 2.699270844459533691e-01 6.891469359397888184e-01 3.219207227230072021e-01
1.573967486619949341e-01 1.731944799423217773e+00 3.852308690547943115e-01 5.805088877677917480e-01 9.813958406448364258e-02
1.002855658531188965e+00 1.934087395668029785e+00 2.903981804847717285e-01 8.163916468620300293e-01 3.551025688648223877e-01
7.413818240165710449e-01 1.898031473159790039e+00 4.585405290126800537e-01 6.845142841339111328e-01 3.003843724727630615e-01
-2.040162980556488037e-01 2.362571239471435547e+00 1.038035273551940918e+00 1.034944176673889160e+00 3.911467492580413818e-01
-1.527422964572906494e-01 1.910926103591918945e+00 4.475220143795013428e-01 6.459246277809143066e-01 3.380955159664154053e-01
2.465634942054748535e-01 1.682215452194213867e+00 5.193547010421752930e-01 7.656151056289672852e-01 4.002240598201751709e-01
7.840809226036071777e-01 1.477439522743225098e+00 5.053144097328186035e-01 7.082195878028869629e-01 2.700014412403106689e-01
-1.777276992797851562e-01 1.209141135215759277e+00 1.603545248508453369e-02 1.134486794471740723e+00 5.140123963356018066e-01
-1.777276992797851562e-01 1.209141135215759277e+00 1.603545248508453369e-02 1.134486794471740723e+00 5.140123963356018066e-01
4.032700136303901672e-02 1.186413645744323730e+00 -4.525750875473022461e-02 8.915582299232482910e-01 5.640190243721008301e-01
-2.540374100208282471e-01 8.975083827972412109e-01 -4.262748360633850098e-01 7.409916520118713379e-01 5.397683382034301758e-01
-1.705428659915924072e-01 9.488164186477661133e-01 -4.315435290336608887e-01 9.255306124687194824e-01 5.108793973922729492e-01
4.757373929023742676e-01 8.299863934516906738e-01 -1.237133145332336426e+00 4.076459705829620361e-01 9.446717500686645508e-01
1.220658421516418457e+00 1.118860483169555664e+00 -7.523888945579528809e-01 -7.182332873344421387e-02 1.239534854888916016e+00
-1.179266452789306641e+00 9.431318044662475586e-01 -6.659793853759765625e-01 -3.799383640289306641e-01 3.020204603672027588e-01
-4.788245633244514465e-02 1.039910197257995605e+00 1.390351653099060059e-01 -2.554111182689666748e-01 2.891967296600341797e-01
1.418972760438919067e-01 9.508200883865356445e-01 2.464529424905776978e-01 1.257191598415374756e-01 1.346646100282669067e-01
1.786465346813201904e-01 9.127816557884216309e-01 -1.254777312278747559e-01 1.474004834890365601e-01 -2.290983200073242188e-01
-7.608161121606826782e-02 1.978428840637207031e+00 -8.394635915756225586e-01 9.625001251697540283e-02 3.780308365821838379e-02
8.925989270210266113e-02 1.646977543830871582e+00 -4.397275447845458984e-01 5.549761652946472168e-01 5.292514562606811523e-01
1.984993070363998413e-01 1.767401218414306641e+00 -6.497090458869934082e-01 5.063310265541076660e-01 9.058260917663574219e-01
3.399899005889892578e-01 1.209325194358825684e+00 -1.553586721420288086e-01 2.465841770172119141e-01 1.080610871315002441e+00
2.239614874124526978e-01 9.391536116600036621e-01 -3.347783386707305908e-01 6.589994430541992188e-01 8.578057885169982910e-01
2.019778788089752197e-01 1.046963453292846680e+00 -4.206711649894714355e-01 6.077933311462402344e-01 7.304478287696838379e-01
2.560880780220031738e-01 1.035633087158203125e+00 -9.078423976898193359e-01 2.342389225959777832e-01 7.554423213005065918e-01
-1.173042207956314087e-01 1.389736533164978027e+00 -1.037612676620483398e+00 6.048616170883178711e-01 1.130858182907104492e+00
-1.761369854211807251e-01 1.330114841461181641e+00 -1.028219103813171387e+00 6.417713165283203125e-01 1.175698876380920410e+00
6.648521125316619873e-02 1.152653694152832031e+00 -4.500072896480560303e-01 6.191126629710197449e-02 1.198205232620239258e+00
-3.162801861763000488e-01 1.155386209487915039e+00 -3.392055630683898926e-02 3.997507691383361816e-01 7.890846729278564453e-01
6.474697589874267578e-01 9.547585248947143555e-01 -5.723716020584106445e-01 -1.215892076492309570e+00 9.577154517173767090e-01
7.947152256965637207e-01 1.028710961341857910e+00 -4.524637460708618164e-01 -1.257522940635681152e+00 1.014169335365295410e+00
6.440870761871337891e-01 9.762483239173889160e-01 1.989905536174774170e-02 -1.048913240432739258e+00 9.275709986686706543e-01
1.392123579978942871e+00 1.235368967056274414e+00 -3.750937879085540771e-01 -4.759366512298583984e-01 1.167615532875061035e+00
1.425663590431213379e+00 1.101067662239074707e+00 -2.765782177448272705e-01 -5.840455293655395508e-01 1.141864299774169922e+00
4.630579352378845215e-01 1.771947503089904785e+00 9.681513905525207520e-02 -8.963046669960021973e-01 1.065984845161437988e+00
6.688899397850036621e-01 1.522400856018066406e+00 3.311877697706222534e-02 -8.810372352600097656e-01 1.077468156814575195e+00
4.002500474452972412e-01 1.861286163330078125e+00 1.979153156280517578e-01 -9.518265128135681152e-01 8.881601095199584961e-01
4.526923000812530518e-01 1.863088250160217285e+00 8.455866575241088867e-02 -1.101164579391479492e+00 9.815926551818847656e-01
-8.795410394668579102e-02 2.343598365783691406e+00 1.524619162082672119e-01 -1.760542154312133789e+00 8.191247582435607910e-01
5.268481001257896423e-02 2.238205432891845703e+00 7.605051994323730469e-02 -1.735777616500854492e+00 7.793808579444885254e-01
3.757231831550598145e-01 2.029504299163818359e+00 3.603812158107757568e-01 -1.526833415031433105e+00 8.197154998779296875e-01
1.858065873384475708e-01 1.923903226852416992e+00 -1.072104126214981079e-01 -1.757626056671142578e+00 8.595364093780517578e-01
-4.982385039329528809e-01 1.811651587486267090e+00 -4.981206953525543213e-01 -1.245608448982238770e+00 7.773463726043701172e-01
3.720015585422515869e-01 1.435498595237731934e+00 -5.161514282226562500e-01 -1.756988763809204102e-01 7.834724783897399902e-01
-4.321035146713256836e-01 1.312864780426025391e+00 -1.147202849388122559e+00 -1.832213401794433594e-01 3.599576354026794434e-01
-2.449778318405151367e-01 1.057270169258117676e+00 -1.014031767845153809e+00 -6.509904861450195312e-01 6.044393777847290039e-01
4.947049915790557861e-01 1.287253856658935547e+00 -1.060281276702880859e+00 -7.118430733680725098e-01 6.290314793586730957e-01
1.151168942451477051e-01 1.685533404350280762e+00 -5.664739012718200684e-01 -7.741735577583312988e-01 8.360502719879150391e-01
-2.329540625214576721e-02 1.693294644355773926e+00 -4.743082225322723389e-01 -8.313355445861816406e-01 8.045497536659240723e-01
-5.266916155815124512e-01 1.707930326461791992e+00 -2.938322722911834717e-01 -1.067637324333190918e+00 8.907109498977661133e-01
4.131362140178680420e-01 1.478525757789611816e+00 -3.096480965614318848e-01 -7.528733611106872559e-01 5.767273902893066406e-01
8.545006513595581055e-01 1.413563132286071777e+00 9.457579255104064941e-02 -6.814841032028198242e-01 3.328464627265930176e-01
1.185991525650024414e+00 1.908100008964538574e+00 -5.138182640075683594e-01 -4.451456665992736816e-02 3.528814315795898438e-01
2.382383644580841064e-01 8.119860291481018066e-01 5.940235219895839691e-03 9.570683240890502930e-01 2.950898110866546631e-01
2.560232281684875488e-01 7.987618446350097656e-01 -2.755353227257728577e-02 9.359769821166992188e-01 2.815681695938110352e-01
8.318413048982620239e-03 7.046170234680175781e-01 -1.077551394701004028e-01 6.354560852050781250e-01 6.348378062248229980e-01
7.530019432306289673e-02 7.092304229736328125e-01 -1.767797023057937622e-01 6.239106059074401855e-01 5.792056322097778320e-01
-4.791752621531486511e-02 6.753777861595153809e-01 -3.500994294881820679e-02 7.223787307739257812e-01 5.410673022270202637e-01
-1.423386335372924805e-01 5.810406804084777832e-01 1.012076288461685181e-01 7.608472704887390137e-01 4.542592465877532959e-01
-3.172319531440734863e-01 8.516519069671630859e-01 2.076684981584548950e-01 9.422200322151184082e-01 5.587415695190429688e-01
-3.220704197883605957e-01 1.425137519836425781e+00 1.141348958015441895e+00 1.086727857589721680e+00 7.377567291259765625e-01
-7.107687592506408691e-01 1.221703052520751953e+00 9.419625997543334961e-01 7.222092151641845703e-01 7.994530200958251953e-01
-5.396925806999206543e-01 1.178455710411071777e+00 9.685696959495544434e-01 2.121279239654541016e-01 7.220436334609985352e-01
-2.577057778835296631e-01 1.193781614303588867e+00 1.219524860382080078e+00 3.569442629814147949e-01 8.304457664489746094e-01
-4.575210809707641602e-01 1.443167686462402344e+00 1.138052225112915039e+00 3.528797030448913574e-01 7.072563767433166504e-01
-5.353131294250488281e-01 1.629145264625549316e+00 8.343197107315063477e-01 4.090100228786468506e-01 7.612091898918151855e-01
-4.313769936561584473e-01 1.617397069931030273e+00 9.557168483734130859e-01 3.374434709548950195e-01 6.955326199531555176e-01
-3.609405159950256348e-01 1.281691908836364746e+00 -3.266626223921775818e-02 -1.017135977745056152e-01 7.346886992454528809e-01
-2.259852737188339233e-01 1.435577988624572754e+00 -2.970320582389831543e-01 -1.311855316162109375e-01 7.440192699432373047e-01
6.796178221702575684e-01 1.507149577140808105e+00 -7.923542857170104980e-01 -1.076781392097473145e+00 6.496589779853820801e-01
9.143028259277343750e-01 1.153505325317382812e+00 -5.311746597290039062e-01 -1.707839250564575195e+00 7.679894566535949707e-01
-7.767902016639709473e-01 1.340716004371643066e+00 -4.718893393874168396e-02 -4.788079261779785156e-01 7.161820530891418457e-01
5.819538235664367676e-01 2.009738206863403320e+00 3.442118465900421143e-01 -1.012168526649475098e-01 5.760912299156188965e-01
1.163884878158569336e+00 2.201145648956298828e+00 3.137344121932983398e-01 -4.983962327241897583e-02 9.743561744689941406e-01
9.791319966316223145e-01 2.462917089462280273e+00 3.267506659030914307e-01 -4.571491479873657227e-01 9.472865462303161621e-01
-1.085023045539855957e+00 2.302818059921264648e+00 -4.242166280746459961e-01 -8.792481422424316406e-01 1.268024563789367676e+00
-1.315986394882202148e+00 1.672117352485656738e+00 2.547716200351715088e-01 -3.927901387214660645e-01 9.436639547348022461e-01
-5.674837231636047363e-01 2.317374467849731445e+00 -2.640961706638336182e-01 -8.176406025886535645e-01 1.115610837936401367e+00
-7.812041640281677246e-01 1.829248070716857910e+00 3.060448765754699707e-01 -5.997397899627685547e-01 1.090640068054199219e+00
-7.812041640281677246e-01 1.829248070716857910e+00 3.060448765754699707e-01 -5.997397899627685547e-01 1.090640068054199219e+00
-2.037621438503265381e-01 1.331267118453979492e+00 -2.122457027435302734e-01 -7.328734397888183594e-01 1.273356437683105469e+00
-6.336849927902221680e-02 1.393012166023254395e+00 7.217347621917724609e-02 -3.351293206214904785e-01 1.183473587036132812e+00
5.799764394760131836e-01 2.162872791290283203e+00 -7.427990436553955078e-03 2.704659998416900635e-01 1.444235563278198242e+00
8.421690464019775391e-01 6.633620858192443848e-01 6.849569082260131836e-02 4.540766030550003052e-02 7.098430395126342773e-01
7.898705601692199707e-01 6.700629591941833496e-01 -1.661425456404685974e-02 -4.877503961324691772e-04 6.692779064178466797e-01
7.523276805877685547e-01 6.657257080078125000e-01 -4.398187156766653061e-03 7.328615523874759674e-03 5.962121486663818359e-01
6.848420500755310059e-01 7.335948944091796875e-01 -1.077430248260498047e-01 -9.058050066232681274e-02 2.813678383827209473e-01
9.312186241149902344e-01 4.681140184402465820e-01 -1.355198025703430176e-01 -4.610466584563255310e-02 2.076979279518127441e-01
1.336490154266357422e+00 5.671403408050537109e-01 -3.121338188648223877e-01 -1.287334114313125610e-01 4.529813826084136963e-01
1.051568388938903809e+00 3.632531762123107910e-01 -4.173717796802520752e-01 -1.561947464942932129e-01 5.536608099937438965e-01
1.008376359939575195e+00 3.567308187484741211e-01 -4.149367213249206543e-01 -1.854219436645507812e-01 6.044366359710693359e-01
9.446792602539062500e-01 3.481248915195465088e-01 -6.399521827697753906e-01 2.536050602793693542e-02 7.386954426765441895e-01
1.004186153411865234e+00 3.832363784313201904e-01 -6.294153928756713867e-01 1.839436590671539307e-04 7.214809656143188477e-01
1.537798881530761719e+00 3.635538816452026367e-01 -8.080042004585266113e-01 -3.403120338916778564e-01 6.337451934814453125e-01
1.523361921310424805e+00 4.366846680641174316e-01 -6.890928745269775391e-01 -3.114376664161682129e-01 6.409100890159606934e-01
1.470338940620422363e+00 4.359817206859588623e-01 -7.022371888160705566e-01 -2.988029122352600098e-01 6.479927897453308105e-01
7.438687086105346680e-01 3.110730051994323730e-01 -2.633739709854125977e-01 -4.241209030151367188e-01 9.864538908004760742e-02
7.434543371200561523e-01 2.833262681961059570e-01 -2.904157042503356934e-01 -4.150824844837188721e-01 6.515952944755554199e-02
1.020250678062438965e+00 1.908877640962600708e-01 -2.775129079818725586e-01 -5.855088829994201660e-01 4.891666173934936523e-01
1.562216758728027344e+00 8.614230155944824219e-01 -2.561805769801139832e-03 -1.135384202003479004e+00 1.901273727416992188e-01
1.467425107955932617e+00 7.944399118423461914e-01 -1.046704724431037903e-01 -1.166422367095947266e+00 8.329730480909347534e-02
1.098742127418518066e+00 1.016073942184448242e+00 5.150235444307327271e-02 -1.113994717597961426e+00 2.664912343025207520e-01
1.228925704956054688e+00 9.778522253036499023e-01 -1.634999662637710571e-01 -1.227193236351013184e+00 -1.408382952213287354e-01
1.199557542800903320e+00 1.016289710998535156e+00 -1.516034603118896484e-01 -1.204934835433959961e+00 -1.737423539161682129e-01
1.142449140548706055e+00 9.794703722000122070e-01 -2.729472815990447998e-01 -1.249459624290466309e+00 -2.065522968769073486e-01
-1.244490504264831543e+00 8.210318088531494141e-01 -4.327381253242492676e-01 9.693585634231567383e-01 7.458090186119079590e-01
-1.178780794143676758e+00 3.820503652095794678e-01 -7.711154222488403320e-01 8.994116187095642090e-01 7.159473896026611328e-01
-2.157337188720703125e+00 7.985942363739013672e-01 -3.377505242824554443e-01 5.774153470993041992e-01 5.786838531494140625e-01
-2.151270866394042969e+00 7.148020863533020020e-01 -5.645797848701477051e-01 6.779485940933227539e-01 5.902927517890930176e-01
-1.938013672828674316e+00 4.044230580329895020e-01 -3.303131163120269775e-01 3.501333296298980713e-01 5.285488963127136230e-01
-2.457076787948608398e+00 5.689862966537475586e-01 -3.442670106887817383e-01 2.518220245838165283e-01 5.757880806922912598e-01
-2.674381494522094727e+00 2.963520288467407227e-01 -4.529221057891845703e-01 3.194336295127868652e-01 8.052257299423217773e-01
-2.453274250030517578e+00 2.862428724765777588e-01 -2.207516431808471680e-01 4.969298541545867920e-01 7.417295575141906738e-01
-5.426873564720153809e-01 1.389779329299926758e+00 -3.128688931465148926e-01 4.267615079879760742e-01 7.663267850875854492e-01
-4.543974399566650391e-01 1.317023754119873047e+00 -4.586550295352935791e-01 4.537078142166137695e-01 6.554369926452636719e-01
-7.031418681144714355e-01 1.156329512596130371e+00 -1.007035523653030396e-01 -3.085500374436378479e-02 6.030617952346801758e-01
-6.778880953788757324e-01 9.702454805374145508e-01 -1.703531593084335327e-01 -3.498553857207298279e-02 5.979924201965332031e-01
-7.683914899826049805e-01 8.849756121635437012e-01 -2.157445549964904785e-01 -1.065068319439888000e-01 6.338791251182556152e-01
-1.574858903884887695e+00 8.173007965087890625e-01 -4.327822029590606689e-01 3.460837304592132568e-01 5.542080402374267578e-01
-1.400285363197326660e+00 1.288595318794250488e+00 4.758900403976440430e-01 -6.694385409355163574e-02 6.670648455619812012e-01
-8.146783709526062012e-01 2.546122789382934570e+00 2.053760886192321777e-01 5.357982516288757324e-01 6.864618062973022461e-01
-3.314668238162994385e-01 2.529341459274291992e+00 -1.461599171161651611e-01 -3.209917843341827393e-01 6.283514499664306641e-01
-3.019292056560516357e-01 2.864944219589233398e+00 1.112915109843015671e-02 9.219829738140106201e-02 4.095761477947235107e-01
-6.228540539741516113e-01 2.471002817153930664e+00 2.243926823139190674e-01 1.421186327934265137e-01 6.286027431488037109e-01
-1.157001137733459473e+00 2.825453042984008789e+00 -1.148269772529602051e+00 -1.087602972984313965e-01 1.287602305412292480e+00
-7.358829975128173828e-01 2.110559463500976562e+00 6.998027563095092773e-01 1.143917918205261230e+00 2.041820049285888672e+00
-1.099427461624145508e+00 2.342711210250854492e+00 8.021351099014282227e-01 9.277641773223876953e-01 2.089645862579345703e+00
-1.055382966995239258e+00 2.279098033905029297e+00 7.938319444656372070e-01 1.001844525337219238e+00 2.091601610183715820e+00
-9.613401293754577637e-01 1.421956300735473633e+00 1.065011978149414062e+00 1.482736945152282715e+00 1.874639868736267090e+00
-4.708292782306671143e-01 1.558965802192687988e+00 2.569930553436279297e-01 1.065000891685485840e+00 1.613210678100585938e+00
-2.866866588592529297e-01 1.445466279983520508e+00 1.559839099645614624e-01 1.137357473373413086e+00 1.712763667106628418e+00
-3.531477153301239014e-01 1.456363081932067871e+00 1.533486843109130859e-01 1.024622559547424316e+00 1.670579552650451660e+00
-2.407094091176986694e-01 1.408434987068176270e+00 2.620643079280853271e-01 1.151057720184326172e+00 1.576679944992065430e+00
-3.140955865383148193e-01 1.513935208320617676e+00 1.873789429664611816e-01 1.045113325119018555e+00 1.667754173278808594e+00
-7.330765128135681152e-01 1.494659543037414551e+00 2.209423333406448364e-01 1.099288940429687500e+00 1.952235460281372070e+00
-7.099697589874267578e-01 1.532776236534118652e+00 2.935254275798797607e-01 1.091384291648864746e+00 1.959655761718750000e+00
-3.835684061050415039e-01 2.279565095901489258e+00 6.496638059616088867e-01 1.193251490592956543e+00 1.532335042953491211e+00
-6.477757692337036133e-01 2.269783735275268555e+00 8.531121909618377686e-02 4.090131223201751709e-01 -1.381021738052368164e-01
-7.088025808334350586e-01 3.303742170333862305e+00 4.355766773223876953e-01 9.011162072420120239e-02 -4.025042802095413208e-02
-8.507573008537292480e-01 2.550117015838623047e+00 8.053030371665954590e-01 9.012658596038818359e-01 -4.876331686973571777e-01
-5.143573880195617676e-01 2.604686260223388672e+00 2.286688804626464844e+00 1.214678525924682617e+00 -5.796920061111450195e-01
-4.272040128707885742e-01 2.692525148391723633e+00 1.809088468551635742e+00 9.756856560707092285e-01 -5.845323801040649414e-01
3.348995149135589600e-01 2.126518487930297852e+00 -2.529561221599578857e-01 2.232342809438705444e-01 1.068381499499082565e-02
-1.553843021392822266e-01 1.988500475883483887e+00 -2.241969555616378784e-01 -4.483340978622436523e-01 -9.681747108697891235e-02
-1.123494029045104980e+00 1.467053294181823730e+00 -3.520669043064117432e-01 6.445391774177551270e-01 -5.763858929276466370e-02
-4.195933341979980469e-01 1.259076237678527832e+00 -1.517985612154006958e-01 2.025535583496093750e+00 1.182870149612426758e+00
-9.116797447204589844e-01 1.871890544891357422e+00 -1.305106841027736664e-02 3.815774917602539062e-01 8.172173500061035156e-01
-4.218273162841796875e-01 2.068173885345458984e+00 -4.134750366210937500e-01 2.146165817975997925e-01 8.979970216751098633e-01
-5.965770483016967773e-01 1.997299551963806152e+00 1.293052285909652710e-01 1.939420551061630249e-01 7.697477340698242188e-01
-6.761035919189453125e-01 1.948033809661865234e+00 -7.434675097465515137e-02 4.163257181644439697e-01 7.734929919242858887e-01
-3.583085536956787109e-01 1.842395782470703125e+00 -7.577466219663619995e-02 3.696142733097076416e-01 8.422608971595764160e-01
-1.816159248352050781e+00 2.066128730773925781e+00 -8.624849468469619751e-02 9.255413413047790527e-01 6.671593785285949707e-01
-2.413779735565185547e+00 2.135200977325439453e+00 -1.107869520783424377e-01 1.320920586585998535e+00 6.542806625366210938e-01
-3.901691734790802002e-01 1.374340891838073730e+00 -3.931880593299865723e-01 1.608641386032104492e+00 3.589745461940765381e-01
-3.901691734790802002e-01 1.374340891838073730e+00 -3.931880593299865723e-01 1.608641386032104492e+00 3.589745461940765381e-01
-5.159656405448913574e-01 1.260394930839538574e+00 -3.096813559532165527e-01 1.624972701072692871e+00 3.376349508762359619e-01
-5.006543993949890137e-01 1.285105943679809570e+00 -3.542862236499786377e-01 1.648669242858886719e+00 3.397532701492309570e-01
-1.311079740524291992e+00 1.531621932983398438e+00 -5.488109588623046875e-01 1.666620850563049316e+00 4.390554726123809814e-01
-8.306964635848999023e-01 2.161880254745483398e+00 -4.078455567359924316e-01 2.920114517211914062e+00 5.981299877166748047e-01
-1.174714803695678711e+00 1.792583823204040527e+00 6.764147281646728516e-01 1.054009795188903809e+00 4.075112342834472656e-01
8.444748520851135254e-01 2.161135911941528320e+00 -4.396279454231262207e-01 2.200973331928253174e-01 2.369255721569061279e-01
-2.880553305149078369e-01 1.017157196998596191e+00 3.023167252540588379e-01 1.213881596922874451e-01 2.916844189167022705e-01
-1.221279263496398926e+00 1.909668207168579102e+00 -2.840513288974761963e-01 -1.011770486831665039e+00 5.454072952270507812e-01
5.876435637474060059e-01 1.512229800224304199e+00 -5.302784442901611328e-01 -4.101176261901855469e-01 5.393823981285095215e-01
6.111727952957153320e-01 1.871383190155029297e+00 -7.310008406639099121e-01 7.883509993553161621e-02 5.045284628868103027e-01
7.340935468673706055e-01 1.521575570106506348e+00 -2.456114053726196289e+00 1.037170410156250000e+00 3.226781189441680908e-01
7.320502996444702148e-01 1.416177034378051758e+00 -2.421547889709472656e+00 9.056220650672912598e-01 3.091799616813659668e-01
7.847900390625000000e-01 1.240262985229492188e+00 -2.489597082138061523e+00 1.203873038291931152e+00 2.534199953079223633e-01
4.400707185268402100e-01 1.294571518898010254e+00 -2.554867506027221680e+00 1.043658018112182617e+00 1.797341704368591309e-01
3.301151394844055176e-01 1.268427610397338867e+00 -2.673264503479003906e+00 9.935877323150634766e-01 2.177606672048568726e-01
4.093677401542663574e-01 1.151793479919433594e+00 -2.745422601699829102e+00 7.219078540802001953e-01 2.849175930023193359e-01
-1.582475751638412476e-01 1.246839046478271484e+00 -2.566550731658935547e+00 1.155954957008361816e+00 -2.432954013347625732e-01
-4.050582051277160645e-01 1.178931593894958496e+00 -3.049773693084716797e+00 1.028197765350341797e+00 -3.609001040458679199e-01
-2.456641793251037598e-01 1.151727437973022461e+00 -3.050154447555541992e+00 1.083457589149475098e+00 -1.212266907095909119e-01
-2.927390336990356445e-01 1.156627535820007324e+00 -3.044278621673583984e+00 1.087192296981811523e+00 -1.394601017236709595e-01
-2.321795523166656494e-01 8.434126377105712891e-01 -2.811188697814941406e+00 1.042139530181884766e+00 -1.505755782127380371e-01
-1.763852983713150024e-01 9.479239583015441895e-01 -2.814731836318969727e+00 1.008059024810791016e+00 -2.553411722183227539e-01
-4.270559847354888916e-01 2.450611114501953125e+00 -2.595085144042968750e+00 1.697320342063903809e+00 -4.425132274627685547e-02
-1.594525128602981567e-01 2.115658044815063477e+00 -2.036145448684692383e+00 1.684150338172912598e+00 -1.893737912178039551e-01
-1.594525128602981567e-01 2.115658044815063477e+00 -2.036145448684692383e+00 1.684150338172912598e+00 -1.893737912178039551e-01
2.288384586572647095e-01 2.077558994293212891e+00 -1.538714528083801270e+00 1.862579703330993652e+00 -1.892245709896087646e-01
1.969159692525863647e-01 2.040441036224365234e+00 -1.591878175735473633e+00 1.846196174621582031e+00 -1.950964182615280151e-01
2.779096961021423340e-01 2.108694791793823242e+00 -1.589711189270019531e+00 1.864711046218872070e+00 -1.679321527481079102e-01
4.978517889976501465e-01 2.128514528274536133e+00 -1.438887476921081543e+00 1.841821074485778809e+00 -3.531610071659088135e-01
2.657147124409675598e-02 1.655662775039672852e+00 -1.533374309539794922e+00 1.581006169319152832e+00 -1.008640900254249573e-01
2.657147124409675598e-02 1.655662775039672852e+00 -1.533374309539794922e+00 1.581006169319152832e+00 -1.008640900254249573e-01
6.471223235130310059e-01 1.569394350051879883e+00 -1.701775312423706055e+00 1.966058492660522461e+00 -2.547248899936676025e-01
5.695835947990417480e-01 1.602454066276550293e+00 -1.630789041519165039e+00 2.178443193435668945e+00 -3.474449217319488525e-01
5.444433689117431641e-01 1.154809713363647461e+00 -1.642358303070068359e+00 2.017952680587768555e+00 -1.401511132717132568e-01
6.045717000961303711e-01 1.421087861061096191e+00 -1.511345267295837402e+00 1.872227430343627930e+00 -1.161708235740661621e-01
4.840592145919799805e-01 1.493152499198913574e+00 -1.432061433792114258e+00 1.854880571365356445e+00 -1.400321125984191895e-01
7.334697842597961426e-01 1.548176169395446777e+00 -1.037288069725036621e+00 1.527405977249145508e+00 1.677750647068023682e-01
7.133288979530334473e-01 1.439396739006042480e+00 -5.110134482383728027e-01 9.430881142616271973e-01 -1.494560837745666504e-01
7.895267009735107422e-01 1.391777038574218750e+00 -6.548891663551330566e-01 9.877073764801025391e-01 -1.783487200736999512e-01
2.202330082654953003e-01 1.350931406021118164e+00 -9.501149058341979980e-01 1.061716318130493164e+00 -2.510300576686859131e-01
1.361975520849227905e-01 1.294342875480651855e+00 -9.924340248107910156e-01 1.028836727142333984e+00 -2.527979314327239990e-01
1.572535485029220581e-01 1.308401465415954590e+00 -1.020686268806457520e+00 1.014089822769165039e+00 -2.507146298885345459e-01
7.092674821615219116e-02 1.367195844650268555e+00 -1.469550848007202148e+00 1.238306164741516113e+00 -1.038029491901397705e-01
6.061705946922302246e-02 1.714147090911865234e+00 -9.961180686950683594e-01 1.106992602348327637e+00 1.694670692086219788e-02
5.502872467041015625e-01 1.455009222030639648e+00 -6.795517802238464355e-01 6.561383605003356934e-01 7.128102332353591919e-02
6.369844675064086914e-01 1.592344522476196289e+00 -4.461907148361206055e-01 4.030233025550842285e-01 2.014118731021881104e-01
-5.784534662961959839e-02 1.431777000427246094e+00 -5.330612063407897949e-01 7.614924311637878418e-01 2.618380188941955566e-01
1.528578996658325195e-01 1.484988808631896973e+00 -3.689350485801696777e-01 9.892119169235229492e-01 4.005894064903259277e-01
1.979320198297500610e-01 9.711688756942749023e-01 -7.310951948165893555e-01 9.801166653633117676e-01 3.072013854980468750e-01
2.245492041110992432e-01 1.050246715545654297e+00 -9.453366994857788086e-01 7.057926058769226074e-01 1.918385773897171021e-01
3.091709315776824951e-01 1.093956232070922852e+00 -8.000599145889282227e-01 6.246818900108337402e-01 1.446153372526168823e-01
6.210451722145080566e-01 1.096807837486267090e+00 -6.932817697525024414e-01 8.547486066818237305e-01 -1.567922979593276978e-01
4.813260436058044434e-01 1.035718083381652832e+00 -3.808526694774627686e-01 7.512301802635192871e-01 -3.098442554473876953e-01
4.980608820915222168e-01 1.209497094154357910e+00 -9.040226042270660400e-02 7.304522991180419922e-01 -2.679195404052734375e-01
6.784940958023071289e-01 1.110215663909912109e+00 -7.732760906219482422e-02 6.262825131416320801e-01 -3.901457786560058594e-02
6.599966287612915039e-01 1.092063307762145996e+00 -4.324714466929435730e-02 6.232051253318786621e-01 -4.612107202410697937e-02
2.835263609886169434e-01 1.078773498535156250e+00 6.149483919143676758e-01 4.896525144577026367e-01 -5.609756112098693848e-01
1.001942753791809082e+00 1.629745721817016602e+00 1.119597911834716797e+00 8.655335903167724609e-01 -5.203370451927185059e-01
7.044820189476013184e-01 1.202906131744384766e+00 -5.156202912330627441e-01 -5.193245410919189453e-01 4.998437464237213135e-01
8.685334324836730957e-01 8.308042883872985840e-01 -4.042437970638275146e-01 -9.986695051193237305e-01 2.728634178638458252e-01
8.097884058952331543e-01 7.785039544105529785e-01 -4.199464023113250732e-01 -9.780633449554443359e-01 2.641048133373260498e-01
5.455752015113830566e-01 7.602106332778930664e-01 -7.257366776466369629e-01 -9.362855553627014160e-01 3.791504502296447754e-01
5.911508202552795410e-01 4.019552469253540039e-01 -1.149434298276901245e-01 -7.266848683357238770e-01 2.374554425477981567e-01
1.183062493801116943e-01 1.412155389785766602e+00 -5.198386311531066895e-01 -1.462434768676757812e+00 1.339768886566162109e+00
1.025274172425270081e-01 1.500922560691833496e+00 -4.084330797195434570e-01 -1.322436928749084473e+00 1.248857021331787109e+00
-2.201866060495376587e-01 1.539474964141845703e+00 -2.110769972205162048e-03 -1.178906321525573730e+00 6.657939553260803223e-01
-2.268769890069961548e-01 1.521108984947204590e+00 1.631448790431022644e-02 -1.188797950744628906e+00 6.550549268722534180e-01
1.229961752891540527e+00 1.425824642181396484e+00 3.363981246948242188e-01 -6.269357800483703613e-01 9.486265778541564941e-01
7.443321943283081055e-01 1.674673080444335938e+00 -6.223530173301696777e-01 -7.755109071731567383e-01 1.037606954574584961e+00
7.145785689353942871e-01 1.709420680999755859e+00 -6.951454281806945801e-01 -1.925840824842453003e-01 1.230803489685058594e+00
1.195994615554809570e+00 1.995894312858581543e+00 2.653024494647979736e-01 -1.987379491329193115e-01 8.120275735855102539e-01
-1.684159874916076660e+00 2.503404319286346436e-01 2.468018978834152222e-01 5.055496692657470703e-01 9.583570957183837891e-01
-1.287124037742614746e+00 7.507043480873107910e-01 -1.701253503561019897e-01 4.789989590644836426e-01 9.786247611045837402e-01
-7.615228295326232910e-01 1.192457795143127441e+00 -1.332301259040832520e+00 7.892673611640930176e-01 5.936091542243957520e-01
-4.903439283370971680e-01 2.308291912078857422e+00 -1.642288446426391602e+00 -9.277617335319519043e-01 1.137028455734252930e+00
-2.113537043333053589e-01 2.278337955474853516e+00 -7.965036034584045410e-01 -6.878802776336669922e-01 8.783505558967590332e-01
-2.554672062397003174e-01 2.285961866378784180e+00 -7.377304434776306152e-01 -7.035211324691772461e-01 8.806867003440856934e-01
-2.690003812313079834e-01 2.135944604873657227e+00 -7.705801129341125488e-01 -3.580306172370910645e-01 9.752908945083618164e-01
-4.729780852794647217e-01 1.553896188735961914e+00 -1.533147692680358887e+00 -3.161018490791320801e-01 7.372410297393798828e-01
-1.860477626323699951e-01 1.226971149444580078e+00 -1.409057021141052246e+00 -1.925910711288452148e-01 8.829715847969055176e-01
2.938998043537139893e-01 1.291408777236938477e+00 -9.203236699104309082e-01 -5.427696704864501953e-01 8.486522436141967773e-01
-2.886983156204223633e-01 1.407814741134643555e+00 -2.428810298442840576e-01 -9.802165031433105469e-01 6.052130460739135742e-01
5.813572928309440613e-02 1.167740583419799805e+00 -4.148971736431121826e-01 -1.089046359062194824e+00 4.088929593563079834e-01
2.553070783615112305e-01 1.448332786560058594e+00 -3.278308808803558350e-01 -1.126744031906127930e+00 4.250485301017761230e-01
6.176690459251403809e-01 1.191085934638977051e+00 -1.161889314651489258e+00 -1.237243652343750000e+00 8.007069230079650879e-01
8.804287910461425781e-01 1.389763712882995605e+00 -1.098514795303344727e+00 -9.253694415092468262e-01 5.384820103645324707e-01
-3.660322725772857666e-01 1.655360460281372070e+00 -2.939724624156951904e-01 -6.856450438499450684e-01 1.385446786880493164e+00
7.773487269878387451e-02 1.326455473899841309e+00 -7.016602754592895508e-01 -1.250231981277465820e+00 9.104932546615600586e-01
3.080173432826995850e-01 9.716855883598327637e-01 -9.655355811119079590e-01 -8.150024414062500000e-01 5.912134647369384766e-01
2.899293601512908936e-01 8.499217629432678223e-01 -9.539368152618408203e-01 -8.009754419326782227e-01 6.946204304695129395e-01
2.175525873899459839e-01 8.358929157257080078e-01 -1.012908697128295898e+00 -7.900522947311401367e-01 6.918509006500244141e-01
2.735780775547027588e-01 8.670284748077392578e-01 -1.108083367347717285e+00 -8.369485735893249512e-01 6.222367882728576660e-01
7.080184817314147949e-01 1.028570055961608887e+00 -1.091760039329528809e+00 -1.015995621681213379e+00 7.651510834693908691e-01
1.164112448692321777e+00 6.795899868011474609e-01 -8.160847425460815430e-01 -7.961421012878417969e-01 4.491340517997741699e-01
-7.973995804786682129e-01 1.270450472831726074e+00 -4.291613399982452393e-01 -2.684160172939300537e-01 3.794036805629730225e-01
-9.513599872589111328e-01 1.671781897544860840e+00 -5.391608476638793945e-01 -3.609924018383026123e-01 4.432347714900970459e-01
-9.202450513839721680e-01 1.780192255973815918e+00 -4.107125103473663330e-01 -2.620448470115661621e-01 4.638926684856414795e-01
-8.959817886352539062e-01 1.529384016990661621e+00 -5.407694578170776367e-01 -1.807086467742919922e-01 2.777175009250640869e-01
-1.033568739891052246e+00 1.486160516738891602e+00 -5.779517889022827148e-01 -2.091134488582611084e-01 4.702919125556945801e-01
-1.009271740913391113e+00 1.480593204498291016e+00 -5.532242655754089355e-01 -2.215936928987503052e-01 4.647372961044311523e-01
-1.363135099411010742e+00 1.919604778289794922e+00 -7.130560278892517090e-01 8.714281022548675537e-03 4.812844395637512207e-01
-1.468489885330200195e+00 1.879597306251525879e+00 -1.503707766532897949e+00 1.734713762998580933e-01 2.126991748809814453e-01
2.410229146480560303e-01 2.336645603179931641e+00 -1.342399358749389648e+00 -1.126043915748596191e+00 4.690823853015899658e-01
-2.067991048097610474e-01 2.626742839813232422e+00 3.627527654170989990e-01 -9.786513447761535645e-02 -8.175097703933715820e-01
2.335525006055831909e-01 1.969043493270874023e+00 -2.112232334911823273e-02 4.645509645342826843e-02 -5.810459852218627930e-01
2.290969789028167725e-01 1.966748952865600586e+00 9.547361731529235840e-02 -2.196282148361206055e-02 -5.651946663856506348e-01
9.025689959526062012e-02 2.128512859344482422e+00 8.773110061883926392e-02 -2.472255378961563110e-01 -3.628785908222198486e-01
-8.807831443846225739e-03 1.854471802711486816e+00 1.127728074789047241e-01 2.217205613851547241e-01 -3.654953837394714355e-01
1.551496833562850952e-01 2.349328756332397461e+00 2.747798711061477661e-02 5.526234507560729980e-01 -2.175511419773101807e-02
1.291690707206726074e+00 2.679050207138061523e+00 1.185665503144264221e-01 1.549311041831970215e+00 -1.720297038555145264e-01
1.208271503448486328e+00 2.803496599197387695e+00 -2.597110532224178314e-02 1.457032799720764160e+00 -5.935090184211730957e-01
3.125312626361846924e-01 2.499776363372802734e+00 -4.255053102970123291e-01 6.579517722129821777e-01 -1.300540685653686523e+00
3.575650453567504883e-01 2.516324281692504883e+00 -4.539002478122711182e-01 6.387637853622436523e-01 -1.214776158332824707e+00
4.010856449604034424e-01 2.510579586029052734e+00 -5.089907050132751465e-01 6.113869547843933105e-01 -1.216752529144287109e+00
4.073691368103027344e-01 2.478880643844604492e+00 -4.434199929237365723e-01 6.693578362464904785e-01 -1.194342851638793945e+00
2.515034079551696777e-01 2.463242769241333008e+00 -2.420872598886489868e-01 6.432424187660217285e-01 -1.247120022773742676e+00
2.611744999885559082e-01 2.378579854965209961e+00 -2.655793726444244385e-01 3.190043866634368896e-01 -1.298462271690368652e+00
3.519945144653320312e-01 2.576000690460205078e+00 4.251210093498229980e-01 1.788638830184936523e-01 -1.317487001419067383e+00
1.061552017927169800e-02 2.594377517700195312e+00 3.614258170127868652e-01 2.537993192672729492e-01 -1.317017674446105957e+00
-2.767054140567779541e-01 2.647337675094604492e+00 5.392928719520568848e-01 2.150641828775405884e-01 -1.324410915374755859e+00
-3.776484131813049316e-01 2.791682243347167969e+00 7.772485017776489258e-01 -1.453661918640136719e-01 -1.399850010871887207e+00
-1.859447956085205078e+00 2.744480371475219727e+00 -3.277311921119689941e-01 7.958373427391052246e-01 3.510450944304466248e-02
-1.373667240142822266e+00 2.639244556427001953e+00 -4.528372585773468018e-01 7.297142744064331055e-01 -5.009767413139343262e-02
-1.260271668434143066e+00 2.542112112045288086e+00 -4.611565172672271729e-01 1.044083237648010254e+00 -2.084498405456542969e-01
-1.025178551673889160e+00 2.460168600082397461e+00 -1.604636609554290771e-01 1.680308938026428223e+00 -1.385213136672973633e-01
-9.343199729919433594e-01 2.969925642013549805e+00 7.531231641769409180e-01 1.365795135498046875e+00 -3.466564714908599854e-01
-9.001312255859375000e-01 3.029870510101318359e+00 4.675583839416503906e-01 1.363780498504638672e+00 -4.448559284210205078e-01
-1.392042279243469238e+00 2.730564594268798828e+00 1.159933805465698242e+00 1.733186602592468262e+00 -3.581396639347076416e-01
-1.353747129440307617e+00 2.864815473556518555e+00 8.799365758895874023e-01 1.679765939712524414e+00 -3.200273215770721436e-01
-1.279663443565368652e+00 2.355357408523559570e+00 2.832321822643280029e-01 7.034029960632324219e-01 -2.231587618589401245e-01
-1.884386777877807617e+00 2.349730968475341797e+00 9.584218263626098633e-01 3.838339149951934814e-01 2.738402485847473145e-01
-1.345443725585937500e+00 3.022970199584960938e+00 2.277217805385589600e-01 4.419469833374023438e-01 -3.207072988152503967e-02
-1.058046460151672363e+00 2.531812667846679688e+00 -1.142157688736915588e-01 4.049493670463562012e-01 2.075028419494628906e-01
-4.359607100486755371e-01 2.239508628845214844e+00 1.014336571097373962e-01 5.987041592597961426e-01 -3.677757829427719116e-02
-3.749313950538635254e-01 2.393846750259399414e+00 2.079557627439498901e-03 5.293957591056823730e-01 1.326117664575576782e-01
1.326121203601360321e-02 2.539096832275390625e+00 -1.419712156057357788e-01 1.190053820610046387e-01 1.518661528825759888e-01
3.245343565940856934e-01 2.385951519012451172e+00 4.618776440620422363e-01 9.360415935516357422e-01 9.875632822513580322e-02
3.116810023784637451e-01 2.207551956176757812e+00 1.219793796539306641e+00 1.058275461196899414e+00 -1.969363391399383545e-01
3.602272272109985352e-02 1.864228487014770508e+00 1.361271142959594727e+00 1.484901428222656250e+00 1.805597841739654541e-01
1.600439667701721191e+00 2.879245758056640625e+00 3.097517192363739014e-01 1.607284307479858398e+00 1.802942156791687012e-01
1.653777003288269043e+00 2.747203111648559570e+00 6.026464104652404785e-01 1.250100851058959961e+00 2.543416619300842285e-01
1.003492951393127441e+00 3.011332273483276367e+00 -1.941403746604919434e-01 2.859823405742645264e-01 -6.636223793029785156e-01
6.211158037185668945e-01 3.620398044586181641e+00 -2.523152530193328857e-01 4.686305671930313110e-02 -2.694124579429626465e-01
6.964724063873291016e-01 4.129659652709960938e+00 -3.293423652648925781e-01 -8.174745738506317139e-02 -5.427592992782592773e-01
5.888100862503051758e-01 4.116590976715087891e+00 -4.167217910289764404e-01 -2.078661620616912842e-01 -6.143329143524169922e-01
-1.462500333786010742e+00 2.508874654769897461e+00 -1.823952913284301758e+00 -5.653179287910461426e-01 -1.040366411209106445e+00
-1.979842483997344971e-01 2.703573942184448242e+00 -2.087282180786132812e+00 4.624404907226562500e-01 -7.658702731132507324e-01
8.561390638351440430e-01 1.897779345512390137e+00 -9.878938794136047363e-01 7.521594762802124023e-01 2.661457061767578125e-01
1.419761180877685547e+00 1.166793465614318848e+00 -1.052288651466369629e+00 1.380263864994049072e-01 9.117770940065383911e-02
1.315112352371215820e+00 9.355410337448120117e-01 -1.392405331134796143e-01 -1.053525954484939575e-01 2.130409330129623413e-01
1.280473113059997559e+00 1.004963994026184082e+00 -7.459349185228347778e-02 6.041300296783447266e-02 2.433916330337524414e-01
9.012389779090881348e-01 9.116581082344055176e-01 -1.922019273042678833e-01 -3.404543399810791016e-01 4.051312208175659180e-01
6.518777608871459961e-01 5.333053469657897949e-01 -6.153950095176696777e-01 6.985200941562652588e-02 4.113928675651550293e-01
6.676171422004699707e-01 4.959122836589813232e-01 -6.053861379623413086e-01 2.387246489524841309e-02 2.845254540443420410e-01
8.068540692329406738e-01 5.108960270881652832e-01 -8.815912008285522461e-01 4.229043796658515930e-02 3.039584159851074219e-01
1.063051223754882812e+00 4.593364000320434570e-01 -4.886694252490997314e-01 -2.150391638278961182e-01 1.952026784420013428e-01
1.153898477554321289e+00 5.569117665290832520e-01 -3.096524477005004883e-01 7.783038169145584106e-02 2.191930413246154785e-01
8.797705173492431641e-01 7.038283944129943848e-01 -9.180518984794616699e-01 -2.416020184755325317e-01 7.140647768974304199e-01
9.040981531143188477e-01 7.627267837524414062e-01 -8.197551965713500977e-01 -1.408571600914001465e-01 6.848193407058715820e-01
6.266908049583435059e-01 5.080696344375610352e-01 -5.454524755477905273e-01 3.255141973495483398e-01 3.688992857933044434e-01
5.297915935516357422e-01 6.161001920700073242e-01 -5.849657058715820312e-01 1.514481753110885620e-01 3.855865597724914551e-01
5.779755711555480957e-01 5.139080286026000977e-01 -5.953079462051391602e-01 3.255722671747207642e-02 3.227626681327819824e-01
7.490829229354858398e-01 3.905286788940429688e-01 -5.071676969528198242e-01 -2.411539554595947266e-01 3.226564526557922363e-01
7.741646170616149902e-01 3.663644194602966309e-01 -5.068454146385192871e-01 -2.708223760128021240e-01 3.158733844757080078e-01
7.465517520904541016e-01 3.725278079509735107e-01 -5.104600191116333008e-01 -3.049795627593994141e-01 2.952537238597869873e-01
6.739825010299682617e-01 3.767862319946289062e-01 -4.426799714565277100e-01 -3.890998959541320801e-01 2.607496678829193115e-01
8.488577008247375488e-01 3.572994768619537354e-01 -5.091977119445800781e-01 -4.071918129920959473e-01 2.220710515975952148e-01
6.037250757217407227e-01 4.726870059967041016e-01 -7.099151015281677246e-01 -7.377735376358032227e-01 6.930107474327087402e-01
5.577236413955688477e-01 4.488219916820526123e-01 -7.084295749664306641e-01 -7.518147230148315430e-01 7.131168246269226074e-01
5.859597325325012207e-01 4.957839250564575195e-01 -6.726748347282409668e-01 -7.855128049850463867e-01 7.288967370986938477e-01
5.506268739700317383e-01 4.816494286060333252e-01 -6.601102948188781738e-01 -8.178405165672302246e-01 6.555495858192443848e-01
4.844484031200408936e-01 5.148692131042480469e-01 -6.504176259040832520e-01 -8.147575855255126953e-01 7.261816263198852539e-01
5.050371289253234863e-01 5.562431216239929199e-01 -5.540615320205688477e-01 -8.422728180885314941e-01 7.546398043632507324e-01
7.604292631149291992e-01 8.080117106437683105e-01 -6.598012447357177734e-01 -4.592260122299194336e-01 8.196757435798645020e-01
7.889747619628906250e-01 7.302501201629638672e-01 -6.066039204597473145e-01 -5.482434630393981934e-01 8.172104954719543457e-01
1.106611728668212891e+00 7.792242169380187988e-01 -2.144355624914169312e-01 -6.615624427795410156e-01 6.837927699089050293e-01
1.037551045417785645e+00 8.437108397483825684e-01 -2.967586517333984375e-01 -8.518984913825988770e-01 8.321848511695861816e-01
8.900529146194458008e-01 8.095830082893371582e-01 3.300918042659759521e-01 -6.712255477905273438e-01 7.819964885711669922e-01
3.799731135368347168e-01 9.298965930938720703e-01 1.682066619396209717e-01 -6.495827436447143555e-01 8.504058122634887695e-01
9.181753396987915039e-01 8.952539563179016113e-01 4.871566593647003174e-01 -6.365962028503417969e-01 8.181583881378173828e-01
2.754369974136352539e-01 8.063310384750366211e-01 1.334580630064010620e-01 -2.399945408105850220e-01 8.302647471427917480e-01
4.926795661449432373e-01 4.819493293762207031e-01 -1.388859152793884277e-01 -1.315054744482040405e-01 8.134880065917968750e-01
4.049065709114074707e-01 1.367468476295471191e+00 -2.376986742019653320e-01 -4.747845828533172607e-01 3.709511458873748779e-01
2.725685238838195801e-01 2.092914342880249023e+00 -2.587540447711944580e-01 -4.401207864284515381e-01 8.729198575019836426e-01
-1.775122620165348053e-02 1.748726248741149902e+00 1.464774608612060547e-01 -2.246929854154586792e-01 7.145894169807434082e-01
2.774754911661148071e-02 1.521067738533020020e+00 3.448686897754669189e-01 -4.397360980510711670e-01 8.885812163352966309e-01
1.111661866307258606e-01 1.102108836174011230e+00 1.677380800247192383e-01 -1.233524084091186523e+00 9.950360655784606934e-01
1.509600579738616943e-01 1.147753000259399414e+00 1.978843957185745239e-01 -1.236189723014831543e+00 9.215931892395019531e-01
2.781660556793212891e-01 1.389925003051757812e+00 -4.619716703891754150e-01 -1.096588134765625000e+00 1.275218605995178223e+00
2.857156991958618164e-01 1.441797494888305664e+00 -5.053509473800659180e-01 -1.044088721275329590e+00 1.303536653518676758e+00
3.193628042936325073e-02 1.643998503684997559e+00 -3.363268077373504639e-01 -6.714574694633483887e-01 1.254170179367065430e+00
6.988973617553710938e-01 1.455031752586364746e+00 -2.486089989542961121e-02 -8.436061143875122070e-01 1.298149585723876953e+00
8.399699926376342773e-01 1.352705717086791992e+00 -1.453806608915328979e-01 -5.933830142021179199e-01 8.839497566223144531e-01
6.454260349273681641e-01 1.635139226913452148e+00 -1.766229867935180664e-01 -6.803266406059265137e-01 1.147580862045288086e+00
6.748896837234497070e-01 1.339776635169982910e+00 2.869022637605667114e-02 -4.722957313060760498e-01 1.159506559371948242e+00
8.644239902496337891e-01 1.659510612487792969e+00 1.108200699090957642e-01 -4.761225879192352295e-01 1.172054052352905273e+00
3.526542484760284424e-01 8.586817979812622070e-01 1.004994511604309082e-01 -7.243163585662841797e-01 5.898776650428771973e-01
3.029645979404449463e-01 7.866263389587402344e-01 -3.710608929395675659e-02 -7.079439163208007812e-01 5.357593297958374023e-01
4.445029199123382568e-01 6.836829781532287598e-01 -3.126584887504577637e-01 -6.572433114051818848e-01 4.943955540657043457e-01
-6.187371164560317993e-02 1.005008220672607422e+00 -5.956712961196899414e-01 -1.297572970390319824e+00 5.441957116127014160e-01
2.641785517334938049e-02 9.550994634628295898e-01 -5.547162890434265137e-01 -1.198538780212402344e+00 5.679084062576293945e-01
5.182442069053649902e-02 9.198722839355468750e-01 -5.000084638595581055e-01 -1.295238614082336426e+00 5.764687061309814453e-01
2.934940755367279053e-01 8.894619345664978027e-01 -3.658240437507629395e-01 -1.257056951522827148e+00 6.133082509040832520e-01
2.433333992958068848e-01 8.010151982307434082e-01 -3.291073739528656006e-01 -1.268380403518676758e+00 6.966578364372253418e-01
2.542376220226287842e-01 8.393065333366394043e-01 -6.313027143478393555e-01 -1.085499167442321777e+00 6.835925579071044922e-01
-4.314054176211357117e-02 9.046377539634704590e-01 -9.805819988250732422e-01 -3.350514173507690430e-01 6.851247549057006836e-01
-3.764795139431953430e-02 9.511634707450866699e-01 -9.959305524826049805e-01 -4.684210196137428284e-02 5.690507888793945312e-01
-6.253317594528198242e-01 1.285397171974182129e+00 -1.296956658363342285e+00 9.561975300312042236e-02 6.699613332748413086e-01
-7.792481780052185059e-02 1.275702476501464844e+00 -1.759458780288696289e+00 -2.193747460842132568e-01 9.509826302528381348e-01
8.175992369651794434e-01 1.372581243515014648e+00 -1.247460991144180298e-01 6.688931584358215332e-01 1.295847535133361816e+00
8.469747304916381836e-01 1.378872275352478027e+00 -2.901333868503570557e-01 6.819955706596374512e-01 1.280949950218200684e+00
1.354275345802307129e+00 1.499797582626342773e+00 -3.671199083328247070e-01 3.816053271293640137e-01 1.132130980491638184e+00
1.192973136901855469e+00 1.073072671890258789e+00 -1.631686687469482422e-01 1.253874450922012329e-01 1.260267615318298340e+00
1.229498624801635742e+00 1.043694019317626953e+00 -2.221196591854095459e-01 -6.092034280300140381e-03 1.363693833351135254e+00
1.865748912096023560e-01 9.208588600158691406e-01 -9.202023744583129883e-01 -4.183121621608734131e-01 8.645486235618591309e-01
3.716822564601898193e-01 1.137101292610168457e+00 -1.198889017105102539e+00 -2.899756729602813721e-01 8.418710827827453613e-01
2.948248684406280518e-01 1.049629211425781250e+00 -1.280771136283874512e+00 -1.579946279525756836e-01 7.955687046051025391e-01
5.488578677177429199e-01 1.033315181732177734e+00 -1.811451673507690430e+00 -1.672889888286590576e-01 1.134859919548034668e+00
5.671672821044921875e-01 1.071447730064392090e+00 -1.827834963798522949e+00 -1.702959090471267700e-01 1.126327157020568848e+00
4.655499756336212158e-01 1.021551728248596191e+00 -2.327611684799194336e+00 1.324373632669448853e-01 1.030207872390747070e+00
2.083774060010910034e-01 1.422237157821655273e+00 -2.655864000320434570e+00 1.220403790473937988e+00 2.113792181015014648e+00
2.794595360755920410e-01 1.314892768859863281e+00 -2.800044059753417969e+00 1.113417506217956543e+00 2.110874176025390625e+00
9.775835275650024414e-01 1.450326919555664062e+00 -3.743167877197265625e+00 8.656561970710754395e-01 1.917808651924133301e+00
1.238923311233520508e+00 1.136520028114318848e+00 -5.452375113964080811e-02 -7.491497397422790527e-01 1.664391905069351196e-01
8.668048977851867676e-01 2.032044172286987305e+00 -3.295653685927391052e-02 8.701024651527404785e-01 -2.680551409721374512e-01
-1.047971993684768677e-01 2.139078140258789062e+00 -4.954000711441040039e-01 6.669893264770507812e-01 -6.301628351211547852e-01
-8.276499509811401367e-01 9.857164621353149414e-01 -3.334768712520599365e-01 1.576349139213562012e-01 3.210090994834899902e-01
-7.356787919998168945e-01 1.020951151847839355e+00 -3.631304502487182617e-01 2.901631891727447510e-01 2.452625036239624023e-01
-3.889771699905395508e-01 9.101417064666748047e-01 -3.360808789730072021e-01 2.232365012168884277e-01 5.072819590568542480e-01
7.986532449722290039e-01 1.372190237045288086e+00 -2.329703122377395630e-01 2.597788274288177490e-01 1.321530222892761230e+00
8.724219799041748047e-01 1.426084041595458984e+00 -3.495690524578094482e-01 2.026111036539077759e-01 1.091696381568908691e+00
4.746350049972534180e-01 1.202007770538330078e+00 -3.968869149684906006e-01 -2.746654152870178223e-01 6.146457195281982422e-01
3.753620386123657227e-01 1.026602864265441895e+00 -3.126528561115264893e-01 -4.671456217765808105e-01 9.828839302062988281e-01
7.024079561233520508e-01 1.250153541564941406e+00 -6.273068189620971680e-01 -4.187284708023071289e-01 1.280081272125244141e+00
4.907304346561431885e-01 1.203944325447082520e+00 -7.029790282249450684e-01 -4.792255461215972900e-01 1.246851921081542969e+00
3.375899791717529297e-01 1.322091698646545410e+00 -1.244090497493743896e-02 -7.743501067161560059e-01 9.962282180786132812e-01
3.304068148136138916e-01 1.066898822784423828e+00 -2.617908716201782227e-01 -4.394847154617309570e-01 9.825339913368225098e-01
7.197147607803344727e-01 8.456456065177917480e-01 1.465271413326263428e-01 -2.004965394735336304e-01 9.868575334548950195e-01
1.070346713066101074e+00 8.863194584846496582e-01 -2.703825831413269043e-01 -1.604003906250000000e-01 1.126898765563964844e+00
1.834770679473876953e+00 1.178972721099853516e+00 -3.598355054855346680e-01 1.206884346902370453e-02 9.317362904548645020e-01
1.643222212791442871e+00 1.331436276435852051e+00 -5.310447216033935547e-01 7.374968379735946655e-02 1.011377453804016113e+00
1.203335642814636230e+00 9.638461470603942871e-01 -3.721395730972290039e-01 -5.137711167335510254e-01 9.035155773162841797e-01
1.412797570228576660e+00 1.278990268707275391e+00 -1.384269595146179199e-01 -5.741434097290039062e-01 1.001690149307250977e+00
1.484518170356750488e+00 1.318050742149353027e+00 -1.682346165180206299e-01 -3.215327858924865723e-01 9.061144590377807617e-01
2.032195091247558594e+00 1.317702889442443848e+00 -4.778633415699005127e-01 -5.920836925506591797e-01 8.823623657226562500e-01
1.563412308692932129e+00 1.129923820495605469e+00 -3.023788332939147949e-01 -2.556686699390411377e-01 3.907278776168823242e-01
1.427005290985107422e+00 9.094890356063842773e-01 -3.380532264709472656e-01 4.101820662617683411e-02 4.785289168357849121e-01
1.527200579643249512e+00 9.196251630783081055e-01 -4.797357320785522461e-01 -2.688663266599178314e-02 5.264267921447753906e-01
1.698297500610351562e+00 9.186033606529235840e-01 -5.729651451110839844e-01 5.372226983308792114e-02 5.227741599082946777e-01
5.617601275444030762e-01 1.808332204818725586e+00 5.208735466003417969e-01 7.539402693510055542e-03 5.202202200889587402e-01
8.584867715835571289e-01 1.801581501960754395e+00 4.795926213264465332e-01 3.099134266376495361e-01 3.077589571475982666e-01
1.393661499023437500e+00 2.343920707702636719e+00 1.104697346687316895e+00 2.642778456211090088e-01 4.603759050369262695e-01
1.261676669120788574e+00 2.264839887619018555e+00 1.136931419372558594e+00 6.067586541175842285e-01 4.625001549720764160e-01
1.624979615211486816e+00 2.549298286437988281e+00 9.948970675468444824e-01 8.147883415222167969e-01 2.636420428752899170e-01
5.993891358375549316e-01 2.062919855117797852e+00 1.581024289131164551e+00 9.177064299583435059e-01 -3.473231196403503418e-01
4.832445085048675537e-01 2.264529943466186523e+00 1.889460906386375427e-02 1.566776037216186523e+00 -1.657982170581817627e-01
2.361609786748886108e-01 2.802000761032104492e+00 5.606992244720458984e-01 6.761693954467773438e-01 -1.395451277494430542e-02
-1.336933523416519165e-01 2.828603744506835938e+00 4.963691532611846924e-01 5.734997391700744629e-01 2.044142633676528931e-01
-8.523319363594055176e-01 2.079727649688720703e+00 7.224196791648864746e-01 5.068968534469604492e-01 3.586991131305694580e-02
-9.044699668884277344e-01 2.009435653686523438e+00 5.144325494766235352e-01 5.233002901077270508e-01 1.107525918632745743e-02
-1.056780695915222168e+00 1.957968711853027344e+00 4.094067811965942383e-01 5.261374115943908691e-01 -9.730374813079833984e-02
-1.061788439750671387e+00 2.240782976150512695e+00 -3.495781123638153076e-01 1.074914813041687012e+00 -2.157337665557861328e-01
-1.048208594322204590e+00 2.330415725708007812e+00 -1.291702240705490112e-01 9.252694845199584961e-01 -7.488235086202621460e-02
-1.035906076431274414e+00 2.243273973464965820e+00 -8.406868577003479004e-02 9.257537126541137695e-01 -1.675670593976974487e-01
-8.434726595878601074e-01 2.511979818344116211e+00 -1.131744861602783203e+00 9.658761024475097656e-01 -1.495937351137399673e-02
4.527890682220458984e-01 2.363617897033691406e+00 -1.478265643119812012e+00 8.429927825927734375e-01 -1.726669073104858398e-01
6.702064871788024902e-01 1.669598460197448730e+00 -9.261071085929870605e-01 6.367613673210144043e-01 -1.389372497797012329e-01
1.004620194435119629e+00 1.705072879791259766e+00 -7.054086923599243164e-01 1.138762474060058594e+00 -2.474887669086456299e-01
8.529191017150878906e-01 1.728326439857482910e+00 -6.869012713432312012e-01 1.248826622962951660e+00 -2.090071439743041992e-01
9.078845381736755371e-01 1.708841919898986816e+00 -7.085088491439819336e-01 1.232413411140441895e+00 -2.159020453691482544e-01
1.001096010208129883e+00 1.696591377258300781e+00 -7.254986166954040527e-01 1.226791381835937500e+00 -2.432446777820587158e-01
1.011778116226196289e+00 2.969997406005859375e+00 4.388455748558044434e-01 1.586853146553039551e+00 -3.367416858673095703e-01
9.892216920852661133e-01 2.187914133071899414e+00 6.370246410369873047e-01 1.163911342620849609e+00 4.970006644725799561e-01
1.163625478744506836e+00 2.223882198333740234e+00 3.793162405490875244e-01 8.254345655441284180e-01 2.662962675094604492e-01
-1.852151751518249512e-02 1.725149869918823242e+00 6.043761372566223145e-01 7.885033488273620605e-01 8.693627715110778809e-01
-6.001382693648338318e-02 1.978864312171936035e+00 5.499075055122375488e-01 9.195057749748229980e-01 7.840149402618408203e-01
4.983047842979431152e-01 2.081716060638427734e+00 4.785793721675872803e-01 2.599603533744812012e-01 7.286182641983032227e-01
3.664586544036865234e-01 1.980901718139648438e+00 3.778577744960784912e-01 2.013874053955078125e-01 8.998899459838867188e-01
2.506505846977233887e-01 1.863542795181274414e+00 3.277393281459808350e-01 4.153706133365631104e-02 7.632089853286743164e-01
1.305680751800537109e+00 2.190464496612548828e+00 3.249928355216979980e-01 5.378532782196998596e-02 4.982346594333648682e-01
1.467638969421386719e+00 2.586498260498046875e+00 -1.033975556492805481e-01 2.453022301197052002e-01 4.421037733554840088e-01
1.645435094833374023e+00 2.785254240036010742e+00 -3.765209019184112549e-01 3.571565449237823486e-01 2.918561398983001709e-01
1.883342981338500977e+00 2.294043540954589844e+00 -6.076453328132629395e-01 6.334426999092102051e-01 3.295103013515472412e-01
1.996236085891723633e+00 2.094836711883544922e+00 -8.821501135826110840e-01 1.183875083923339844e+00 3.015066683292388916e-01
9.415237307548522949e-01 1.734433650970458984e+00 -1.358988046646118164e+00 6.530380249023437500e-01 2.077970355749130249e-01
9.242000579833984375e-01 1.280719995498657227e+00 -1.434791684150695801e+00 4.780405163764953613e-01 2.780915200710296631e-01
5.927292704582214355e-01 1.442841649055480957e+00 -1.461439490318298340e+00 6.825627684593200684e-01 3.251650035381317139e-01
3.870818763971328735e-03 1.720993161201477051e+00 -4.552021026611328125e-01 2.988039329648017883e-02 -1.453040838241577148e-01
4.216011986136436462e-02 1.779014706611633301e+00 -3.301757574081420898e-01 1.741124093532562256e-01 -3.372557461261749268e-02
-9.995596855878829956e-02 1.660256147384643555e+00 -6.280896067619323730e-01 -1.863383650779724121e-01 1.096132993698120117e-01
6.588214635848999023e-02 1.631829738616943359e+00 -3.642269968986511230e-01 -8.009254336357116699e-01 9.040483832359313965e-02
-3.190779685974121094e-01 1.803522944450378418e+00 -3.483009338378906250e-01 -4.648639857769012451e-01 -1.250632703304290771e-01
5.218661576509475708e-02 2.272398948669433594e+00 -3.881951570510864258e-01 -8.778128027915954590e-02 6.248813122510910034e-03
8.558271825313568115e-02 2.247893095016479492e+00 -3.162278532981872559e-01 8.486810326576232910e-02 6.829115003347396851e-02
5.173457860946655273e-01 2.599611759185791016e+00 2.073230147361755371e-01 3.168475031852722168e-01 2.318919599056243896e-01
7.366887331008911133e-01 2.359537124633789062e+00 4.491765499114990234e-01 4.682937264442443848e-01 1.480016112327575684e-01
-5.883049368858337402e-01 2.016653537750244141e+00 6.900882124900817871e-01 1.999356448650360107e-01 5.369938611984252930e-01
-4.280220866203308105e-01 1.632180213928222656e+00 7.779653072357177734e-01 9.486410021781921387e-01 3.301028609275817871e-01
-4.435575604438781738e-01 2.244573593139648438e+00 7.986764907836914062e-01 9.875328540802001953e-01 5.254808068275451660e-01
-7.148652076721191406e-01 1.920443654060363770e+00 9.516224861145019531e-01 7.224342823028564453e-01 6.421537995338439941e-01
-2.419923059642314911e-02 2.611332416534423828e+00 -1.596290022134780884e-01 1.249665498733520508e+00 8.355678915977478027e-01
-1.291042566299438477e-01 2.485916137695312500e+00 -2.387300729751586914e-01 8.151264786720275879e-01 9.914429783821105957e-01
-8.154274523258209229e-02 2.196677684783935547e+00 -1.168470978736877441e-01 6.664488911628723145e-01 1.166845321655273438e+00
-2.355300635099411011e-02 3.345021486282348633e+00 7.683785557746887207e-01 -5.863719582557678223e-01 1.321515917778015137e+00
-7.478670030832290649e-02 3.311587572097778320e+00 8.720471858978271484e-01 -5.442740917205810547e-01 1.329989552497863770e+00
-7.508408278226852417e-02 3.302976608276367188e+00 8.515706062316894531e-01 -5.535060167312622070e-01 1.327159762382507324e+00
-3.441346287727355957e-01 3.378839731216430664e+00 7.075865864753723145e-01 -4.189592897891998291e-01 1.236092448234558105e+00
5.313756465911865234e-01 3.749150991439819336e+00 -5.892589092254638672e-01 3.891412615776062012e-01 -1.048502698540687561e-01
1.971753686666488647e-01 3.562021017074584961e+00 -9.421755671501159668e-01 -6.071077585220336914e-01 -3.724429290741682053e-03
1.110838800668716431e-01 3.340352058410644531e+00 -1.043265819549560547e+00 -4.643127322196960449e-01 -1.496460381895303726e-02
3.331825137138366699e-01 1.404139280319213867e+00 -5.457946658134460449e-01 4.652639329433441162e-01 -5.026327967643737793e-01
3.823862075805664062e-01 1.397924780845642090e+00 -5.542070865631103516e-01 4.500556886196136475e-01 -4.968951642513275146e-01
3.841533362865447998e-01 1.368238568305969238e+00 -5.633473396301269531e-01 4.369474053382873535e-01 -5.079020857810974121e-01
3.841533362865447998e-01 1.368238568305969238e+00 -5.633473396301269531e-01 4.369474053382873535e-01 -5.079020857810974121e-01
9.152997136116027832e-01 1.185888648033142090e+00 -8.961351960897445679e-02 1.198125362396240234e+00 -5.688007473945617676e-01
8.637247085571289062e-01 1.244750261306762695e+00 -4.215209931135177612e-02 1.193594098091125488e+00 -5.691770911216735840e-01
3.211908936500549316e-01 9.268581271171569824e-01 -2.439544647932052612e-01 8.772857189178466797e-01 -2.503746747970581055e-01
5.064933896064758301e-01 9.463564157485961914e-01 -2.786510586738586426e-01 8.934031724929809570e-01 -3.286465406417846680e-01
5.515523552894592285e-01 9.895051717758178711e-01 -2.393220216035842896e-01 8.979697823524475098e-01 -3.513667881488800049e-01
5.812954306602478027e-01 1.054936408996582031e+00 -1.700284332036972046e-01 8.734178543090820312e-01 -3.746622204780578613e-01
8.302592635154724121e-01 1.804985165596008301e+00 -3.414782583713531494e-01 -4.092404991388320923e-02 1.593889147043228149e-01
3.946863412857055664e-01 1.893021702766418457e+00 -2.094931602478027344e-01 5.109035968780517578e-02 1.803644746541976929e-01
-1.962453573942184448e-01 1.177887916564941406e+00 3.681891560554504395e-01 2.871675193309783936e-01 -3.787049353122711182e-01
-9.862924367189407349e-02 1.139872908592224121e+00 6.000724434852600098e-01 2.844749391078948975e-01 -5.070322155952453613e-01
3.649201989173889160e-01 1.141813397407531738e+00 3.512725830078125000e-01 1.850273758172988892e-01 -5.001170635223388672e-01
8.240451812744140625e-01 1.143149852752685547e+00 5.444585084915161133e-01 2.422153055667877197e-01 -1.752746701240539551e-01
1.973578780889511108e-01 1.014390587806701660e+00 2.698743641376495361e-01 4.763271510601043701e-01 -2.045466601848602295e-01
-4.411866143345832825e-02 8.797538280487060547e-01 4.260136485099792480e-01 4.769465625286102295e-01 -2.176850736141204834e-01
2.404734119772911072e-02 9.394401907920837402e-01 2.436681240797042847e-01 2.138698995113372803e-01 -2.820052802562713623e-01
1.413319706916809082e-01 1.086154580116271973e+00 2.112647742033004761e-01 1.550245583057403564e-01 -4.000838994979858398e-01
2.225075066089630127e-01 1.096173286437988281e+00 5.334158241748809814e-02 8.835772424936294556e-02 -3.528771698474884033e-01
2.233633249998092651e-01 1.149024724960327148e+00 1.184358149766921997e-01 3.714441135525703430e-02 -3.494917750358581543e-01
3.716552853584289551e-01 1.693832635879516602e+00 5.283882021903991699e-01 9.096047878265380859e-01 -1.791318804025650024e-01
6.073172688484191895e-01 1.287200331687927246e+00 1.323874294757843018e-02 3.576259315013885498e-01 -1.325451210141181946e-02
2.685130238533020020e-01 1.344878792762756348e+00 -3.882490396499633789e-01 6.279274821281433105e-01 -6.297318637371063232e-02
1.862316578626632690e-01 1.199771523475646973e+00 -4.942197725176811218e-02 6.515404582023620605e-01 -2.372810542583465576e-01
4.334073960781097412e-01 1.119890809059143066e+00 3.873568773269653320e-02 7.650171518325805664e-01 3.091512247920036316e-03
3.864591717720031738e-01 1.152187228202819824e+00 1.535076946020126343e-01 8.721291422843933105e-01 1.518499851226806641e-01
5.232536792755126953e-01 1.197068929672241211e+00 2.036673128604888916e-01 1.016768574714660645e+00 -2.159940153360366821e-01
7.039029598236083984e-01 1.468273758888244629e+00 4.264534413814544678e-01 1.013928413391113281e+00 -7.237471640110015869e-03
1.816884577274322510e-01 1.317120313644409180e+00 3.288051486015319824e-01 8.327208757400512695e-01 9.496572613716125488e-02
4.663230180740356445e-01 1.175265550613403320e+00 4.074051082134246826e-01 9.639547467231750488e-01 2.618114650249481201e-01
5.894001722335815430e-01 1.420830726623535156e+00 3.395313024520874023e-01 1.011937022209167480e+00 1.588166058063507080e-01
1.412731409072875977e-01 1.449603796005249023e+00 2.069564908742904663e-01 1.355941057205200195e+00 3.061911165714263916e-01
-1.092290431261062622e-01 1.789270401000976562e+00 1.233971044421195984e-01 8.725357651710510254e-01 7.010151445865631104e-02
2.010964602231979370e-02 1.769818663597106934e+00 1.534274220466613770e-01 7.385825514793395996e-01 1.594798862934112549e-01
1.609084606170654297e-01 1.896819233894348145e+00 3.563089072704315186e-01 7.712969183921813965e-01 1.947253346443176270e-01
-1.118522047996520996e+00 1.246755599975585938e+00 -5.892202854156494141e-01 3.005835413932800293e-01 2.296090722084045410e-01
-1.457231402397155762e+00 1.852167487144470215e+00 9.960762262344360352e-01 5.277056694030761719e-01 6.117016077041625977e-01
-1.124298453330993652e+00 2.009072303771972656e+00 3.838700056076049805e-01 7.459962964057922363e-01 -2.631344199180603027e-01
-9.948570132255554199e-01 1.916741132736206055e+00 4.467338025569915771e-01 9.498446583747863770e-01 -4.550084769725799561e-01
-1.977578759193420410e+00 1.514162302017211914e+00 -8.803667873144149780e-02 5.929453372955322266e-01 2.212386429309844971e-01
-1.184000372886657715e+00 1.165223240852355957e+00 -9.164395332336425781e-01 6.769634485244750977e-01 2.585529685020446777e-01
-8.942113518714904785e-01 1.379014492034912109e+00 -7.466270327568054199e-01 3.110921680927276611e-01 -9.217508137226104736e-02
-1.695266366004943848e-01 8.831396698951721191e-01 -6.067191064357757568e-02 6.720775738358497620e-03 -5.042772889137268066e-01
-2.962985262274742126e-02 9.497981667518615723e-01 -1.013056412339210510e-01 2.851063311100006104e-01 -3.319780528545379639e-01
6.891806125640869141e-01 1.202289819717407227e+00 -5.102035999298095703e-01 8.893250226974487305e-01 -1.197618804872035980e-02
-6.646128296852111816e-01 1.901945114135742188e+00 -1.645161151885986328e+00 1.927724033594131470e-01 -6.274586915969848633e-02
-7.307334542274475098e-01 2.146989822387695312e+00 -1.938892245292663574e+00 4.780436754226684570e-01 -2.918361723423004150e-01
7.734879255294799805e-01 2.796214103698730469e+00 -5.668529272079467773e-01 1.214486598968505859e+00 -6.448521614074707031e-01
9.851360917091369629e-01 2.825327157974243164e+00 -5.575653314590454102e-01 1.381713271141052246e+00 -5.339705944061279297e-01
6.250177621841430664e-01 2.721274137496948242e+00 -3.121214807033538818e-01 9.408767223358154297e-01 -4.541715085506439209e-01
2.921617031097412109e-01 2.336814165115356445e+00 6.658547371625900269e-02 7.452675104141235352e-01 -7.083638310432434082e-01
4.909443259239196777e-01 2.157924413681030273e+00 -3.395853340625762939e-01 1.140230536460876465e+00 -5.855736732482910156e-01
-1.805836439132690430e+00 1.823380827903747559e+00 5.335172414779663086e-01 2.607091665267944336e-01 1.224294304847717285e+00
-1.482867002487182617e+00 1.781677365303039551e+00 -9.282375872135162354e-02 -4.310200735926628113e-02 1.274721026420593262e+00
-8.541949987411499023e-01 1.876694679260253906e+00 3.150209411978721619e-02 -1.448553204536437988e-01 1.229905009269714355e+00
9.066800475120544434e-01 1.135062336921691895e+00 4.305833876132965088e-01 2.571364045143127441e-01 6.239877939224243164e-01
8.875614404678344727e-01 1.104786634445190430e+00 4.157428145408630371e-01 2.309230268001556396e-01 6.376864910125732422e-01
7.734074592590332031e-01 1.092015147209167480e+00 3.418573439121246338e-01 2.598967850208282471e-01 5.890926718711853027e-01
1.061201930046081543e+00 1.055278897285461426e+00 -2.200323641300201416e-01 2.504496574401855469e-01 8.308039903640747070e-01
9.129637479782104492e-01 7.574983835220336914e-01 -4.747553765773773193e-01 -5.306417346000671387e-01 8.408504128456115723e-01
9.799768924713134766e-01 9.902699589729309082e-01 -1.953704655170440674e-01 -1.664870083332061768e-01 4.332315623760223389e-01
2.156747817993164062e+00 9.547545313835144043e-01 -3.841600418090820312e-01 -3.843496143817901611e-01 -1.339566558599472046e-01
2.484389781951904297e+00 1.383730173110961914e+00 -3.035602271556854248e-01 -8.218131661415100098e-01 -1.007380262017250061e-01
1.882098555564880371e+00 8.886711597442626953e-01 -4.584680199623107910e-01 -2.343676984310150146e-02 2.132152318954467773e-01
1.898040890693664551e+00 1.112330794334411621e+00 -2.805285751819610596e-01 -2.766000926494598389e-01 -1.522473990917205811e-01
1.105950832366943359e+00 1.717332839965820312e+00 -6.558696627616882324e-01 -2.385700345039367676e-01 5.277162194252014160e-01
1.645230650901794434e+00 1.036293506622314453e+00 -3.873538374900817871e-01 -9.116327762603759766e-01 5.926155447959899902e-01
1.496955275535583496e+00 1.004925966262817383e+00 -4.579446911811828613e-01 -9.290555715560913086e-01 4.677779376506805420e-01
1.573836922645568848e+00 9.311210513114929199e-01 -6.189680099487304688e-01 -9.012655615806579590e-01 4.054237604141235352e-01
1.788878083229064941e+00 1.190251111984252930e+00 -6.816019415855407715e-01 -4.656357467174530029e-01 7.031674981117248535e-01
9.856500029563903809e-01 7.756526470184326172e-01 -5.903743505477905273e-01 -1.994336992502212524e-01 5.989242792129516602e-01
1.845634579658508301e+00 8.342424035072326660e-01 -4.915372729301452637e-01 -2.385277301073074341e-01 6.424087285995483398e-01
7.389973402023315430e-01 1.642119288444519043e+00 -1.325667023658752441e+00 -8.291310667991638184e-01 8.462665081024169922e-01
3.698889017105102539e-01 1.518172264099121094e+00 -8.119102716445922852e-01 -6.782338619232177734e-01 8.819788694381713867e-01
1.199350476264953613e+00 1.817173480987548828e+00 -2.059888392686843872e-01 2.967492043972015381e-01 1.268374085426330566e+00
6.428713202476501465e-01 1.850884437561035156e+00 1.466320902109146118e-01 2.122196853160858154e-01 1.469233393669128418e+00
7.797439098358154297e-01 1.783674955368041992e+00 -2.164433598518371582e-01 -1.179965808987617493e-01 1.455627799034118652e+00
9.502737522125244141e-01 1.739182114601135254e+00 -3.527520596981048584e-01 -3.807221055030822754e-01 1.298405647277832031e+00
1.929467678070068359e+00 1.961385965347290039e+00 6.775971502065658569e-02 -6.420787572860717773e-01 1.273057699203491211e+00
3.751971423625946045e-01 1.566545128822326660e+00 -2.303638756275177002e-01 -2.290509194135665894e-01 1.042744994163513184e+00
4.841793477535247803e-01 1.699209213256835938e+00 2.866382896900177002e-01 3.822289705276489258e-01 3.663983345031738281e-01
4.625180065631866455e-01 1.618228077888488770e+00 3.313565254211425781e-01 3.203706145286560059e-01 4.109411239624023438e-01
7.773532867431640625e-01 4.458139836788177490e-01 -8.728154301643371582e-01 -1.992992162704467773e-01 3.597843647003173828e-01
-8.227803111076354980e-01 1.319854974746704102e+00 -9.034116864204406738e-01 -1.137884259223937988e+00 9.242007732391357422e-01
2.576472759246826172e-01 1.562091231346130371e+00 -8.852550983428955078e-01 -1.456907153129577637e+00 1.414684891700744629e+00
-6.616639494895935059e-01 2.074818134307861328e+00 -9.361858963966369629e-01 -1.806035637855529785e+00 8.494873046875000000e-01
1.086486652493476868e-01 2.127902507781982422e+00 -8.408845663070678711e-01 -2.185383319854736328e+00 5.798191428184509277e-01
1.776178628206253052e-01 1.654486179351806641e+00 -1.113011121749877930e+00 -1.927999019622802734e+00 8.892478346824645996e-01
2.117920294404029846e-02 1.376298666000366211e+00 -5.399050712585449219e-01 -1.980815172195434570e+00 7.576145529747009277e-01
1.494855135679244995e-01 1.219789028167724609e+00 -1.055913329124450684e+00 -6.826769709587097168e-01 6.174151897430419922e-01
5.335215106606483459e-02 1.124479889869689941e+00 -3.459340333938598633e-01 -1.217550277709960938e+00 5.471614599227905273e-01
7.685441374778747559e-01 1.287742853164672852e+00 -7.167574763298034668e-01 -1.465345263481140137e+00 2.001341581344604492e-01
7.594913244247436523e-01 1.274160861968994141e+00 -1.736600995063781738e-01 -1.245243906974792480e+00 5.508105158805847168e-01
5.624853968620300293e-01 1.261552095413208008e+00 -3.327264189720153809e-01 -1.299649953842163086e+00 4.712368845939636230e-01
7.709359526634216309e-01 1.260919451713562012e+00 -5.969317555427551270e-01 -1.212952375411987305e+00 6.154554486274719238e-01
7.320157289505004883e-01 1.156066060066223145e+00 -4.746650159358978271e-02 -8.249719738960266113e-01 3.014520108699798584e-01
8.942584395408630371e-01 1.295021533966064453e+00 -7.050838321447372437e-04 -9.678611159324645996e-01 1.490877568721771240e-01
7.879091501235961914e-01 1.237262487411499023e+00 3.500046953558921814e-02 -1.041036844253540039e+00 1.080081537365913391e-01
1.558587193489074707e+00 1.621918916702270508e+00 -8.403865694999694824e-01 -8.309987783432006836e-01 4.662449657917022705e-01
1.678913593292236328e+00 1.635205745697021484e+00 -1.481962949037551880e-01 -8.115575909614562988e-01 3.331050872802734375e-01
-1.565075159072875977e+00 3.265569686889648438e+00 3.196493089199066162e-01 2.018867969512939453e+00 1.150013804435729980e+00
-1.122779250144958496e-01 3.191825628280639648e+00 -1.212164402008056641e+00 5.220317244529724121e-01 1.005858778953552246e+00
-1.606270670890808105e-01 1.001872897148132324e+00 -2.576379537582397461e+00 4.772745966911315918e-01 6.143887639045715332e-01
-1.410869508981704712e-01 7.359141111373901367e-01 -1.937618255615234375e+00 1.753361225128173828e-01 2.443741858005523682e-01
-7.885810732841491699e-02 6.974490284919738770e-01 -1.919951558113098145e+00 2.005665600299835205e-01 2.624629139900207520e-01
2.466427683830261230e-01 4.100532233715057373e-01 -2.122179031372070312e+00 4.847730398178100586e-01 8.610111474990844727e-02
3.739388287067413330e-01 2.349266111850738525e-01 -2.037002563476562500e+00 7.936139702796936035e-01 9.601870924234390259e-02
3.739388287067413330e-01 2.349266111850738525e-01 -2.037002563476562500e+00 7.936139702796936035e-01 9.601870924234390259e-02
1.273434996604919434e+00 3.901680409908294678e-01 -1.370053529739379883e+00 1.056715846061706543e+00 -6.157472729682922363e-02
1.219206452369689941e+00 2.200126200914382935e-01 -1.286081194877624512e+00 1.078914284706115723e+00 6.205441057682037354e-02
1.352073192596435547e+00 2.833102941513061523e-01 -1.344775557518005371e+00 1.235554337501525879e+00 7.296907901763916016e-02
1.406724810600280762e+00 3.713260889053344727e-01 -1.361706137657165527e+00 1.204224109649658203e+00 5.661751702427864075e-02
1.419484734535217285e+00 3.029323220252990723e-01 -1.381351232528686523e+00 1.216842293739318848e+00 4.082152247428894043e-02
1.339063882827758789e+00 3.092428743839263916e-01 -1.406624317169189453e+00 1.194022774696350098e+00 8.439930155873298645e-03
1.180400371551513672e+00 8.023650944232940674e-02 -1.628948211669921875e+00 7.054538726806640625e-01 1.622491925954818726e-01
8.599332571029663086e-01 2.612204551696777344e-01 -1.666641235351562500e+00 7.510455250740051270e-01 1.270045489072799683e-01
9.550864100456237793e-01 2.038040161132812500e-01 -1.593123078346252441e+00 1.119562149047851562e+00 1.186862066388130188e-01
9.927033185958862305e-01 1.860578358173370361e-01 -1.608311057090759277e+00 1.078569769859313965e+00 1.222675815224647522e-01
9.665688276290893555e-01 3.573064208030700684e-01 -1.798808217048645020e+00 1.106096625328063965e+00 -8.372728526592254639e-02
1.098371028900146484e+00 5.242183804512023926e-01 -1.693636536598205566e+00 1.307882905006408691e+00 -1.773203760385513306e-01
1.118813037872314453e+00 5.343198180198669434e-01 -1.734129428863525391e+00 1.286549687385559082e+00 -1.560604721307754517e-01
1.961205720901489258e+00 3.315902054309844971e-01 -1.709662795066833496e+00 1.387987613677978516e+00 2.705643177032470703e-01
1.650241851806640625e+00 3.161122798919677734e-01 -1.676365613937377930e+00 1.421781778335571289e+00 1.571381688117980957e-01
1.629173994064331055e+00 1.455541551113128662e-01 -1.821900248527526855e+00 1.488311529159545898e+00 2.804546654224395752e-01
1.415359497070312500e+00 2.583674192428588867e-01 -1.912367224693298340e+00 1.545370459556579590e+00 3.771706223487854004e-01
1.489850759506225586e+00 2.478144615888595581e-01 -2.136215686798095703e+00 1.427244186401367188e+00 3.068608939647674561e-01
1.131584882736206055e+00 3.941828012466430664e-01 -2.132433891296386719e+00 1.434244036674499512e+00 4.672456383705139160e-01
6.935654282569885254e-01 4.897473156452178955e-01 -2.182957410812377930e+00 1.406291246414184570e+00 3.239578306674957275e-01
9.114282131195068359e-01 3.921641707420349121e-01 -2.089519262313842773e+00 1.367875099182128906e+00 3.172649443149566650e-01
2.916287481784820557e-01 4.003704488277435303e-01 -2.221643924713134766e+00 9.428458213806152344e-01 1.847018897533416748e-01
5.582103133201599121e-01 3.202949762344360352e-01 -1.865031719207763672e+00 1.201396942138671875e+00 2.078726738691329956e-01
7.282413840293884277e-01 4.440124034881591797e-01 -1.801147222518920898e+00 1.335329413414001465e+00 2.810902893543243408e-01
1.061722636222839355e+00 2.753936052322387695e-01 -1.715447664260864258e+00 1.419949054718017578e+00 3.708632290363311768e-01
1.156789541244506836e+00 2.964951395988464355e-01 -1.698726177215576172e+00 1.442440867424011230e+00 3.299437463283538818e-01
1.006509661674499512e+00 3.725664317607879639e-01 -1.661109447479248047e+00 1.167443156242370605e+00 1.725042164325714111e-01
5.823290944099426270e-01 5.533142089843750000e-01 -1.582824110984802246e+00 1.071904301643371582e+00 2.026197910308837891e-01
5.920076966285705566e-01 5.920178890228271484e-01 -1.590517997741699219e+00 1.083985805511474609e+00 1.857697814702987671e-01
5.920076966285705566e-01 5.920178890228271484e-01 -1.590517997741699219e+00 1.083985805511474609e+00 1.857697814702987671e-01
4.875602722167968750e-01 6.619359850883483887e-01 -1.658530354499816895e+00 7.406900525093078613e-01 4.173915684223175049e-01
4.850439429283142090e-01 1.012309432029724121e+00 -1.720008969306945801e+00 7.987776398658752441e-01 5.718418955802917480e-01
1.009190827608108521e-01 9.065746068954467773e-01 -1.464695811271667480e+00 5.152227878570556641e-01 1.001514315605163574e+00
1.098308563232421875e-01 9.566569924354553223e-01 -1.620322585105895996e+00 3.986072540283203125e-01 1.081677913665771484e+00
8.235107362270355225e-02 9.976153969764709473e-01 -1.066388726234436035e+00 6.958925724029541016e-01 9.115597009658813477e-01
3.296811878681182861e-02 9.734538197517395020e-01 -1.079829216003417969e+00 7.071369886398315430e-01 9.538207054138183594e-01
1.063503399491310120e-01 8.992419242858886719e-01 -6.647557616233825684e-01 4.137287735939025879e-01 8.894428610801696777e-01
4.045405089855194092e-01 7.757851481437683105e-01 -7.952447533607482910e-01 6.820546388626098633e-01 9.132644534111022949e-01
1.386478841304779053e-01 7.042599916458129883e-01 -6.687446832656860352e-01 2.629460990428924561e-01 6.992620825767517090e-01
6.110030412673950195e-02 7.237721681594848633e-01 -6.422669291496276855e-01 2.977448403835296631e-01 6.045092940330505371e-01
5.908095836639404297e-02 1.940480947494506836e+00 -7.285870313644409180e-01 -4.143047332763671875e-01 5.782745480537414551e-01
9.915418028831481934e-01 1.656048655509948730e+00 1.196973621845245361e-01 -1.975148767232894897e-01 9.279187768697738647e-02
9.452461004257202148e-01 1.482745289802551270e+00 7.606390863656997681e-02 -3.227465748786926270e-01 3.411648273468017578e-01
1.395158886909484863e+00 1.338239312171936035e+00 -5.575440526008605957e-01 -4.650671780109405518e-02 3.835216164588928223e-01
1.705120801925659180e+00 1.154660105705261230e+00 -1.101195573806762695e+00 6.757424212992191315e-03 6.458669900894165039e-01
-9.217844009399414062e-01 1.583772897720336914e+00 -9.856132864952087402e-01 -1.078495025634765625e+00 4.296887516975402832e-01
-4.390702247619628906e-01 1.603019475936889648e+00 -1.212833166122436523e+00 -7.698739767074584961e-01 3.492679297924041748e-01
-8.687966465950012207e-01 1.548781514167785645e+00 -3.161017894744873047e-01 -1.118539214134216309e+00 6.980244517326354980e-01
3.204820752143859863e-01 7.964528799057006836e-01 -6.391424536705017090e-01 -3.736316859722137451e-01 7.112318873405456543e-01
9.331505745649337769e-02 6.518626213073730469e-01 -6.563417613506317139e-03 -8.299126029014587402e-01 8.992180228233337402e-01
2.138712257146835327e-02 6.621257662773132324e-01 -3.476244211196899414e-02 -7.428690195083618164e-01 9.133946299552917480e-01
9.241294860839843750e-02 6.501585245132446289e-01 1.040645763278007507e-01 -6.557659506797790527e-01 8.803800940513610840e-01
8.595764636993408203e-01 7.908445596694946289e-01 1.563545167446136475e-01 -5.777816772460937500e-01 7.578645348548889160e-01
8.771001100540161133e-01 9.466108083724975586e-01 1.839496642351150513e-01 -2.742045521736145020e-01 7.450633645057678223e-01
8.916575312614440918e-01 8.252834081649780273e-01 -6.803639233112335205e-02 -2.929224967956542969e-01 6.804774403572082520e-01
7.150593400001525879e-01 9.947040677070617676e-01 1.108567714691162109e-01 -5.541284084320068359e-01 5.300227403640747070e-01
7.323538661003112793e-01 1.048355340957641602e+00 9.401370584964752197e-02 -5.672031044960021973e-01 5.171670913696289062e-01
8.825449943542480469e-01 1.051616191864013672e+00 4.973402991890907288e-02 -6.467787623405456543e-01 5.176771879196166992e-01
7.734730243682861328e-01 1.027864456176757812e+00 4.438522830605506897e-02 -6.934214830398559570e-01 5.908385515213012695e-01
7.810965180397033691e-01 1.008892059326171875e+00 5.764371156692504883e-02 -7.269352078437805176e-01 5.726598501205444336e-01
1.112733602523803711e+00 6.514798402786254883e-01 -1.935966759920120239e-01 -8.414224982261657715e-01 8.269261717796325684e-01
9.256433248519897461e-01 7.052481770515441895e-01 -7.505785822868347168e-01 -8.313963413238525391e-01 8.254732489585876465e-01
1.170744180679321289e+00 5.458478331565856934e-01 3.655333444476127625e-02 -7.991505265235900879e-01 5.586895346641540527e-01
1.104338243603706360e-01 2.345901489257812500e+00 -7.710220217704772949e-01 -7.121665477752685547e-01 9.222627878189086914e-01
1.253504633903503418e+00 2.021454811096191406e+00 9.525768458843231201e-02 -4.155973792076110840e-01 7.737441658973693848e-01
1.265246748924255371e+00 1.893316626548767090e+00 3.842923790216445923e-02 -4.175231158733367920e-01 7.348887920379638672e-01
1.035027146339416504e+00 1.430898427963256836e+00 4.526106119155883789e-01 -5.268731713294982910e-02 6.459288001060485840e-01
1.019655704498291016e+00 1.437204241752624512e+00 5.030111074447631836e-01 -3.902057558298110962e-02 6.392721533775329590e-01
-5.364937782287597656e-01 1.535956859588623047e+00 -2.848004996776580811e-01 -3.749253153800964355e-01 7.371301054954528809e-01
-6.632109880447387695e-01 1.423741221427917480e+00 -2.908962368965148926e-01 -4.302033185958862305e-01 6.469466090202331543e-01
-6.335420012474060059e-01 1.392461538314819336e+00 -2.053669989109039307e-01 -4.913563430309295654e-01 5.828725695610046387e-01
6.380645632743835449e-01 2.545768260955810547e+00 -5.565034151077270508e-01 1.373813748359680176e-01 -2.999441623687744141e-01
5.991279482841491699e-01 2.327410459518432617e+00 -4.112928509712219238e-01 1.522355228662490845e-01 -3.918084502220153809e-01
3.633620440959930420e-01 2.208017110824584961e+00 -4.315726757049560547e-01 3.286682665348052979e-01 -1.719122529029846191e-01
-1.112410426139831543e+00 2.678891420364379883e+00 -3.978089392185211182e-01 6.705015897750854492e-01 -2.481293082237243652e-01
-3.631179034709930420e-01 2.954472780227661133e+00 1.391795128583908081e-01 7.144017219543457031e-01 1.869743019342422485e-01
-5.890819430351257324e-01 1.682274341583251953e+00 -4.311148524284362793e-01 9.716210961341857910e-01 5.343506336212158203e-01
1.055475234985351562e+00 1.764545321464538574e+00 -9.363757967948913574e-01 7.208632230758666992e-01 2.625490427017211914e-01
1.098000407218933105e+00 1.868012547492980957e+00 -1.011499047279357910e+00 4.296894669532775879e-01 1.098717927932739258e+00
-2.124741077423095703e-01 2.272117376327514648e+00 -1.440243959426879883e+00 3.747552037239074707e-01 1.288890600204467773e+00
-4.223864376544952393e-01 2.045927762985229492e+00 -9.589547514915466309e-01 -1.717877686023712158e-01 1.526120543479919434e+00
-9.532376378774642944e-02 1.353307843208312988e+00 -8.074274063110351562e-01 4.799737930297851562e-01 1.318632006645202637e+00
3.335755690932273865e-02 1.267993211746215820e+00 -1.245711207389831543e+00 1.648515760898590088e-01 1.308759331703186035e+00
7.366352528333663940e-02 1.487247347831726074e+00 -1.145452022552490234e+00 1.947651952505111694e-01 1.367931008338928223e+00
7.432218194007873535e-01 1.543482303619384766e+00 -9.142394065856933594e-01 7.357119917869567871e-01 1.269487500190734863e+00
7.716662883758544922e-01 1.549597859382629395e+00 -9.212149381637573242e-01 6.649130582809448242e-01 1.257560014724731445e+00
1.597184658050537109e+00 1.078025341033935547e+00 -5.676648765802383423e-02 3.451794981956481934e-01 9.607920646667480469e-01
1.560933232307434082e+00 1.095065712928771973e+00 -6.146873906254768372e-02 3.324564397335052490e-01 9.854828119277954102e-01
1.305303335189819336e+00 1.340914368629455566e+00 -4.886675179004669189e-01 8.611567616462707520e-01 1.196223974227905273e+00
1.326036900281906128e-01 1.666244268417358398e+00 -5.664974451065063477e-01 5.927187800407409668e-01 1.200153470039367676e+00
2.310894727706909180e+00 1.711694717407226562e+00 -1.053720831871032715e+00 -2.622333467006683350e-01 1.372345089912414551e+00
2.477089881896972656e+00 1.705056190490722656e+00 -1.086011886596679688e+00 -2.434667646884918213e-01 1.911690831184387207e+00
2.521128654479980469e+00 1.801726698875427246e+00 -1.127578258514404297e+00 -7.663019746541976929e-02 1.913576245307922363e+00
-1.832954585552215576e-03 1.929181575775146484e+00 -1.778646588325500488e+00 8.180074095726013184e-01 7.997674345970153809e-01
8.452829122543334961e-01 2.172759056091308594e+00 -7.822601795196533203e-01 -1.602894067764282227e-01 3.763339519500732422e-01
4.761190712451934814e-01 2.633802652359008789e+00 -5.935135483741760254e-01 -1.326996646821498871e-02 3.039987981319427490e-01
-1.523052901029586792e-01 2.377611637115478516e+00 -3.985268473625183105e-01 -1.691152602434158325e-01 7.423046231269836426e-01
3.427958488464355469e-01 2.013493537902832031e+00 5.768139287829399109e-02 -6.359731554985046387e-01 4.320048391819000244e-01
-2.902854699641466141e-03 1.219033360481262207e+00 -1.175213977694511414e-02 -4.788851439952850342e-01 5.257098674774169922e-01
3.931422829627990723e-01 6.025631427764892578e-01 3.876471519470214844e-01 -4.979223012924194336e-01 5.599175691604614258e-01
1.336946249008178711e+00 1.195755124092102051e+00 -4.718976914882659912e-01 -1.024749517440795898e+00 4.251813590526580811e-01
1.405290961265563965e+00 8.953884840011596680e-01 -3.690702617168426514e-01 -7.625005841255187988e-01 5.786145925521850586e-01
1.242848515510559082e+00 9.665668606758117676e-01 -1.416446864604949951e-01 -6.277366280555725098e-01 7.735118865966796875e-01
1.823002099990844727e+00 1.246769905090332031e+00 -3.691122233867645264e-01 -9.394123554229736328e-01 5.080715417861938477e-01
1.960981369018554688e+00 1.267317771911621094e+00 -6.903042793273925781e-01 -1.089385390281677246e+00 5.424522161483764648e-01
1.376087546348571777e+00 4.688192009925842285e-01 -3.037984967231750488e-01 -8.715196251869201660e-01 1.621023714542388916e-01
1.313288450241088867e+00 4.534592330455780029e-01 -1.278730630874633789e-01 -8.579300642013549805e-01 9.409908950328826904e-02
1.565206170082092285e+00 5.100003480911254883e-01 -2.358284220099449158e-02 -1.095399737358093262e+00 3.246696293354034424e-01
3.083422780036926270e-04 6.626328229904174805e-01 -2.500554919242858887e-01 -4.453846812248229980e-01 3.256599903106689453e-01
1.821856737136840820e+00 9.382934570312500000e-01 -5.361913442611694336e-01 -4.933726191520690918e-01 2.966731786727905273e-01
1.992578387260437012e+00 2.554626703262329102e+00 2.793709933757781982e-01 2.498674988746643066e-01 1.949839591979980469e-01
1.858803629875183105e+00 2.486747026443481445e+00 -2.232980579137802124e-01 4.983606040477752686e-01 3.809279501438140869e-01
1.039269208908081055e+00 2.778389930725097656e+00 -9.225362539291381836e-01 6.036683320999145508e-01 6.690151989459991455e-02
2.570444345474243164e-01 2.141153097152709961e+00 -7.971178293228149414e-01 8.340415358543395996e-01 4.056119322776794434e-01
5.253017544746398926e-01 1.631179571151733398e+00 -6.264223456382751465e-01 3.230915367603302002e-01 5.732739567756652832e-01
1.328267455101013184e-01 1.609205365180969238e+00 -6.114613413810729980e-01 1.083402335643768311e-01 5.692787766456604004e-01
4.672400653362274170e-02 1.670460820198059082e+00 -8.318920135498046875e-01 1.971150934696197510e-01 4.301180839538574219e-01
5.602554678916931152e-01 1.145304560661315918e+00 -4.785150289535522461e-01 4.804558455944061279e-01 1.047966957092285156e+00
6.129587292671203613e-01 8.592908382415771484e-01 -8.777247667312622070e-01 3.518313765525817871e-01 8.224821090698242188e-01
8.642626404762268066e-01 1.087587356567382812e+00 -7.546762824058532715e-01 1.108894273638725281e-01 8.085942864418029785e-01
9.493128657341003418e-01 1.158808827400207520e+00 -8.966535329818725586e-01 2.498271316289901733e-01 4.247151017189025879e-01
9.797682166099548340e-01 9.806101322174072266e-01 -7.382583022117614746e-01 -6.667623296380043030e-03 2.797819077968597412e-01
8.880723118782043457e-01 7.209843397140502930e-01 -1.450461268424987793e+00 1.066239923238754272e-01 5.763849616050720215e-01
1.268600463867187500e+00 8.403027057647705078e-01 -2.190989255905151367e+00 1.679830670356750488e+00 4.546197354793548584e-01
4.666734337806701660e-01 1.545550584793090820e+00 -1.407940030097961426e+00 1.347683906555175781e+00 1.057003617286682129e+00
8.082224130630493164e-01 1.236406445503234863e+00 -1.362727046012878418e+00 1.380376935005187988e+00 1.198841333389282227e+00
8.501794934272766113e-01 1.236227750778198242e+00 -7.413486838340759277e-01 1.159786105155944824e+00 1.098741769790649414e+00
1.480515480041503906e+00 1.717017412185668945e+00 -7.821128964424133301e-01 1.183683276176452637e+00 8.746081590652465820e-01
1.246821165084838867e+00 1.344495773315429688e+00 -8.825058341026306152e-01 1.202450513839721680e+00 8.837664127349853516e-01
1.368126153945922852e+00 1.313469886779785156e+00 -4.725891947746276855e-01 8.824198246002197266e-01 1.279465675354003906e+00
1.380327820777893066e+00 1.444728493690490723e+00 -4.749445021152496338e-01 9.315774440765380859e-01 1.363043427467346191e+00
1.443731069564819336e+00 1.370671987533569336e+00 -5.299665927886962891e-01 1.059127449989318848e+00 1.338035464286804199e+00
1.415220260620117188e+00 1.110585808753967285e+00 -1.230879426002502441e+00 6.260485649108886719e-01 8.439509868621826172e-01
2.746830284595489502e-01 6.008909940719604492e-01 -1.616318821907043457e+00 4.234248101711273193e-01 2.949765324592590332e-01
1.683729439973831177e-01 5.454496145248413086e-01 -1.640183448791503906e+00 4.328031539916992188e-01 3.085727989673614502e-01
2.069725692272186279e-01 6.628036499023437500e-01 -1.835053324699401855e+00 5.691787004470825195e-01 4.024602472782135010e-01
5.261953473091125488e-01 5.526518821716308594e-01 -1.669516205787658691e+00 9.892882108688354492e-01 5.578143000602722168e-01
2.769557833671569824e-01 5.738440155982971191e-01 -1.251149535179138184e+00 3.831341266632080078e-01 3.625655174255371094e-01
2.824576199054718018e-01 3.847278058528900146e-01 -9.297042489051818848e-01 4.100174009799957275e-01 3.730063438415527344e-01
3.332566320896148682e-01 3.424576520919799805e-01 -8.902444243431091309e-01 5.216661095619201660e-01 2.982498407363891602e-01
4.148752093315124512e-01 3.693782985210418701e-01 -9.413694143295288086e-01 4.700220823287963867e-01 2.725418210029602051e-01
3.509629964828491211e-01 3.914971947669982910e-01 -9.483990073204040527e-01 4.867804348468780518e-01 2.790418565273284912e-01
7.691537588834762573e-02 5.666695237159729004e-01 -1.353202939033508301e+00 1.321303397417068481e-01 3.729802370071411133e-01
1.507630825042724609e+00 -3.025849536061286926e-02 -1.890114903450012207e+00 6.175801753997802734e-01 1.457461118698120117e-01
1.448619365692138672e+00 -1.377742551267147064e-02 -1.887013316154479980e+00 6.498618721961975098e-01 1.205195486545562744e-01
1.315196633338928223e+00 1.850979924201965332e-01 -1.895930171012878418e+00 1.054173350334167480e+00 4.238589853048324585e-02
1.260489702224731445e+00 1.052334904670715332e-03 -1.891348004341125488e+00 1.138476133346557617e+00 6.855213083326816559e-03
1.294173717498779297e+00 5.399083718657493591e-03 -1.464486479759216309e+00 9.340213537216186523e-01 -3.930506110191345215e-02
1.265463709831237793e+00 3.322469815611839294e-02 -1.444806694984436035e+00 1.024312853813171387e+00 -7.490152120590209961e-02
7.297767400741577148e-01 2.689043283462524414e-01 -2.241243600845336914e+00 1.361076116561889648e+00 -6.523982435464859009e-02
1.259708762168884277e+00 5.557571053504943848e-01 -2.181979179382324219e+00 1.411415576934814453e+00 1.002839505672454834e-01
8.159469962120056152e-01 1.178658843040466309e+00 -2.298369884490966797e+00 1.382872581481933594e+00 2.090006917715072632e-01
1.051340937614440918e+00 1.131778001785278320e+00 -1.386732697486877441e+00 1.118946194648742676e+00 5.887531638145446777e-01
1.112807750701904297e+00 1.086607217788696289e+00 -1.599935770034790039e+00 1.031227588653564453e+00 4.660610556602478027e-01
3.830309212207794189e-01 1.004354596138000488e+00 -1.083554387092590332e+00 6.917073726654052734e-01 6.193613409996032715e-01
1.946111470460891724e-01 9.438416361808776855e-01 -1.136833310127258301e+00 6.150522828102111816e-01 6.925511360168457031e-01
3.440328240394592285e-01 5.879347324371337891e-01 -9.173820018768310547e-01 4.947088658809661865e-01 6.401997208595275879e-01
2.053083479404449463e-01 6.419674754142761230e-01 -9.988718032836914062e-01 5.261976718902587891e-01 6.451668739318847656e-01
8.252368569374084473e-01 8.758567571640014648e-01 -5.636658072471618652e-01 -2.647999525070190430e-01 5.050395727157592773e-01
8.454379439353942871e-01 1.349670648574829102e+00 -5.863476395606994629e-01 -2.697140276432037354e-01 3.489076793193817139e-01
1.140792489051818848e+00 1.408817410469055176e+00 -1.579895168542861938e-01 -2.423124313354492188e-01 4.414162635803222656e-01
1.404229521751403809e+00 1.397826790809631348e+00 1.029460132122039795e-01 2.478131502866744995e-01 8.348321169614791870e-02
1.360072612762451172e+00 1.298017382621765137e+00 -1.279184073209762573e-01 4.460906088352203369e-01 1.344837546348571777e-01
-1.610545396804809570e+00 6.395862102508544922e-01 1.544075012207031250e-01 1.031579971313476562e+00 8.035734295845031738e-01
-9.160919189453125000e-01 1.698554039001464844e+00 -8.315782248973846436e-02 5.997337102890014648e-01 4.962252974510192871e-01
-6.062259078025817871e-01 2.015644311904907227e+00 -2.435605525970458984e-01 6.963657140731811523e-01 4.956772550940513611e-02
-6.491028070449829102e-01 1.938373804092407227e+00 -2.471145391464233398e-01 6.322026252746582031e-01 2.947930619120597839e-02
-8.382898569107055664e-01 1.864070057868957520e+00 -1.870912611484527588e-01 7.328751683235168457e-01 -1.516243349760770798e-02
-5.695570707321166992e-01 1.478577494621276855e+00 -2.362473756074905396e-01 6.221941113471984863e-01 1.410355269908905029e-01
1.029209971427917480e+00 1.106474876403808594e+00 -1.287922710180282593e-01 5.229994654655456543e-01 -2.733762934803962708e-02
1.047740459442138672e+00 1.040473222732543945e+00 -2.309972643852233887e-01 5.156828165054321289e-01 -3.390966728329658508e-02
1.024420738220214844e+00 1.144068360328674316e+00 -1.241621151566505432e-01 5.480856299400329590e-01 -7.166941463947296143e-02
1.144519090652465820e+00 1.060502052307128906e+00 2.564341127872467041e-01 1.875620484352111816e-01 1.451220065355300903e-01
7.139140963554382324e-01 1.062998890876770020e+00 -3.019298315048217773e-01 2.988009750843048096e-01 7.777936756610870361e-02
8.071849346160888672e-01 1.069991946220397949e+00 -2.093116790056228638e-01 3.150014281272888184e-01 1.093537136912345886e-01
2.098658382892608643e-01 1.225929737091064453e+00 -1.204900816082954407e-02 3.388893306255340576e-01 7.679463364183902740e-03
1.783106923103332520e-01 1.149501562118530273e+00 3.622795641422271729e-02 3.416156172752380371e-01 1.521163880825042725e-01
9.801724553108215332e-02 1.049636960029602051e+00 -6.189001798629760742e-01 4.189303219318389893e-01 1.233847439289093018e-01
-3.234096467494964600e-01 1.140235781669616699e+00 -9.042177200317382812e-01 6.347694247961044312e-02 -4.905100539326667786e-02
-1.216486096382141113e+00 1.353054046630859375e+00 -9.003227353096008301e-01 -6.429711580276489258e-01 4.732163548469543457e-01
-1.302449226379394531e+00 1.457638382911682129e+00 -1.044652581214904785e+00 -5.719849467277526855e-01 5.228151679039001465e-01
-6.492189168930053711e-01 1.594761490821838379e+00 -9.863696098327636719e-01 -1.910989135503768921e-01 2.002603262662887573e-01
-5.641518831253051758e-01 1.634853959083557129e+00 -1.070510506629943848e+00 -2.689955234527587891e-01 1.213188618421554565e-01
-7.581269741058349609e-01 1.419748425483703613e+00 -7.632909417152404785e-01 -1.521242707967758179e-01 4.815727472305297852e-02
-9.292868375778198242e-01 1.466114044189453125e+00 -9.115025401115417480e-01 -6.925103068351745605e-02 -1.980803906917572021e-03
-5.490601062774658203e-01 1.760934472084045410e+00 -5.034254193305969238e-01 6.878633499145507812e-01 1.610695421695709229e-01
2.297074198722839355e-01 1.486040472984313965e+00 -5.084470510482788086e-01 6.784668564796447754e-01 3.021553754806518555e-01
-2.768627405166625977e-01 1.449410200119018555e+00 -1.081401258707046509e-01 5.747926831245422363e-01 -1.704781055450439453e-01
-1.159375011920928955e-01 1.601710677146911621e+00 -9.184849262237548828e-01 9.519472122192382812e-01 -3.565914630889892578e-01
-2.455915696918964386e-02 2.015385866165161133e+00 -1.297187805175781250e+00 8.088112473487854004e-01 -2.923736870288848877e-01
1.050510723143815994e-02 1.948626160621643066e+00 -1.123987078666687012e+00 9.008419513702392578e-01 -1.745516657829284668e-01
-3.196997568011283875e-02 1.897819876670837402e+00 -1.140546321868896484e+00 8.807764053344726562e-01 -1.578153371810913086e-01
-2.158166170120239258e-01 1.884394645690917969e+00 -1.142629146575927734e+00 8.993486762046813965e-01 -2.295554429292678833e-01
-3.495368361473083496e-02 1.866353511810302734e+00 -1.203114271163940430e+00 8.248230218887329102e-01 -2.287204116582870483e-01
-1.795010119676589966e-01 1.849071383476257324e+00 -1.127833366394042969e+00 9.684231877326965332e-01 -1.219464540481567383e-01
1.452927142381668091e-01 1.642601609230041504e+00 -1.294031500816345215e+00 1.061499118804931641e+00 -1.998922228813171387e-02
1.773959696292877197e-01 1.682379484176635742e+00 -1.332175850868225098e+00 1.054781317710876465e+00 -2.421366982161998749e-02
-1.643994152545928955e-01 1.564640522003173828e+00 -1.510464906692504883e+00 1.810426115989685059e+00 3.342097997665405273e-01
2.566883265972137451e-01 1.095665812492370605e+00 -1.342351794242858887e+00 1.897552728652954102e+00 6.852421164512634277e-01
1.931636333465576172e-01 1.178075075149536133e+00 -1.211143732070922852e+00 1.779715299606323242e+00 5.586425662040710449e-01
1.480185091495513916e-01 1.594791769981384277e+00 -8.825491666793823242e-01 7.124819755554199219e-01 2.963711917400360107e-01
3.035297989845275879e-01 1.577463030815124512e+00 -8.206579089164733887e-01 7.319192290306091309e-01 5.131895542144775391e-01
4.239395856857299805e-01 1.533803343772888184e+00 -9.155922532081604004e-01 7.137903571128845215e-01 5.270398259162902832e-01
3.336934745311737061e-01 1.925288319587707520e+00 -1.302515506744384766e+00 1.181915044784545898e+00 1.233339548110961914e+00
-5.666022300720214844e-01 1.649324297904968262e+00 -7.513982653617858887e-01 2.240127176046371460e-01 -3.884381800889968872e-02
-6.553579866886138916e-02 2.198916912078857422e+00 -1.130309998989105225e-01 2.921911329030990601e-02 1.812636852264404297e-02
3.180130124092102051e-01 2.078660964965820312e+00 -9.412191510200500488e-01 -3.499641120433807373e-01 -4.363004490733146667e-02
-2.059105336666107178e-01 1.695930719375610352e+00 -1.411162495613098145e+00 -6.590706706047058105e-01 2.154826372861862183e-01
-4.089598059654235840e-01 1.938634514808654785e+00 -1.372110128402709961e+00 -3.482618629932403564e-01 1.271200478076934814e-01
2.247963696718215942e-01 1.390435457229614258e+00 -1.058131098747253418e+00 -5.618864297866821289e-01 9.029002189636230469e-01
4.766225516796112061e-01 1.777110457420349121e+00 -9.623189568519592285e-01 -8.231131359934806824e-03 1.202087402343750000e+00
2.852657139301300049e-01 1.439246177673339844e+00 -1.873613715171813965e+00 -6.168742179870605469e-01 1.085606217384338379e+00
6.041711568832397461e-01 2.173173189163208008e+00 -8.918070793151855469e-01 -3.327086567878723145e-01 1.530724525451660156e+00
1.537031769752502441e+00 1.493268609046936035e+00 -5.769711732864379883e-01 1.188253402709960938e+00 1.336460113525390625e+00
-4.742498993873596191e-01 2.249997138977050781e+00 -3.677844405174255371e-01 6.016595363616943359e-01 1.398047208786010742e-01
-1.100249886512756348e-01 2.140565633773803711e+00 -6.665579676628112793e-01 8.067738264799118042e-03 -3.188368082046508789e-01
-1.415109634399414062e-01 1.849995851516723633e+00 -3.365172147750854492e-01 1.089879497885704041e-01 -7.046298384666442871e-01
-4.964125156402587891e-01 2.043021202087402344e+00 -6.450215578079223633e-01 -2.268613278865814209e-01 -1.007349729537963867e+00
-1.797501564025878906e+00 2.870054960250854492e+00 -1.103375196456909180e+00 -9.077716618776321411e-02 -1.110059380531311035e+00
-1.623855233192443848e+00 3.182044744491577148e+00 -1.838002562522888184e+00 -6.948301196098327637e-01 -7.901874184608459473e-01
-1.377423286437988281e+00 3.664050102233886719e+00 -1.826425433158874512e+00 -4.041531085968017578e-01 -9.937876462936401367e-01
-1.554832935333251953e+00 3.630276203155517578e+00 -1.498459219932556152e+00 -4.148000776767730713e-01 -8.359752297401428223e-01
-1.330839753150939941e+00 2.680386781692504883e+00 -7.124158740043640137e-01 -8.987044692039489746e-01 -5.625889897346496582e-01
-1.361634016036987305e+00 2.868833303451538086e+00 -7.172120809555053711e-01 -1.029108643531799316e+00 -8.897645771503448486e-02
-1.595325112342834473e+00 2.752354860305786133e+00 -8.627679347991943359e-01 -7.392051219940185547e-01 -1.457264274358749390e-01
-2.707207441329956055e+00 1.811480402946472168e+00 3.127872198820114136e-02 -5.907669663429260254e-01 -5.714448690414428711e-01
-2.250045776367187500e+00 2.050285816192626953e+00 3.826836645603179932e-01 -8.401273488998413086e-01 -7.129659056663513184e-01
-2.102762460708618164e+00 1.954490065574645996e+00 3.807946145534515381e-01 -8.655427694320678711e-01 -6.776666045188903809e-01
-2.246079683303833008e+00 1.874528646469116211e+00 1.932333856821060181e-01 -6.563246250152587891e-01 -4.260365366935729980e-01
-3.872016370296478271e-01 1.345445990562438965e+00 -7.016725838184356689e-02 -3.235490322113037109e-01 3.177232146263122559e-01
-3.504155874252319336e-01 1.028615593910217285e+00 -6.720995306968688965e-01 -3.019623160362243652e-01 5.950958728790283203e-01
7.452909648418426514e-02 1.323760509490966797e+00 -8.202154636383056641e-01 -3.308897912502288818e-01 7.409820556640625000e-01
-9.149579405784606934e-01 1.266659021377563477e+00 -4.309367835521697998e-01 -4.995189607143402100e-01 5.632355809211730957e-01
3.356274664402008057e-01 2.319631814956665039e+00 8.680781722068786621e-01 -2.481360137462615967e-01 7.979580163955688477e-01
3.242806196212768555e-01 2.310879230499267578e+00 8.641655445098876953e-01 -3.036797940731048584e-01 7.820709347724914551e-01
8.111424744129180908e-02 2.320858240127563477e+00 6.001306176185607910e-01 -4.048141539096832275e-01 9.012565016746520996e-01
-5.055150389671325684e-01 1.974622726440429688e+00 4.264926314353942871e-01 4.108909517526626587e-03 5.526908636093139648e-01
-7.005272507667541504e-01 1.803479671478271484e+00 7.082625627517700195e-01 5.234951376914978027e-01 9.791491031646728516e-01
-6.833301186561584473e-01 1.739801883697509766e+00 5.391712188720703125e-01 2.091017812490463257e-01 1.039792656898498535e+00
-2.114733219146728516e+00 1.263936758041381836e+00 -4.627661406993865967e-01 -8.502844721078872681e-02 9.690942168235778809e-01
1.737244129180908203e-01 2.113254785537719727e+00 -2.699657201766967773e+00 -1.118953824043273926e-01 2.952224314212799072e-01
-5.029857754707336426e-01 2.275644063949584961e+00 -6.631117463111877441e-01 5.646228194236755371e-01 -3.619107306003570557e-01
-5.753690004348754883e-01 2.125196695327758789e+00 -5.967968702316284180e-01 6.244196891784667969e-01 -3.795814812183380127e-01
-6.815292239189147949e-01 2.126039266586303711e+00 -2.333844006061553955e-01 5.836543440818786621e-01 -5.261290073394775391e-01
-2.879301607608795166e-01 1.918855786323547363e+00 -5.689089745283126831e-02 4.395942986011505127e-01 -6.633141636848449707e-01
-1.792360246181488037e-01 2.046738624572753906e+00 2.664328217506408691e-01 4.944779872894287109e-01 -7.275737524032592773e-01
5.392538309097290039e-01 1.859072566032409668e+00 1.207988187670707703e-01 -1.380657106637954712e-01 1.948680281639099121e-01
7.757610082626342773e-01 1.460324406623840332e+00 1.552143245935440063e-01 -3.547019958496093750e-01 7.423237711191177368e-02
8.347722887992858887e-01 1.528347969055175781e+00 2.848346829414367676e-01 -3.536923825740814209e-01 1.376374661922454834e-01
9.213819503784179688e-01 1.412873864173889160e+00 2.949897050857543945e-01 -1.786440759897232056e-01 2.702555656433105469e-01
7.375961542129516602e-01 1.293994307518005371e+00 2.438759058713912964e-01 -8.407728672027587891e-01 3.141578137874603271e-01
7.796834707260131836e-01 1.352560043334960938e+00 7.171838730573654175e-02 -8.210485577583312988e-01 3.481566905975341797e-01
6.334237456321716309e-01 1.735976576805114746e+00 -4.571759402751922607e-01 -7.570334523916244507e-02 6.916921734809875488e-01
6.625579595565795898e-01 1.583811759948730469e+00 -2.044442445039749146e-01 -2.831014096736907959e-01 1.037062287330627441e+00
-4.384045004844665527e-01 1.676028728485107422e+00 -5.496784672141075134e-02 -3.790092170238494873e-01 1.209708213806152344e+00
-4.801236093044281006e-01 2.738542556762695312e+00 -1.781337857246398926e+00 5.927844643592834473e-01 2.003702878952026367e+00
1.850567162036895752e-01 1.802326917648315430e+00 -5.558680742979049683e-02 1.207229137420654297e+00 1.151243567466735840e+00
-3.239789605140686035e-01 1.216300606727600098e+00 -1.009094595909118652e+00 9.038311839103698730e-01 7.353316545486450195e-01
1.996453166007995605e+00 1.986136078834533691e+00 -8.974655866622924805e-01 2.138537764549255371e-01 -2.032903581857681274e-02
2.124473810195922852e+00 1.805366754531860352e+00 -9.374712705612182617e-01 4.052022397518157959e-01 -1.021482199430465698e-01
1.817435026168823242e+00 1.898195028305053711e+00 -8.319256305694580078e-01 5.089294910430908203e-01 -8.698681741952896118e-02
1.605621337890625000e+00 1.922704815864562988e+00 -7.079070806503295898e-01 3.947941958904266357e-01 -3.571767359972000122e-02
-6.028171777725219727e-01 1.691127896308898926e+00 3.518301993608474731e-02 8.694252967834472656e-01 1.973353922367095947e-01
-9.194237589836120605e-01 1.997828602790832520e+00 -1.090958118438720703e+00 5.348234772682189941e-01 -3.660898208618164062e-01
-4.944817721843719482e-02 2.212822914123535156e+00 -6.867036819458007812e-01 9.000014066696166992e-01 -5.389783978462219238e-01
-1.760894656181335449e-01 2.405091047286987305e+00 -5.891437530517578125e-01 8.349347114562988281e-01 -5.154823660850524902e-01
-4.732210338115692139e-01 1.901029586791992188e+00 -1.180590510368347168e+00 -2.687484920024871826e-01 8.295348286628723145e-02
4.538956284523010254e-01 1.470261335372924805e+00 -8.489449620246887207e-01 -1.180458307266235352e+00 -4.159174114465713501e-02
7.047067284584045410e-01 8.062897920608520508e-01 -1.542952060699462891e-01 -1.203271269798278809e+00 3.212769031524658203e-01
6.684092283248901367e-01 1.318505644798278809e+00 -2.152998000383377075e-01 -9.361050128936767578e-01 -1.481385901570320129e-02
6.541818380355834961e-01 1.292407989501953125e+00 -3.606983423233032227e-01 -9.589120149612426758e-01 1.491992548108100891e-02
5.932997465133666992e-01 1.263391494750976562e+00 -3.302792906761169434e-01 -8.662381768226623535e-01 -5.529760569334030151e-02
6.606912016868591309e-01 1.178338766098022461e+00 -7.011961340904235840e-01 -8.267167210578918457e-01 -3.921311348676681519e-02
-8.046533167362213135e-02 1.342734694480895996e+00 -7.894229888916015625e-01 -7.421007156372070312e-01 1.896472126245498657e-01
2.720413506031036377e-01 1.612012624740600586e+00 -5.827648639678955078e-01 -9.201881885528564453e-01 -7.802351564168930054e-02
7.760524749755859375e-02 1.373746275901794434e+00 -1.153299689292907715e+00 -1.059279680252075195e+00 -2.303168550133705139e-02
9.981613606214523315e-03 1.354821085929870605e+00 -1.079881787300109863e+00 -1.145262122154235840e+00 -4.233693704009056091e-02
3.309630230069160461e-02 1.387122273445129395e+00 -1.011265754699707031e+00 -8.993361592292785645e-01 -4.354481399059295654e-02
3.625578805804252625e-02 1.381070852279663086e+00 -1.088484764099121094e+00 -8.506649136543273926e-01 -2.616097033023834229e-02
1.289004534482955933e-01 1.372514367103576660e+00 -9.828487038612365723e-01 -8.752704858779907227e-01 -7.434400916099548340e-02
4.542777687311172485e-02 1.331185936927795410e+00 -9.792039394378662109e-01 -8.868790864944458008e-01 -8.955555409193038940e-02
3.764442726969718933e-02 1.364272236824035645e+00 -9.468151330947875977e-01 -8.734897971153259277e-01 -1.144169420003890991e-01
3.764442726969718933e-02 1.364272236824035645e+00 -9.468151330947875977e-01 -8.734897971153259277e-01 -1.144169420003890991e-01
7.773533463478088379e-01 8.973821401596069336e-01 -3.681570291519165039e-01 -1.206086516380310059e+00 -1.421435475349426270e-01
7.901782989501953125e-01 9.284600019454956055e-01 -2.868604063987731934e-01 -1.127692699432373047e+00 -2.078183442354202271e-01
1.186915278434753418e+00 1.313501358032226562e+00 -3.357880711555480957e-01 -1.811508417129516602e+00 -5.746832862496376038e-02
1.289157271385192871e+00 7.291868329048156738e-01 -1.128057688474655151e-01 -8.569214344024658203e-01 -3.347908556461334229e-01
1.485379934310913086e+00 1.050020456314086914e+00 6.088052690029144287e-02 -4.543110132217407227e-01 1.989899575710296631e-01
1.131607174873352051e+00 1.096640944480895996e+00 -1.129280477762222290e-01 -4.227315485477447510e-01 2.977549433708190918e-01
-1.134376823902130127e-01 8.254945278167724609e-01 -4.100745320320129395e-01 1.933966577053070068e-01 6.290530562400817871e-01
-3.193742930889129639e-01 8.031057715415954590e-01 -5.653824210166931152e-01 3.689300417900085449e-01 6.717562675476074219e-01
6.206517815589904785e-01 7.895996570587158203e-01 -1.363961458206176758e+00 -1.720122992992401123e-01 1.080260038375854492e+00
5.981018543243408203e-01 7.565623521804809570e-01 -1.368071556091308594e+00 -1.562007516622543335e-01 1.084129929542541504e+00
6.510165333747863770e-01 7.695524692535400391e-01 -1.322149872779846191e+00 -1.553680747747421265e-01 1.044384241104125977e+00
5.330245494842529297e-01 8.241702914237976074e-01 -1.235356092453002930e+00 3.014972209930419922e-01 8.795977830886840820e-01
5.085564851760864258e-01 7.793761491775512695e-01 -1.068002223968505859e+00 3.810060322284698486e-01 8.047829866409301758e-01
6.789782643318176270e-01 8.698666095733642578e-01 -8.515027761459350586e-01 -3.042949736118316650e-01 9.041501283645629883e-01
5.983229875564575195e-01 8.218989372253417969e-01 -8.558041453361511230e-01 -4.292481541633605957e-01 4.631315469741821289e-01
-1.110261321067810059e+00 2.016510009765625000e+00 4.163153469562530518e-02 -5.681557059288024902e-01 3.535160124301910400e-01
-9.880182147026062012e-01 2.112858533859252930e+00 -1.243592351675033569e-01 -2.839787602424621582e-01 4.734910130500793457e-01
-6.807017922401428223e-01 1.457041501998901367e+00 4.862540364265441895e-01 -2.671732008457183838e-01 6.433477401733398438e-01
-6.314341425895690918e-01 1.138527035713195801e+00 4.290407001972198486e-01 -1.718323230743408203e-01 6.261039972305297852e-01
-7.821827530860900879e-01 1.300986170768737793e+00 4.154763817787170410e-01 -9.690763801336288452e-02 7.563214898109436035e-01
-4.566697478294372559e-01 1.142584562301635742e+00 -2.284936904907226562e-01 7.179952412843704224e-02 3.735253214836120605e-01


==> images/domain_adaptation/adda/class_5.txt <==
-3.944340646266937256e-01 5.235233306884765625e-01 -2.073171138763427734e+00 -1.817919254302978516e+00 3.918451964855194092e-01
-4.923334717750549316e-01 4.662791490554809570e-01 -2.167054176330566406e+00 -1.670182943344116211e+00 5.886465311050415039e-01
-8.077177405357360840e-01 1.837762892246246338e-01 -1.888028383255004883e+00 -1.421805858612060547e+00 4.332029223442077637e-01
-9.890153408050537109e-01 -1.608776450157165527e-01 -1.901843786239624023e+00 -1.381040573120117188e+00 4.127298295497894287e-01
-7.764481902122497559e-01 -3.411530256271362305e-01 -2.098064661026000977e+00 -1.386807441711425781e+00 5.044330358505249023e-01
-8.896566033363342285e-01 -2.736766636371612549e-01 -1.720625877380371094e+00 -1.499945640563964844e+00 5.156581997871398926e-01
-5.830458998680114746e-01 -3.151400983333587646e-01 -2.362137794494628906e+00 -1.141974925994873047e+00 3.232458829879760742e-01
-5.325962305068969727e-01 -2.447339445352554321e-01 -2.380073308944702148e+00 -1.075943231582641602e+00 3.284734785556793213e-01
-5.349734425544738770e-01 -1.789842098951339722e-01 -2.394247531890869141e+00 -1.051254391670227051e+00 3.251080513000488281e-01
-1.110536932945251465e+00 -1.580044813454151154e-02 -2.154794692993164062e+00 -1.107063412666320801e+00 1.825157552957534790e-01
-4.127274453639984131e-01 -6.321519017219543457e-01 -2.179435253143310547e+00 -1.292196512222290039e+00 1.499612629413604736e-01
-4.118750989437103271e-02 -8.028509616851806641e-01 -2.064016342163085938e+00 -1.462466239929199219e+00 3.952496051788330078e-01
-8.738247752189636230e-01 -9.299439191818237305e-01 -2.020232200622558594e+00 -1.620009183883666992e+00 1.145751550793647766e-01
-7.606470584869384766e-01 -1.097283363342285156e+00 -2.082103252410888672e+00 -1.630290865898132324e+00 1.121748685836791992e-01
-2.049066573381423950e-01 -7.359104156494140625e-01 -1.727351784706115723e+00 -2.018468618392944336e+00 -1.865955591201782227e-01
-1.984991431236267090e-01 -6.561961770057678223e-01 -1.708400726318359375e+00 -2.020813465118408203e+00 -1.421417295932769775e-01
-4.451456069946289062e-01 -1.200877875089645386e-01 -1.307747364044189453e+00 -6.549437046051025391e-01 2.646823227405548096e-02
-5.250599384307861328e-01 -2.263820618391036987e-01 -1.283272624015808105e+00 -7.092542648315429688e-01 -2.502358146011829376e-02
-6.126465201377868652e-01 -1.603104621171951294e-01 -1.181115984916687012e+00 -5.585604310035705566e-01 1.647161841392517090e-01
-6.051251888275146484e-01 -8.825995773077011108e-02 -6.110378503799438477e-01 -3.740171194076538086e-01 3.103240728378295898e-01
-6.867675781250000000e-01 3.649277985095977783e-02 -6.881480216979980469e-01 -3.952003717422485352e-01 2.684767842292785645e-01
-8.658282160758972168e-01 5.620687603950500488e-01 -1.008628249168395996e+00 -2.973261177539825439e-01 4.057084321975708008e-01
9.188558161258697510e-02 -3.281161785125732422e-01 -5.293487012386322021e-02 -6.200821399688720703e-01 1.107645779848098755e-01
1.879659742116928101e-01 -4.290052056312561035e-01 -3.233185783028602600e-02 -5.820534825325012207e-01 -1.198598593473434448e-01
1.497731655836105347e-01 -5.287710428237915039e-01 -9.173120558261871338e-02 -5.975453257560729980e-01 -1.605937331914901733e-01
1.382031142711639404e-01 -5.062247514724731445e-01 -1.484072059392929077e-01 -6.510691046714782715e-01 -1.569691002368927002e-01
2.753601223230361938e-02 -1.039820909500122070e+00 -8.669034242630004883e-01 -1.231081962585449219e+00 2.516727745532989502e-01
1.313581615686416626e-01 -1.186229944229125977e+00 -8.570628762245178223e-01 -1.201333642005920410e+00 2.940979003906250000e-01
1.499821543693542480e-01 -1.144681453704833984e+00 -7.651845812797546387e-01 -1.192545890808105469e+00 2.766039073467254639e-01
6.884452700614929199e-02 -1.095431804656982422e+00 -4.867765605449676514e-01 -1.159366488456726074e+00 1.540106385946273804e-01
-4.549968242645263672e-01 -1.641468644142150879e+00 -7.240865230560302734e-01 -1.618313789367675781e+00 4.350205510854721069e-02
-2.041767165064811707e-02 -1.619563817977905273e+00 7.166640460491180420e-02 -1.877056837081909180e+00 -3.270469307899475098e-01
-6.823059916496276855e-02 -1.754682302474975586e+00 -2.331024110317230225e-01 -1.494719266891479492e+00 -8.325546979904174805e-02
3.479424715042114258e-01 -1.597983717918395996e+00 3.210786730051040649e-02 -1.161982893943786621e+00 4.067942202091217041e-01
2.768039703369140625e-01 -1.175479650497436523e+00 4.864565730094909668e-01 -1.027289271354675293e+00 7.532144784927368164e-01
3.188441693782806396e-01 -1.098617196083068848e+00 5.304769873619079590e-01 -1.017237901687622070e+00 7.678986787796020508e-01
2.322561144828796387e-01 -1.086162567138671875e+00 5.246614813804626465e-01 -1.048680424690246582e+00 7.762078642845153809e-01
7.619273662567138672e-01 5.972094833850860596e-03 4.793877303600311279e-01 -1.893648743629455566e+00 1.151952892541885376e-03
3.733678460121154785e-01 1.459026187658309937e-01 1.314063668251037598e-01 -1.930258512496948242e+00 3.369717597961425781e-01
-2.728688418865203857e-01 -5.552105903625488281e-01 -1.833489388227462769e-01 -2.056359529495239258e+00 7.357790470123291016e-01
1.106771707534790039e+00 1.622974127531051636e-01 -6.621108204126358032e-02 -1.905370712280273438e+00 1.699497997760772705e-01
1.301712155342102051e+00 1.441065073013305664e-01 1.761639714241027832e-01 -1.567155361175537109e+00 -2.738041803240776062e-02
2.087747573852539062e+00 -3.112521395087242126e-02 7.901723384857177734e-01 -1.723252773284912109e+00 1.159711480140686035e-01
1.934088706970214844e+00 3.777280077338218689e-02 7.238710522651672363e-01 -1.513145685195922852e+00 1.353858411312103271e-01
1.546812057495117188e+00 -7.865540683269500732e-02 6.730010509490966797e-01 -1.438119053840637207e+00 -2.310575097799301147e-01
1.816603899002075195e+00 -1.849251836538314819e-01 3.276208043098449707e-01 -1.123289465904235840e+00 -4.132633656263351440e-02
1.816603899002075195e+00 -1.849251836538314819e-01 3.276208043098449707e-01 -1.123289465904235840e+00 -4.132633656263351440e-02
1.413038730621337891e+00 -2.040821164846420288e-01 4.238815903663635254e-01 -1.179772496223449707e+00 1.114607155323028564e-01
1.300682902336120605e+00 -2.152925729751586914e-01 1.634864956140518188e-01 -1.125464320182800293e+00 -8.217970281839370728e-02
1.540060162544250488e+00 -6.132153272628784180e-01 -8.119632005691528320e-01 -1.405605316162109375e+00 4.259923398494720459e-01
1.453988671302795410e+00 -7.583511471748352051e-01 -8.664475679397583008e-01 -1.444955468177795410e+00 4.049560725688934326e-01
1.439868807792663574e+00 -9.997322559356689453e-01 -9.610624909400939941e-01 -1.154169917106628418e+00 4.006676077842712402e-01
1.044578313827514648e+00 -7.208999991416931152e-01 -6.637928485870361328e-01 -1.036908149719238281e+00 5.044702291488647461e-01
1.249933123588562012e+00 -1.078665971755981445e+00 -1.081260442733764648e+00 -1.040652990341186523e+00 3.606318831443786621e-01
8.592848777770996094e-01 -4.500266909599304199e-01 -1.337004065513610840e+00 -9.992523789405822754e-01 1.848647892475128174e-01
7.299695014953613281e-01 -5.076265335083007812e-01 -1.357674717903137207e+00 -9.858463406562805176e-01 2.394064366817474365e-01
6.465214490890502930e-01 -5.806238651275634766e-01 -1.317712187767028809e+00 -9.218091964721679688e-01 3.206222057342529297e-01
9.301412701606750488e-01 -8.249936103820800781e-01 -1.384660243988037109e+00 -1.565174221992492676e+00 2.511351406574249268e-01
1.089593991637229919e-01 -1.480892777442932129e+00 -1.401450991630554199e+00 -1.937139391899108887e+00 -6.082320809364318848e-01
1.089593991637229919e-01 -1.480892777442932129e+00 -1.401450991630554199e+00 -1.937139391899108887e+00 -6.082320809364318848e-01
1.427586227655410767e-01 -1.446119070053100586e+00 -1.411475777626037598e+00 -2.002502202987670898e+00 -5.742170214653015137e-01
6.546876579523086548e-02 -1.345146775245666504e+00 -8.746379613876342773e-02 -1.668733239173889160e+00 1.183264613151550293e+00
-1.415982693433761597e-01 -1.095288753509521484e+00 1.043355539441108704e-01 -2.113013267517089844e+00 1.040825009346008301e+00
-3.612392544746398926e-01 4.653143286705017090e-01 -4.361354112625122070e-01 -2.246256351470947266e+00 1.492607444524765015e-01
-6.009144186973571777e-01 5.015035271644592285e-01 -3.876077830791473389e-01 -2.095059394836425781e+00 1.496118307113647461e-01
-8.615614175796508789e-01 -1.111103534698486328e+00 1.228364467620849609e+00 -3.348502397537231445e+00 -5.103637650609016418e-02
-8.711388111114501953e-01 -1.468097209930419922e+00 7.093132734298706055e-01 -2.509848356246948242e+00 1.250299811363220215e-01
-6.459856629371643066e-01 -1.144677281379699707e+00 3.737731873989105225e-01 -1.924510598182678223e+00 -1.581651270389556885e-01
-6.728609800338745117e-01 -1.113657593727111816e+00 3.725118041038513184e-01 -1.864872932434082031e+00 -1.874741762876510620e-01
-1.102589443325996399e-01 -7.680197954177856445e-01 8.434016704559326172e-01 -1.980080485343933105e+00 -6.158746778964996338e-02
-4.152954816818237305e-01 -9.456788301467895508e-01 9.874933958053588867e-01 -1.860593199729919434e+00 -5.122273415327072144e-02
-9.121984243392944336e-01 -6.569724082946777344e-01 9.443386793136596680e-01 -1.833826422691345215e+00 1.379882246255874634e-01
-9.295868277549743652e-01 -6.404888033866882324e-01 1.041344881057739258e+00 -1.834144234657287598e+00 1.592439860105514526e-01
-9.289919734001159668e-01 -6.293662190437316895e-01 9.554470181465148926e-01 -1.786967873573303223e+00 1.766079217195510864e-01
-9.100612998008728027e-01 -6.456047892570495605e-01 9.672284126281738281e-01 -1.840242147445678711e+00 1.952107846736907959e-01
-4.445216059684753418e-01 -7.878583669662475586e-01 1.193743944168090820e+00 -2.102874279022216797e+00 1.506639420986175537e-01
-4.117442965507507324e-01 -9.246817231178283691e-01 1.063035130500793457e+00 -2.080707550048828125e+00 1.224537417292594910e-01
-3.988560140132904053e-01 -5.571841597557067871e-01 5.938971638679504395e-01 -1.356299400329589844e+00 2.159339338541030884e-01
-1.166853532195091248e-01 -7.245168089866638184e-01 4.387129843235015869e-01 -1.310702800750732422e+00 2.683526873588562012e-01
-3.524841070175170898e-01 -9.065684080123901367e-01 7.086890935897827148e-01 -1.372910857200622559e+00 3.154707252979278564e-01
-3.524841070175170898e-01 -9.065684080123901367e-01 7.086890935897827148e-01 -1.372910857200622559e+00 3.154707252979278564e-01
-4.268773198127746582e-01 -8.747399449348449707e-01 5.466996431350708008e-01 -1.540825366973876953e+00 3.789925575256347656e-01
-4.573921263217926025e-01 -8.215280175209045410e-01 6.436215639114379883e-01 -1.585205554962158203e+00 5.443791151046752930e-01
-6.597752571105957031e-01 -7.412450313568115234e-01 6.559544205665588379e-01 -1.428822040557861328e+00 5.349213480949401855e-01
-5.596393942832946777e-01 -6.829165816307067871e-01 5.677567124366760254e-01 -1.430997967720031738e+00 5.634899735450744629e-01
-1.201543450355529785e+00 -3.593705594539642334e-01 1.763454377651214600e-01 -1.458806514739990234e+00 7.429999709129333496e-01
-1.215314269065856934e+00 3.644061684608459473e-01 1.008726283907890320e-01 -1.535039663314819336e+00 9.331066012382507324e-01
1.483996659517288208e-01 -1.912950128316879272e-01 -3.355045914649963379e-01 -4.416634142398834229e-01 2.590772509574890137e-02
7.278977632522583008e-01 -2.478444278240203857e-01 -1.618263274431228638e-01 -6.744956374168395996e-01 1.947366297245025635e-01
6.782483458518981934e-01 -7.571767270565032959e-02 -3.550835698843002319e-02 -7.254465818405151367e-01 2.234085053205490112e-01
8.822199106216430664e-01 1.417246833443641663e-02 -1.404009461402893066e-01 -8.776189088821411133e-01 3.745179772377014160e-01
7.559774518013000488e-01 -8.221356570720672607e-02 -1.044777706265449524e-01 -9.922338724136352539e-01 4.141772091388702393e-01
1.367591977119445801e+00 -9.598438441753387451e-02 2.364848405122756958e-01 -6.934416294097900391e-01 1.177522465586662292e-01
1.367591977119445801e+00 -9.598438441753387451e-02 2.364848405122756958e-01 -6.934416294097900391e-01 1.177522465586662292e-01
1.346721172332763672e+00 -5.503250360488891602e-01 -7.003954648971557617e-01 -9.089720249176025391e-01 -3.192785680294036865e-01
1.535495638847351074e+00 -5.833527445793151855e-01 -8.234033584594726562e-01 -9.648422002792358398e-01 -2.670108377933502197e-01
2.464652508497238159e-01 -4.752873182296752930e-01 -1.716002821922302246e-01 -6.874211430549621582e-01 -5.388406664133071899e-02
2.520982921123504639e-01 -4.795207083225250244e-01 -2.801927179098129272e-02 -4.118547439575195312e-01 -4.226543381810188293e-02
-4.995128139853477478e-03 -2.139410227537155151e-01 1.795831769704818726e-01 -8.216012716293334961e-01 1.181449651718139648e+00
8.919903635978698730e-02 -2.295037806034088135e-01 1.106533557176589966e-01 -8.450279831886291504e-01 1.120996236801147461e+00
-1.503911018371582031e-01 -6.548303365707397461e-01 4.620058834552764893e-01 -1.504996180534362793e+00 9.900294542312622070e-01
6.051127910614013672e-01 -5.138847231864929199e-01 8.431147038936614990e-02 -1.269012331962585449e+00 1.539180874824523926e+00
7.111054062843322754e-01 -4.312263429164886475e-01 -9.366832673549652100e-02 -1.173936605453491211e+00 1.265913486480712891e+00
9.450911879539489746e-01 -6.605310440063476562e-01 2.778568863868713379e-01 -5.353049635887145996e-01 1.332101106643676758e+00
8.605705499649047852e-01 -7.276340126991271973e-01 2.932744920253753662e-01 -5.147143006324768066e-01 1.269919753074645996e+00
8.824757933616638184e-01 -5.945833921432495117e-01 1.638491153717041016e-01 -5.819340944290161133e-01 1.278384208679199219e+00
7.747851610183715820e-01 -7.946395874023437500e-01 -4.529308155179023743e-02 -7.071768045425415039e-01 1.092603564262390137e+00
6.212687492370605469e-01 -6.288155913352966309e-01 2.699490785598754883e-01 -6.077606081962585449e-01 9.307075738906860352e-01
6.433491110801696777e-01 -6.745329499244689941e-01 3.521631360054016113e-01 -6.420117616653442383e-01 1.011493444442749023e+00
-2.261277437210083008e-01 -8.987571597099304199e-01 -4.080912768840789795e-01 -1.811302423477172852e+00 4.026972055435180664e-01
-2.325143963098526001e-01 -9.567242860794067383e-01 -3.859630525112152100e-01 -1.742444753646850586e+00 4.187760949134826660e-01
4.581693410873413086e-01 -1.236093997955322266e+00 -3.656503558158874512e-01 -1.764894843101501465e+00 7.234094738960266113e-01
-1.035632252693176270e+00 5.446987748146057129e-01 -4.108595848083496094e-01 -7.814618349075317383e-01 2.578037679195404053e-01
-8.340255022048950195e-01 6.392359137535095215e-01 -6.097091436386108398e-01 -6.814752221107482910e-01 1.631289720535278320e-01
-4.688014984130859375e-01 5.152500271797180176e-01 -5.197273492813110352e-01 -7.306901812553405762e-01 3.021306693553924561e-01
-1.747117787599563599e-01 5.300961732864379883e-01 -6.350977420806884766e-01 -9.172809720039367676e-01 -2.488791942596435547e-04
-1.603487432003021240e-01 6.047861576080322266e-01 -6.258925199508666992e-01 -9.276153445243835449e-01 -4.615864902734756470e-02
-1.898153871297836304e-01 6.213986277580261230e-01 -6.227880716323852539e-01 -9.148736596107482910e-01 -1.068038418889045715e-01
-2.776460945606231689e-01 6.411272287368774414e-01 -2.711800038814544678e-01 -1.008141875267028809e+00 1.827814280986785889e-01
-1.807599067687988281e-01 3.828906118869781494e-01 -7.904219031333923340e-01 -9.274997711181640625e-01 2.191807031631469727e-01
-1.383670419454574585e-01 4.643825888633728027e-01 -7.182404994964599609e-01 -9.923146367073059082e-01 2.628132104873657227e-01
-2.104845792055130005e-01 5.892774462699890137e-01 -1.158011555671691895e+00 -1.339871764183044434e+00 2.433568835258483887e-01
-1.417636722326278687e-01 6.051844954490661621e-01 -1.189472079277038574e+00 -1.294860482215881348e+00 1.172379180788993835e-01
5.365375280380249023e-01 1.213968321681022644e-01 -8.292393684387207031e-01 -1.667142033576965332e+00 7.375980913639068604e-02
7.623767852783203125e-01 7.235327363014221191e-02 -2.838377952575683594e-01 -1.144074797630310059e+00 1.445717662572860718e-01
7.435525059700012207e-01 -1.115392819046974182e-01 -1.821263581514358521e-01 -1.204116821289062500e+00 1.743753105401992798e-01
3.422047197818756104e-01 -7.790053635835647583e-02 -5.098603963851928711e-01 -1.358174562454223633e+00 -6.107865273952484131e-02
9.656735062599182129e-01 -6.450490355491638184e-01 -1.286284327507019043e-01 -2.388618946075439453e+00 5.608704872429370880e-03
9.356003999710083008e-01 -4.174613356590270996e-01 -6.614872813224792480e-02 -2.449493408203125000e+00 -1.225232034921646118e-01
7.881454825401306152e-01 -5.187213420867919922e-01 4.187253490090370178e-02 -2.409637928009033203e+00 -1.046577617526054382e-01
3.804905712604522705e-01 -8.401222229003906250e-01 -9.788182377815246582e-02 -2.052155494689941406e+00 -5.095155909657478333e-02
-1.120098307728767395e-01 -4.096617549657821655e-02 -2.950520720332860947e-03 -1.018977880477905273e+00 8.766726590692996979e-03
-2.410404980182647705e-01 -2.012369930744171143e-01 6.004039198160171509e-02 -1.052526354789733887e+00 -3.070220351219177246e-02
-3.458355069160461426e-01 1.245134025812149048e-01 -6.698995828628540039e-01 -1.016173481941223145e+00 9.256606549024581909e-02
-2.781997025012969971e-01 -1.975118368864059448e-01 -6.245193481445312500e-01 -9.563299417495727539e-01 1.810217499732971191e-01
-7.535880208015441895e-01 -2.974376678466796875e-01 -5.964895486831665039e-01 -1.130798578262329102e+00 6.091505289077758789e-01
-1.285800218582153320e+00 -1.067107081413269043e+00 -9.189281463623046875e-01 -1.570610880851745605e+00 7.712623476982116699e-01
-5.223645567893981934e-01 -1.230817198753356934e+00 -7.691934704780578613e-01 -1.982984066009521484e+00 1.036577939987182617e+00
-1.673642396926879883e+00 -7.544013261795043945e-01 -1.188476920127868652e+00 -1.352494478225708008e+00 5.281715393066406250e-01
-1.308768033981323242e+00 -8.769962191581726074e-01 -6.244592666625976562e-01 -1.498602747917175293e+00 3.367473185062408447e-01
-1.574947237968444824e+00 -8.480303883552551270e-01 -1.636274933815002441e+00 -1.639419794082641602e+00 5.974413752555847168e-01
-1.279125809669494629e+00 -1.009488105773925781e-01 -8.836670517921447754e-01 -1.085520863533020020e+00 2.086940407752990723e-01
-1.682527422904968262e+00 -2.633298560976982117e-02 -1.030491948127746582e+00 -9.402705430984497070e-01 2.586598992347717285e-01
-1.608136296272277832e+00 -2.451266907155513763e-02 -1.044252157211303711e+00 -8.897635936737060547e-01 2.124699056148529053e-01
-7.199203372001647949e-01 -8.960644900798797607e-02 -3.247416317462921143e-01 -1.170689582824707031e+00 4.337450861930847168e-01
-2.115056514739990234e+00 2.424449324607849121e-01 -1.646775603294372559e+00 -1.602558493614196777e+00 1.388448849320411682e-02
-1.110779047012329102e+00 -7.300836443901062012e-01 -5.615846514701843262e-01 -2.335241794586181641e+00 -1.294211149215698242e-01
-4.349296689033508301e-01 -1.282747268676757812e+00 -1.086441874504089355e+00 -2.089828491210937500e+00 -5.076009035110473633e-01
-4.954576790332794189e-01 -1.271866321563720703e+00 -1.062467336654663086e+00 -2.020978212356567383e+00 -5.934643745422363281e-01
-3.977102935314178467e-01 -1.498183369636535645e+00 -6.461428403854370117e-01 -1.609848618507385254e+00 -2.199520617723464966e-01
-3.766074180603027344e-01 -1.427034854888916016e+00 -7.038942575454711914e-01 -1.552645444869995117e+00 -2.164408862590789795e-01
-7.519862055778503418e-01 -9.693282246589660645e-01 -9.658128023147583008e-01 -1.389445900917053223e+00 3.164268136024475098e-01
2.735226631164550781e+00 -7.213574647903442383e-01 1.582630634307861328e+00 -1.756687521934509277e+00 -1.455895155668258667e-01
1.889048695564270020e+00 -7.078483104705810547e-01 1.245965480804443359e+00 -1.857639789581298828e+00 -3.837554454803466797e-01
1.744079589843750000e+00 -7.958616018295288086e-01 1.214591383934020996e+00 -1.997475862503051758e+00 -3.179954588413238525e-01
2.111148118972778320e+00 -7.957947254180908203e-01 1.203933238983154297e+00 -2.371863603591918945e+00 -2.245629727840423584e-01
1.910421848297119141e+00 -1.191958904266357422e+00 2.115549743175506592e-01 -3.144592761993408203e+00 -2.856951951980590820e-01
1.609717845916748047e+00 -1.739185690879821777e+00 4.282286465167999268e-01 -2.587080955505371094e+00 -5.296571254730224609e-01
-7.114514112472534180e-01 -1.419564008712768555e+00 -1.498883366584777832e-01 -2.330358982086181641e+00 3.890292346477508545e-01
-9.117094874382019043e-01 -1.573389410972595215e+00 -3.486508429050445557e-01 -2.202342033386230469e+00 5.756714940071105957e-01
1.061460003256797791e-01 -1.055086374282836914e+00 -1.779850944876670837e-02 -1.482470750808715820e+00 5.731313824653625488e-01
-4.747606515884399414e-01 -9.279724359512329102e-01 3.968109935522079468e-02 -1.112176775932312012e+00 5.546011030673980713e-02
-4.768937528133392334e-01 -8.426169157028198242e-01 1.436323821544647217e-01 -1.365071177482604980e+00 4.815360531210899353e-03
-7.168583869934082031e-01 -3.928622901439666748e-01 -2.736708819866180420e-01 -6.507093906402587891e-01 2.689334750175476074e-01
-8.233051896095275879e-01 -5.648472309112548828e-01 -5.693348646163940430e-01 -7.394491434097290039e-01 1.943126618862152100e-01
-9.373962879180908203e-01 -5.291602611541748047e-01 -6.016507148742675781e-01 -8.892761468887329102e-01 6.218805909156799316e-01
-1.144892811775207520e+00 -5.224602222442626953e-01 -6.721180081367492676e-01 -9.140233397483825684e-01 6.657560467720031738e-01
-1.033887505531311035e+00 -8.758730888366699219e-01 -7.650929689407348633e-01 -1.352179646492004395e+00 3.846944272518157959e-01
-7.524804472923278809e-01 -1.212716937065124512e+00 -2.231010198593139648e-01 -1.489587545394897461e+00 4.278347492218017578e-01
-5.411787033081054688e-01 -1.030294060707092285e+00 -2.137403935194015503e-01 -1.448687195777893066e+00 3.932105302810668945e-01
4.674222171306610107e-01 -1.210815459489822388e-02 -7.325223684310913086e-01 -1.424379944801330566e+00 9.308441877365112305e-01
5.560423731803894043e-01 -1.010177880525588989e-01 -7.986037135124206543e-01 -1.345626950263977051e+00 9.458172321319580078e-01
7.327275872230529785e-01 -2.434583008289337158e-01 -7.682963609695434570e-01 -1.217393040657043457e+00 7.704555988311767578e-01
1.618917465209960938e+00 -9.333749413490295410e-01 -1.191546022891998291e-02 -9.859882593154907227e-01 1.286375999450683594e+00
1.582015752792358398e+00 -1.421824932098388672e+00 9.506043978035449982e-03 -1.430744647979736328e+00 1.085272312164306641e+00
1.534078240394592285e+00 -1.975998401641845703e+00 -5.987619981169700623e-02 -8.920248150825500488e-01 1.235880017280578613e+00
7.579616308212280273e-01 -2.078691244125366211e+00 2.851510643959045410e-01 -1.433842539787292480e+00 7.377771139144897461e-01
1.054116606712341309e+00 -2.133320569992065430e+00 4.505154862999916077e-02 -1.199352145195007324e+00 3.980583548545837402e-01
9.111650586128234863e-01 -2.069439411163330078e+00 1.213178485631942749e-01 -1.181618094444274902e+00 3.983127772808074951e-01
8.799455165863037109e-01 -1.081384062767028809e+00 -9.126245230436325073e-02 -1.722561120986938477e+00 4.788660407066345215e-01
1.097126841545104980e+00 -8.444073796272277832e-01 -2.567903995513916016e-01 -1.513517856597900391e+00 7.621911764144897461e-01
4.728008210659027100e-01 1.669174432754516602e-01 -3.478727936744689941e-01 -1.734076738357543945e+00 -2.052450776100158691e-01
1.449255228042602539e+00 -9.350373595952987671e-02 1.541180461645126343e-01 -1.261669993400573730e+00 1.966000199317932129e-01
8.861539959907531738e-01 1.495495289564132690e-01 2.846520543098449707e-01 -1.209861040115356445e+00 2.104023993015289307e-01
6.821329593658447266e-01 5.716904997825622559e-02 1.256249845027923584e-01 -1.222944498062133789e+00 3.404421210289001465e-01
8.294857740402221680e-01 -5.304594337940216064e-02 -1.833541542291641235e-01 -7.018368244171142578e-01 2.201971709728240967e-01
7.767872214317321777e-01 -2.243125587701797485e-01 -1.069657281041145325e-01 -9.066643118858337402e-01 2.054705172777175903e-01
2.364693284034729004e-01 -9.056819975376129150e-02 -1.773662269115447998e-01 -1.230162024497985840e+00 -1.257010400295257568e-01
6.784974336624145508e-01 2.623277604579925537e-01 -6.986343264579772949e-01 -1.190767168998718262e+00 2.262350320816040039e-01
6.844706535339355469e-01 1.735149919986724854e-01 -7.133399248123168945e-01 -1.198290348052978516e+00 2.437837570905685425e-01
1.182757973670959473e+00 5.094887316226959229e-02 -5.304476022720336914e-01 -1.547156333923339844e+00 6.449555754661560059e-01
5.788294672966003418e-01 -1.664050698280334473e+00 -5.963571667671203613e-01 -2.804488897323608398e+00 -2.354671657085418701e-01
-6.440003216266632080e-02 8.190639317035675049e-03 -2.213650226593017578e+00 -1.534047722816467285e+00 1.815066039562225342e-01
-1.011589020490646362e-01 -3.926641866564750671e-02 -2.155816316604614258e+00 -1.582376956939697266e+00 2.570517063140869141e-01
-3.813684284687042236e-01 -6.326153278350830078e-01 -1.897146940231323242e+00 -1.505249381065368652e+00 7.001434564590454102e-01
-3.884190618991851807e-01 3.003204613924026489e-02 -4.880896806716918945e-01 -9.622175097465515137e-01 -2.314863353967666626e-02
-1.298897027969360352e+00 3.592758476734161377e-01 -1.436476409435272217e-01 -1.084935545921325684e+00 1.097529754042625427e-01
-1.327242255210876465e+00 4.845285713672637939e-01 -2.053821831941604614e-01 -1.294523596763610840e+00 2.770034372806549072e-01
-1.303824543952941895e+00 5.926934480667114258e-01 -1.829976588487625122e-01 -1.329284906387329102e+00 2.622178196907043457e-01
-1.179858565330505371e+00 5.266228914260864258e-01 6.553464382886886597e-02 -1.206528663635253906e+00 6.855850815773010254e-01
-1.007724165916442871e+00 5.513677597045898438e-01 6.950601190328598022e-02 -1.186105370521545410e+00 7.685113549232482910e-01
-9.653573632240295410e-01 5.779436230659484863e-01 1.412849873304367065e-02 -1.229181289672851562e+00 7.672680020332336426e-01
-8.994812369346618652e-01 5.456795096397399902e-01 1.621636450290679932e-01 -1.214890003204345703e+00 7.358801960945129395e-01
-3.781200200319290161e-02 4.503600001335144043e-01 3.587405979633331299e-01 -1.362672328948974609e+00 5.479033589363098145e-01
5.305071920156478882e-02 4.028220176696777344e-01 3.588041961193084717e-01 -1.413368821144104004e+00 5.057859420776367188e-01
2.219608873128890991e-01 1.029136851429939270e-01 4.319690763950347900e-01 -1.198533892631530762e+00 3.612465858459472656e-01
-1.533851861953735352e+00 -4.751189351081848145e-01 2.815603315830230713e-01 -1.324353098869323730e+00 5.747816562652587891e-01
-1.648544311523437500e+00 -1.254730820655822754e-01 1.830105185508728027e-01 -1.174811840057373047e+00 3.645642697811126709e-01
-1.309527873992919922e+00 -5.852227285504341125e-02 2.747833728790283203e-01 -1.222666978836059570e+00 4.837988913059234619e-01
-1.330990672111511230e+00 2.293149754405021667e-02 2.628973424434661865e-01 -1.164552927017211914e+00 5.270056128501892090e-01
-1.330990672111511230e+00 2.293149754405021667e-02 2.628973424434661865e-01 -1.164552927017211914e+00 5.270056128501892090e-01
-1.146198749542236328e+00 1.621481478214263916e-01 2.167042642831802368e-01 -1.178654074668884277e+00 4.321905076503753662e-01
-6.470301151275634766e-01 -2.576732039451599121e-01 -6.749337911605834961e-02 -8.619134426116943359e-01 -1.195678263902664185e-01
-6.044471859931945801e-01 -7.715585827827453613e-02 -3.438193202018737793e-01 -9.115683436393737793e-01 -1.747793257236480713e-01
-5.954430103302001953e-01 -2.167333960533142090e-01 -3.491300642490386963e-01 -6.997390985488891602e-01 -2.411099150776863098e-02
-3.551068007946014404e-01 -7.714680582284927368e-02 -8.299226313829421997e-02 -7.388368248939514160e-01 1.123943924903869629e-01
-3.447413146495819092e-01 -1.804608851671218872e-02 -4.622638225555419922e-02 -7.396082282066345215e-01 1.395149230957031250e-01
-2.695667445659637451e-01 1.256776750087738037e-01 1.602637320756912231e-01 -8.046252727508544922e-01 3.061026632785797119e-01
-2.695667445659637451e-01 1.256776750087738037e-01 1.602637320756912231e-01 -8.046252727508544922e-01 3.061026632785797119e-01
2.244624197483062744e-01 -1.692873984575271606e-01 -4.310522675514221191e-01 -1.471422553062438965e+00 5.661591887474060059e-01
-1.072063684463500977e+00 -4.719044268131256104e-01 -1.776847243309020996e+00 -1.330076217651367188e+00 3.247551918029785156e-01
-1.842560291290283203e+00 -9.534164667129516602e-01 -1.783351540565490723e+00 -7.911575436592102051e-01 4.282758533954620361e-01
-1.806777596473693848e+00 -8.659693598747253418e-01 -1.720931172370910645e+00 -8.525937795639038086e-01 4.405522346496582031e-01
-2.136417627334594727e+00 -8.583001494407653809e-01 -1.719788193702697754e+00 -5.788617134094238281e-01 3.249215483665466309e-01
-2.208227396011352539e+00 -8.967427015304565430e-01 -1.717605948448181152e+00 -5.130137205123901367e-01 3.042824864387512207e-01
-2.334864854812622070e+00 -9.449951052665710449e-01 -1.710814356803894043e+00 -5.823414325714111328e-01 1.901490539312362671e-01
-2.113835096359252930e+00 -5.362486243247985840e-01 -1.402297854423522949e+00 -6.583195924758911133e-01 1.788783073425292969e-01
-1.754652976989746094e+00 -6.782086193561553955e-02 -1.500224232673645020e+00 -7.350755333900451660e-01 8.696063607931137085e-02
-9.579241275787353516e-01 -4.234658181667327881e-01 -1.904097318649291992e+00 -1.085387110710144043e+00 1.453894525766372681e-01
-8.603923916816711426e-01 -4.678012132644653320e-01 -1.700476884841918945e+00 -1.081861615180969238e+00 7.533024251461029053e-02
-8.303144574165344238e-01 -4.119798243045806885e-01 -1.960736989974975586e+00 -1.153110980987548828e+00 1.867700219154357910e-01
-9.222617745399475098e-01 -3.897706791758537292e-02 -1.607229828834533691e+00 -8.942539691925048828e-01 1.119403354823589325e-02
-3.891464769840240479e-01 2.048764377832412720e-03 -1.495705723762512207e+00 -7.184172868728637695e-01 2.854539752006530762e-01
-3.550075292587280273e-01 4.131651297211647034e-02 -1.399723052978515625e+00 -7.324304580688476562e-01 2.434208989143371582e-01
-4.507529139518737793e-01 -1.308460682630538940e-01 -1.527262330055236816e+00 -8.029742836952209473e-01 2.468515485525131226e-01
-9.669861793518066406e-01 1.718400418758392334e-01 -1.950375556945800781e+00 -6.678178906440734863e-01 2.343500033020973206e-03
-3.233575224876403809e-01 2.607542276382446289e-01 -1.324741244316101074e+00 -1.137184262275695801e+00 -2.526538074016571045e-01
-4.972271025180816650e-01 2.540043890476226807e-01 -1.202849268913269043e+00 -1.345417857170104980e+00 -1.250000745058059692e-01
-4.926978349685668945e-01 -1.565023511648178101e-01 -1.317857861518859863e+00 -1.060987710952758789e+00 1.557386368513107300e-01
-4.867898225784301758e-01 -1.969185173511505127e-01 -1.297020673751831055e+00 -1.057770609855651855e+00 1.836857646703720093e-01
7.831674814224243164e-02 -7.123413085937500000e-01 -7.187612652778625488e-01 -8.817576169967651367e-01 5.095011591911315918e-01
-9.432257413864135742e-01 -7.347053289413452148e-01 -1.323308229446411133e+00 -1.853600502014160156e+00 3.165916204452514648e-01
-6.580595970153808594e-01 -2.690265476703643799e-01 -4.695916473865509033e-01 -2.264880418777465820e+00 2.098411917686462402e-01
-2.497920513153076172e+00 -4.144864380359649658e-01 -5.893951654434204102e-01 -2.395516395568847656e+00 1.200068667531013489e-01
-2.627053260803222656e+00 -3.395473957061767578e-01 -5.067572593688964844e-01 -2.302639961242675781e+00 1.326722502708435059e-01
-2.346742868423461914e+00 3.131544291973114014e-01 -1.577842533588409424e-01 -2.732931852340698242e+00 1.360383927822113037e-01
-8.926897048950195312e-01 1.048703640699386597e-01 3.354421555995941162e-01 -2.759650230407714844e+00 -3.013196587562561035e-02
-4.837052822113037109e-01 -1.291513256728649139e-02 2.672950029373168945e-01 -2.740770578384399414e+00 2.765153720974922180e-02
-8.003131151199340820e-01 -3.685578703880310059e-01 5.021261423826217651e-02 -2.489334106445312500e+00 3.963943943381309509e-02
-2.048845767974853516e+00 1.720326244831085205e-01 -1.222821354866027832e+00 -3.318807125091552734e+00 -6.133809685707092285e-01
-1.451344370841979980e+00 -5.260376930236816406e-01 -1.105604052543640137e+00 -3.375398635864257812e+00 -6.873882412910461426e-01
-1.999130994081497192e-01 1.982120051980018616e-02 -5.104782581329345703e-01 -2.837566137313842773e+00 -8.894012570381164551e-01
-1.494700551033020020e+00 2.585384845733642578e-01 -1.082449793815612793e+00 -3.140028715133666992e+00 -8.582837581634521484e-01
-1.503737211227416992e+00 5.546280145645141602e-01 -1.555340528488159180e+00 -3.487852096557617188e+00 -3.510098159313201904e-01
-2.297995537519454956e-01 5.456093549728393555e-01 -1.029076695442199707e+00 -1.883286595344543457e+00 -1.155244261026382446e-01
-7.765838503837585449e-01 -8.424730598926544189e-02 -9.727653861045837402e-01 -1.845947384834289551e+00 2.003630809485912323e-02
-8.500818014144897461e-01 6.235063821077346802e-02 -1.372437238693237305e+00 -1.972308039665222168e+00 -1.416098773479461670e-01
1.047201752662658691e+00 -1.098551988601684570e+00 -5.949937105178833008e-01 -1.150510430335998535e+00 3.351844251155853271e-01
1.167676568031311035e+00 -1.340399026870727539e+00 -6.899889707565307617e-01 -1.490857481956481934e+00 8.073911666870117188e-01
1.249711632728576660e+00 -1.145768523216247559e+00 -1.625273585319519043e+00 -1.821491122245788574e+00 1.184389948844909668e+00
4.086056947708129883e-01 -1.279432535171508789e+00 -3.834228515625000000e-01 -1.684723615646362305e+00 -1.165819615125656128e-01
1.449413448572158813e-01 -1.320942640304565430e+00 -4.758347868919372559e-01 -1.776882290840148926e+00 3.231570869684219360e-02
6.329221129417419434e-01 -1.053080081939697266e+00 -5.750563144683837891e-01 -1.683709144592285156e+00 9.151253849267959595e-02
7.943570017814636230e-01 -1.055528402328491211e+00 -7.176468968391418457e-01 -1.527363777160644531e+00 1.713765263557434082e-01
6.971184015274047852e-01 -1.111465930938720703e+00 -7.234760522842407227e-01 -1.595788598060607910e+00 1.114626377820968628e-01
1.257256388664245605e+00 -5.828784704208374023e-01 -8.173344731330871582e-01 -1.143754243850708008e+00 3.732359707355499268e-01
1.367452442646026611e-01 4.975056946277618408e-01 -5.458534955978393555e-01 -2.002540588378906250e+00 7.844899296760559082e-01
-5.784150958061218262e-01 5.428116917610168457e-01 -8.907868862152099609e-01 -1.149246215820312500e+00 6.150501370429992676e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-1.994989067316055298e-01 4.066120684146881104e-01 -2.315408140420913696e-01 -5.948804020881652832e-01 2.781305611133575439e-01
-2.950668632984161377e-01 2.323443293571472168e-01 -3.373436331748962402e-01 -5.279384851455688477e-01 3.593524694442749023e-01
-2.950668632984161377e-01 2.323443293571472168e-01 -3.373436331748962402e-01 -5.279384851455688477e-01 3.593524694442749023e-01
-6.156187653541564941e-01 2.833129763603210449e-01 -4.338834285736083984e-01 -4.804694950580596924e-01 1.483956426382064819e-01
-6.844327449798583984e-01 2.428774833679199219e-01 -6.926076412200927734e-01 -5.182860493659973145e-01 -1.500392258167266846e-01
-6.082111001014709473e-01 5.325879454612731934e-01 -3.373492956161499023e-01 -7.869387269020080566e-01 5.942570418119430542e-02
-7.847647070884704590e-01 6.391082406044006348e-01 -3.965673446655273438e-01 -8.217604756355285645e-01 7.975368201732635498e-02
-8.196995258331298828e-01 6.313223242759704590e-01 -1.047931015491485596e-01 -1.172632813453674316e+00 3.915753364562988281e-01
-6.422654986381530762e-01 6.284231543540954590e-01 -2.485191076993942261e-01 -1.168730854988098145e+00 2.597613036632537842e-01
2.009986937046051025e-01 3.856699764728546143e-01 -2.464171685278415680e-02 -1.449493408203125000e+00 3.700976967811584473e-01
5.195325240492820740e-02 2.263320982456207275e-01 3.539935499429702759e-02 -1.506700038909912109e+00 3.470684885978698730e-01
4.159591794013977051e-01 2.317639738321304321e-01 -1.817206442356109619e-01 -1.785638809204101562e+00 7.447501420974731445e-01
6.665778756141662598e-01 -2.134339213371276855e-01 -2.729799449443817139e-01 -1.923890113830566406e+00 1.113032341003417969e+00
6.149383783340454102e-01 -6.078871712088584900e-02 -1.828376501798629761e-01 -1.710317015647888184e+00 1.367180347442626953e+00
1.093235731124877930e+00 8.036755025386810303e-02 -1.310364753007888794e-01 -2.080637693405151367e+00 1.420458197593688965e+00
1.082365036010742188e+00 -1.144596561789512634e-01 -6.008177250623703003e-02 -1.938591957092285156e+00 1.407155036926269531e+00
6.608334183692932129e-01 -9.463813304901123047e-01 5.475491285324096680e-01 -2.055411577224731445e+00 8.257158994674682617e-01
6.533395051956176758e-01 -8.044137358665466309e-01 3.186466991901397705e-01 -1.986558437347412109e+00 8.691864609718322754e-01
3.707689642906188965e-01 -6.810082197189331055e-01 4.823387786746025085e-02 -1.765230417251586914e+00 9.398378133773803711e-01
3.419775068759918213e-01 -6.997882723808288574e-01 9.375447034835815430e-02 -1.767817974090576172e+00 9.325675964355468750e-01
5.788886547088623047e-01 -3.888141214847564697e-01 -1.030036509037017822e-01 -1.736660242080688477e+00 9.771384596824645996e-01
6.472638845443725586e-01 -3.935187160968780518e-01 8.529703319072723389e-02 -1.841112613677978516e+00 9.569888114929199219e-01
-1.453179359436035156e+00 -1.675458788871765137e+00 -8.063566088676452637e-01 -1.912208795547485352e+00 7.487562894821166992e-01
-1.098188638687133789e+00 -7.541642189025878906e-01 1.061728000640869141e+00 -3.409505605697631836e+00 3.414533436298370361e-01
-1.135438919067382812e+00 -7.411118149757385254e-01 1.268528103828430176e+00 -3.468344926834106445e+00 3.413088321685791016e-01
-9.481324553489685059e-01 -4.212254881858825684e-01 1.209767460823059082e+00 -3.510629177093505859e+00 3.600941598415374756e-01
9.628056287765502930e-01 -9.061104655265808105e-01 1.021360039710998535e+00 -3.271922826766967773e+00 9.046629667282104492e-01
6.861602067947387695e-01 -1.196173906326293945e+00 1.356441974639892578e+00 -3.164036989212036133e+00 7.386010289192199707e-01
-1.096475958824157715e+00 -2.138935774564743042e-01 8.660408258438110352e-01 -3.150715112686157227e+00 5.147173404693603516e-01
-1.136262059211730957e+00 1.632712483406066895e-01 1.204413414001464844e+00 -3.321166515350341797e+00 4.996805787086486816e-01
-1.261365175247192383e+00 4.254775494337081909e-02 7.695315480232238770e-01 -3.347359418869018555e+00 6.064701825380325317e-02
-2.538338422775268555e+00 1.066346243023872375e-01 6.098999977111816406e-01 -3.644656658172607422e+00 3.713266178965568542e-02
-2.461753606796264648e+00 -2.316377498209476471e-02 -4.228477478027343750e-01 -3.423370122909545898e+00 -4.839591979980468750e-01
-2.584463834762573242e+00 1.730477251112461090e-02 -3.631810843944549561e-01 -3.481256723403930664e+00 -5.503120422363281250e-01
-2.217500448226928711e+00 1.875529624521732330e-02 -4.840910732746124268e-01 -2.995810747146606445e+00 -7.924185395240783691e-01
-2.098955154418945312e+00 9.537796974182128906e-01 -7.126314043998718262e-01 -1.836518168449401855e+00 6.438937783241271973e-02
-2.162905693054199219e+00 9.959472417831420898e-01 -5.955755114555358887e-01 -1.663191199302673340e+00 -4.521027579903602600e-02
-2.162905693054199219e+00 9.959472417831420898e-01 -5.955755114555358887e-01 -1.663191199302673340e+00 -4.521027579903602600e-02
-2.162905693054199219e+00 9.959472417831420898e-01 -5.955755114555358887e-01 -1.663191199302673340e+00 -4.521027579903602600e-02
-2.240416526794433594e+00 1.020737648010253906e+00 -6.764094829559326172e-01 -1.635830640792846680e+00 -4.281934723258018494e-02
-2.318516016006469727e+00 1.102119207382202148e+00 -7.671769857406616211e-01 -1.630286812782287598e+00 -2.804238349199295044e-03
-2.403865814208984375e+00 1.106334924697875977e+00 -8.262367844581604004e-01 -1.625871658325195312e+00 -1.431825160980224609e-01
-2.316942214965820312e+00 7.406787872314453125e-01 -7.012702226638793945e-01 -1.569562554359436035e+00 1.794146597385406494e-01
-1.138409376144409180e+00 -1.224960982799530029e-01 -1.257176399230957031e+00 -1.252004384994506836e+00 -3.593438118696212769e-02
-3.783882558345794678e-01 1.322737187147140503e-01 -1.514795541763305664e+00 -8.343898057937622070e-01 -1.511542499065399170e-02
-3.178689479827880859e-01 -4.154559597373008728e-02 -1.661511540412902832e+00 -7.143613696098327637e-01 -1.839226856827735901e-02
-6.189095377922058105e-01 5.836184024810791016e-01 -1.179734110832214355e+00 -7.391204237937927246e-01 1.344165802001953125e-01
-6.770740151405334473e-01 8.513218164443969727e-01 -8.872797489166259766e-01 -5.987198352813720703e-01 2.385760843753814697e-01
-7.178724408149719238e-01 7.891124486923217773e-01 -9.568509459495544434e-01 -6.760655045509338379e-01 2.068003416061401367e-01
-6.141092181205749512e-01 7.921534180641174316e-01 -9.316896200180053711e-01 -7.170791029930114746e-01 1.387512385845184326e-01
-6.363955140113830566e-01 8.224518895149230957e-01 -7.901510000228881836e-01 -6.564903855323791504e-01 1.045297682285308838e-01
-5.497440695762634277e-01 9.693194031715393066e-01 -8.159715533256530762e-01 -7.595214843750000000e-01 1.805922091007232666e-01
-5.497440695762634277e-01 9.693194031715393066e-01 -8.159715533256530762e-01 -7.595214843750000000e-01 1.805922091007232666e-01
-8.824422359466552734e-01 1.214729309082031250e+00 -1.239357233047485352e+00 -9.863175153732299805e-01 4.873623698949813843e-02
-1.422609090805053711e+00 7.914375066757202148e-01 -1.239216208457946777e+00 -1.083952426910400391e+00 1.398835331201553345e-01
6.254938244819641113e-01 -1.259948492050170898e+00 6.015061140060424805e-01 -9.505650401115417480e-01 -1.510111987590789795e-01
6.760977506637573242e-01 -1.396704435348510742e+00 7.283409833908081055e-01 -1.001175761222839355e+00 -1.078593730926513672e-01
6.915496587753295898e-01 -1.376106262207031250e+00 7.525445222854614258e-01 -1.033437967300415039e+00 -2.254811674356460571e-02
2.676730453968048096e-01 -1.465134263038635254e+00 -1.252954006195068359e-01 -1.131827712059020996e+00 1.292214244604110718e-01
8.251477479934692383e-01 -1.393529653549194336e+00 -1.739001423120498657e-01 -8.401256203651428223e-01 4.598987400531768799e-01
4.805248975753784180e-01 -1.022119760513305664e+00 8.901815116405487061e-02 -1.383090615272521973e+00 2.469066083431243896e-01
-6.500939130783081055e-01 -3.218322992324829102e-01 -1.130844593048095703e+00 -1.308202862739562988e+00 8.874885737895965576e-02
-2.636964619159698486e-01 -4.355100393295288086e-01 -1.143937826156616211e+00 -1.673104524612426758e+00 -3.651963472366333008e-01
-2.809324562549591064e-01 -4.095666706562042236e-01 -1.177622437477111816e+00 -1.683781147003173828e+00 -4.295267164707183838e-01
-2.517219185829162598e-01 -3.996388316154479980e-01 -1.221694231033325195e+00 -1.595577239990234375e+00 -4.193698763847351074e-01
-2.571803033351898193e-01 -3.738195896148681641e-01 -1.274562358856201172e+00 -1.620505928993225098e+00 -3.617681264877319336e-01
-3.464834764599800110e-02 -1.976126730442047119e-01 -9.911195635795593262e-01 -1.792102456092834473e+00 -3.267294764518737793e-01
-4.215896725654602051e-01 -6.472198367118835449e-01 3.439095020294189453e-01 -1.748589038848876953e+00 2.081530809402465820e+00
-1.332196354866027832e+00 7.151547074317932129e-01 -8.540925979614257812e-01 -2.163495779037475586e+00 1.034401804208755493e-01
-1.709941029548645020e+00 5.882660150527954102e-01 -4.445307850837707520e-01 -2.153228759765625000e+00 4.076607823371887207e-01
-1.691910743713378906e+00 8.917071223258972168e-01 -1.084347441792488098e-01 -2.202158689498901367e+00 3.794203400611877441e-01
-1.754151940345764160e+00 8.366348147392272949e-01 -2.225445210933685303e-01 -2.182595729827880859e+00 4.353616833686828613e-01
-1.193065047264099121e+00 -3.124621510505676270e-02 6.496483683586120605e-01 -2.138767004013061523e+00 5.124605298042297363e-01
-1.249139428138732910e+00 -2.868503518402576447e-02 6.051149964332580566e-01 -2.252079486846923828e+00 5.657174587249755859e-01
1.951939463615417480e+00 3.537527322769165039e-01 9.878481626510620117e-01 -2.885242462158203125e+00 8.285197019577026367e-01
2.382786273956298828e+00 -1.210223436355590820e+00 3.543540835380554199e-01 -1.141032814979553223e+00 8.928502798080444336e-01
1.080910563468933105e+00 -1.562057018280029297e+00 1.202688887715339661e-01 -7.710687518119812012e-01 4.025598764419555664e-01
1.562114119529724121e+00 -1.038074493408203125e+00 1.082955002784729004e-01 -8.534848690032958984e-01 4.606416821479797363e-01
1.359534859657287598e+00 -1.349773049354553223e+00 1.114267259836196899e-01 -1.105160236358642578e+00 1.357009410858154297e-01
1.626330256462097168e+00 -1.187856554985046387e+00 5.452240705490112305e-01 -5.173776149749755859e-01 3.951933383941650391e-01
2.167298555374145508e+00 -1.561049818992614746e+00 9.009004831314086914e-01 4.292100965976715088e-01 4.182285964488983154e-01
2.302989482879638672e+00 -1.586159110069274902e+00 1.016999602317810059e+00 3.744148313999176025e-01 3.231388926506042480e-01
2.124155759811401367e+00 -1.721747517585754395e+00 7.344536781311035156e-01 3.028696775436401367e-01 4.220473170280456543e-01
2.185857772827148438e+00 -1.697884798049926758e+00 6.836922764778137207e-01 3.239456117153167725e-01 4.566680192947387695e-01
1.960589647293090820e+00 -1.852782249450683594e+00 4.925168752670288086e-01 2.304874360561370850e-01 3.476676046848297119e-01
1.797913789749145508e+00 -1.901592373847961426e+00 4.089023768901824951e-01 2.642410993576049805e-01 6.554492115974426270e-01
1.796220779418945312e+00 -1.901413083076477051e+00 5.046351552009582520e-01 2.220516502857208252e-01 5.058205723762512207e-01
2.062934637069702148e+00 -1.823094725608825684e+00 6.460458636283874512e-01 3.146947324275970459e-01 4.908563196659088135e-01
2.067628383636474609e+00 -1.677170872688293457e+00 5.483471751213073730e-01 3.398431241512298584e-01 3.602475225925445557e-01
2.449394464492797852e+00 -1.756531357765197754e+00 3.485587537288665771e-01 6.742203235626220703e-01 3.059988021850585938e-01
2.103015422821044922e+00 -1.903221130371093750e+00 4.555593132972717285e-01 6.237418055534362793e-01 2.129955887794494629e-01
2.270864963531494141e+00 -1.902035474777221680e+00 6.367112398147583008e-01 3.001807034015655518e-01 4.537772536277770996e-01
2.287083148956298828e+00 -1.456174015998840332e+00 2.909719645977020264e-01 -3.346763253211975098e-01 -2.937490940093994141e-01
2.206255435943603516e+00 -1.444384336471557617e+00 3.490519821643829346e-01 -3.143905401229858398e-01 -3.869154751300811768e-01
1.441227436065673828e+00 -1.023106336593627930e+00 5.657348781824111938e-02 -5.740309357643127441e-01 -2.430103868246078491e-01
1.667546868324279785e+00 -1.062078475952148438e+00 4.607345461845397949e-01 -6.873669624328613281e-01 -1.960622519254684448e-01
2.236874103546142578e+00 -1.280605554580688477e+00 3.229278922080993652e-01 -6.342048048973083496e-01 -2.214506082236766815e-02
2.107437610626220703e+00 -9.660187959671020508e-01 1.734796464443206787e-01 -5.387972593307495117e-01 2.762396633625030518e-01
1.991756439208984375e+00 -8.131842613220214844e-01 6.148994565010070801e-01 -3.271276354789733887e-01 4.588065445423126221e-01
1.930598497390747070e+00 -8.719254136085510254e-01 5.421484112739562988e-01 -4.058986902236938477e-01 3.581849336624145508e-01
1.536360383033752441e+00 -7.986723184585571289e-01 5.909405350685119629e-01 -4.878724813461303711e-01 2.009232193231582642e-01
9.662230014801025391e-01 -6.152341961860656738e-01 7.164922356605529785e-01 1.656558215618133545e-01 1.331730484962463379e-01
9.189197421073913574e-01 -5.670850276947021484e-01 3.024305403232574463e-01 1.038814783096313477e-01 1.559853255748748779e-01
9.601525068283081055e-01 -6.571096181869506836e-01 1.978189945220947266e-01 1.216552555561065674e-01 1.109595745801925659e-01
9.085757732391357422e-01 -6.016004085540771484e-01 2.115215808153152466e-01 1.169264838099479675e-01 1.613993644714355469e-01
7.495861649513244629e-01 -6.918727755546569824e-01 3.849214315414428711e-01 8.561507612466812134e-02 1.660228073596954346e-01
1.545600175857543945e+00 -1.309575080871582031e+00 5.654707551002502441e-03 1.332123130559921265e-01 2.895652949810028076e-01
1.486036181449890137e+00 -1.285067558288574219e+00 -2.186475396156311035e-01 -1.283732354640960693e-01 1.725677549839019775e-01
1.471456289291381836e+00 -1.068319320678710938e+00 1.079685986042022705e-01 -2.881339751183986664e-02 1.183757632970809937e-01
1.430016398429870605e+00 -1.084846258163452148e+00 3.234820365905761719e-01 2.369830012321472168e-02 5.516871809959411621e-02
1.366363644599914551e+00 -1.061660528182983398e+00 4.516040384769439697e-01 -2.028379775583744049e-02 -1.011642143130302429e-01
1.471381664276123047e+00 -1.134163260459899902e+00 8.162376284599304199e-01 -1.014675013720989227e-02 -6.850098073482513428e-02
1.178464412689208984e+00 -7.230988740921020508e-01 6.047784686088562012e-01 7.601256947964429855e-04 -7.702420465648174286e-03
1.019570827484130859e+00 -9.167877435684204102e-01 8.662354946136474609e-01 5.951521918177604675e-02 1.209054663777351379e-01
1.019570827484130859e+00 -9.167877435684204102e-01 8.662354946136474609e-01 5.951521918177604675e-02 1.209054663777351379e-01
1.637352466583251953e+00 -7.003858089447021484e-01 -5.949880480766296387e-01 -6.300565004348754883e-01 -4.620382189750671387e-01
1.678833246231079102e+00 -6.263620257377624512e-01 -4.573525190353393555e-01 -6.406376361846923828e-01 -4.597918391227722168e-01
1.538495779037475586e+00 -7.729592323303222656e-01 -3.949082791805267334e-01 -4.694724082946777344e-01 -2.771558463573455811e-01
1.258100271224975586e+00 -7.581735849380493164e-01 -3.336246311664581299e-01 -5.734981298446655273e-01 -3.277392089366912842e-01
1.194966793060302734e+00 -7.132723331451416016e-01 -3.974022865295410156e-01 -5.646783709526062012e-01 -3.492735922336578369e-01
1.194966793060302734e+00 -7.132723331451416016e-01 -3.974022865295410156e-01 -5.646783709526062012e-01 -3.492735922336578369e-01
1.194966793060302734e+00 -7.132723331451416016e-01 -3.974022865295410156e-01 -5.646783709526062012e-01 -3.492735922336578369e-01
1.084241271018981934e+00 -6.301327347755432129e-01 -2.724612951278686523e-01 -5.867284536361694336e-01 -3.889966011047363281e-01
1.102144718170166016e+00 -4.839897751808166504e-01 -1.995349377393722534e-01 -5.602608919143676758e-01 -2.815036773681640625e-01
5.073835253715515137e-01 -6.341757774353027344e-01 3.669600784778594971e-01 -7.903087139129638672e-01 -6.278932094573974609e-02
5.505703687667846680e-01 -1.003565073013305664e+00 2.888896465301513672e-01 -8.829704523086547852e-01 -1.841322928667068481e-01
1.788403689861297607e-01 -1.003909587860107422e+00 6.335030794143676758e-01 -1.006366014480590820e+00 -5.525417625904083252e-02
1.739897876977920532e-01 -9.299094676971435547e-01 5.916754603385925293e-01 -9.979749321937561035e-01 -3.041401132941246033e-02
-3.936238586902618408e-02 -7.238425016403198242e-01 5.678352713584899902e-01 -9.526035189628601074e-01 1.158573254942893982e-01
-3.936238586902618408e-02 -7.238425016403198242e-01 5.678352713584899902e-01 -9.526035189628601074e-01 1.158573254942893982e-01
-9.632056206464767456e-02 -7.179756760597229004e-01 5.993316173553466797e-01 -9.806740283966064453e-01 1.346954107284545898e-01
-1.014875527471303940e-02 -6.004366874694824219e-01 6.024023294448852539e-01 -1.000521302223205566e+00 1.482523083686828613e-01
8.032371401786804199e-01 -1.459601163864135742e+00 2.069488614797592163e-01 -5.108819007873535156e-01 6.653704643249511719e-01
9.839634299278259277e-01 -1.487197518348693848e+00 2.043378800153732300e-01 -5.082304477691650391e-01 6.952412128448486328e-01
1.377219557762145996e+00 -2.347689628601074219e+00 -5.444073677062988281e-01 -7.693223357200622559e-01 7.360364794731140137e-01
1.377219557762145996e+00 -2.347689628601074219e+00 -5.444073677062988281e-01 -7.693223357200622559e-01 7.360364794731140137e-01
1.608648419380187988e+00 -2.381810426712036133e+00 -4.260893464088439941e-01 -8.578154444694519043e-01 7.580131292343139648e-01
1.333257675170898438e+00 -2.391481637954711914e+00 -4.293724596500396729e-01 -7.934843897819519043e-01 9.562298655509948730e-01
1.328413128852844238e+00 -2.376754760742187500e+00 -3.625013828277587891e-01 -8.149990439414978027e-01 8.079630136489868164e-01
1.243272542953491211e+00 -2.284926891326904297e+00 -4.762150645256042480e-01 -8.014335036277770996e-01 8.172324299812316895e-01
1.243272542953491211e+00 -2.284926891326904297e+00 -4.762150645256042480e-01 -8.014335036277770996e-01 8.172324299812316895e-01
1.243272542953491211e+00 -2.284926891326904297e+00 -4.762150645256042480e-01 -8.014335036277770996e-01 8.172324299812316895e-01
1.243272542953491211e+00 -2.284926891326904297e+00 -4.762150645256042480e-01 -8.014335036277770996e-01 8.172324299812316895e-01
1.136267662048339844e+00 -2.092921257019042969e+00 -4.953151345252990723e-01 -7.949715256690979004e-01 9.781585931777954102e-01
1.136267662048339844e+00 -2.092921257019042969e+00 -4.953151345252990723e-01 -7.949715256690979004e-01 9.781585931777954102e-01
1.158695101737976074e+00 -2.129848241806030273e+00 -5.122438669204711914e-01 -8.530184030532836914e-01 9.353209733963012695e-01
1.164152979850769043e+00 -2.167457580566406250e+00 -5.260167121887207031e-01 -7.940121293067932129e-01 9.537625908851623535e-01
1.164152979850769043e+00 -2.167457580566406250e+00 -5.260167121887207031e-01 -7.940121293067932129e-01 9.537625908851623535e-01
1.271628975868225098e+00 -2.136381149291992188e+00 -5.501734614372253418e-01 -8.233124613761901855e-01 9.071332812309265137e-01
1.341759920120239258e+00 -2.122267961502075195e+00 -4.834715127944946289e-01 -8.377434015274047852e-01 8.459151983261108398e-01
1.506117820739746094e+00 -1.978765249252319336e+00 -4.291467368602752686e-01 -8.638331294059753418e-01 8.999403119087219238e-01
8.229942321777343750e-01 -1.074284911155700684e+00 -7.032361626625061035e-01 -7.317029833793640137e-01 3.793956935405731201e-01
8.046380877494812012e-01 -9.454143047332763672e-01 -5.750561356544494629e-01 -7.216222882270812988e-01 5.642644762992858887e-01
1.002209663391113281e+00 -1.021993637084960938e+00 -6.485669612884521484e-01 -7.767401933670043945e-01 5.052978396415710449e-01
1.049042940139770508e+00 -8.096352219581604004e-01 -6.083446145057678223e-01 -4.990933537483215332e-01 5.637244582176208496e-01
9.170981645584106445e-01 -9.090499281883239746e-01 -3.158185780048370361e-01 -4.134387373924255371e-01 6.040061116218566895e-01
1.111713528633117676e+00 -1.019568562507629395e+00 -2.677612900733947754e-01 -3.597336113452911377e-01 5.543369054794311523e-01
9.092342257499694824e-01 -1.020998597145080566e+00 -4.376071095466613770e-01 -4.762805402278900146e-01 6.060221195220947266e-01
9.030739068984985352e-01 -9.850134253501892090e-01 -4.383187294006347656e-01 -5.557717084884643555e-01 5.413379073143005371e-01
8.881821036338806152e-01 -9.613403677940368652e-01 -6.474630236625671387e-01 -5.150726437568664551e-01 6.044890880584716797e-01
7.011907100677490234e-01 -9.666979312896728516e-01 -4.547120332717895508e-01 -3.752030134201049805e-01 1.712695360183715820e-01
7.241027951240539551e-01 -8.397609591484069824e-01 -5.568117499351501465e-01 -3.545579016208648682e-01 3.399313688278198242e-01
-6.154219061136245728e-02 -1.829211264848709106e-01 -7.775444984436035156e-01 -1.224415183067321777e+00 3.601015359163284302e-02
-2.009322345256805420e-01 -6.550960987806320190e-02 -1.280096173286437988e+00 -1.633350372314453125e+00 -3.986218571662902832e-02
-7.955583184957504272e-02 -2.845748662948608398e-01 -1.765823960304260254e-01 -1.234999656677246094e+00 1.328330188989639282e-01
1.465756148099899292e-01 1.413250714540481567e-02 -3.968353867530822754e-01 -1.552297830581665039e+00 -4.843631684780120850e-01
1.971580833196640015e-01 -4.055010527372360229e-02 -4.774286150932312012e-01 -1.554561257362365723e+00 -4.785044491291046143e-01
-7.406998872756958008e-01 -2.128258347511291504e-01 -2.619333565235137939e-01 -1.931983828544616699e+00 -1.615356802940368652e-01
-8.382635116577148438e-01 -1.112786903977394104e-01 -1.139225363731384277e-01 -1.784113645553588867e+00 -3.064101934432983398e-01
-6.826105117797851562e-01 -5.694063752889633179e-02 -2.238055765628814697e-01 -1.896901488304138184e+00 -4.482138454914093018e-01
-9.979388713836669922e-01 -1.165277585387229919e-01 -2.961095869541168213e-01 -2.081719398498535156e+00 -4.637663364410400391e-01
-1.412476778030395508e+00 4.145181924104690552e-02 -8.765224814414978027e-01 -2.184849739074707031e+00 -5.149186253547668457e-01
-1.307712435722351074e+00 6.168418377637863159e-02 -8.598544001579284668e-01 -2.076219081878662109e+00 -5.678914785385131836e-01
-1.384815096855163574e+00 7.187315076589584351e-02 -9.935286641120910645e-01 -2.087356328964233398e+00 -6.636275649070739746e-01
-1.310925960540771484e+00 1.036222577095031738e-01 -9.545493125915527344e-01 -2.086265087127685547e+00 -6.768072843551635742e-01
-1.649702429771423340e+00 4.376049041748046875e-01 -1.464841127395629883e+00 -1.653556704521179199e+00 -6.626793146133422852e-01
-1.250062823295593262e+00 3.304941356182098389e-01 -1.400560855865478516e+00 -1.621565222740173340e+00 -6.565737128257751465e-01
-1.250062823295593262e+00 3.304941356182098389e-01 -1.400560855865478516e+00 -1.621565222740173340e+00 -6.565737128257751465e-01
-1.237394213676452637e+00 7.804750204086303711e-01 -1.416722297668457031e+00 -1.727594733238220215e+00 -5.338504910469055176e-01
-1.237394213676452637e+00 7.804750204086303711e-01 -1.416722297668457031e+00 -1.727594733238220215e+00 -5.338504910469055176e-01
-2.038162231445312500e+00 6.040449738502502441e-01 -1.181571125984191895e+00 -1.519007205963134766e+00 -4.032317399978637695e-01
-2.382856756448745728e-01 1.048527717590332031e+00 -7.347496747970581055e-01 -2.009995698928833008e+00 -8.028109371662139893e-02
2.247930690646171570e-02 1.189709544181823730e+00 -1.430265784263610840e+00 -2.178973436355590820e+00 2.648230642080307007e-03
-1.962153017520904541e-01 1.139960408210754395e+00 -1.348248720169067383e+00 -2.217051982879638672e+00 1.278068721294403076e-01
3.163022100925445557e-01 -4.157200455665588379e-01 -9.461293816566467285e-01 -1.998277544975280762e+00 1.674431413412094116e-01
-2.114678323268890381e-01 -2.374956160783767700e-01 -6.283942461013793945e-01 -2.160515546798706055e+00 -1.268115490674972534e-01
-4.038167595863342285e-01 -2.937446534633636475e-01 -1.299005597829818726e-01 -2.253817558288574219e+00 -3.884549736976623535e-01
-5.211600661277770996e-01 -1.930451244115829468e-01 -5.500527024269104004e-01 -2.339625120162963867e+00 -1.862060129642486572e-01
-6.139561533927917480e-01 -3.418990671634674072e-01 3.960591927170753479e-02 -2.529000997543334961e+00 -1.989466696977615356e-02
2.575972080230712891e-01 -8.999260067939758301e-01 1.338160224258899689e-02 -1.758205413818359375e+00 2.410727553069591522e-02
7.344235777854919434e-01 -5.088316202163696289e-01 -1.195262372493743896e-01 -2.012995719909667969e+00 1.173201799392700195e-01
9.150251150131225586e-01 -4.081180095672607422e-01 -5.544313788414001465e-01 -2.213777542114257812e+00 9.630867838859558105e-02
1.316295504570007324e+00 -2.219232082366943359e+00 1.190953135490417480e+00 -1.908115029335021973e+00 9.669115543365478516e-01
1.385600209236145020e+00 -2.207217931747436523e+00 1.171536445617675781e+00 -1.947879672050476074e+00 9.843993782997131348e-01
9.672120213508605957e-01 -2.140378952026367188e+00 1.169576287269592285e+00 -2.046417474746704102e+00 1.368963599205017090e+00
2.099504470825195312e+00 -2.287679433822631836e+00 1.139856338500976562e+00 -1.165782928466796875e+00 1.655520796775817871e+00
1.154524922370910645e+00 -1.774691939353942871e+00 1.075060367584228516e+00 -1.283835887908935547e+00 1.193104863166809082e+00
5.882092714309692383e-01 1.364296674728393555e-01 3.089114427566528320e-01 -7.170861959457397461e-01 2.102549970149993896e-01
1.385264039039611816e+00 -7.555186748504638672e-01 1.132961139082908630e-01 -3.077085316181182861e-01 2.573288679122924805e-01
1.426275849342346191e+00 -7.748546600341796875e-01 -1.159282997250556946e-01 -2.531500458717346191e-01 2.852056026458740234e-01
1.253195405006408691e+00 -8.905922770500183105e-01 -1.952016353607177734e-01 -9.055502712726593018e-02 3.638124763965606689e-01
1.068402290344238281e+00 -1.027049779891967773e+00 -5.610278993844985962e-02 -2.548016905784606934e-01 4.299781918525695801e-01
6.899260878562927246e-01 -1.104425430297851562e+00 2.546028792858123779e-01 -2.747231423854827881e-01 5.877785086631774902e-01
5.447573065757751465e-01 -1.087062120437622070e+00 2.589915394783020020e-01 -3.264870047569274902e-01 6.743906140327453613e-01
5.319566726684570312e-01 -1.276798367500305176e+00 3.153687119483947754e-01 -4.667679369449615479e-01 7.323944568634033203e-01
5.319566726684570312e-01 -1.276798367500305176e+00 3.153687119483947754e-01 -4.667679369449615479e-01 7.323944568634033203e-01
5.319566726684570312e-01 -1.276798367500305176e+00 3.153687119483947754e-01 -4.667679369449615479e-01 7.323944568634033203e-01
5.319566726684570312e-01 -1.276798367500305176e+00 3.153687119483947754e-01 -4.667679369449615479e-01 7.323944568634033203e-01
7.018245458602905273e-01 -1.545441269874572754e+00 3.937172591686248779e-01 -5.378118157386779785e-01 7.276431322097778320e-01
7.018245458602905273e-01 -1.545441269874572754e+00 3.937172591686248779e-01 -5.378118157386779785e-01 7.276431322097778320e-01
7.422934174537658691e-01 -1.571484088897705078e+00 3.560514152050018311e-01 -5.383117198944091797e-01 7.409234046936035156e-01
4.727379679679870605e-01 -1.298593640327453613e+00 1.459771096706390381e-01 -5.185022354125976562e-01 7.244476079940795898e-01
4.727379679679870605e-01 -1.298593640327453613e+00 1.459771096706390381e-01 -5.185022354125976562e-01 7.244476079940795898e-01
4.705129265785217285e-01 -1.298276662826538086e+00 5.800791084766387939e-02 -5.338684916496276855e-01 7.133120298385620117e-01
4.437442719936370850e-01 -1.180904388427734375e+00 -2.989365905523300171e-02 -4.484389424324035645e-01 5.113554000854492188e-01
4.906914234161376953e-01 -9.994963407516479492e-01 -4.236925840377807617e-01 -5.768843293190002441e-01 6.750109195709228516e-01
4.619509577751159668e-01 -9.952832460403442383e-01 -3.870488405227661133e-01 -6.326346397399902344e-01 6.807193160057067871e-01
4.321847259998321533e-01 -1.034166097640991211e+00 -3.216408193111419678e-01 -5.329531431198120117e-01 6.834666132926940918e-01
1.272078394889831543e+00 -1.081055521965026855e+00 -7.431395053863525391e-01 -8.559497594833374023e-01 5.665321946144104004e-01
9.555029869079589844e-01 -3.444032371044158936e-01 -3.443619906902313232e-01 -1.972041487693786621e+00 8.411815762519836426e-02
8.566205501556396484e-01 -5.165910124778747559e-01 -2.263736128807067871e-01 -2.021824121475219727e+00 -1.064160913228988647e-01
-1.562824845314025879e-01 -1.932227015495300293e-01 -6.698888540267944336e-01 -2.029799461364746094e+00 -3.418410941958427429e-02
9.895226955413818359e-01 -5.748922228813171387e-01 -1.061335802078247070e+00 -1.412980556488037109e+00 2.068097293376922607e-01
1.627190232276916504e+00 -2.337733507156372070e-01 -1.231642723083496094e+00 -1.456290125846862793e+00 5.040914416313171387e-01
1.690819025039672852e+00 -2.966342270374298096e-01 -1.137832045555114746e+00 -1.656209111213684082e+00 5.314780473709106445e-01
8.730781078338623047e-01 -2.349355220794677734e-01 -1.217314720153808594e+00 -2.097134351730346680e+00 3.322142064571380615e-01
2.538933157920837402e-01 -1.341674327850341797e+00 -9.247396588325500488e-01 -1.490537881851196289e+00 5.709801316261291504e-01
2.667558789253234863e-01 -1.016049504280090332e+00 -1.018593192100524902e+00 -1.458894729614257812e+00 4.891459047794342041e-01
-1.711791306734085083e-01 4.376763403415679932e-01 -2.235981702804565430e+00 -1.197002768516540527e+00 2.339759469032287598e-01
4.403553605079650879e-01 -9.659698605537414551e-01 3.089341819286346436e-01 -5.155755877494812012e-01 2.684469521045684814e-01
6.236377358436584473e-01 -8.410464525222778320e-01 4.969340860843658447e-01 -8.288804292678833008e-01 2.016884088516235352e-01
2.698769271373748779e-01 -4.061990082263946533e-01 -9.311273694038391113e-03 -7.146697640419006348e-01 -2.368260174989700317e-01
2.873103022575378418e-01 -3.796380758285522461e-01 8.900315314531326294e-02 -7.088584899902343750e-01 -2.297435253858566284e-01
3.588765561580657959e-01 -8.372731208801269531e-01 3.137934207916259766e-01 -7.166028022766113281e-01 -2.038555890321731567e-01
4.165207743644714355e-01 -7.922775745391845703e-01 3.759614229202270508e-01 -7.449774742126464844e-01 -2.302187681198120117e-01
2.398714870214462280e-01 -8.393386602401733398e-01 3.012402951717376709e-01 -8.446077704429626465e-01 -1.824045181274414062e-01
3.023576736450195312e-01 -8.840169906616210938e-01 2.350565791130065918e-01 -8.183788061141967773e-01 -1.500029265880584717e-01
6.544159650802612305e-01 -9.794030785560607910e-01 4.804761707782745361e-01 -6.631727814674377441e-01 -1.118092611432075500e-02
7.917749881744384766e-01 -1.011604666709899902e+00 2.167571932077407837e-01 -6.686594486236572266e-01 -5.910176038742065430e-02
7.276507616043090820e-01 -9.736050367355346680e-01 2.817615568637847900e-01 -7.023547887802124023e-01 -5.599673837423324585e-03
7.553287744522094727e-01 -5.654824376106262207e-01 3.313772678375244141e-01 -4.523289203643798828e-01 9.886629879474639893e-02
1.224653124809265137e+00 -6.612984538078308105e-01 3.931536078453063965e-01 -5.673926472663879395e-01 1.511587798595428467e-01
9.152173995971679688e-01 -6.382706165313720703e-01 2.993620038032531738e-01 -5.893301963806152344e-01 -1.458600461483001709e-01
1.245074152946472168e+00 -7.278913855552673340e-01 1.541288942098617554e-02 -4.527302384376525879e-01 -2.189858853816986084e-01
9.536433219909667969e-01 -6.838545203208923340e-01 1.968332193791866302e-02 -2.950664460659027100e-01 -1.978548914194107056e-01
9.982981681823730469e-01 -6.481945514678955078e-01 1.330503374338150024e-01 -3.302417695522308350e-01 -1.800916641950607300e-01
1.159790873527526855e+00 -5.954484343528747559e-01 4.846958220005035400e-01 -3.905186057090759277e-01 -3.069665133953094482e-01
1.127228260040283203e+00 -6.511245965957641602e-01 4.123481214046478271e-01 -3.346034586429595947e-01 -3.012501001358032227e-01
1.138137817382812500e+00 -6.477332711219787598e-01 3.716889619827270508e-01 -3.428234755992889404e-01 -2.537566423416137695e-01
1.152715444564819336e+00 -6.287141442298889160e-01 3.777345120906829834e-01 -3.283950984477996826e-01 -3.338197171688079834e-01
1.116570711135864258e+00 -5.983232259750366211e-01 6.365705132484436035e-01 -3.129206895828247070e-01 -2.036539167165756226e-01
1.116570711135864258e+00 -5.983232259750366211e-01 6.365705132484436035e-01 -3.129206895828247070e-01 -2.036539167165756226e-01
1.287671685218811035e+00 -6.026479601860046387e-01 6.008487343788146973e-01 -8.618683815002441406e-01 -2.898179590702056885e-01
1.289064764976501465e+00 -6.964108347892761230e-01 5.208430886268615723e-01 -8.687232732772827148e-01 -2.770939469337463379e-01
1.281373620033264160e+00 -8.259136676788330078e-01 5.410283803939819336e-01 -1.036649703979492188e+00 -1.663248986005783081e-01
1.537063002586364746e+00 -7.876557707786560059e-01 -9.072028100490570068e-03 -8.097545504570007324e-01 1.020866706967353821e-01
1.288048267364501953e+00 -6.034728288650512695e-01 1.729092895984649658e-01 -7.258110642433166504e-01 9.602360725402832031e-01
9.331997632980346680e-01 -7.841009497642517090e-01 2.570843994617462158e-01 -1.200923323631286621e+00 4.438433647155761719e-01
1.166300654411315918e+00 -3.953573405742645264e-01 -2.578419446945190430e-01 -9.830113649368286133e-01 2.538027763366699219e-01
1.217064499855041504e+00 -3.881670236587524414e-01 -2.749367058277130127e-01 -9.962368011474609375e-01 3.034435510635375977e-01
1.130279660224914551e+00 -3.552819788455963135e-01 -4.202540516853332520e-01 -1.165888905525207520e+00 1.539014726877212524e-01
7.349232435226440430e-01 -6.334124803543090820e-01 -5.304418206214904785e-01 -1.018726110458374023e+00 -8.195769041776657104e-03
7.948191165924072266e-01 -5.912948250770568848e-01 -4.542446434497833252e-01 -1.020803451538085938e+00 1.297458708286285400e-01
9.140607714653015137e-01 -1.047620177268981934e+00 -1.279753297567367554e-01 -8.558365702629089355e-01 5.268537998199462891e-01
1.235873937606811523e+00 -1.284444332122802734e+00 -3.523980379104614258e-01 -9.482844471931457520e-01 7.168874144554138184e-01
1.693075537681579590e+00 -8.786093592643737793e-01 2.406927645206451416e-01 -9.603605270385742188e-01 5.940656065940856934e-01
1.338076710700988770e+00 -6.020138859748840332e-01 1.732928901910781860e-01 -7.079001665115356445e-01 -1.582206189632415771e-01
-4.697255790233612061e-01 -2.437054067850112915e-01 -8.952394127845764160e-01 -1.584465861320495605e+00 3.198221325874328613e-01
-6.464969515800476074e-01 -4.595529735088348389e-01 -1.263219594955444336e+00 -1.603681802749633789e+00 5.420078039169311523e-01
-5.436512827873229980e-01 -4.438915550708770752e-01 -1.433599829673767090e+00 -1.561907649040222168e+00 4.502279162406921387e-01
-1.141033411026000977e+00 -8.574950695037841797e-02 -7.899280190467834473e-01 -1.314377427101135254e+00 2.484527081251144409e-01
-7.981958389282226562e-01 1.749015003442764282e-01 3.455631434917449951e-02 -1.690947294235229492e+00 1.199802458286285400e-01
-8.378040194511413574e-01 2.360239773988723755e-01 4.743845388293266296e-02 -1.666727185249328613e+00 9.217935055494308472e-02
-8.867377638816833496e-01 2.485954016447067261e-01 1.142747700214385986e-01 -1.655613899230957031e+00 7.167181372642517090e-02
-9.103450775146484375e-01 2.368484884500503540e-01 1.164152771234512329e-01 -1.639020204544067383e+00 8.842784166336059570e-02
-9.103450775146484375e-01 2.368484884500503540e-01 1.164152771234512329e-01 -1.639020204544067383e+00 8.842784166336059570e-02
-8.677217960357666016e-01 -3.504369407892227173e-02 1.435445249080657959e-02 -1.631311058998107910e+00 -9.560078382492065430e-03
-5.787286758422851562e-01 -5.631541833281517029e-02 9.578016400337219238e-02 -1.388719677925109863e+00 1.260634958744049072e-01
-4.770715832710266113e-01 -1.510208398103713989e-01 1.591187119483947754e-01 -1.403536677360534668e+00 1.370050609111785889e-01
-3.723255991935729980e-01 -3.292875289916992188e-01 -2.968170642852783203e-01 -1.701763629913330078e+00 -2.724585533142089844e-01
-5.528950691223144531e-01 -8.307962864637374878e-02 -3.371765017509460449e-01 -1.786401867866516113e+00 -1.775116324424743652e-01
-7.084727287292480469e-01 -4.616541564464569092e-01 -1.502818763256072998e-01 -1.949010968208312988e+00 -3.822460472583770752e-01
-1.002447158098220825e-01 4.834178984165191650e-01 -2.135175943374633789e+00 -1.376869201660156250e+00 -4.060159623622894287e-01
-1.295220494270324707e+00 1.408158987760543823e-02 1.005804166197776794e-02 -1.699162483215332031e+00 -1.888163834810256958e-01
-1.395351886749267578e+00 -4.596640914678573608e-02 -1.039583384990692139e-01 -1.745248198509216309e+00 -2.425522804260253906e-01
-1.382536768913269043e+00 -4.927160963416099548e-02 -1.667731106281280518e-01 -1.803336739540100098e+00 -2.063328325748443604e-01
4.093552529811859131e-01 -3.654811382293701172e-01 -5.482766628265380859e-01 -1.523667931556701660e+00 -1.091387867927551270e-01
-4.910272657871246338e-01 -1.253699958324432373e-01 -4.589966237545013428e-01 -1.280425190925598145e+00 5.747630074620246887e-02
-5.955819487571716309e-01 -1.144849285483360291e-01 -6.022568941116333008e-01 -1.216284036636352539e+00 3.299579024314880371e-02
-2.919122874736785889e-01 -1.038429886102676392e-01 -7.812868356704711914e-01 -1.412177205085754395e+00 4.259063899517059326e-01
-8.715961575508117676e-01 1.241997927427291870e-01 -7.793697118759155273e-01 -1.165709257125854492e+00 2.984740734100341797e-01
3.906270861625671387e-02 4.474887251853942871e-01 -4.499770700931549072e-01 -7.795740962028503418e-01 1.383741013705730438e-02
4.208026453852653503e-03 3.962617814540863037e-01 -4.961026012897491455e-01 -7.370456457138061523e-01 8.942385017871856689e-02
-5.415900051593780518e-02 3.593323528766632080e-01 -4.592104256153106689e-01 -6.829382777214050293e-01 7.660118490457534790e-02
2.532030344009399414e-01 2.792935818433761597e-03 2.777665853500366211e-01 -9.603769779205322266e-01 3.685187101364135742e-01
3.448188602924346924e-01 -6.409031897783279419e-02 1.258760392665863037e-01 -1.141374349594116211e+00 4.105229973793029785e-01
1.872289776802062988e-01 -3.961387872695922852e-01 3.041126728057861328e-01 -8.120909929275512695e-01 2.577775120735168457e-01
2.087874859571456909e-01 -3.578879237174987793e-01 2.098432630300521851e-01 -7.771177291870117188e-01 2.720187306404113770e-01
2.378753274679183960e-01 1.014431938529014587e-01 9.565357118844985962e-02 -9.243698120117187500e-01 8.078195154666900635e-02
2.537101805210113525e-01 3.124845027923583984e-02 1.031124442815780640e-01 -9.170443415641784668e-01 5.787137895822525024e-02
-1.126834899187088013e-01 -3.906458318233489990e-01 6.911509633064270020e-01 -1.037140130996704102e+00 2.337402403354644775e-01
-8.629523217678070068e-02 -3.948071897029876709e-01 7.187334895133972168e-01 -1.007875561714172363e+00 2.210900187492370605e-01
-1.782399415969848633e-01 -4.196666181087493896e-01 6.665010452270507812e-01 -9.641087055206298828e-01 1.963821947574615479e-01
-7.527116537094116211e-01 -3.081644177436828613e-01 4.605068564414978027e-01 -1.218219161033630371e+00 2.498983442783355713e-01
-1.034861564636230469e+00 -1.464062333106994629e-01 5.568172931671142578e-01 -1.212380528450012207e+00 4.619346559047698975e-01
-8.492174148559570312e-01 1.247698590159416199e-01 4.430632889270782471e-01 -1.294077038764953613e+00 4.785874783992767334e-01
-9.846031069755554199e-01 -8.321457356214523315e-02 3.469510078430175781e-01 -1.419586062431335449e+00 6.298356652259826660e-01
-9.943059682846069336e-01 1.958554983139038086e-01 -1.803074181079864502e-01 -1.150707602500915527e+00 -9.379988908767700195e-02
-1.094466090202331543e+00 3.246706426143646240e-01 8.787918835878372192e-03 -1.275711059570312500e+00 1.859199702739715576e-01
-1.347163796424865723e+00 2.038056552410125732e-01 1.810488253831863403e-01 -1.349870800971984863e+00 3.684892654418945312e-01
-7.520002722740173340e-01 2.762340307235717773e-01 -1.198415011167526245e-01 -8.676262497901916504e-01 3.651396334171295166e-01
-1.077663540840148926e+00 3.103923797607421875e-01 -1.911018490791320801e-01 -8.417738080024719238e-01 5.231150984764099121e-01
-1.632752656936645508e+00 2.994532585144042969e-01 5.357906222343444824e-03 -9.801893830299377441e-01 2.486785948276519775e-01
-1.632752656936645508e+00 2.994532585144042969e-01 5.357906222343444824e-03 -9.801893830299377441e-01 2.486785948276519775e-01
-1.246873736381530762e+00 4.518702328205108643e-01 -1.867349028587341309e+00 -2.458098977804183960e-01 2.234669774770736694e-02
-1.271555900573730469e+00 4.662945270538330078e-01 -1.801953792572021484e+00 -2.840130329132080078e-01 -5.012191087007522583e-02
-1.267508983612060547e+00 5.847703814506530762e-01 -1.795614600181579590e+00 -3.746683001518249512e-01 3.689809888601303101e-02
-1.266389846801757812e+00 5.961688160896301270e-01 -1.795910120010375977e+00 -3.972886502742767334e-01 6.226801872253417969e-02
-1.044479727745056152e+00 2.667347490787506104e-01 -1.713575839996337891e+00 -5.174423456192016602e-01 3.327684104442596436e-01
-1.017245531082153320e+00 2.658097147941589355e-01 -1.669164299964904785e+00 -5.515465140342712402e-01 3.043708205223083496e-01
-1.054766535758972168e+00 4.353417456150054932e-01 -1.575876474380493164e+00 -3.232142627239227295e-01 2.447312027215957642e-01
-7.495850324630737305e-01 2.079541087150573730e-01 -1.702285051345825195e+00 -2.002986818552017212e-01 4.361664503812789917e-02
-4.743133783340454102e-01 1.594477593898773193e-01 -1.623882412910461426e+00 -3.044890165328979492e-01 -1.685031130909919739e-02
-3.711129724979400635e-01 1.198904514312744141e-01 -1.571266174316406250e+00 -2.985343039035797119e-01 5.270021036267280579e-02
-2.916307747364044189e-01 3.819817602634429932e-01 -1.835416197776794434e+00 -3.609198331832885742e-01 3.877870365977287292e-02
-2.864129543304443359e-01 5.322402715682983398e-01 -1.871347904205322266e+00 -3.782188892364501953e-01 1.030354052782058716e-01
-3.346466422080993652e-01 6.174461841583251953e-01 -2.028568029403686523e+00 -4.104608893394470215e-01 -3.821825236082077026e-02
-3.667697310447692871e-01 6.079695224761962891e-01 -2.006531715393066406e+00 -4.092635214328765869e-01 3.095073997974395752e-02
-3.398881852626800537e-01 2.589052915573120117e-01 -1.149515509605407715e+00 -3.776054084300994873e-01 5.644160509109497070e-02
-5.361648797988891602e-01 1.770368218421936035e-01 -1.087230086326599121e+00 -2.513927519321441650e-01 7.783731073141098022e-02
-6.682376861572265625e-01 1.052456721663475037e-01 -1.482847094535827637e+00 -3.668050169944763184e-01 -3.206245973706245422e-02
-4.217924475669860840e-01 2.182501554489135742e-01 -1.387573599815368652e+00 -2.646628320217132568e-01 4.847849905490875244e-02
-1.947920769453048706e-01 -6.486830711364746094e-01 -1.801303625106811523e+00 -1.422657132148742676e+00 4.566063284873962402e-01
5.583085864782333374e-02 -5.371695160865783691e-01 -1.725430965423583984e+00 -1.775179982185363770e+00 5.536479949951171875e-01
-1.147754549980163574e+00 -6.886540055274963379e-01 -1.978159785270690918e+00 -2.014434814453125000e+00 8.344559669494628906e-01
-1.635598421096801758e+00 -5.166988968849182129e-01 -2.214530229568481445e+00 -2.053559780120849609e+00 8.955048322677612305e-01
-1.690760970115661621e+00 -7.111454606056213379e-01 -1.784766316413879395e+00 -2.107553720474243164e+00 9.791886806488037109e-01
-1.856376528739929199e+00 -9.139791727066040039e-01 -1.535670042037963867e+00 -1.953721761703491211e+00 7.663940191268920898e-01
-2.237606287002563477e+00 -8.698471784591674805e-01 -1.277195930480957031e+00 -2.264756679534912109e+00 6.344197392463684082e-01
-9.814833998680114746e-01 -2.831880152225494385e-01 -1.051024317741394043e+00 -2.240372419357299805e+00 8.802191615104675293e-01
-3.806056082248687744e-01 -5.976207852363586426e-01 -3.586763143539428711e-01 -1.263589620590209961e+00 8.810074925422668457e-01
-2.669669091701507568e-01 -7.663717865943908691e-01 -1.669952869415283203e-01 -1.190450072288513184e+00 1.013045072555541992e+00
-2.669669091701507568e-01 -7.663717865943908691e-01 -1.669952869415283203e-01 -1.190450072288513184e+00 1.013045072555541992e+00
-1.962949931621551514e-01 -7.836063504219055176e-01 -1.377378106117248535e-01 -1.242105960845947266e+00 1.056879878044128418e+00
-1.784631758928298950e-01 -7.505898475646972656e-01 -9.416344761848449707e-02 -1.287449955940246582e+00 1.069459676742553711e+00
2.692360877990722656e-01 -1.368377804756164551e+00 1.123456750065088272e-02 -1.792821645736694336e+00 1.041721940040588379e+00
6.191704273223876953e-01 -1.166287899017333984e+00 5.722053050994873047e-01 -2.097136974334716797e+00 8.757202029228210449e-01
6.126278638839721680e-01 -8.347086906433105469e-01 -1.796207875013351440e-01 -2.321030378341674805e+00 5.716708898544311523e-01
5.347231030464172363e-01 -6.243481636047363281e-01 -1.524598598480224609e-01 -2.443816184997558594e+00 5.045775175094604492e-01
7.263593077659606934e-01 -8.573722839355468750e-01 -1.052879095077514648e-01 -2.012784242630004883e+00 4.194188416004180908e-01
7.970364093780517578e-01 -7.851743102073669434e-01 -3.463378250598907471e-01 -1.987422704696655273e+00 4.208967387676239014e-01
1.309638977050781250e+00 -6.507945060729980469e-01 -3.038019239902496338e-01 -2.268380880355834961e+00 3.103176653385162354e-01
1.207076191902160645e+00 9.403802454471588135e-03 -2.032062560319900513e-01 -2.015916585922241211e+00 -2.475538104772567749e-01
1.888857960700988770e+00 -1.380467176437377930e+00 -6.356127858161926270e-01 -1.982143402099609375e+00 5.844149589538574219e-01
1.160311341285705566e+00 -2.310852050781250000e+00 -5.118642449378967285e-01 -2.045061111450195312e+00 1.780889511108398438e+00
1.316175103187561035e+00 -1.410645484924316406e+00 -7.522078752517700195e-01 -3.138384103775024414e+00 1.522677779197692871e+00
1.585465312004089355e+00 -1.465837121009826660e+00 -1.234626531600952148e+00 -2.817749977111816406e+00 1.436644911766052246e+00
1.363336563110351562e+00 -1.298197388648986816e+00 -1.017415523529052734e+00 -2.761349201202392578e+00 1.380928874015808105e+00
1.747873187065124512e+00 -1.193627595901489258e+00 -9.956267476081848145e-01 -2.243062019348144531e+00 6.317684650421142578e-01
1.256577730178833008e+00 -1.348678588867187500e+00 2.346277236938476562e-02 -1.115227580070495605e+00 1.074915647506713867e+00
1.216186404228210449e+00 -1.053459286689758301e+00 5.937854945659637451e-02 -8.627750873565673828e-01 1.141305446624755859e+00
1.512560129165649414e+00 -8.616842031478881836e-01 -6.582925915718078613e-01 -7.534728646278381348e-01 3.112708628177642822e-01
6.272464990615844727e-01 -1.051264047622680664e+00 -3.160516917705535889e-02 -9.930499792098999023e-01 -3.907459676265716553e-01
-3.162026405334472656e-02 -7.860712409019470215e-01 -1.049998477101325989e-01 -1.376982927322387695e+00 -3.941538333892822266e-01
1.225060671567916870e-01 -7.600729465484619141e-01 -2.743803709745407104e-02 -1.429039716720581055e+00 -3.615188896656036377e-01
-1.169234365224838257e-01 -9.922279119491577148e-01 2.043862454593181610e-02 -1.502629160881042480e+00 -5.528815388679504395e-01
-1.159003004431724548e-01 -1.024359226226806641e+00 2.286862954497337341e-02 -1.505089759826660156e+00 -5.342857837677001953e-01
-1.403323113918304443e-01 -9.528647065162658691e-01 4.496208205819129944e-02 -1.539945244789123535e+00 -4.521587789058685303e-01
3.129909932613372803e-02 -8.775774240493774414e-01 -6.654093042016029358e-03 -1.556003570556640625e+00 -5.282565951347351074e-01
4.875232279300689697e-02 -7.956521511077880859e-01 -1.709077693521976471e-02 -1.576915979385375977e+00 -5.248657464981079102e-01
2.801811695098876953e-01 -4.032321572303771973e-01 9.730967879295349121e-02 -1.539141774177551270e+00 -4.365094602108001709e-01
1.677993685007095337e-01 -4.091966152191162109e-01 1.754592210054397583e-01 -1.276104211807250977e+00 -3.556671142578125000e-01
4.791438579559326172e-01 -1.218310356140136719e+00 2.523800432682037354e-01 -1.646121382713317871e+00 -3.610720336437225342e-01
-5.471340417861938477e-01 -3.452593684196472168e-01 -1.524663329124450684e+00 -1.212800025939941406e+00 2.551920413970947266e-01
-6.518233418464660645e-01 -4.287268221378326416e-01 -1.594577074050903320e+00 -1.118371009826660156e+00 4.257831573486328125e-01
-2.716967165470123291e-01 -6.635978817939758301e-01 -1.013883113861083984e+00 -9.917514920234680176e-01 2.643063962459564209e-01
-7.629726529121398926e-01 -2.081160247325897217e-01 -7.052938342094421387e-01 -9.307968020439147949e-01 3.874908089637756348e-01
-3.243753314018249512e-01 -4.058826267719268799e-01 -1.985283046960830688e-01 -9.560797810554504395e-01 5.190443992614746094e-01
-5.415575504302978516e-01 -5.014667510986328125e-01 1.119607761502265930e-01 -8.581272363662719727e-01 5.498782396316528320e-01
-4.897671341896057129e-01 -5.483834743499755859e-01 5.040127038955688477e-02 -8.816061019897460938e-01 5.605496168136596680e-01
1.821468025445938110e-01 -6.457886844873428345e-02 -2.309366464614868164e-01 -1.073096394538879395e+00 4.792160093784332275e-01
2.586021423339843750e-01 -7.604266405105590820e-01 3.500789403915405273e-01 -1.710827708244323730e+00 8.548942804336547852e-01
3.341415822505950928e-01 -8.181853294372558594e-01 2.055875360965728760e-01 -1.522262096405029297e+00 8.965313434600830078e-01
4.150503277778625488e-01 -7.892069816589355469e-01 4.063527286052703857e-01 -1.245617508888244629e+00 1.025571584701538086e+00
-1.225288271903991699e+00 -2.894807159900665283e-01 -3.356368839740753174e-01 -7.711542248725891113e-01 5.336541533470153809e-01
-5.762555599212646484e-01 -7.086117267608642578e-01 -7.047870159149169922e-01 -9.405078291893005371e-01 3.610973805189132690e-02
-3.806933760643005371e-01 -6.624918580055236816e-01 -2.003001272678375244e-01 -8.367695212364196777e-01 4.226483702659606934e-01
-1.470555901527404785e+00 -8.686888217926025391e-01 -4.533485770225524902e-01 -1.297346949577331543e+00 4.347556233406066895e-01
-1.191430330276489258e+00 -8.600885272026062012e-01 -3.962727189064025879e-01 -1.213496565818786621e+00 5.274903178215026855e-01
3.389853835105895996e-01 -5.172663331031799316e-01 6.293814182281494141e-01 -1.604069352149963379e+00 -5.559720098972320557e-02
1.121953502297401428e-01 -3.932499587535858154e-01 5.135788321495056152e-01 -1.756657004356384277e+00 -3.435009717941284180e-01
-1.428055763244628906e+00 1.372187286615371704e-01 8.245483040809631348e-01 -2.497165441513061523e+00 1.008391857147216797e+00
-1.045775294303894043e+00 2.466484010219573975e-01 1.031890988349914551e+00 -2.564765453338623047e+00 7.391551136970520020e-01
-1.039336442947387695e+00 1.467145234346389771e-01 9.763016700744628906e-01 -2.594684600830078125e+00 6.816660165786743164e-01
-3.640828132629394531e-01 -3.017620444297790527e-01 1.147909283638000488e+00 -2.345398426055908203e+00 2.646887600421905518e-01
-4.703461527824401855e-01 -3.527158200740814209e-01 1.140288352966308594e+00 -2.333280324935913086e+00 3.187727332115173340e-01
-4.663071036338806152e-01 -4.800637066364288330e-01 1.081543087959289551e+00 -2.191080093383789062e+00 1.710280179977416992e-01
-7.463458180427551270e-01 -4.993172883987426758e-01 8.773467540740966797e-01 -2.390924215316772461e+00 8.433857560157775879e-02
-8.181773424148559570e-01 -3.292542397975921631e-01 3.602874875068664551e-01 -2.309218406677246094e+00 -4.766035452485084534e-02
-8.061048984527587891e-01 -3.385523259639739990e-01 4.888293445110321045e-01 -2.229939699172973633e+00 -8.874978125095367432e-02
-3.239127993583679199e-01 -2.330496758222579956e-01 -2.272921502590179443e-01 -1.554744005203247070e+00 -1.386889629065990448e-02
-6.679302453994750977e-01 -2.608369886875152588e-01 -4.344615340232849121e-01 -1.536685705184936523e+00 -1.430526971817016602e-01
-6.510798931121826172e-01 -7.890504598617553711e-01 -2.451341450214385986e-01 -2.165673255920410156e+00 -4.535586833953857422e-01
-1.413330197334289551e+00 -5.264645218849182129e-01 -6.126142740249633789e-01 -2.189723730087280273e+00 -6.431077718734741211e-01
-1.301802039146423340e+00 -1.382634788751602173e-01 2.947698235511779785e-01 -2.204106807708740234e+00 -8.905205130577087402e-02
-1.375557541847229004e+00 -2.331680431962013245e-02 -3.280283808708190918e-01 -1.683812141418457031e+00 -1.857358217239379883e-01
-1.164804100990295410e+00 -1.410777494311332703e-02 -3.705393671989440918e-01 -1.649561047554016113e+00 -4.438199102878570557e-04
-7.726222872734069824e-01 -1.835613101720809937e-01 2.773743271827697754e-01 -1.961417675018310547e+00 7.663860172033309937e-02
-1.023659825325012207e+00 -2.005327194929122925e-01 1.080804616212844849e-01 -1.816889166831970215e+00 -2.498543262481689453e-01
-9.727152585983276367e-01 -2.179044634103775024e-01 1.571458578109741211e-01 -1.753527045249938965e+00 -3.198509812355041504e-01
-1.015619397163391113e+00 -1.899978965520858765e-01 1.720968782901763916e-01 -1.700917243957519531e+00 -3.266173899173736572e-01
-8.809047937393188477e-01 9.331928566098213196e-03 2.542428374290466309e-01 -2.755447149276733398e+00 -1.832998692989349365e-01
-6.983281373977661133e-01 9.286943674087524414e-01 -1.076307296752929688e-01 -3.173021316528320312e+00 -2.863252460956573486e-01
-5.241250991821289062e-01 8.440234065055847168e-01 -1.395937204360961914e-01 -3.238308429718017578e+00 -3.110928535461425781e-01
-5.192758440971374512e-01 7.685806155204772949e-01 -3.221842646598815918e-01 -3.286130905151367188e+00 -3.167208731174468994e-01
-1.372113227844238281e+00 5.645366311073303223e-01 -7.392870187759399414e-01 -2.802202939987182617e+00 -5.921363234519958496e-01
-1.463267803192138672e+00 5.691932439804077148e-01 -7.780754566192626953e-01 -2.670866727828979492e+00 -6.861438155174255371e-01
-9.738301038742065430e-01 8.259611129760742188e-01 -3.385488092899322510e-01 -2.743368148803710938e+00 -4.922862946987152100e-01
-9.344165325164794922e-01 7.661970853805541992e-01 -3.561369478702545166e-01 -2.731691360473632812e+00 -5.452826619148254395e-01
-8.427429199218750000e-01 1.124944448471069336e+00 -5.623319745063781738e-01 -2.712991714477539062e+00 -5.159758329391479492e-01
-1.091136336326599121e+00 2.021567821502685547e-01 -3.493898212909698486e-01 -2.561889171600341797e+00 -6.229686737060546875e-01
-8.449105024337768555e-01 3.443171679973602295e-01 -4.778598546981811523e-01 -2.582268714904785156e+00 -8.057473897933959961e-01
-9.226071238517761230e-01 2.666744589805603027e-01 -5.635321140289306641e-01 -2.539474964141845703e+00 -8.009144663810729980e-01
-6.009211540222167969e-01 5.836638808250427246e-01 -8.198546767234802246e-01 -2.627158403396606445e+00 -4.348667860031127930e-01
-4.717718064785003662e-01 6.457424759864807129e-01 -7.923757433891296387e-01 -2.498599767684936523e+00 -3.020921051502227783e-01
-1.207817435264587402e+00 4.985375106334686279e-01 -1.194386363029479980e+00 -2.051855564117431641e+00 4.098543226718902588e-01
-7.824389934539794922e-01 9.844702482223510742e-01 -7.377023100852966309e-01 -1.894222140312194824e+00 1.712379902601242065e-01
-3.969850540161132812e-01 9.363756775856018066e-01 -9.556238055229187012e-01 -1.710202217102050781e+00 2.317106425762176514e-01
-6.338106393814086914e-01 7.485404014587402344e-01 -5.039758086204528809e-01 -2.071099281311035156e+00 -3.639258444309234619e-03
-6.665802001953125000e-01 6.016567945480346680e-01 -4.187809228897094727e-01 -2.149284601211547852e+00 1.123682782053947449e-01
-7.319809198379516602e-01 6.912286877632141113e-01 -1.945857405662536621e-01 -1.974925160408020020e+00 2.277552336454391479e-01
-7.633582949638366699e-01 8.963093161582946777e-01 -1.446924656629562378e-01 -1.935722112655639648e+00 2.909239232540130615e-01
-7.341405749320983887e-01 8.922851681709289551e-01 -1.664203256368637085e-01 -1.957569599151611328e+00 2.718963027000427246e-01
-9.227221608161926270e-01 6.602925062179565430e-01 -2.560756802558898926e-01 -1.883470892906188965e+00 2.460710704326629639e-01
-1.232531309127807617e+00 7.179569602012634277e-01 -1.696296781301498413e-01 -1.945159673690795898e+00 3.867391645908355713e-01
-1.383244395256042480e+00 6.720638871192932129e-01 -2.135361731052398682e-01 -1.921726703643798828e+00 4.286436736583709717e-01
-4.277619719505310059e-01 6.528503894805908203e-01 -8.494128286838531494e-02 -2.193699836730957031e+00 5.194377303123474121e-01
-1.960872262716293335e-01 7.606498599052429199e-01 -7.716841995716094971e-03 -2.355026245117187500e+00 4.881942272186279297e-01
-1.868505179882049561e-01 7.985989451408386230e-01 -2.793977856636047363e-01 -2.314437150955200195e+00 4.632313847541809082e-01
-1.597027182579040527e-01 5.479915142059326172e-01 1.339691281318664551e-01 -2.388298273086547852e+00 3.769146800041198730e-01
-1.158396527171134949e-01 3.921197652816772461e-01 -8.118966817855834961e-01 -1.639097094535827637e+00 6.883524060249328613e-01
-7.313001155853271484e-01 6.899834871292114258e-01 -7.695333361625671387e-01 -1.425290822982788086e+00 7.031108140945434570e-01
-7.400901913642883301e-01 5.567844510078430176e-01 -5.180534720420837402e-01 -1.729331016540527344e+00 6.325980424880981445e-01
-7.334553003311157227e-01 5.122644901275634766e-01 -1.215922757983207703e-01 -1.686599373817443848e+00 2.690845429897308350e-01
-9.873159527778625488e-01 3.165899217128753662e-02 -3.197387605905532837e-02 -1.669050693511962891e+00 4.816763103008270264e-04
7.522006034851074219e-01 -1.032557338476181030e-01 5.453075170516967773e-01 -1.200127840042114258e+00 2.021191358566284180e+00
7.128841280937194824e-01 -1.391429752111434937e-01 4.756001830101013184e-01 -1.116465926170349121e+00 2.023014068603515625e+00
1.012267112731933594e+00 -7.261037826538085938e-02 6.647247672080993652e-01 -1.343928933143615723e+00 1.958635926246643066e+00
1.121896862983703613e+00 -8.394376188516616821e-02 4.972254037857055664e-01 -1.414576888084411621e+00 2.013095140457153320e+00
1.162204027175903320e+00 -6.518764793872833252e-02 4.727216064929962158e-01 -1.417300581932067871e+00 2.018751859664916992e+00
1.242532253265380859e+00 -1.920407414436340332e-01 6.414827704429626465e-01 -1.398018836975097656e+00 1.713590264320373535e+00
1.366816043853759766e+00 1.902532950043678284e-02 1.027721524238586426e+00 -2.381515026092529297e+00 1.172104477882385254e+00
7.872612476348876953e-01 -7.708816230297088623e-02 4.555835723876953125e-01 -1.915451407432556152e+00 1.155267715454101562e+00
6.479315757751464844e-01 5.526071786880493164e-02 1.810756921768188477e-01 -1.680751442909240723e+00 1.273535847663879395e+00
8.629595488309860229e-02 -8.588085770606994629e-01 -1.708801090717315674e-01 -1.658794641494750977e+00 1.614406704902648926e+00
3.850679099559783936e-01 -1.019732952117919922e+00 -1.946590095758438110e-01 -1.510137081146240234e+00 1.921992301940917969e+00
4.146121144294738770e-01 -1.041856050491333008e+00 -2.471151649951934814e-01 -1.463231444358825684e+00 1.976063728332519531e+00
4.940156340599060059e-01 -1.228666186332702637e+00 4.586680978536605835e-02 -1.366423368453979492e+00 2.105117082595825195e+00
6.408023238182067871e-01 -1.278266787528991699e+00 2.026306986808776855e-01 -1.444687843322753906e+00 1.978742241859436035e+00
9.861814379692077637e-01 -9.293853044509887695e-01 6.415550112724304199e-01 -1.457690954208374023e+00 2.092818737030029297e+00
1.045845746994018555e+00 -8.054294586181640625e-01 9.640597105026245117e-01 -1.648736238479614258e+00 2.121590614318847656e+00
1.029415011405944824e+00 -6.644226312637329102e-01 8.200967907905578613e-01 -1.712800383567810059e+00 2.072749853134155273e+00
6.854018568992614746e-01 -5.228648781776428223e-01 6.599378585815429688e-01 -2.016706228256225586e+00 2.151853084564208984e+00
8.990908861160278320e-01 -7.192339301109313965e-01 8.745813965797424316e-01 -1.984931588172912598e+00 1.991727471351623535e+00
9.776180386543273926e-01 -1.005964517593383789e+00 1.477972865104675293e+00 -1.819141387939453125e+00 1.591987609863281250e+00
5.676786229014396667e-02 -8.803250193595886230e-01 -1.039987206459045410e-01 -1.381637454032897949e+00 1.098642468452453613e+00
3.536039590835571289e-02 -1.086339712142944336e+00 -2.976555824279785156e-01 -1.319719672203063965e+00 1.087142825126647949e+00
-8.827055990695953369e-02 -1.094498991966247559e+00 -3.180599510669708252e-01 -1.385908842086791992e+00 1.032889008522033691e+00
2.306785881519317627e-01 -1.017457246780395508e+00 -2.163298130035400391e-01 -1.147075176239013672e+00 9.739746451377868652e-01
2.625274360179901123e-01 -1.013920783996582031e+00 -2.843340933322906494e-01 -1.127188324928283691e+00 1.018643856048583984e+00
4.070044755935668945e-01 -1.684957861900329590e+00 -1.146245002746582031e-01 -1.440601468086242676e+00 8.009909391403198242e-01
4.892799556255340576e-01 -1.595696806907653809e+00 5.739079788327217102e-02 -1.462352752685546875e+00 3.434359729290008545e-01
4.744015038013458252e-01 -1.566464066505432129e+00 -1.158035695552825928e-01 -1.248909950256347656e+00 3.225597143173217773e-01
3.662831783294677734e-01 -1.468157172203063965e+00 -1.093378290534019470e-02 -1.190850615501403809e+00 3.093508481979370117e-01
-1.800148636102676392e-01 -1.672173738479614258e+00 -4.266179203987121582e-01 -2.120201826095581055e+00 5.591282844543457031e-01
-5.440708994865417480e-02 -1.072161912918090820e+00 1.800488978624343872e-01 -2.338740110397338867e+00 1.558832526206970215e+00
6.716646254062652588e-03 -9.646951556205749512e-01 -3.471723794937133789e-01 -2.281531572341918945e+00 1.836678266525268555e+00
6.118768453598022461e-01 -5.941010117530822754e-01 -1.125078052282333374e-01 -2.351530790328979492e+00 1.645820498466491699e+00
-6.070097088813781738e-01 -5.541841983795166016e-01 1.025323942303657532e-01 -2.582564592361450195e+00 1.487494468688964844e+00
2.547820508480072021e-01 -2.614239752292633057e-01 -2.528703808784484863e-01 -2.427209138870239258e+00 -1.725847721099853516e-01
-1.419028192758560181e-01 -1.018161922693252563e-01 -5.184404253959655762e-01 -2.251206159591674805e+00 -6.184830665588378906e-01
1.776244640350341797e-01 -4.542530477046966553e-01 -1.030870452523231506e-01 -2.244820117950439453e+00 -7.331331372261047363e-01
1.098397016525268555e+00 -3.337156474590301514e-01 -1.154182255268096924e-01 -2.336363792419433594e+00 -1.069106340408325195e+00
1.146078705787658691e+00 -4.700289666652679443e-02 -2.613301873207092285e-01 -2.484332799911499023e+00 -6.648473739624023438e-01
1.209044337272644043e+00 -3.361101821064949036e-02 -2.631916701793670654e-01 -2.483235359191894531e+00 -6.209898591041564941e-01
1.290600419044494629e+00 3.457962349057197571e-02 -3.284669518470764160e-01 -2.433669090270996094e+00 -6.061361432075500488e-01
5.444906949996948242e-01 -9.614270925521850586e-02 -2.367392629384994507e-01 -1.669141650199890137e+00 -6.229529976844787598e-01
9.649239778518676758e-01 -1.523007750511169434e-01 -6.025774031877517700e-02 -2.182251453399658203e+00 -8.263497352600097656e-01
8.568996787071228027e-01 -2.001606523990631104e-01 6.837442517280578613e-02 -2.197335481643676758e+00 -8.771698474884033203e-01
8.878149986267089844e-01 -5.856461450457572937e-02 -1.464059352874755859e-01 -2.223658561706542969e+00 -8.839838504791259766e-01
1.078347921371459961e+00 -2.736227586865425110e-02 1.434875279664993286e-01 -2.447880268096923828e+00 -8.312427997589111328e-01
-8.072642087936401367e-01 -1.770410239696502686e-01 -2.044578790664672852e-01 -1.918808937072753906e+00 -7.487907409667968750e-01
-6.969794034957885742e-01 -3.140942156314849854e-01 -2.860091030597686768e-01 -1.709704399108886719e+00 -6.153953075408935547e-01
-6.800351738929748535e-01 -2.264911085367202759e-01 2.207472920417785645e-03 -1.656231164932250977e+00 -5.470715165138244629e-01
-5.288814902305603027e-01 7.836026698350906372e-02 -7.446235418319702148e-01 -2.506795406341552734e+00 3.772447109222412109e-01
-9.068635106086730957e-01 -5.400285720825195312e-01 -7.109659314155578613e-01 -2.366435050964355469e+00 1.362730264663696289e+00
-7.657846212387084961e-01 -1.191550970077514648e+00 -1.123490095138549805e+00 -1.935972213745117188e+00 2.822064161300659180e-01
-1.208073377609252930e+00 -2.987998723983764648e-01 -1.578510522842407227e+00 -1.838243484497070312e+00 4.518654942512512207e-01
-1.174196004867553711e+00 2.401775121688842773e-02 -1.649881482124328613e+00 -1.804532766342163086e+00 4.165393412113189697e-01
-1.174368619918823242e+00 1.186244003474712372e-02 -1.700231075286865234e+00 -1.795298457145690918e+00 4.201900660991668701e-01
-1.366491556167602539e+00 4.590956866741180420e-01 -6.811801195144653320e-01 -1.786609649658203125e+00 4.562842249870300293e-01
-6.007831096649169922e-01 1.893514543771743774e-01 -6.872984766960144043e-01 -1.684870719909667969e+00 2.310919463634490967e-01
-1.107843875885009766e+00 2.162915468215942383e-01 -9.428416490554809570e-01 -1.366477251052856445e+00 6.262477636337280273e-01
-5.981381535530090332e-01 8.877208828926086426e-01 -1.052212595939636230e+00 -1.564016222953796387e+00 3.606513142585754395e-01
-8.206633329391479492e-01 8.758643269538879395e-01 -1.200810432434082031e+00 -2.020212411880493164e+00 1.503376841545104980e+00
-7.969389557838439941e-01 9.169929623603820801e-01 -1.130513668060302734e+00 -1.972494482994079590e+00 1.496687531471252441e+00
-8.206333518028259277e-01 8.893990516662597656e-01 -6.317369341850280762e-01 -1.751031756401062012e+00 1.556348443031311035e+00
-8.206333518028259277e-01 8.893990516662597656e-01 -6.317369341850280762e-01 -1.751031756401062012e+00 1.556348443031311035e+00
-8.206333518028259277e-01 8.893990516662597656e-01 -6.317369341850280762e-01 -1.751031756401062012e+00 1.556348443031311035e+00
-8.206333518028259277e-01 8.893990516662597656e-01 -6.317369341850280762e-01 -1.751031756401062012e+00 1.556348443031311035e+00
5.335227847099304199e-01 2.149732857942581177e-01 4.480385780334472656e-01 -1.589078187942504883e+00 1.250952601432800293e+00
1.163515076041221619e-01 2.625215947628021240e-01 7.046856880187988281e-01 -1.554199695587158203e+00 1.487578749656677246e+00
-9.288130700588226318e-02 3.617507219314575195e-01 7.035014033317565918e-01 -1.711160063743591309e+00 1.462714076042175293e+00
-1.791834458708763123e-02 4.762443304061889648e-01 9.418764114379882812e-01 -1.731360793113708496e+00 1.404438734054565430e+00
4.658135399222373962e-02 5.177296996116638184e-01 8.795100450515747070e-01 -1.679394483566284180e+00 1.362523436546325684e+00
1.925135105848312378e-01 5.821545124053955078e-01 9.552822709083557129e-01 -1.881534695625305176e+00 1.355054855346679688e+00
1.353194564580917358e-01 4.749296307563781738e-01 9.502806663513183594e-01 -1.872876763343811035e+00 1.200778841972351074e+00
2.406590431928634644e-02 3.723134696483612061e-01 7.043539881706237793e-01 -2.388363361358642578e+00 1.748196005821228027e+00
-8.371227234601974487e-02 9.271779656410217285e-01 -5.485512018203735352e-01 -2.102172136306762695e+00 5.187622904777526855e-01
-6.451899558305740356e-02 9.738215208053588867e-01 -4.525854587554931641e-01 -2.105292320251464844e+00 4.944607019424438477e-01
-7.708770036697387695e-01 1.161111116409301758e+00 -1.179824352264404297e+00 -1.207830071449279785e+00 3.456271588802337646e-01
-1.224853992462158203e+00 5.743139982223510742e-01 -1.862847924232482910e+00 -1.107791185379028320e+00 3.269411027431488037e-01
-1.020831465721130371e+00 7.257764935493469238e-01 -2.025696039199829102e+00 -1.242996215820312500e+00 1.881089806556701660e-01
-8.624227046966552734e-01 6.425160765647888184e-01 -2.059628248214721680e+00 -1.098122715950012207e+00 2.716147899627685547e-01
-4.906780719757080078e-01 6.271623373031616211e-01 -1.006753683090209961e+00 -7.514927387237548828e-01 -2.275160849094390869e-01
-5.697429776191711426e-01 6.442706584930419922e-01 -9.658033251762390137e-01 -7.524362802505493164e-01 -2.128637880086898804e-01
1.038912236690521240e-01 6.547600030899047852e-01 -1.073252677917480469e+00 -9.847706556320190430e-01 -2.129660993814468384e-01
9.514963626861572266e-02 5.971596837043762207e-01 -1.069530010223388672e+00 -9.710447192192077637e-01 -1.918060928583145142e-01
-1.912447512149810791e-01 3.804355859756469727e-01 -1.125168085098266602e+00 -9.453386664390563965e-01 -2.943218648433685303e-01
-1.302845239639282227e+00 3.382060825824737549e-01 -7.508424520492553711e-01 -8.619530200958251953e-01 -1.213523894548416138e-01
-1.110637187957763672e+00 4.186802208423614502e-01 -7.514144182205200195e-01 -7.758102416992187500e-01 -2.995195388793945312e-01
-1.182463645935058594e+00 -3.943699300289154053e-01 -5.917510986328125000e-01 -9.303346276283264160e-01 5.312903523445129395e-01
-1.700419664382934570e+00 -2.998611927032470703e-01 -9.213659167289733887e-01 -8.163284659385681152e-01 3.217973411083221436e-01
-1.649303317070007324e+00 2.653238177299499512e-02 -7.383095622062683105e-01 -8.958238959312438965e-01 3.923081755638122559e-01
-1.335175871849060059e+00 2.730148434638977051e-01 -6.358194947242736816e-01 -8.366378545761108398e-01 5.447996258735656738e-01
-4.836123585700988770e-01 1.852068603038787842e-01 -1.036938786506652832e+00 -1.355580925941467285e+00 2.962020337581634521e-01
-1.400871276855468750e-01 -3.764757513999938965e-01 -1.744162797927856445e+00 -1.336233258247375488e+00 3.168540596961975098e-01
-8.029320836067199707e-01 -3.433509171009063721e-01 -2.130438327789306641e+00 -1.242559790611267090e+00 6.472157239913940430e-01
2.710826992988586426e-01 -7.700053453445434570e-01 -2.613183259963989258e+00 -1.708951950073242188e+00 2.805256247520446777e-01
2.538309395313262939e-01 -8.315219283103942871e-01 -1.811103940010070801e+00 -1.797534823417663574e+00 5.678180456161499023e-01
8.465202450752258301e-01 -3.297705650329589844e-01 -1.698500275611877441e+00 -1.224909543991088867e+00 2.114125490188598633e-01
7.589840888977050781e-01 -3.693315386772155762e-01 -1.727114558219909668e+00 -1.267762780189514160e+00 1.423775553703308105e-01
-6.223318576812744141e-01 -1.695295929908752441e+00 -1.338835120201110840e+00 -2.296437978744506836e+00 2.246901094913482666e-01
1.803994923830032349e-02 -1.862599015235900879e+00 -1.183335065841674805e+00 -2.139159917831420898e+00 1.228959299623966217e-02
2.127794772386550903e-01 -1.547643423080444336e+00 -1.674097180366516113e+00 -1.874992251396179199e+00 2.984004020690917969e-01
2.209380865097045898e-01 -1.584029555320739746e+00 -1.574894070625305176e+00 -1.811904907226562500e+00 4.688289165496826172e-01
2.209380865097045898e-01 -1.584029555320739746e+00 -1.574894070625305176e+00 -1.811904907226562500e+00 4.688289165496826172e-01
2.225556820631027222e-01 -1.566834211349487305e+00 -1.568039178848266602e+00 -1.884531974792480469e+00 4.657069742679595947e-01
-1.888249069452285767e-01 -1.133737683296203613e+00 -1.634869217872619629e+00 -2.229858160018920898e+00 2.710180878639221191e-01
2.879743650555610657e-02 -4.838269352912902832e-01 -1.825954318046569824e+00 -2.160275459289550781e+00 -1.131996288895606995e-01
-2.325685322284698486e-01 -4.731935560703277588e-01 -1.138009428977966309e+00 -2.078476190567016602e+00 7.724135518074035645e-01
-6.734561324119567871e-01 -6.533219814300537109e-01 -8.913919329643249512e-01 -1.568021178245544434e+00 6.357997655868530273e-01
-2.085558414459228516e+00 -3.652894496917724609e-01 -1.770233392715454102e+00 -2.020406961441040039e+00 5.205292105674743652e-01
-1.364860892295837402e+00 -4.103704988956451416e-01 -9.950504302978515625e-01 -1.719281435012817383e+00 5.301388502120971680e-01
-1.178040742874145508e+00 -4.576493799686431885e-01 -5.328673124313354492e-01 -1.645041584968566895e+00 4.706391096115112305e-01
-4.197314679622650146e-01 -1.850214242935180664e+00 -1.886027097702026367e+00 -2.905773878097534180e+00 -7.934237718582153320e-01
-4.530252814292907715e-01 -2.017055511474609375e+00 -1.589822769165039062e+00 -2.731230974197387695e+00 -8.229425549507141113e-01
-2.993516027927398682e-01 -2.017618179321289062e+00 -1.646787643432617188e+00 -2.645610809326171875e+00 -8.539949059486389160e-01
-2.143513113260269165e-01 -2.272205352783203125e+00 -1.805470705032348633e+00 -2.103483676910400391e+00 -6.458607316017150879e-01
-9.270729124546051025e-02 -2.569256544113159180e+00 -5.751343965530395508e-01 -1.893730044364929199e+00 -4.968590736389160156e-01
3.662967085838317871e-01 -2.131043434143066406e+00 -6.146501898765563965e-01 -1.848018050193786621e+00 -4.225340485572814941e-01
3.666084408760070801e-01 -1.950496792793273926e+00 -6.462385058403015137e-01 -1.908455610275268555e+00 -1.769738048315048218e-01
2.647374570369720459e-01 -1.966971397399902344e+00 -6.915115714073181152e-01 -1.845293760299682617e+00 -1.872216314077377319e-01
-1.742939800024032593e-01 -1.965171813964843750e+00 -5.510908365249633789e-01 -1.834831953048706055e+00 -1.237134858965873718e-01
1.625877618789672852e+00 -5.248826742172241211e-01 9.895535707473754883e-01 -1.651806116104125977e+00 1.266198635101318359e+00
1.792730331420898438e+00 -3.426189124584197998e-01 -1.365232467651367188e-01 -1.806269168853759766e+00 7.277546525001525879e-01
1.066090464591979980e+00 -3.917409479618072510e-01 -5.481731891632080078e-01 -1.418587088584899902e+00 4.984942674636840820e-01
1.003029942512512207e+00 -6.173338890075683594e-01 -9.621206521987915039e-01 -1.381115674972534180e+00 4.930255711078643799e-01
1.162645936012268066e+00 -3.724092617630958557e-02 6.533578038215637207e-02 -1.447357654571533203e+00 8.045458793640136719e-01
5.084452033042907715e-01 -9.885966777801513672e-01 4.156926870346069336e-01 -1.039047956466674805e+00 7.768995761871337891e-01
1.753416657447814941e-01 -3.910436630249023438e-01 4.376531392335891724e-02 -1.105696082115173340e+00 9.472569227218627930e-01
3.612241446971893311e-01 -3.667008280754089355e-01 1.627252697944641113e-01 -1.272323012351989746e+00 9.276902079582214355e-01
1.706494212150573730e+00 -1.219591259956359863e+00 -1.297342777252197266e-01 -6.239637136459350586e-01 4.969598054885864258e-01
1.741448283195495605e+00 -1.163221716880798340e+00 -1.531122177839279175e-01 -6.314003467559814453e-01 4.723138213157653809e-01
1.496355772018432617e+00 -7.061148881912231445e-01 5.132017135620117188e-01 -4.070634543895721436e-01 5.866561532020568848e-01
9.672613739967346191e-01 -8.757061362266540527e-01 5.735110044479370117e-01 -1.983278840780258179e-01 4.413863420486450195e-01
1.251580476760864258e+00 -1.282410502433776855e+00 1.078534722328186035e+00 -6.083888411521911621e-01 2.275197505950927734e-01
1.260661840438842773e+00 -1.147079229354858398e+00 8.938815593719482422e-01 -2.846460938453674316e-01 3.287799060344696045e-01
1.293503046035766602e+00 -1.106727004051208496e+00 9.023128151893615723e-01 -2.634020447731018066e-01 4.133942723274230957e-01
8.632386922836303711e-01 -2.600337564945220947e-01 -2.782922983169555664e-02 -3.374441862106323242e+00 1.507151246070861816e+00
-4.011920392513275146e-01 -5.997896194458007812e-03 2.436539679765701294e-01 -3.470681905746459961e+00 1.267854213714599609e+00
-7.039888501167297363e-01 4.105144441127777100e-01 -7.945502996444702148e-01 -2.869041919708251953e+00 1.021626353263854980e+00
-1.598743438720703125e+00 2.095739841461181641e-01 -6.725232005119323730e-01 -1.889496564865112305e+00 1.440338611602783203e+00
-8.382332921028137207e-01 4.751626551151275635e-01 2.280773818492889404e-01 -2.003724098205566406e+00 2.080925703048706055e+00
1.642042696475982666e-01 2.562285661697387695e-01 -1.883426010608673096e-01 -2.524065971374511719e+00 1.389283180236816406e+00
5.649564862251281738e-01 -7.524936795234680176e-01 1.254542768001556396e-01 -2.586678743362426758e+00 7.348353266716003418e-01
9.393483400344848633e-03 -4.693857431411743164e-01 3.000454306602478027e-01 -2.401549577713012695e+00 8.435968756675720215e-01
-4.028670787811279297e-01 -7.177282571792602539e-01 -4.795227050781250000e-01 -2.978442907333374023e+00 8.450347185134887695e-02
-4.510826170444488525e-01 -6.638836264610290527e-01 -4.938658475875854492e-01 -3.001230001449584961e+00 1.340247988700866699e-01
1.090662240982055664e+00 -1.319301843643188477e+00 -8.575114607810974121e-01 -3.480545520782470703e+00 -2.845944166183471680e-01
-1.336196810007095337e-02 -1.443655252456665039e+00 9.345939755439758301e-02 -3.421617031097412109e+00 3.186652958393096924e-01
-7.615286856889724731e-02 -1.523375511169433594e-01 1.080782860517501831e-01 -2.368358612060546875e+00 1.279372453689575195e+00
-3.077156469225883484e-02 1.492875814437866211e-02 1.087046787142753601e-01 -2.233877420425415039e+00 1.042594075202941895e+00
1.552709341049194336e-01 3.563531339168548584e-01 -4.276802390813827515e-02 -2.562916278839111328e+00 7.821217775344848633e-01
-1.800916194915771484e-01 4.385591149330139160e-01 2.804404497146606445e-01 -1.831263899803161621e+00 1.191373586654663086e+00
-1.798124909400939941e-01 3.500251471996307373e-01 5.050863027572631836e-01 -1.900589346885681152e+00 1.102543711662292480e+00
-7.222957015037536621e-01 3.352108597755432129e-01 -2.241306751966476440e-02 -2.065784692764282227e+00 5.981073975563049316e-01
-2.554824948310852051e-01 2.312320023775100708e-01 -5.218353271484375000e-01 -2.213802337646484375e+00 5.610800981521606445e-01
-2.623756229877471924e-01 1.961691528558731079e-01 -7.658430337905883789e-01 -2.177707195281982422e+00 9.028542041778564453e-01
-1.052625656127929688e+00 1.574761122465133667e-01 -5.979630351066589355e-01 -1.958587646484375000e+00 8.808999061584472656e-01
-8.540641069412231445e-01 1.338443756103515625e-01 -7.850717306137084961e-01 -2.123585462570190430e+00 5.220084190368652344e-01
1.800930500030517578e-01 2.155001163482666016e-01 -5.018593370914459229e-02 -1.047373652458190918e+00 6.633426547050476074e-01
1.961417794227600098e-01 1.239107847213745117e-01 -2.320006489753723145e-02 -1.035555362701416016e+00 6.796616315841674805e-01
1.510028839111328125e-01 -2.802068740129470825e-02 -1.181104779243469238e-01 -1.000422120094299316e+00 8.911691904067993164e-01
1.576897501945495605e-01 -4.185805097222328186e-02 -7.729198038578033447e-02 -1.004456281661987305e+00 8.797456622123718262e-01
-2.249190583825111389e-02 -2.519502639770507812e-01 -1.154906675219535828e-02 -1.130091667175292969e+00 9.815935492515563965e-01
1.805226951837539673e-01 -7.776924967765808105e-02 1.699473857879638672e-01 -1.079742908477783203e+00 9.583001136779785156e-01
1.404089778661727905e-01 9.951159358024597168e-03 2.677621841430664062e-01 -1.058559775352478027e+00 9.657726883888244629e-01
7.270909100770950317e-02 -2.986396849155426025e-01 2.987315356731414795e-01 -1.155032753944396973e+00 1.239318966865539551e+00
-4.208155572414398193e-01 -3.944782316684722900e-01 7.137114554643630981e-02 -1.319052934646606445e+00 1.148627638816833496e+00
-5.925376415252685547e-01 -2.094023823738098145e-01 4.951671138405799866e-02 -1.143140792846679688e+00 1.063499569892883301e+00
-6.101519465446472168e-01 -1.916155368089675903e-01 7.182791084051132202e-02 -1.071752786636352539e+00 1.115795373916625977e+00
-6.917722821235656738e-01 -2.389398962259292603e-01 -6.620835512876510620e-03 -1.085922479629516602e+00 1.167695999145507812e+00
-1.712593287229537964e-01 -7.549954652786254883e-01 1.108046919107437134e-01 -1.296190023422241211e+00 1.629174828529357910e+00
-9.372067451477050781e-02 -7.720136642456054688e-01 2.784536778926849365e-02 -1.313477754592895508e+00 1.611972332000732422e+00
1.116663098335266113e+00 -1.057663917541503906e+00 2.453607022762298584e-01 -1.137777566909790039e+00 1.539148092269897461e+00
1.253178238868713379e+00 -1.387124300003051758e+00 1.632631123065948486e-01 -4.158452451229095459e-01 1.128347396850585938e+00
1.151732087135314941e+00 -1.482244014739990234e+00 2.355374991893768311e-01 -6.009550690650939941e-01 1.161395192146301270e+00
1.063643693923950195e+00 -1.141255736351013184e+00 2.625753283500671387e-01 -5.900637507438659668e-01 1.145540475845336914e+00
-5.460559129714965820e-01 -3.857729732990264893e-01 2.217777259647846222e-02 -9.631683230400085449e-01 5.110167264938354492e-01
5.328277349472045898e-01 -1.462021321058273315e-01 8.054872751235961914e-01 -1.414632916450500488e+00 5.081514716148376465e-01
5.460074543952941895e-01 -5.661111325025558472e-02 7.322860360145568848e-01 -1.432717084884643555e+00 4.247936606407165527e-01
4.591731429100036621e-01 -4.108235612511634827e-02 7.551503777503967285e-01 -1.435218572616577148e+00 3.638816773891448975e-01
4.136932194232940674e-01 -3.372630104422569275e-02 7.372347116470336914e-01 -1.428945302963256836e+00 2.988066077232360840e-01
-1.799087226390838623e-01 1.160922646522521973e-01 -1.828168392181396484e+00 -1.515863180160522461e+00 3.391272425651550293e-01
-7.693517208099365234e-01 1.357850432395935059e-01 -1.250508785247802734e+00 -1.642931222915649414e+00 8.040611743927001953e-01
-5.873327255249023438e-01 9.516882896423339844e-02 -1.377469778060913086e+00 -1.580265641212463379e+00 5.808421969413757324e-01
-3.065175712108612061e-01 -2.659550867974758148e-03 -8.969500660896301270e-01 -1.680583000183105469e+00 9.399775862693786621e-01
4.504204690456390381e-01 1.951124966144561768e-01 -1.268275380134582520e+00 -1.986490488052368164e+00 1.217750906944274902e+00
4.422150850296020508e-01 -3.410580009222030640e-02 -8.651300072669982910e-01 -1.272396922111511230e+00 1.056544661521911621e+00
-1.340429306030273438e+00 -2.338359653949737549e-01 -2.197903692722320557e-01 -1.747206687927246094e+00 8.837633132934570312e-01
-1.472338676452636719e+00 -2.672809362411499023e-01 4.334584623575210571e-02 -1.480700492858886719e+00 8.666616678237915039e-01
-9.075914621353149414e-01 -4.651074409484863281e-01 3.720784485340118408e-01 -1.733127474784851074e+00 1.059139370918273926e+00
-1.273895502090454102e+00 -2.150726020336151123e-01 1.243443608283996582e+00 -2.359030246734619141e+00 8.098555207252502441e-01
7.930389046669006348e-01 1.791626214981079102e-01 2.997697293758392334e-01 -1.224183678627014160e+00 8.314405679702758789e-01
1.983854621648788452e-01 2.166908830404281616e-01 -7.224577069282531738e-01 -1.971618771553039551e+00 4.558637738227844238e-01
8.522458672523498535e-01 -1.862454414367675781e-01 -7.823516726493835449e-01 -3.120069980621337891e+00 -1.140378564596176147e-01
8.591251373291015625e-01 -4.107625186443328857e-01 -9.288622140884399414e-01 -2.421715021133422852e+00 -4.602501392364501953e-01
8.902722597122192383e-02 7.017865777015686035e-02 -8.161093592643737793e-01 -8.255481719970703125e-01 1.171844601631164551e-01
-1.855763494968414307e-01 1.497721076011657715e-01 -4.239499270915985107e-01 -7.119635343551635742e-01 2.594611644744873047e-01
2.760667204856872559e-01 2.042566835880279541e-01 -3.417567312717437744e-01 -6.664996743202209473e-01 6.655875593423843384e-02
-3.065277040004730225e-01 -2.416274994611740112e-01 -1.413877606391906738e+00 -9.347328543663024902e-01 5.081491917371749878e-02
-2.062173336744308472e-01 -2.992983460426330566e-01 -1.662675738334655762e+00 -8.782831430435180664e-01 2.559059560298919678e-01
-4.229756891727447510e-01 -2.401793301105499268e-01 -1.727108955383300781e+00 -1.038574695587158203e+00 2.290869057178497314e-01
-2.602471113204956055e-01 -3.346303999423980713e-01 -1.479685068130493164e+00 -9.565416574478149414e-01 1.826783418655395508e-01
1.043565154075622559e+00 -8.996211290359497070e-01 1.032154411077499390e-01 -1.356368064880371094e+00 5.321043133735656738e-01
-3.565213680267333984e-01 -1.166628599166870117e+00 2.907354235649108887e-01 -1.856663584709167480e+00 6.454795598983764648e-01
-5.110785961151123047e-01 -1.054795980453491211e+00 6.080937385559082031e-01 -1.830285072326660156e+00 5.359696745872497559e-01
8.914165496826171875e-01 -4.093438088893890381e-01 6.437771320343017578e-01 -2.090878963470458984e+00 7.286663651466369629e-01
6.315374374389648438e-01 2.122265249490737915e-01 6.232475638389587402e-01 -2.831846237182617188e+00 9.008987545967102051e-01
9.805995225906372070e-02 7.586746811866760254e-01 -4.332109913229942322e-02 -3.129779815673828125e+00 3.258363604545593262e-01
1.285216063261032104e-01 3.960340321063995361e-01 -9.090153574943542480e-01 -3.030569314956665039e+00 -6.505016237497329712e-02
1.105398178100585938e+00 -2.907735705375671387e-01 2.551371231675148010e-02 -2.167951345443725586e+00 8.500429242849349976e-02
-1.901057481765747070e+00 -2.616521716117858887e-01 -1.026546239852905273e+00 -1.937233090400695801e+00 1.565231010317802429e-02
-1.923839092254638672e+00 5.063432827591896057e-02 -1.030557632446289062e+00 -1.936474204063415527e+00 4.439543560147285461e-02
-1.640689134597778320e+00 -3.619233071804046631e-01 -6.059389114379882812e-01 -1.851106882095336914e+00 2.114071398973464966e-01
-1.564308643341064453e+00 -3.273596465587615967e-01 -3.556508421897888184e-01 -1.412011623382568359e+00 5.965108275413513184e-01
-1.668104290962219238e+00 -3.567984700202941895e-01 -2.856301069259643555e-01 -1.344587445259094238e+00 6.014894247055053711e-01
7.373803853988647461e-01 7.345644384622573853e-02 4.398286044597625732e-01 -1.235569000244140625e+00 8.770070672035217285e-01
6.912746429443359375e-01 1.163676902651786804e-01 5.031154155731201172e-01 -1.209996342658996582e+00 9.172787070274353027e-01
9.294894933700561523e-01 -1.670147180557250977e-01 3.953232169151306152e-01 -7.942849993705749512e-01 8.465992212295532227e-01
9.011051654815673828e-01 -1.747675836086273193e-01 4.819112420082092285e-01 -8.203146457672119141e-01 8.608686923980712891e-01
9.142207503318786621e-01 -2.034266889095306396e-01 3.075676560401916504e-01 -9.854220747947692871e-01 6.890802383422851562e-01
4.887454956769943237e-02 -6.905982494354248047e-01 6.783521175384521484e-01 -1.045976400375366211e+00 8.474422693252563477e-01
4.887454956769943237e-02 -6.905982494354248047e-01 6.783521175384521484e-01 -1.045976400375366211e+00 8.474422693252563477e-01
4.887454956769943237e-02 -6.905982494354248047e-01 6.783521175384521484e-01 -1.045976400375366211e+00 8.474422693252563477e-01
4.887454956769943237e-02 -6.905982494354248047e-01 6.783521175384521484e-01 -1.045976400375366211e+00 8.474422693252563477e-01
4.724323749542236328e-01 -6.377507448196411133e-01 6.560933589935302734e-01 -1.009246945381164551e+00 8.819435238838195801e-01
9.037746787071228027e-01 -1.288072705268859863e+00 -1.495971679687500000e-01 -9.915373921394348145e-01 9.681108593940734863e-01
1.504775524139404297e+00 -1.217657208442687988e+00 8.684644103050231934e-01 -1.256527900695800781e+00 -2.123854458332061768e-01
2.172947168350219727e+00 -5.696212649345397949e-01 -5.489461123943328857e-03 -1.641690135002136230e+00 4.621467739343643188e-02
1.774392247200012207e+00 -6.277556419372558594e-01 -3.893667832016944885e-02 -2.085811853408813477e+00 2.692179083824157715e-01
1.832538366317749023e+00 -6.139016151428222656e-01 1.105804145336151123e-01 -1.982522845268249512e+00 2.695011496543884277e-01
-1.936109066009521484e+00 -7.266889512538909912e-02 -5.130424499511718750e-01 -7.585614919662475586e-01 3.046306073665618896e-01
-1.917742133140563965e+00 2.524005994200706482e-02 -5.377344489097595215e-01 -6.765637993812561035e-01 2.397007644176483154e-01
-1.885371208190917969e+00 -1.867803633213043213e-01 -6.068589687347412109e-01 -1.010598421096801758e+00 -2.205700278282165527e-01
-1.868321418762207031e+00 -1.497516036033630371e-01 -7.045983076095581055e-01 -9.991311430931091309e-01 -2.823775112628936768e-01
-1.282279968261718750e+00 -2.112029045820236206e-01 -1.302125573158264160e+00 -1.198070406913757324e+00 -3.629835844039916992e-01
-1.270436048507690430e+00 -2.235016226768493652e-01 -1.325420141220092773e+00 -1.157102465629577637e+00 -3.866329193115234375e-01
-1.011109948158264160e+00 -2.992476522922515869e-01 -1.677338957786560059e+00 -8.299393653869628906e-01 -1.132708042860031128e-01
-3.612628877162933350e-01 -1.512503474950790405e-01 -8.241429924964904785e-01 -8.303653597831726074e-01 -2.641932107508182526e-03
-3.502361774444580078e-01 -2.158136665821075439e-01 -1.090780258178710938e+00 -7.615615129470825195e-01 1.172049194574356079e-01
-1.698186844587326050e-01 -1.111027821898460388e-01 -1.491894483566284180e+00 -8.105092644691467285e-01 -6.687750667333602905e-02
-2.184765040874481201e-01 2.457727491855621338e-02 -1.645108819007873535e+00 -8.078503012657165527e-01 1.438152045011520386e-03
3.640396893024444580e-02 -6.862369924783706665e-02 -1.860179424285888672e+00 -8.507817983627319336e-01 2.213123627007007599e-02
-7.088657021522521973e-01 5.635893344879150391e-01 -1.634370088577270508e+00 -1.101963996887207031e+00 6.481335759162902832e-01
-1.000565767288208008e+00 4.956544041633605957e-01 -1.580796837806701660e+00 -1.220358133316040039e+00 6.221879124641418457e-01
-1.040522933006286621e+00 5.491964817047119141e-01 -1.463529944419860840e+00 -1.270843267440795898e+00 6.196048855781555176e-01
-1.212668046355247498e-01 8.110538125038146973e-03 2.355740964412689209e-01 -1.185115575790405273e+00 1.173636674880981445e+00
-4.231824278831481934e-01 2.465448081493377686e-01 8.037263154983520508e-02 -1.259678721427917480e+00 1.387616395950317383e+00
-4.626486897468566895e-01 2.604270577430725098e-01 1.352476775646209717e-01 -1.255294680595397949e+00 1.375809788703918457e+00
-7.638803720474243164e-01 4.504378437995910645e-01 -8.972813189029693604e-02 -1.637828588485717773e+00 1.008200526237487793e+00
-4.581222534179687500e-01 7.227100729942321777e-01 -1.012223288416862488e-01 -1.754616856575012207e+00 1.335645079612731934e+00
-4.754445850849151611e-01 9.370961785316467285e-01 -2.187237702310085297e-02 -2.028653383255004883e+00 1.464665412902832031e+00
-4.599502980709075928e-01 8.215283751487731934e-01 -9.604781866073608398e-02 -1.927947282791137695e+00 1.421514630317687988e+00
2.310123294591903687e-01 7.525594830513000488e-01 -9.631454944610595703e-01 -2.556127071380615234e+00 1.255166888236999512e+00
1.162661075592041016e+00 -1.116959691047668457e+00 -8.048745393753051758e-01 -1.932751536369323730e+00 1.261903882026672363e+00
-9.277449548244476318e-02 -1.248731374740600586e+00 -1.141958832740783691e+00 -2.172425508499145508e+00 1.381137490272521973e+00
1.188177347183227539e+00 -7.740223407745361328e-01 -9.644634127616882324e-01 -2.092375040054321289e+00 1.023642659187316895e+00
1.058114096522331238e-01 -2.773711085319519043e-01 -5.521359443664550781e-01 -2.106220245361328125e+00 7.386502027511596680e-01
9.428662061691284180e-01 -7.627002149820327759e-02 -2.524146139621734619e-01 -1.764701485633850098e+00 1.088195800781250000e+00
8.061275482177734375e-01 -1.796464025974273682e-01 -4.701071381568908691e-01 -1.949134588241577148e+00 9.366086125373840332e-01
1.249861598014831543e+00 -5.791224241256713867e-01 -1.615191549062728882e-01 -1.639916300773620605e+00 1.435036659240722656e+00
1.362305283546447754e+00 -6.145017147064208984e-01 7.457123398780822754e-01 -2.233555078506469727e+00 1.434899926185607910e+00
1.390547633171081543e+00 -4.887492656707763672e-01 8.329231739044189453e-01 -2.339792251586914062e+00 1.415621519088745117e+00
1.125959277153015137e+00 -6.071658134460449219e-01 3.718390464782714844e-01 -2.084266185760498047e+00 1.572367072105407715e+00
9.199460744857788086e-01 -7.153982520103454590e-01 4.454535245895385742e-01 -2.480314493179321289e+00 1.572716832160949707e+00
1.274992585182189941e+00 -3.296798169612884521e-01 -3.500187397003173828e-02 -1.788558125495910645e+00 1.564584493637084961e+00
1.345020771026611328e+00 -3.757419884204864502e-01 -2.496240586042404175e-01 -1.406980991363525391e+00 1.480414032936096191e+00
1.395971536636352539e+00 -4.060171842575073242e-01 -5.569340586662292480e-01 -1.427967429161071777e+00 1.415040850639343262e+00
1.245323657989501953e+00 -4.761278033256530762e-01 -4.963763952255249023e-01 -1.373612046241760254e+00 1.420603871345520020e+00
8.725338578224182129e-01 -3.977119028568267822e-01 -6.686515212059020996e-01 -1.681290626525878906e+00 1.464000105857849121e+00
3.309323489665985107e-01 -5.297400951385498047e-01 -3.483489155769348145e-02 -2.123973131179809570e+00 1.146273493766784668e+00
1.521934121847152710e-01 -6.064328551292419434e-01 -6.925575137138366699e-01 -1.904126763343811035e+00 6.730495691299438477e-01
2.248885929584503174e-01 5.054559558629989624e-02 -5.637176632881164551e-01 -2.232562541961669922e+00 7.016583681106567383e-01
3.385633230209350586e-01 -1.200234532356262207e+00 -5.838632583618164062e-02 -1.145633578300476074e+00 -6.358582526445388794e-03
1.344963908195495605e+00 -1.222262859344482422e+00 7.507809996604919434e-01 -9.691316485404968262e-01 3.415358662605285645e-01
1.908531308174133301e+00 -1.745573639869689941e+00 -2.463307827711105347e-01 -1.610823631286621094e+00 4.609794169664382935e-02
1.758097529411315918e+00 -1.469636678695678711e+00 1.414891183376312256e-01 -1.678612947463989258e+00 1.017708331346511841e-01
1.543133020401000977e+00 -1.292899608612060547e+00 -4.395650699734687805e-02 -1.452756404876708984e+00 1.244160830974578857e-01
1.610365509986877441e+00 -7.710975408554077148e-01 8.740346431732177734e-01 -1.545804262161254883e+00 2.586692273616790771e-01
1.520186066627502441e+00 -7.180327773094177246e-01 1.069872140884399414e+00 -1.507867336273193359e+00 5.961423739790916443e-02
-5.406880974769592285e-01 -1.063643693923950195e+00 3.480622172355651855e-01 -1.948938012123107910e+00 -4.269081950187683105e-01
6.616614013910293579e-02 -1.144949555397033691e+00 2.489559203386306763e-01 -1.493569970130920410e+00 1.472463458776473999e-02
-1.115481555461883545e-01 -1.219595074653625488e+00 3.108070194721221924e-01 -1.558190703392028809e+00 -5.185145884752273560e-02


==> images/domain_adaptation/adda/class_6.txt <==
4.035089313983917236e-01 4.951485693454742432e-01 -4.331721961498260498e-01 -2.526121139526367188e-01 1.643449440598487854e-02
3.921632468700408936e-01 5.497302412986755371e-01 -4.199974834918975830e-01 -2.298359721899032593e-01 1.838860847055912018e-02
1.617649048566818237e-01 6.211883425712585449e-01 1.877034753561019897e-01 7.484306395053863525e-02 6.805580854415893555e-01
1.371007561683654785e-01 6.301146745681762695e-01 5.681833028793334961e-01 -1.755854338407516479e-01 7.949100732803344727e-01
5.908841490745544434e-01 1.218304872512817383e+00 5.124276876449584961e-01 -6.929346919059753418e-01 4.290416240692138672e-01
5.795242190361022949e-01 1.209326267242431641e+00 5.174521207809448242e-01 -6.934652924537658691e-01 4.149699509143829346e-01
8.123725056648254395e-01 8.295357823371887207e-01 8.560562133789062500e-01 -6.406521797180175781e-01 7.193839550018310547e-01
-5.935954451560974121e-01 1.306734800338745117e+00 2.501735985279083252e-01 1.565380580723285675e-02 1.611225485801696777e+00
-6.481912732124328613e-01 1.406288385391235352e+00 2.104384154081344604e-01 3.520174920558929443e-01 1.699733257293701172e+00
-6.489593386650085449e-01 1.409897089004516602e+00 2.786977291107177734e-01 3.614925146102905273e-01 1.681753873825073242e+00
-1.037036061286926270e+00 1.123583555221557617e+00 6.314102411270141602e-01 -4.113133996725082397e-02 1.700113415718078613e+00
-8.051581978797912598e-01 9.221192002296447754e-01 6.022388935089111328e-01 -4.009063914418220520e-02 1.636954307556152344e+00
-1.031141519546508789e+00 1.108147501945495605e+00 3.680831789970397949e-01 -5.075195431709289551e-01 1.279178023338317871e+00
-8.421815633773803711e-01 9.343957304954528809e-01 7.084495425224304199e-01 -3.753335401415824890e-02 1.322707653045654297e+00
-9.446809291839599609e-01 9.182614684104919434e-01 6.564744114875793457e-01 -2.258240804076194763e-02 1.221061110496520996e+00
-1.362662672996520996e+00 8.940167427062988281e-01 1.747964024543762207e-01 1.288988590240478516e-01 1.336215019226074219e+00
-1.315008401870727539e+00 4.887292981147766113e-01 3.043100833892822266e-01 3.563542366027832031e-01 1.523801207542419434e+00
-1.035386085510253906e+00 -3.800315558910369873e-01 2.926471233367919922e-01 -7.664828747510910034e-02 2.091362953186035156e+00
-1.082503914833068848e+00 -3.011139333248138428e-01 2.895205914974212646e-01 1.135581210255622864e-01 2.027501821517944336e+00
-1.119544029235839844e+00 -3.229451477527618408e-01 3.090151250362396240e-01 1.106622591614723206e-01 2.003257274627685547e+00
-1.093112111091613770e+00 -4.977116584777832031e-01 3.093603849411010742e-01 3.958792388439178467e-01 1.895117998123168945e+00
-1.126433014869689941e+00 -5.112941265106201172e-01 2.402083128690719604e-01 3.844304978847503662e-01 1.880537748336791992e+00
-1.125197649002075195e+00 -5.185907483100891113e-01 2.447149008512496948e-01 3.948886096477508545e-01 1.882125258445739746e+00
-1.129044651985168457e+00 -5.407327413558959961e-01 2.874013185501098633e-01 3.775223791599273682e-01 1.899124145507812500e+00
-1.287173748016357422e+00 2.670842409133911133e-01 3.567778468132019043e-01 -2.006476521492004395e-01 2.202066659927368164e+00
-1.487534403800964355e+00 5.054724812507629395e-01 3.666281998157501221e-01 1.450508832931518555e-01 2.057672262191772461e+00
-1.057696580886840820e+00 6.542398333549499512e-01 3.610220253467559814e-01 -1.503667980432510376e-01 1.617736220359802246e+00
-1.616243839263916016e+00 2.552942633628845215e-01 1.663782894611358643e-01 3.030620813369750977e-01 1.526692152023315430e+00
-1.828684687614440918e+00 3.420135080814361572e-01 4.602536559104919434e-01 1.761102229356765747e-01 1.447670102119445801e+00
-1.400916099548339844e+00 6.869530677795410156e-01 3.858763575553894043e-01 2.314474880695343018e-01 1.562852859497070312e+00
-1.308861851692199707e+00 8.988321423530578613e-01 4.889929294586181641e-01 2.553344666957855225e-01 1.575496196746826172e+00
-1.213324069976806641e+00 1.111414313316345215e+00 7.542534470558166504e-01 2.216312289237976074e-01 1.680773138999938965e+00
-1.577743411064147949e+00 1.462393760681152344e+00 3.701500296592712402e-01 2.488843649625778198e-01 1.962463259696960449e+00
-2.764094769954681396e-01 1.328614473342895508e+00 4.117364287376403809e-01 -1.327236413955688477e+00 2.216784715652465820e+00
-4.516497254371643066e-02 1.280665636062622070e+00 -5.781263858079910278e-02 -1.888175010681152344e+00 1.332866668701171875e+00
8.571314066648483276e-02 1.589261174201965332e+00 3.183032870292663574e-01 -8.756140470504760742e-01 1.625846385955810547e+00
3.541748821735382080e-01 6.922165155410766602e-01 -4.500446021556854248e-01 -1.468198895454406738e+00 1.240328431129455566e+00
-3.186042979359626770e-02 8.570005893707275391e-01 -4.399894177913665771e-01 -1.624113202095031738e+00 1.482212781906127930e+00
-5.068489909172058105e-02 7.236920595169067383e-01 -5.156763195991516113e-01 -1.670265913009643555e+00 1.473256707191467285e+00
1.442353725433349609e+00 9.941892027854919434e-01 -7.349268198013305664e-01 -8.871475607156753540e-02 1.551440119743347168e+00
1.663394689559936523e+00 1.150781989097595215e+00 -3.352701067924499512e-01 -2.666436731815338135e-01 1.674500942230224609e+00
2.462620973587036133e+00 7.442889809608459473e-01 -3.957610130310058594e-01 5.593026429414749146e-02 1.717060685157775879e+00
2.232589960098266602e+00 9.173018336296081543e-01 -1.117634654045104980e+00 -2.103106081485748291e-01 2.331183671951293945e+00
2.458929061889648438e+00 8.776449561119079590e-01 -1.083731412887573242e+00 -7.345163822174072266e-02 2.108405828475952148e+00
3.743369340896606445e+00 -4.484844207763671875e-02 5.814496278762817383e-01 -1.449148178100585938e+00 6.957786679267883301e-01
2.326719284057617188e+00 1.201501369476318359e+00 4.809325560927391052e-02 -3.596615195274353027e-01 -2.336283326148986816e-01
2.214575052261352539e+00 1.105404257774353027e+00 -6.591512262821197510e-02 -4.060162305831909180e-01 -2.089399546384811401e-01
2.257240533828735352e+00 9.255723357200622559e-01 4.460857808589935303e-01 -3.130357265472412109e-01 -3.323263823986053467e-01
2.352812528610229492e+00 1.260852217674255371e+00 1.548497527837753296e-01 -1.502123028039932251e-01 1.323572844266891479e-01
2.296663284301757812e+00 1.149569749832153320e+00 -2.407935261726379395e-02 -7.680572271347045898e-01 1.301319450139999390e-01
2.669900894165039062e+00 1.109250187873840332e+00 1.695870608091354370e-02 -1.205883860588073730e+00 -2.664463818073272705e-01
2.802690505981445312e+00 1.621601104736328125e+00 6.676901876926422119e-02 -6.595150232315063477e-01 -1.548148840665817261e-01
2.921959877014160156e+00 -3.078914880752563477e-01 -5.714949965476989746e-02 -1.108930110931396484e+00 -1.183905079960823059e-01
2.902865171432495117e+00 -7.918223142623901367e-01 -5.000959038734436035e-01 -1.221499085426330566e+00 5.373516678810119629e-01
8.360540270805358887e-01 5.823257565498352051e-01 6.966342329978942871e-01 5.072475671768188477e-01 5.260929465293884277e-01
8.472203612327575684e-01 5.277123451232910156e-01 6.643012166023254395e-01 4.333978891372680664e-01 5.146560072898864746e-01
9.012599587440490723e-01 5.178929567337036133e-01 5.915574431419372559e-01 3.134337961673736572e-01 4.726467430591583252e-01
1.143483743071556091e-01 3.719395399093627930e-01 -4.965462088584899902e-01 -7.709789872169494629e-01 4.667449593544006348e-01
4.296092092990875244e-01 1.286117136478424072e-01 -4.766518250107765198e-02 8.477525413036346436e-02 6.932760477066040039e-01
3.820239603519439697e-01 2.651233673095703125e-01 -2.322063967585563660e-02 2.523548603057861328e-01 7.604482173919677734e-01
3.908035159111022949e-01 1.584179550409317017e-01 -1.583072729408740997e-02 -5.027995109558105469e-01 6.294300556182861328e-01
5.115671157836914062e-01 1.694648116827011108e-01 1.746473908424377441e-01 -6.860269308090209961e-01 6.591839194297790527e-01
6.010169982910156250e-01 2.381177395582199097e-01 2.517246901988983154e-01 -8.282303214073181152e-01 5.930472016334533691e-01
6.270631551742553711e-01 2.455850839614868164e-01 2.500064671039581299e-01 -8.203846812248229980e-01 5.610549449920654297e-01
6.311277747154235840e-01 2.384158223867416382e-01 2.555180191993713379e-01 -8.151783347129821777e-01 5.643182992935180664e-01
6.457720994949340820e-01 4.809276163578033447e-01 -1.588794961571693420e-02 -6.187999248504638672e-01 9.976564049720764160e-01
8.951382637023925781e-01 5.758126378059387207e-01 5.242987871170043945e-01 -6.793321967124938965e-01 1.071242094039916992e+00
8.479018807411193848e-01 6.163250207901000977e-01 3.663907349109649658e-01 -8.978286385536193848e-01 9.785270094871520996e-01
1.071168422698974609e+00 6.854162216186523438e-01 4.534012079238891602e-01 -6.277322769165039062e-01 1.147805452346801758e+00
1.153172373771667480e+00 5.398868322372436523e-01 1.962723135948181152e-01 -6.449309587478637695e-01 1.468165636062622070e+00
1.179680109024047852e+00 6.747196316719055176e-01 1.664453297853469849e-01 -8.051670193672180176e-01 1.489712715148925781e+00
1.248369961977005005e-01 1.889253497123718262e+00 -6.916824262589216232e-03 -1.289028286933898926e+00 1.712821006774902344e+00
2.605930203571915627e-03 1.483979701995849609e+00 -4.194674547761678696e-03 -1.253121495246887207e+00 1.490322589874267578e+00
1.314400792121887207e+00 8.237990736961364746e-01 4.843129813671112061e-01 1.235269427299499512e+00 9.596278667449951172e-01
1.262371540069580078e+00 7.955527305603027344e-01 3.202518224716186523e-01 1.413874626159667969e+00 1.009636282920837402e+00
1.248719811439514160e+00 7.693493366241455078e-01 2.966460287570953369e-01 1.480164766311645508e+00 9.445486664772033691e-01
1.263571619987487793e+00 1.174698710441589355e+00 3.901197016239166260e-01 1.123675584793090820e+00 5.242003202438354492e-01
1.549499511718750000e+00 1.380630850791931152e+00 4.469227492809295654e-01 1.571021437644958496e+00 1.039436936378479004e+00
1.439695358276367188e+00 1.436709523200988770e+00 6.539788246154785156e-01 1.502951622009277344e+00 1.182286739349365234e+00
1.578947424888610840e+00 1.864405035972595215e+00 1.006306260824203491e-01 1.587458491325378418e+00 7.626471519470214844e-01
1.569412112236022949e+00 1.461334109306335449e+00 2.594519555568695068e-01 1.735105276107788086e+00 9.981876611709594727e-01
1.615636110305786133e+00 1.549568891525268555e+00 1.682975739240646362e-01 1.693771839141845703e+00 1.067744493484497070e+00
2.082849264144897461e+00 1.074507474899291992e+00 3.395825028419494629e-01 9.767687916755676270e-01 1.119355678558349609e+00
2.038442611694335938e+00 9.660247564315795898e-01 -1.222461387515068054e-01 2.067545890808105469e+00 1.115759372711181641e+00
1.981270432472229004e+00 1.139871120452880859e+00 -6.380823254585266113e-02 1.902619481086730957e+00 1.419774055480957031e+00
1.409829378128051758e+00 1.800981760025024414e+00 -2.227054685354232788e-01 1.527968883514404297e+00 7.750493884086608887e-01
1.423567891120910645e+00 1.657622218132019043e+00 -5.644920468330383301e-02 1.348190307617187500e+00 1.046703338623046875e+00
1.673773169517517090e+00 1.203841805458068848e+00 -4.035480022430419922e-01 1.496870994567871094e+00 3.338502347469329834e-01
2.081095695495605469e+00 1.035944223403930664e+00 -2.566081285476684570e-01 7.628430128097534180e-01 2.017385810613632202e-01
3.292954683303833008e+00 1.520896673202514648e+00 -2.677067220211029053e-01 1.275538682937622070e+00 1.093123674392700195e+00
3.432216167449951172e+00 1.791828632354736328e+00 -2.726504504680633545e-01 7.736142873764038086e-01 1.058174490928649902e+00
3.119625568389892578e+00 1.150757908821105957e+00 2.844826132059097290e-02 1.382361888885498047e+00 1.959113329648971558e-01
3.055936813354492188e+00 7.510730028152465820e-01 9.118078649044036865e-02 1.389172554016113281e+00 3.372057974338531494e-01
2.704310655593872070e+00 6.688866615295410156e-01 5.900769829750061035e-01 1.709626317024230957e+00 -5.334280803799629211e-02
2.674092292785644531e+00 8.646532297134399414e-01 6.660867929458618164e-01 1.838674426078796387e+00 -5.109613016247749329e-02
3.062288522720336914e+00 9.070602059364318848e-01 4.969442188739776611e-01 1.553144454956054688e+00 -4.022078961133956909e-02
2.959920883178710938e+00 1.018638134002685547e+00 3.249198794364929199e-01 1.537357330322265625e+00 1.638849824666976929e-01
2.978984117507934570e+00 9.750787019729614258e-01 3.618109524250030518e-01 1.648221850395202637e+00 2.315651029348373413e-01
3.171238899230957031e+00 1.080592751502990723e+00 3.177010118961334229e-01 1.087629556655883789e+00 2.344210147857666016e-01
2.364591598510742188e+00 5.993810892105102539e-01 -7.773621678352355957e-01 1.580718874931335449e+00 5.559707060456275940e-02
1.969551205635070801e+00 5.562311410903930664e-01 -6.500139236450195312e-01 1.824924826622009277e+00 4.694329500198364258e-01
1.939975976943969727e+00 6.406576633453369141e-01 -6.630992889404296875e-01 1.303896427154541016e+00 6.177568435668945312e-01
1.751083850860595703e+00 5.950157046318054199e-01 -8.371742367744445801e-01 1.119883298873901367e+00 7.628852725028991699e-01
1.765779137611389160e+00 7.134332656860351562e-01 -6.739653944969177246e-01 1.243983507156372070e+00 5.863998532295227051e-01
2.122536182403564453e+00 2.094173431396484375e-01 -1.743101596832275391e+00 2.099840939044952393e-01 8.869781494140625000e-01
2.279346942901611328e+00 2.826856374740600586e-01 -1.758566498756408691e+00 1.075641885399818420e-01 8.436641693115234375e-01
2.250050544738769531e+00 5.358992815017700195e-01 -1.644604682922363281e+00 7.042351365089416504e-01 9.500070214271545410e-01
2.504403352737426758e+00 4.576450884342193604e-01 -1.730867862701416016e+00 7.724491953849792480e-01 1.349449396133422852e+00
2.739028692245483398e+00 8.049576282501220703e-01 -1.809054851531982422e+00 1.465348839759826660e+00 8.825824260711669922e-01
2.763298273086547852e+00 4.997961819171905518e-01 -2.033469200134277344e+00 1.550272226333618164e+00 8.225784897804260254e-01
2.054035186767578125e+00 4.944365918636322021e-01 -9.996219277381896973e-01 1.535706520080566406e+00 1.547012448310852051e+00
1.990997672080993652e+00 7.341737151145935059e-01 -5.035471320152282715e-01 1.254522919654846191e+00 1.505248069763183594e+00
1.863398790359497070e+00 4.352084398269653320e-01 -6.336850523948669434e-01 1.507848620414733887e+00 1.614843249320983887e+00
2.055053710937500000e+00 8.085122704505920410e-01 -6.551802754402160645e-01 1.316258192062377930e+00 1.408689260482788086e+00
1.893529772758483887e+00 8.170596957206726074e-01 -3.896649777889251709e-01 1.258890271186828613e+00 1.813693404197692871e+00
1.261962771415710449e+00 8.342369198799133301e-01 -1.789993792772293091e-01 1.312577009201049805e+00 1.953278779983520508e+00
1.083955407142639160e+00 8.631480932235717773e-01 -3.531920909881591797e-01 1.122882485389709473e+00 1.906613707542419434e+00
1.631722807884216309e+00 9.445039927959442139e-02 -1.045655459165573120e-02 6.838114261627197266e-01 1.056910514831542969e+00
1.263547301292419434e+00 1.048941165208816528e-01 -2.652139663696289062e-01 4.857635796070098877e-01 1.102260351181030273e+00
1.225225210189819336e+00 3.244780898094177246e-01 -5.056959018111228943e-02 1.908894479274749756e-01 1.109316945075988770e+00
2.028736114501953125e+00 5.234279036521911621e-01 -1.816873997449874878e-01 -2.154645472764968872e-01 9.927539825439453125e-01
2.028455972671508789e+00 4.278869628906250000e-01 -5.239408016204833984e-01 -3.390458524227142334e-01 4.470491111278533936e-01
2.008002519607543945e+00 2.973397374153137207e-01 9.134279191493988037e-02 -5.221876502037048340e-02 5.029568448662757874e-02
2.185821771621704102e+00 4.066348075866699219e-01 3.084962666034698486e-01 -1.118367612361907959e-01 1.481619775295257568e-01
2.141581773757934570e+00 5.437961220741271973e-01 3.290032446384429932e-01 -8.873382210731506348e-02 2.330134436488151550e-02
2.373001337051391602e+00 2.477805614471435547e-01 1.559613198041915894e-01 -6.522620320320129395e-01 3.263818323612213135e-01
2.711642026901245117e+00 7.366691231727600098e-01 5.029938220977783203e-01 -7.536697387695312500e-01 6.964248605072498322e-03
2.243369102478027344e+00 1.126030325889587402e+00 4.566057026386260986e-01 6.549238562583923340e-01 2.491623014211654663e-01
2.311615943908691406e+00 1.401944041252136230e+00 5.811303257942199707e-01 6.047917008399963379e-01 4.005638957023620605e-01
2.482379198074340820e+00 1.502242445945739746e+00 6.147217154502868652e-01 2.302469909191131592e-01 3.367246985435485840e-01
2.517520666122436523e+00 1.491613626480102539e+00 6.299217939376831055e-01 2.342175543308258057e-01 3.687575757503509521e-01
2.587188720703125000e+00 1.738192081451416016e+00 5.547192096710205078e-01 2.522554397583007812e-01 4.493676126003265381e-01
1.979412317276000977e+00 6.526422500610351562e-01 9.070943593978881836e-01 -6.858118176460266113e-01 1.559291481971740723e-01
1.474518418312072754e+00 2.151930630207061768e-01 6.362934112548828125e-01 -6.185998320579528809e-01 2.032416015863418579e-01
9.826860427856445312e-01 3.199966847896575928e-01 5.397956967353820801e-01 -7.967669367790222168e-01 4.583659768104553223e-01
8.127284646034240723e-01 2.727399170398712158e-01 3.164293169975280762e-01 -9.763902425765991211e-01 4.689659476280212402e-01
7.987822294235229492e-01 3.142274916172027588e-01 3.178461194038391113e-01 -9.352194070816040039e-01 4.592927396297454834e-01
8.857967853546142578e-01 2.155113369226455688e-01 5.800544023513793945e-01 -9.466570019721984863e-01 6.860716342926025391e-01
8.939632773399353027e-01 1.292711645364761353e-01 5.381643772125244141e-01 -1.005312919616699219e+00 6.799297928810119629e-01
7.902219295501708984e-01 2.394657731056213379e-01 4.112598598003387451e-01 -9.659612178802490234e-01 6.736490130424499512e-01
8.986859321594238281e-01 2.870662510395050049e-01 1.165902689099311829e-01 -1.196993708610534668e+00 4.761973917484283447e-01
9.159905910491943359e-01 9.189125150442123413e-02 -2.980831265449523926e-02 -6.911607384681701660e-01 9.385591745376586914e-01
1.892748951911926270e+00 9.060549139976501465e-01 -1.268311381340026855e+00 -2.303143739700317383e+00 8.800660371780395508e-01
1.602367639541625977e+00 1.190568327903747559e+00 -1.539784193038940430e+00 -2.909218549728393555e+00 8.678172826766967773e-01
1.619322657585144043e+00 1.258335351943969727e+00 -1.523714184761047363e+00 -2.820926189422607422e+00 8.789891004562377930e-01
1.743338584899902344e+00 1.500033617019653320e+00 -1.491683125495910645e+00 -1.905892014503479004e+00 1.588809251785278320e+00
2.139926671981811523e+00 1.374491572380065918e+00 -1.402754187583923340e+00 -2.379864454269409180e+00 1.236312627792358398e+00
1.704061031341552734e+00 1.208672881126403809e+00 -3.176747322082519531e+00 -1.688011884689331055e+00 9.145676493644714355e-01
9.923828840255737305e-01 1.880787849426269531e+00 -2.447798967361450195e+00 -1.424293875694274902e+00 1.197297573089599609e+00
8.897280097007751465e-01 2.047915220260620117e+00 -2.429443120956420898e+00 -1.290586948394775391e+00 1.005618095397949219e+00
1.328682422637939453e+00 1.817348718643188477e+00 -1.732673287391662598e+00 -6.577689051628112793e-01 3.722708821296691895e-01
1.275599837303161621e+00 2.126705408096313477e+00 -2.033340930938720703e+00 -5.760280489921569824e-01 7.990185618400573730e-01
9.010289907455444336e-01 1.765460729598999023e+00 -1.819988489151000977e+00 -9.240623116493225098e-01 7.893099784851074219e-01
2.857320010662078857e-03 1.446267008781433105e+00 -2.037624359130859375e+00 -7.507911920547485352e-01 3.209946155548095703e-01
3.422956913709640503e-02 1.011928558349609375e+00 -1.746111750602722168e+00 -7.408485412597656250e-01 1.715410202741622925e-01
1.430517584085464478e-01 1.024993658065795898e+00 -1.750021576881408691e+00 -7.269763946533203125e-01 2.679213285446166992e-01
5.879635214805603027e-01 5.045129060745239258e-01 -2.138815164566040039e+00 -9.484319090843200684e-01 7.405542135238647461e-01
5.766260623931884766e-01 7.026707530021667480e-01 -2.188919544219970703e+00 -1.076534390449523926e+00 6.364671587944030762e-01
4.859223067760467529e-01 4.217495024204254150e-01 -1.717596411705017090e+00 -1.920067816972732544e-01 2.439065575599670410e-01
4.931519925594329834e-01 4.153639674186706543e-01 -1.630559682846069336e+00 -4.089372158050537109e-01 4.690329730510711670e-01
5.645873546600341797e-01 4.068257510662078857e-01 -1.622915744781494141e+00 -5.688660144805908203e-01 5.317325592041015625e-01
1.732194781303405762e+00 2.117667049169540405e-01 5.785215497016906738e-01 6.864015012979507446e-02 9.585473537445068359e-01
1.657896518707275391e+00 2.359002642333507538e-02 5.567881464958190918e-01 1.499055773019790649e-01 1.071831107139587402e+00
2.011766672134399414e+00 2.841503918170928955e-01 2.567186951637268066e-01 3.247534334659576416e-01 6.657885313034057617e-01
2.339656591415405273e+00 5.944038033485412598e-01 3.360088169574737549e-01 3.720999062061309814e-01 5.099458098411560059e-01
2.115523099899291992e+00 4.912650883197784424e-01 1.696355789899826050e-01 1.276665776968002319e-01 4.296214580535888672e-01
2.522782325744628906e+00 6.768950819969177246e-01 4.979426041245460510e-02 -8.615386486053466797e-01 3.169377893209457397e-02
2.665883302688598633e+00 4.880811870098114014e-01 -1.460538059473037720e-01 -1.145180702209472656e+00 -2.959984242916107178e-01
1.833899259567260742e+00 -4.452385604381561279e-01 -1.747114658355712891e-01 1.954993754625320435e-01 4.646534323692321777e-01
1.595159173011779785e+00 7.580611109733581543e-01 6.244339346885681152e-01 8.823466300964355469e-01 7.881773710250854492e-01
1.721080541610717773e+00 9.849036931991577148e-01 -5.358061194419860840e-01 8.648610711097717285e-01 1.545854687690734863e+00
1.639165282249450684e+00 1.303448796272277832e+00 3.711501359939575195e-01 5.892025828361511230e-01 1.949692606925964355e+00
1.840864181518554688e+00 1.152747750282287598e+00 8.304374665021896362e-02 -1.341449096798896790e-04 2.074484109878540039e+00
8.079043030738830566e-01 1.030899405479431152e+00 -1.277026981115341187e-01 1.120309352874755859e+00 1.070030450820922852e+00
6.626647710800170898e-01 9.977559447288513184e-01 -9.227707237005233765e-02 1.071683049201965332e+00 9.962885379791259766e-01
7.656967043876647949e-01 3.900741636753082275e-01 2.259835898876190186e-01 1.135184526443481445e+00 1.435476899147033691e+00
7.152963876724243164e-01 8.441606760025024414e-01 -1.378851570188999176e-02 1.273546934127807617e+00 1.018932342529296875e+00
6.067870855331420898e-01 5.552274584770202637e-01 8.412402868270874023e-02 7.427051663398742676e-01 1.071155667304992676e+00
1.555613279342651367e+00 -6.954517215490341187e-02 -1.843794137239456177e-01 1.724436044692993164e+00 6.252677440643310547e-01
1.504520297050476074e+00 6.238583847880363464e-02 -1.177542686462402344e+00 4.499690532684326172e-01 2.550832331180572510e-01
8.884150385856628418e-01 2.422192245721817017e-01 -1.029458522796630859e+00 -2.719024121761322021e-01 2.401953488588333130e-01
1.239657998085021973e+00 5.716080963611602783e-02 -1.140511155128479004e+00 -6.254916191101074219e-01 6.639125347137451172e-01
1.223646879196166992e+00 2.514692842960357666e-01 -1.154704689979553223e+00 -7.310150265693664551e-01 7.396659851074218750e-01
1.523022055625915527e+00 1.006597757339477539e+00 -2.791660785675048828e+00 1.036879867315292358e-01 7.441046833992004395e-01
1.572506546974182129e+00 9.470045566558837891e-01 -2.865777730941772461e+00 1.263060122728347778e-01 8.722424507141113281e-01
1.541652202606201172e+00 1.010346889495849609e+00 -2.859402179718017578e+00 2.845836281776428223e-01 6.697536706924438477e-01
1.513040900230407715e+00 7.744370698928833008e-01 -2.802168846130371094e+00 -4.056563973426818848e-01 5.013439655303955078e-01
8.922429084777832031e-01 -8.813704550266265869e-02 -2.556416988372802734e+00 -8.685661554336547852e-01 3.184466958045959473e-01
6.769203543663024902e-01 -4.955450892448425293e-01 -1.747015714645385742e+00 -7.732689380645751953e-01 4.717471599578857422e-01
6.758750677108764648e-01 -5.045771598815917969e-01 -1.750111937522888184e+00 -7.577493786811828613e-01 4.812458157539367676e-01
1.027232170104980469e+00 8.739690780639648438e-01 -2.329638957977294922e+00 -5.962505340576171875e-01 2.186773568391799927e-01
2.074683904647827148e+00 2.512176930904388428e-01 -5.034090280532836914e-01 -7.784547209739685059e-01 1.324858516454696655e-01
2.177391052246093750e+00 3.528529405593872070e-01 -5.055094957351684570e-01 -4.452109634876251221e-01 3.346984088420867920e-02
2.050388336181640625e+00 1.410042792558670044e-01 -2.320346385240554810e-01 -1.629022210836410522e-01 2.190231978893280029e-01
2.130144357681274414e+00 -1.040628433227539062e+00 -1.533758878707885742e+00 2.478407323360443115e-01 -1.655876636505126953e-02
2.199834585189819336e+00 -1.122701644897460938e+00 -1.770473361015319824e+00 2.005359679460525513e-01 3.493094816803932190e-02
2.219242334365844727e+00 -1.021623969078063965e+00 -1.728652238845825195e+00 3.263367116451263428e-01 7.955418527126312256e-02
1.772415041923522949e+00 -3.018345832824707031e-01 -9.748612046241760254e-01 1.008679643273353577e-01 2.484699934720993042e-01
1.993015766143798828e+00 -2.006691843271255493e-01 -9.367100596427917480e-01 4.595186114311218262e-01 4.216321110725402832e-01
1.611387610435485840e+00 -9.628600440919399261e-03 -9.439154863357543945e-01 3.733255863189697266e-01 1.998971998691558838e-01
1.493739604949951172e+00 7.670957446098327637e-01 -8.323720693588256836e-01 -9.532144665718078613e-02 2.355851233005523682e-01
1.235769867897033691e+00 4.742847681045532227e-01 -1.681951045989990234e+00 3.715032339096069336e-01 1.832450367510318756e-02
1.011315941810607910e+00 8.036385178565979004e-01 -1.277965784072875977e+00 1.060492247343063354e-01 1.417880803346633911e-01
1.295909643173217773e+00 2.014981806278228760e-01 -1.127797126770019531e+00 2.585184872150421143e-01 -1.159316748380661011e-01
1.594138622283935547e+00 6.765074729919433594e-01 -9.291021823883056641e-01 -3.359973430633544922e-01 -1.974463611841201782e-01
1.691497564315795898e+00 6.741197109222412109e-01 -9.611181020736694336e-01 -3.653350174427032471e-01 -5.319146066904067993e-02
1.679565548896789551e+00 6.454578042030334473e-01 -1.278136610984802246e+00 -3.983114063739776611e-01 -2.004048824310302734e-01
1.606772661209106445e+00 1.061718463897705078e+00 -7.956525683403015137e-01 -2.895416021347045898e-01 -2.418893128633499146e-01
2.517602741718292236e-01 1.118411064147949219e+00 -2.838394403457641602e+00 -1.292964577674865723e+00 9.423609375953674316e-01
1.309896945953369141e+00 1.821887016296386719e+00 -2.114684104919433594e+00 -8.434634804725646973e-01 1.190997242927551270e+00
1.499014735221862793e+00 1.413374543190002441e+00 -2.145329475402832031e+00 -1.135492324829101562e+00 1.066745281219482422e+00
3.814315795898437500e-01 1.248547673225402832e+00 -1.479709625244140625e+00 -7.021520733833312988e-01 3.508027493953704834e-01
6.837885975837707520e-01 1.263219594955444336e+00 -1.689620733261108398e+00 -4.538995325565338135e-01 2.919571697711944580e-01
1.652772903442382812e+00 1.834464907646179199e+00 -1.756746411323547363e+00 -1.292806863784790039e+00 -3.791803419589996338e-01
1.823878169059753418e+00 7.977367639541625977e-01 -1.111841797828674316e+00 -2.798674345016479492e+00 7.143284678459167480e-01
1.145460486412048340e+00 5.396311283111572266e-01 -8.883490562438964844e-01 -1.984408020973205566e+00 4.012709856033325195e-01
1.169824004173278809e+00 5.801898241043090820e-01 -1.004408955574035645e+00 -1.911610007286071777e+00 3.860611915588378906e-01
1.170550704002380371e+00 7.010502219200134277e-01 -6.814833879470825195e-01 -1.356579780578613281e+00 1.468468904495239258e+00
1.114050030708312988e+00 4.269158840179443359e-01 -5.094888806343078613e-01 -1.049311995506286621e+00 2.087109327316284180e+00
1.442241072654724121e+00 5.968530178070068359e-01 -9.596126079559326172e-01 -1.779256582260131836e+00 1.863304376602172852e+00
1.491116285324096680e+00 8.958572149276733398e-01 -1.429171919822692871e+00 -1.488485455513000488e+00 2.020933151245117188e+00
7.248091697692871094e-01 1.138370633125305176e+00 4.078893065452575684e-01 -2.176707983016967773e+00 1.199328780174255371e+00
2.407883167266845703e+00 1.417799592018127441e+00 -3.603281974792480469e-01 -1.785077571868896484e+00 1.565937638282775879e+00
2.037525415420532227e+00 1.225955963134765625e+00 -1.901334524154663086e+00 -1.442710161209106445e+00 1.174447298049926758e+00
1.689675331115722656e+00 9.853078126907348633e-01 -1.775549292564392090e+00 -1.372226953506469727e+00 8.150725364685058594e-01
1.309774160385131836e+00 5.845170021057128906e-01 -1.396814703941345215e+00 3.924942389130592346e-02 -2.291823178529739380e-01
1.851489782333374023e+00 7.406056523323059082e-01 -6.735428571701049805e-01 8.557204008102416992e-01 -4.932834953069686890e-02
1.767852663993835449e+00 1.085683107376098633e+00 -8.485313653945922852e-01 7.246168255805969238e-01 -1.084068231284618378e-02
2.062966585159301758e+00 1.115400552749633789e+00 -8.463642597198486328e-01 6.486688256263732910e-01 1.821050792932510376e-02
2.758677005767822266e+00 1.378401279449462891e+00 -1.774127840995788574e+00 4.827924370765686035e-01 -2.719304859638214111e-01
2.556685924530029297e+00 1.006737828254699707e+00 -1.493723034858703613e+00 -1.431006789207458496e-01 -3.218212127685546875e-01
2.768763542175292969e+00 6.877353191375732422e-01 -2.322453737258911133e+00 5.771010518074035645e-01 -3.190707862377166748e-01
1.587726712226867676e+00 1.131103157997131348e+00 -2.047429561614990234e+00 2.815627753734588623e-01 -4.038876667618751526e-02
1.140486121177673340e+00 6.201567649841308594e-01 -1.526371121406555176e+00 1.061401516199111938e-02 6.753977388143539429e-02
1.093257188796997070e+00 6.446802020072937012e-01 -1.467674612998962402e+00 8.168966323137283325e-02 1.517323106527328491e-01
1.305848717689514160e+00 3.806228041648864746e-01 -5.656816363334655762e-01 1.334612965583801270e-01 1.004605963826179504e-01
1.339481353759765625e+00 4.612660408020019531e-01 -6.022371053695678711e-01 1.059185117483139038e-01 1.836391091346740723e-01
4.831283986568450928e-01 2.138981372117996216e-01 -1.522879123687744141e+00 -8.064602613449096680e-01 4.843998551368713379e-01
5.495396256446838379e-01 1.768381744623184204e-01 -1.426864147186279297e+00 -5.751267671585083008e-01 4.470712840557098389e-01
3.631514906883239746e-01 4.137082397937774658e-01 -1.414603352546691895e+00 -9.898821115493774414e-01 5.517112016677856445e-01
1.633906006813049316e+00 4.645278155803680420e-01 -2.523899555206298828e+00 -1.310367107391357422e+00 2.043664827942848206e-02
2.138341188430786133e+00 5.783448219299316406e-01 -2.429869890213012695e+00 -1.129482746124267578e+00 6.751675624400377274e-03
2.511580228805541992e+00 7.362534999847412109e-01 -1.359927058219909668e+00 -1.655677437782287598e+00 2.662845551967620850e-01
2.030060052871704102e+00 9.040482640266418457e-01 -1.400712132453918457e+00 -9.843395352363586426e-01 3.209378421306610107e-01
1.972496628761291504e+00 7.339566349983215332e-01 -1.700776457786560059e+00 -8.524069190025329590e-01 4.861583709716796875e-01
1.939906358718872070e+00 7.282701134681701660e-01 -1.176075696945190430e+00 -1.306025743484497070e+00 5.788572430610656738e-01
1.411080837249755859e+00 4.883218705654144287e-01 -1.014146447181701660e+00 -1.297278046607971191e+00 2.593807578086853027e-01
1.567264437675476074e+00 3.768658638000488281e-01 -1.082677602767944336e+00 -1.294509649276733398e+00 1.501835435628890991e-01
1.577285766601562500e+00 6.411986947059631348e-01 -1.403703093528747559e+00 -1.438451290130615234e+00 2.651259601116180420e-01
9.672969579696655273e-01 2.440140396356582642e-01 -1.336972475051879883e+00 -1.442582488059997559e+00 1.285944700241088867e+00
1.146092891693115234e+00 5.964838266372680664e-01 -1.461225390434265137e+00 -1.341198325157165527e+00 1.402054548263549805e+00
1.870524883270263672e+00 5.005298256874084473e-01 -1.094877958297729492e+00 -1.310892343521118164e+00 2.012754917144775391e+00
1.744849443435668945e+00 5.659656524658203125e-01 -1.081601619720458984e+00 -1.231829762458801270e+00 1.911845326423645020e+00
1.455706357955932617e+00 4.111809730529785156e-01 -1.249488472938537598e+00 -1.050634145736694336e+00 1.586100339889526367e+00
2.111722156405448914e-02 8.585060238838195801e-01 -3.631418049335479736e-01 -1.293061137199401855e+00 1.717849612236022949e+00
-6.030198931694030762e-01 1.208121299743652344e+00 3.456758558750152588e-01 -2.423401325941085815e-01 1.446813344955444336e+00
-6.011045575141906738e-01 1.178663611412048340e+00 2.134446799755096436e-02 -7.038102746009826660e-01 1.578159213066101074e+00
9.405871033668518066e-01 3.394248485565185547e-01 6.815775036811828613e-01 4.861308336257934570e-01 7.598648667335510254e-01
9.022663235664367676e-01 2.859505712985992432e-01 5.818540453910827637e-01 5.005104541778564453e-01 8.033846020698547363e-01
1.088119029998779297e+00 2.257718145847320557e-01 2.471712231636047363e-01 8.060382008552551270e-01 7.633439898490905762e-01
1.013175845146179199e+00 2.176628708839416504e-01 -2.772780060768127441e-01 9.814041256904602051e-01 7.318096756935119629e-01
1.092774152755737305e+00 1.106055378913879395e+00 -5.631437301635742188e-01 7.781136035919189453e-01 1.510117173194885254e+00
1.123124480247497559e+00 1.195090413093566895e+00 7.718943804502487183e-02 4.972827136516571045e-01 1.687572598457336426e+00
1.259066939353942871e+00 1.103597044944763184e+00 1.516451388597488403e-01 4.966751635074615479e-01 1.554940581321716309e+00
1.313863754272460938e+00 1.123766899108886719e+00 6.291496008634567261e-02 4.297875463962554932e-01 1.621895790100097656e+00
1.272809147834777832e+00 7.897444963455200195e-01 4.652880430221557617e-01 2.113481014966964722e-01 1.774757504463195801e+00
1.530022263526916504e+00 1.434929072856903076e-01 1.884332895278930664e-01 7.206118702888488770e-01 1.401113033294677734e+00
1.375932455062866211e+00 1.729970574378967285e-01 4.107248410582542419e-02 8.085012435913085938e-01 1.410982966423034668e+00
1.171027660369873047e+00 2.382095605134963989e-01 2.338739186525344849e-01 9.731861948966979980e-01 1.466422915458679199e+00
8.678574562072753906e-01 5.436889529228210449e-01 3.969996571540832520e-01 9.728286266326904297e-01 1.293256998062133789e+00
1.516260266304016113e+00 7.533944249153137207e-01 6.949971914291381836e-01 3.667438328266143799e-01 1.063211321830749512e+00
1.482273459434509277e+00 7.377151846885681152e-01 6.341332793235778809e-01 3.671146631240844727e-01 9.596602916717529297e-01
1.620225548744201660e+00 7.761197090148925781e-01 2.524207830429077148e-01 1.270574212074279785e+00 1.269009947776794434e+00
8.120056986808776855e-01 5.292494297027587891e-01 2.077958881855010986e-01 1.526546478271484375e-01 1.560504317283630371e+00
1.148457527160644531e+00 4.222547411918640137e-01 3.041996061801910400e-01 -5.974115803837776184e-02 1.501005887985229492e+00
1.227124571800231934e+00 4.478080272674560547e-01 3.776709139347076416e-01 -3.800118863582611084e-01 1.193246006965637207e+00
9.805285930633544922e-01 4.575845599174499512e-01 2.232540398836135864e-01 -6.130251884460449219e-01 1.324095249176025391e+00
1.000850200653076172e+00 4.652699828147888184e-01 2.193384766578674316e-01 -5.587972998619079590e-01 1.300176739692687988e+00
5.120022892951965332e-01 4.826866090297698975e-01 4.991941154003143311e-02 -6.516738235950469971e-02 1.258975148200988770e+00
1.000120520591735840e+00 6.712363660335540771e-02 2.159775495529174805e-01 7.210323810577392578e-01 7.949517369270324707e-01
9.964116215705871582e-01 1.969186067581176758e-01 -3.011221252381801605e-02 5.567775368690490723e-01 6.341481804847717285e-01
9.242089986801147461e-01 -6.412459909915924072e-02 -6.059061735868453979e-02 5.475634336471557617e-01 6.509031653404235840e-01
9.458439946174621582e-01 -4.917280748486518860e-02 -3.156604468822479248e-01 1.930721998214721680e-01 5.059211850166320801e-01
1.855648517608642578e+00 -6.764610409736633301e-01 4.044765532016754150e-01 -5.236096382141113281e-01 1.289737105369567871e+00
1.455700993537902832e+00 1.112422998994588852e-02 2.602719962596893311e-01 -2.930627465248107910e-01 1.739938020706176758e+00
8.264944553375244141e-01 -2.926003932952880859e-01 7.713459432125091553e-02 8.825483918190002441e-01 4.496705532073974609e-01
8.380555510520935059e-01 -3.027777969837188721e-01 9.716138988733291626e-02 8.634220361709594727e-01 4.381783604621887207e-01
8.729680776596069336e-01 -2.485222518444061279e-01 6.793319433927536011e-02 8.602833151817321777e-01 3.623171746730804443e-01
8.999212384223937988e-01 -2.473873049020767212e-01 -4.632783681154251099e-02 9.139888286590576172e-01 2.223045825958251953e-01
1.415528774261474609e+00 -5.314229130744934082e-01 -1.444199681282043457e-01 1.033892989158630371e+00 4.713080525398254395e-01
1.292665004730224609e+00 -1.966973990201950073e-01 1.785540953278541565e-02 1.146682024002075195e+00 5.084360837936401367e-01
1.520957469940185547e+00 -2.465122640132904053e-01 1.943147033452987671e-01 1.188030362129211426e+00 9.498682022094726562e-01
1.099830269813537598e+00 -1.491616070270538330e-01 1.793645620346069336e-01 1.549934864044189453e+00 9.347048997879028320e-01
1.153895139694213867e+00 -1.687336415052413940e-01 2.255762666463851929e-01 1.570072412490844727e+00 9.660791754722595215e-01
1.166363477706909180e+00 -2.027216553688049316e-01 2.607472836971282959e-01 1.657503604888916016e+00 9.590591192245483398e-01
1.176529884338378906e+00 -2.007855176925659180e-01 3.226155638694763184e-01 1.686620950698852539e+00 9.535356760025024414e-01
1.143496155738830566e+00 -1.801865547895431519e-01 4.016024172306060791e-01 1.488953113555908203e+00 1.037790775299072266e+00
1.245826840400695801e+00 1.587801456451416016e+00 -3.332914412021636963e-01 1.518739581108093262e+00 1.545050740242004395e+00
1.196226358413696289e+00 1.594491004943847656e+00 -3.027229905128479004e-01 1.560055017471313477e+00 1.538069963455200195e+00
1.280789494514465332e+00 1.558220744132995605e+00 -3.936895132064819336e-01 1.539874434471130371e+00 1.396946668624877930e+00
1.385048270225524902e+00 1.733117699623107910e+00 -3.815909624099731445e-01 1.446068048477172852e+00 1.311971545219421387e+00
1.456460595130920410e+00 1.357048749923706055e+00 1.410476677119731903e-02 1.280796051025390625e+00 1.319274544715881348e+00
1.490755677223205566e+00 1.375236153602600098e+00 1.584504172205924988e-02 1.323308229446411133e+00 1.372173905372619629e+00
1.293720364570617676e+00 1.612390041351318359e+00 6.594392657279968262e-02 1.295815706253051758e+00 5.670949220657348633e-01
1.456457257270812988e+00 1.287982225418090820e+00 1.987365633249282837e-02 1.133908390998840332e+00 7.749552130699157715e-01
8.636618256568908691e-01 -6.415734440088272095e-02 4.057492017745971680e-01 1.360725760459899902e+00 1.147090554237365723e+00
1.480507612228393555e+00 2.620338797569274902e-01 2.069053649902343750e-01 1.379264950752258301e+00 1.546551346778869629e+00
1.544487237930297852e+00 2.672174274921417236e-01 2.498079985380172729e-01 1.608853578567504883e+00 1.355922102928161621e+00
1.614356160163879395e+00 4.189337790012359619e-01 2.129627019166946411e-01 1.096952438354492188e+00 1.157361745834350586e+00
1.821665167808532715e+00 -5.489976406097412109e-01 3.947904407978057861e-01 4.484159648418426514e-01 1.069430470466613770e+00
1.986797690391540527e+00 -3.017545342445373535e-01 3.177393972873687744e-01 3.267049491405487061e-01 8.743323087692260742e-01
2.290123462677001953e+00 -4.262721240520477295e-01 -2.294535934925079346e-01 1.161295533180236816e+00 1.231450796127319336e+00
2.741047859191894531e+00 -5.023837089538574219e-01 1.318833470344543457e+00 5.682951211929321289e-01 1.752933144569396973e+00
2.920036554336547852e+00 4.410014487802982330e-03 4.792264997959136963e-01 -2.947046160697937012e-01 2.078629016876220703e+00
1.652754426002502441e+00 3.104581832885742188e-01 9.196354746818542480e-01 -7.325597405433654785e-01 1.211608767509460449e+00
2.230047225952148438e+00 1.685970574617385864e-01 1.630286574363708496e+00 -1.212048649787902832e+00 1.808169960975646973e+00
2.034364700317382812e+00 8.596009016036987305e-01 5.201254487037658691e-01 -3.641908466815948486e-01 1.865814447402954102e+00
1.997843265533447266e+00 7.937347888946533203e-01 8.188829421997070312e-01 -6.026520729064941406e-01 1.378171205520629883e+00
1.949194788932800293e+00 7.521884441375732422e-01 7.982041835784912109e-01 -3.954589366912841797e-01 1.562302827835083008e+00
2.131089687347412109e+00 9.185788631439208984e-01 1.140212416648864746e+00 -5.734593272209167480e-01 1.284774541854858398e+00
2.039981842041015625e+00 1.498084664344787598e+00 7.484284043312072754e-01 -1.500839591026306152e+00 4.745073616504669189e-01
1.644315838813781738e+00 9.109812378883361816e-01 3.262718617916107178e-01 -2.692261934280395508e-01 -1.523125320672988892e-01
1.597205877304077148e+00 9.472773075103759766e-01 4.267980754375457764e-01 -2.508351802825927734e-01 -1.474193930625915527e-01
1.666519165039062500e+00 1.011414527893066406e+00 4.882624447345733643e-01 -1.758482754230499268e-01 -1.861353963613510132e-01
1.319961786270141602e+00 1.079837203025817871e+00 6.742573976516723633e-01 5.607733726501464844e-01 8.498248457908630371e-01
-2.725413627922534943e-02 4.380572438240051270e-01 3.187509179115295410e-01 -6.948566436767578125e-01 6.185701489448547363e-01
-1.265128254890441895e-01 4.403746724128723145e-01 3.772422969341278076e-01 -7.551632523536682129e-01 6.125944852828979492e-01
-1.265128254890441895e-01 4.403746724128723145e-01 3.772422969341278076e-01 -7.551632523536682129e-01 6.125944852828979492e-01
-1.194369867444038391e-01 4.718621671199798584e-01 3.561350703239440918e-01 -7.359203696250915527e-01 5.899111628532409668e-01
-1.924338936805725098e-02 4.760095477104187012e-01 2.750687003135681152e-01 -6.960861682891845703e-01 5.512787699699401855e-01
-5.124730989336967468e-03 5.305460095405578613e-01 2.982797026634216309e-01 -7.010464072227478027e-01 5.755125880241394043e-01
1.001644060015678406e-01 4.476752281188964844e-01 3.595182299613952637e-01 -6.576303839683532715e-01 6.160182356834411621e-01
1.452657431364059448e-01 4.896811246871948242e-01 4.150317013263702393e-01 -6.676837205886840820e-01 5.887995958328247070e-01
5.642224550247192383e-01 9.701973199844360352e-01 7.578605413436889648e-01 -3.087852522730827332e-02 9.938041567802429199e-01
2.179957926273345947e-01 8.937841057777404785e-01 7.303593158721923828e-01 6.776022166013717651e-02 8.156592845916748047e-01
2.226397842168807983e-01 8.931090831756591797e-01 7.222748398780822754e-01 7.789046317338943481e-02 8.213101029396057129e-01
1.140351071953773499e-01 9.064477086067199707e-01 1.499914824962615967e-01 3.394891023635864258e-01 6.998909711837768555e-01
1.458826303482055664e+00 5.289552807807922363e-01 4.861891865730285645e-01 8.642711639404296875e-01 1.734339147806167603e-01
1.478793263435363770e+00 5.209945440292358398e-01 4.846837222576141357e-01 8.501055240631103516e-01 1.732550710439682007e-01
1.158310174942016602e+00 -1.392618119716644287e-01 8.008000850677490234e-01 3.519277870655059814e-01 3.329576551914215088e-01
1.224169135093688965e+00 -1.334071010351181030e-01 7.607483267784118652e-01 3.445937633514404297e-01 3.227642178535461426e-01
8.665106296539306641e-01 9.050821065902709961e-01 1.739260256290435791e-01 -1.669447302818298340e+00 5.863255858421325684e-01
1.451010942459106445e+00 1.291120946407318115e-01 -6.985540688037872314e-02 -3.400646746158599854e-01 1.225075960159301758e+00
7.618924975395202637e-01 6.447945237159729004e-01 9.134442359209060669e-02 -1.129885673522949219e+00 1.059414148330688477e+00
5.358203649520874023e-01 7.914378046989440918e-01 8.300855755805969238e-02 -1.420168995857238770e+00 1.746399641036987305e+00
3.924553394317626953e-01 6.634995341300964355e-01 -1.769256442785263062e-01 -7.933539152145385742e-01 1.197855353355407715e+00
3.734941780567169189e-01 5.570397973060607910e-01 -1.560973972082138062e-01 -8.340253233909606934e-01 1.281007170677185059e+00
7.220357060432434082e-01 4.191505610942840576e-01 4.715834856033325195e-01 -3.720538616180419922e-01 1.100455045700073242e+00
1.259123444557189941e+00 3.861653804779052734e-01 5.899316668510437012e-01 -2.037558108568191528e-01 1.713965833187103271e-01
1.090768933296203613e+00 5.450179576873779297e-01 5.531237721443176270e-01 2.210368812084197998e-01 4.288610816001892090e-02
7.665410041809082031e-01 7.589935064315795898e-01 6.292798519134521484e-01 6.950198113918304443e-02 6.901117563247680664e-01
9.236192107200622559e-01 7.286466956138610840e-01 6.409025192260742188e-01 1.676470637321472168e-01 9.063571691513061523e-01
9.197633266448974609e-01 6.463820934295654297e-01 6.331294775009155273e-01 2.507821321487426758e-01 9.451106190681457520e-01
1.722806930541992188e+00 7.969117164611816406e-01 1.284740805625915527e+00 7.078375220298767090e-01 7.618839740753173828e-01
1.036463499069213867e+00 4.821773469448089600e-01 4.612396061420440674e-01 7.263401746749877930e-01 1.009622335433959961e+00
1.027973055839538574e+00 7.161868214607238770e-01 5.999166965484619141e-01 2.095942646265029907e-01 1.236085176467895508e+00
5.930986404418945312e-01 6.405391097068786621e-01 2.381680160760879517e-01 -4.227906465530395508e-02 1.099232792854309082e+00
5.873501300811767578e-01 5.173580646514892578e-01 3.219060599803924561e-01 -2.362756729125976562e-01 1.204033136367797852e+00
6.387627124786376953e-01 7.039711475372314453e-01 7.417812943458557129e-01 -9.472575783729553223e-02 1.460735678672790527e+00
6.536048650741577148e-01 6.922841668128967285e-01 7.405205368995666504e-01 -5.541691184043884277e-02 1.545962691307067871e+00
5.942628979682922363e-01 9.779970645904541016e-01 7.269042134284973145e-01 -9.264092147350311279e-02 1.458984017372131348e+00
5.876525044441223145e-01 7.505969405174255371e-01 5.945223569869995117e-01 1.193608902394771576e-02 1.541388511657714844e+00
5.464039444923400879e-01 7.089142203330993652e-01 -1.141995564103126526e-02 -2.591007649898529053e-01 1.501761198043823242e+00
5.903217792510986328e-01 7.045691609382629395e-01 6.734646856784820557e-02 -1.181507110595703125e-01 1.370904684066772461e+00
6.059024333953857422e-01 8.001585602760314941e-01 5.065963789820671082e-02 -1.958490349352359772e-02 1.483015537261962891e+00
5.620066523551940918e-01 9.961867332458496094e-01 -4.521752707660198212e-03 3.215277194976806641e-01 1.313460469245910645e+00
7.967233657836914062e-01 1.112801432609558105e+00 1.001113533973693848e+00 5.733827352523803711e-01 1.463743686676025391e+00
1.884735941886901855e+00 5.606763958930969238e-01 4.382744729518890381e-01 -7.769274115562438965e-01 9.804629683494567871e-01
2.456885337829589844e+00 7.889834046363830566e-01 -1.146527886390686035e+00 -1.554227232933044434e+00 1.141546845436096191e+00
2.794341087341308594e+00 6.364350914955139160e-01 -1.282122254371643066e+00 -1.344072699546813965e+00 1.005154132843017578e+00
2.315093278884887695e+00 -2.501271106302738190e-02 -1.428629398345947266e+00 -1.180784106254577637e+00 2.849278748035430908e-01
2.042985439300537109e+00 2.810536324977874756e-01 -1.323810338973999023e+00 -1.207105159759521484e+00 4.578464627265930176e-01
7.395208626985549927e-02 1.233490467071533203e+00 -3.137752056121826172e+00 -6.559874415397644043e-01 1.444353163242340088e-01
-9.101387113332748413e-03 1.235248684883117676e+00 -3.065303325653076172e+00 -5.303158164024353027e-01 1.704113483428955078e-01
2.905541956424713135e-01 1.256754517555236816e+00 -2.583281040191650391e+00 -1.824889928102493286e-01 4.588712751865386963e-01
1.628394126892089844e+00 2.299109250307083130e-01 -8.445157408714294434e-01 -4.476424753665924072e-01 -2.462591826915740967e-01
1.742977142333984375e+00 -2.832067571580410004e-02 -2.681779488921165466e-02 -9.226863980293273926e-01 2.748211324214935303e-01
1.097842216491699219e+00 -4.080568999052047729e-02 -2.368199378252029419e-01 -4.212002158164978027e-01 7.749321460723876953e-01
1.142463684082031250e+00 -1.159183681011199951e-01 -2.996526062488555908e-01 -3.687657713890075684e-01 7.847198247909545898e-01
1.236424446105957031e+00 -5.796235427260398865e-02 -4.690943956375122070e-01 -5.905389189720153809e-01 5.904999375343322754e-01
1.416173458099365234e+00 3.990964889526367188e-01 -1.934130340814590454e-01 -1.558430075645446777e+00 2.880170047283172607e-01
5.135594308376312256e-02 8.442854285240173340e-01 -9.965105056762695312e-01 -1.229678392410278320e+00 3.769584000110626221e-01
3.093821406364440918e-01 9.606097340583801270e-01 -1.064008474349975586e+00 -1.567304134368896484e+00 2.044066786766052246e-01
3.033824265003204346e-01 9.632891416549682617e-01 -1.578610301017761230e+00 -1.231954813003540039e+00 7.168658822774887085e-02
1.059195160865783691e+00 7.522327899932861328e-01 -1.915872335433959961e+00 -1.166935205459594727e+00 4.325886964797973633e-01
1.141492843627929688e+00 3.346515893936157227e-01 -1.647781491279602051e+00 -3.622285127639770508e-01 6.938542127609252930e-01
1.133516669273376465e+00 4.340468347072601318e-01 -1.576690077781677246e+00 -5.503367185592651367e-01 2.394924014806747437e-01
1.068825125694274902e+00 2.396541684865951538e-01 -1.401381611824035645e+00 -2.705316543579101562e-01 5.469826236367225647e-02
1.372549891471862793e+00 5.720753669738769531e-01 -7.841730713844299316e-01 -1.151635289192199707e+00 3.960289061069488525e-01
1.341755509376525879e+00 5.570021867752075195e-01 -6.355831027030944824e-01 -1.268827915191650391e+00 1.587297320365905762e-01
1.380844473838806152e+00 3.637576103210449219e-01 -5.342872738838195801e-01 -8.033711314201354980e-01 2.613976001739501953e-01
1.117754220962524414e+00 2.182638645172119141e-01 -3.053742945194244385e-01 -8.825737833976745605e-01 2.518040537834167480e-01
3.693173825740814209e-01 2.492051124572753906e-01 -2.802394330501556396e-01 -1.025356650352478027e+00 6.576572656631469727e-01
-2.978469133377075195e-01 6.312654614448547363e-01 -2.702785432338714600e-01 -1.034089922904968262e+00 1.134193778038024902e+00
1.125956535339355469e+00 -1.706546843051910400e-01 -3.846984505653381348e-01 -1.800045371055603027e-01 6.416205763816833496e-01
7.104023694992065430e-01 -7.252223044633865356e-02 3.465371429920196533e-01 -1.072703152894973755e-01 3.771671056747436523e-01
8.015474081039428711e-01 -7.154583930969238281e-02 2.850218117237091064e-01 -9.559383615851402283e-03 4.193125069141387939e-01
7.376101613044738770e-01 7.999560795724391937e-03 3.820665478706359863e-01 1.619723737239837646e-01 4.917814135551452637e-01
8.183741569519042969e-01 1.285755634307861328e-01 3.187455236911773682e-01 -2.848592773079872131e-02 4.596079885959625244e-01
8.359372019767761230e-01 -2.786785550415515900e-02 -5.335770547389984131e-03 -1.871366947889328003e-01 5.724731683731079102e-01
7.993011474609375000e-01 -7.909424602985382080e-02 4.476767778396606445e-02 -4.547739624977111816e-01 6.698790788650512695e-01
1.282046079635620117e+00 -1.941212415695190430e-01 2.442185953259468079e-02 2.421002238988876343e-01 9.913303852081298828e-01
1.326468348503112793e+00 -3.050605952739715576e-02 -2.927751094102859497e-02 1.990654617547988892e-01 9.782082438468933105e-01
1.348828911781311035e+00 2.846431359648704529e-02 1.193083226680755615e-01 -2.566647827625274658e-01 7.792943716049194336e-01
1.133294582366943359e+00 -3.691831529140472412e-01 4.936361014842987061e-01 -1.633197665214538574e-01 9.442570209503173828e-01
1.591371417045593262e+00 -7.241672873497009277e-01 2.588126659393310547e-01 -2.420574575662612915e-01 9.144862294197082520e-01
1.353522181510925293e+00 -4.473803937435150146e-01 6.888551712036132812e-01 2.462964691221714020e-02 4.722453057765960693e-01
1.878034710884094238e+00 -3.096596002578735352e-01 1.619894057512283325e-01 1.732694357633590698e-01 5.283287763595581055e-01
1.882492661476135254e+00 -4.555161297321319580e-01 2.214775234460830688e-01 -3.431473672389984131e-02 1.805453747510910034e-01
1.903338670730590820e+00 -4.099837541580200195e-01 1.917337775230407715e-01 -2.371331490576267242e-02 1.799682825803756714e-01
1.911226153373718262e+00 -3.294366598129272461e-01 1.434254944324493408e-01 -1.410437282174825668e-02 3.007279038429260254e-01
1.952706813812255859e+00 -3.615216016769409180e-01 8.308193087577819824e-02 1.761615276336669922e-02 3.727246522903442383e-01
1.937016248703002930e+00 9.101811796426773071e-02 1.030206978321075439e-01 3.680895864963531494e-01 -1.626618802547454834e-01
1.954540848731994629e+00 -7.292157039046287537e-03 9.606601297855377197e-02 4.869918823242187500e-01 -1.664022058248519897e-01
2.396266222000122070e+00 3.761596977710723877e-01 -1.397191286087036133e-01 4.245626330375671387e-01 -1.397203505039215088e-01
2.057969570159912109e+00 5.624375343322753906e-01 -6.691086888313293457e-01 1.298944592475891113e+00 6.020117402076721191e-01
2.365062236785888672e+00 3.943489491939544678e-01 -1.142758011817932129e+00 1.400197982788085938e+00 1.005891561508178711e+00
1.747071862220764160e+00 -1.503429859876632690e-01 -2.196394950151443481e-01 1.073953151702880859e+00 5.532448291778564453e-01
1.616955995559692383e+00 -2.850914895534515381e-01 -5.403822660446166992e-01 1.271995782852172852e+00 8.091618865728378296e-02
1.379584670066833496e+00 -2.876944839954376221e-01 -3.558112382888793945e-01 1.260277390480041504e+00 9.043040126562118530e-02
8.612201809883117676e-01 1.732901781797409058e-01 -3.127616643905639648e-01 2.658279240131378174e-01 8.380621671676635742e-01
8.576726317405700684e-01 8.134549111127853394e-02 -2.806044518947601318e-01 4.028290510177612305e-01 8.576821088790893555e-01
8.627277016639709473e-01 3.159412741661071777e-02 -2.788407802581787109e-01 3.822287023067474365e-01 8.873555064201354980e-01
8.419337272644042969e-01 5.359978228807449341e-02 -2.483358234167098999e-01 3.079949319362640381e-01 9.425636529922485352e-01
8.445090055465698242e-01 5.782061070203781128e-02 -2.237655073404312134e-01 3.041281402111053467e-01 9.264370799064636230e-01
1.082288861274719238e+00 -2.120799198746681213e-02 -1.886545568704605103e-01 3.855095207691192627e-01 8.975543975830078125e-01
4.351494014263153076e-01 1.559999287128448486e-01 -5.168578773736953735e-02 3.642205297946929932e-01 2.157118618488311768e-01
3.659487664699554443e-01 1.710213124752044678e-01 -1.359986960887908936e-01 3.508395254611968994e-01 3.209642171859741211e-01
4.758331477642059326e-01 1.636206507682800293e-01 -2.168603390455245972e-01 3.007880449295043945e-01 3.017673492431640625e-01
3.649208545684814453e-01 2.292617559432983398e-01 -1.571381837129592896e-01 3.394920527935028076e-01 6.017830967903137207e-01
4.444790184497833252e-01 2.678166031837463379e-01 -1.730408370494842529e-01 3.711675703525543213e-01 5.098224282264709473e-01
7.276740670204162598e-01 2.058758139610290527e-01 1.085194498300552368e-01 5.517526865005493164e-01 7.912143468856811523e-01
1.393389344215393066e+00 2.761816382408142090e-01 -5.817108154296875000e-01 6.097763180732727051e-01 3.048447966575622559e-01
1.677300930023193359e+00 1.742322742938995361e-01 -8.514882326126098633e-01 7.513504624366760254e-01 8.749418854713439941e-01
1.615430831909179688e+00 7.383013516664505005e-02 -1.082322359085083008e+00 5.224899649620056152e-01 9.803547859191894531e-01
9.757850766181945801e-01 4.639717042446136475e-01 1.179494500160217285e+00 -7.311596274375915527e-01 1.127936124801635742e+00
6.249138116836547852e-01 2.058416008949279785e-01 3.766334950923919678e-01 -9.118606150150299072e-02 8.301249146461486816e-01
6.908974647521972656e-01 3.717328906059265137e-01 3.315270543098449707e-01 -8.047179132699966431e-02 8.017852902412414551e-01
8.690851926803588867e-01 2.683038413524627686e-01 2.627070248126983643e-01 -1.628707796335220337e-01 9.062711000442504883e-01
9.164835214614868164e-01 2.565264701843261719e-01 -5.508230254054069519e-02 3.109886050224304199e-01 8.780913949012756348e-01
8.790175318717956543e-01 1.479249894618988037e-01 -2.773614525794982910e-01 2.742684185504913330e-01 8.404906988143920898e-01
8.976904749870300293e-01 1.288504302501678467e-01 -2.727582454681396484e-01 5.518966317176818848e-01 8.743271827697753906e-01
-2.117597907781600952e-01 4.819377660751342773e-01 -4.837697744369506836e-01 -7.149182558059692383e-01 5.751253962516784668e-01
2.320167571306228638e-01 2.590118646621704102e-01 -4.682854115962982178e-01 -4.887603223323822021e-01 4.279731512069702148e-01
4.744602143764495850e-01 5.012601017951965332e-01 -7.227382063865661621e-01 -5.254313349723815918e-01 2.035970985889434814e-02
4.651806950569152832e-01 5.256435275077819824e-01 -7.237504720687866211e-01 -5.743779540061950684e-01 8.509906381368637085e-02
5.021005868911743164e-01 5.301188230514526367e-01 -7.723537087440490723e-01 -6.135475039482116699e-01 1.066516265273094177e-01
7.477522492408752441e-01 1.322683691978454590e-01 -4.885430037975311279e-01 -7.973334193229675293e-01 1.395753920078277588e-01
2.142884016036987305e+00 -3.936226069927215576e-01 -2.943370938301086426e-01 -6.691479682922363281e-01 5.651190280914306641e-01
2.954093217849731445e+00 -1.555003285408020020e+00 -1.100450515747070312e+00 1.018958926200866699e+00 -2.331573367118835449e-01
3.009191513061523438e+00 -1.577666163444519043e+00 -1.097036480903625488e+00 8.406329154968261719e-01 -1.067775115370750427e-01
2.952967882156372070e+00 -1.559947133064270020e+00 -1.043735623359680176e+00 1.133675694465637207e+00 -2.807628214359283447e-01
2.799914121627807617e+00 -1.614999055862426758e+00 -1.031506657600402832e+00 1.151746630668640137e+00 2.555229701101779938e-02
2.890521287918090820e+00 -1.632014274597167969e+00 -9.584450125694274902e-01 1.114291071891784668e+00 -4.000889882445335388e-02
2.852232456207275391e+00 -1.635371685028076172e+00 -9.654117822647094727e-01 1.108629584312438965e+00 7.504016160964965820e-02
2.740457773208618164e+00 -1.448096156120300293e+00 -1.014466524124145508e+00 1.357039690017700195e+00 3.177401050925254822e-02
2.572021007537841797e+00 -1.487265825271606445e+00 -6.509848237037658691e-01 1.211869835853576660e+00 2.325663119554519653e-01
3.036189794540405273e+00 -1.478785395622253418e+00 -2.396042495965957642e-01 1.080950021743774414e+00 1.399752795696258545e-01
2.610462665557861328e+00 -1.488213062286376953e+00 -3.897043764591217041e-01 9.482634663581848145e-01 2.837738692760467529e-01
3.087134122848510742e+00 -1.456915616989135742e+00 -5.822687745094299316e-01 4.648238420486450195e-01 5.917490124702453613e-01
2.916837692260742188e+00 -1.035460829734802246e+00 -1.103457212448120117e+00 4.313160777091979980e-01 1.476497203111648560e-01
2.115139722824096680e+00 -6.159557104110717773e-01 -8.426995873451232910e-01 1.171444952487945557e-01 1.806709468364715576e-01
2.099987983703613281e+00 -4.862869679927825928e-01 -7.503141760826110840e-01 3.697032332420349121e-01 1.957697421312332153e-01
2.065462112426757812e+00 -5.488254427909851074e-01 -8.110337853431701660e-01 3.928602337837219238e-01 2.302109301090240479e-01
1.304760336875915527e+00 1.378179937601089478e-01 -1.230040788650512695e-01 -4.763403534889221191e-01 -1.004351526498794556e-01
1.508993983268737793e+00 -1.255108416080474854e-01 -1.282250583171844482e-01 -2.644076049327850342e-01 2.939231991767883301e-01
1.491495728492736816e+00 -6.683401763439178467e-02 7.884023338556289673e-02 -5.652446746826171875e-01 -1.312605571001768112e-02
1.497203469276428223e+00 -1.990661211311817169e-02 -4.507186263799667358e-02 -4.142149984836578369e-01 3.080862946808338165e-02
9.135571718215942383e-01 4.714858829975128174e-01 -6.301818490028381348e-01 -1.151170372962951660e+00 -1.505303010344505310e-02
5.985303521156311035e-01 4.103602170944213867e-01 -8.031107783317565918e-01 -1.076746225357055664e+00 2.101035714149475098e-01
7.354936003684997559e-01 4.182490408420562744e-01 -8.566708564758300781e-01 -1.172958850860595703e+00 1.005946770310401917e-01
7.016685605049133301e-01 4.227680265903472900e-01 -8.932198286056518555e-01 -1.163461208343505859e+00 9.940754622220993042e-02
6.898002624511718750e-01 5.189021229743957520e-01 -8.842191100120544434e-01 -1.181606292724609375e+00 1.234377622604370117e-01
8.931041359901428223e-01 7.028676271438598633e-01 -1.085970759391784668e+00 -1.360124945640563965e+00 -1.013530045747756958e-02
1.043728232383728027e+00 9.637817740440368652e-01 -1.162927150726318359e+00 -1.631609678268432617e+00 3.403194546699523926e-01
1.272383332252502441e+00 4.883065819740295410e-01 -1.306782007217407227e+00 -1.315747618675231934e+00 5.136306881904602051e-01
1.366136550903320312e+00 1.915585845708847046e-01 -1.282036542892456055e+00 -1.373802304267883301e+00 1.206208691000938416e-01
1.387484669685363770e+00 2.817242741584777832e-01 -1.278678059577941895e+00 -1.397199630737304688e+00 1.696555465459823608e-01
1.644775390625000000e+00 6.412674188613891602e-01 -8.751609921455383301e-01 -1.110259413719177246e+00 -1.651774495840072632e-01
1.644432544708251953e+00 8.164923191070556641e-01 -9.472662806510925293e-01 -1.187249422073364258e+00 -1.844996213912963867e-01
1.955455183982849121e+00 1.119458556175231934e+00 -1.965647578239440918e+00 -2.520134449005126953e+00 -4.403338432312011719e-01
2.140540599822998047e+00 1.370561599731445312e+00 -2.187061071395874023e+00 -2.160042047500610352e+00 -4.797293543815612793e-01
5.853238105773925781e-01 1.333559006452560425e-01 -9.139394164085388184e-01 -8.578478097915649414e-01 7.161118388175964355e-01
5.335589051246643066e-01 3.316856324672698975e-01 -1.421816825866699219e+00 -9.283092617988586426e-01 7.401342988014221191e-01
5.786951780319213867e-01 4.165402650833129883e-01 -1.447113513946533203e+00 -8.787850737571716309e-01 8.095458745956420898e-01
-3.805071488022804260e-02 1.142244100570678711e+00 -6.356202065944671631e-02 -1.164166212081909180e+00 2.216562986373901367e+00
-3.324292600154876709e-01 2.039293766021728516e+00 7.054122686386108398e-01 -7.189804911613464355e-01 1.737896323204040527e+00
9.846935868263244629e-01 2.107193231582641602e+00 6.204333305358886719e-01 -1.164375424385070801e+00 1.396633505821228027e+00
9.793041348457336426e-01 2.061550140380859375e+00 5.792902708053588867e-01 -1.023680448532104492e+00 1.624514818191528320e+00
-9.959578514099121094e-02 1.366451382637023926e+00 3.747746646404266357e-01 -2.577465474605560303e-01 1.415996670722961426e+00
6.946145296096801758e-01 1.046589374542236328e+00 -1.179128527641296387e+00 -6.106099486351013184e-01 1.810277938842773438e+00
6.549696922302246094e-01 1.186020612716674805e+00 -1.176469445228576660e+00 -7.949349880218505859e-01 1.894940972328186035e+00
3.668123185634613037e-01 1.311206459999084473e+00 -9.198483228683471680e-01 -1.015375733375549316e+00 1.490662693977355957e+00
3.380753695964813232e-01 1.292120456695556641e+00 -9.171665310859680176e-01 -1.066659808158874512e+00 1.506149530410766602e+00
2.860704660415649414e-01 1.340765237808227539e+00 -9.482430219650268555e-01 -9.597375988960266113e-01 1.560196638107299805e+00
1.634436696767807007e-01 1.332533717155456543e+00 -7.742297649383544922e-01 -1.250456571578979492e+00 1.633838295936584473e+00
4.465790092945098877e-01 1.991957902908325195e+00 -4.658131003379821777e-01 -9.892426133155822754e-01 1.866471767425537109e+00
5.578905344009399414e-01 2.087761640548706055e+00 -3.962423503398895264e-01 -1.538472652435302734e+00 1.645998477935791016e+00
1.079464793205261230e+00 1.123052835464477539e+00 8.748541474342346191e-01 -1.060261726379394531e+00 1.437074899673461914e+00
1.451930284500122070e+00 1.248450160026550293e+00 6.747683882713317871e-01 -1.260256648063659668e+00 1.341039896011352539e+00
1.221029281616210938e+00 1.218447208404541016e+00 5.812197327613830566e-01 -1.350426316261291504e+00 1.383752107620239258e+00
1.288707017898559570e+00 1.265133500099182129e+00 7.467254996299743652e-01 -1.394204378128051758e+00 1.157931447029113770e+00
1.092508673667907715e+00 1.606310129165649414e+00 7.759675979614257812e-01 -1.401906013488769531e+00 1.020912289619445801e+00
1.038466572761535645e+00 1.440213680267333984e+00 8.658467531204223633e-01 -1.481465101242065430e+00 1.038705468177795410e+00
9.165098667144775391e-01 1.400138020515441895e+00 6.967790126800537109e-01 -1.588375210762023926e+00 6.744686961174011230e-01
9.166198968887329102e-01 1.422572731971740723e+00 7.084422111511230469e-01 -1.589834213256835938e+00 6.749913692474365234e-01
9.736247658729553223e-01 1.529529929161071777e+00 5.452753901481628418e-01 -1.376859784126281738e+00 5.379399061203002930e-01
9.813421964645385742e-01 1.493119359016418457e+00 5.365660190582275391e-01 -1.241880416870117188e+00 3.778105080127716064e-01
7.705443501472473145e-01 1.073679566383361816e+00 9.272605776786804199e-01 -1.170382261276245117e+00 1.015230059623718262e+00
7.657355666160583496e-01 1.122466921806335449e+00 8.819932341575622559e-01 -1.154899358749389648e+00 1.060457229614257812e+00
6.483343839645385742e-01 9.571121931076049805e-01 6.725067496299743652e-01 -1.537170767784118652e+00 1.028661251068115234e+00
7.415099740028381348e-01 5.939407944679260254e-01 3.737045824527740479e-01 -1.474545121192932129e+00 9.713531136512756348e-01
-4.456691741943359375e-01 1.249790549278259277e+00 7.844511866569519043e-01 -1.191530451178550720e-01 1.591349005699157715e+00
-9.998986721038818359e-01 1.275558829307556152e+00 1.087594628334045410e+00 5.318910479545593262e-01 1.821761608123779297e+00
-8.886425495147705078e-01 5.954954624176025391e-01 6.561104655265808105e-01 7.363557815551757812e-01 1.893868684768676758e+00
-1.232020139694213867e+00 8.740286827087402344e-01 7.082793712615966797e-01 4.396841228008270264e-01 1.867734313011169434e+00
-1.514706850051879883e+00 7.464879155158996582e-01 4.087242186069488525e-01 2.626953721046447754e-01 2.168190002441406250e+00
-1.565608620643615723e+00 6.808354854583740234e-01 4.799229800701141357e-01 2.327155023813247681e-01 2.236227750778198242e+00
-1.574057817459106445e+00 7.153566479682922363e-01 5.498869419097900391e-01 4.172509908676147461e-01 2.012688636779785156e+00
-1.773947834968566895e+00 1.081300020217895508e+00 3.816798925399780273e-01 3.432834148406982422e-01 1.927605509757995605e+00
-6.712973713874816895e-01 7.853561043739318848e-01 9.043946266174316406e-01 2.667235732078552246e-01 1.543118238449096680e+00
-9.172356724739074707e-01 8.779077529907226562e-01 8.641342520713806152e-01 1.700521856546401978e-01 1.380098700523376465e+00
-8.911877274513244629e-01 9.035792350769042969e-01 8.444247841835021973e-01 1.676861792802810669e-01 1.398252606391906738e+00
-9.174772500991821289e-01 9.152069687843322754e-01 8.311028480529785156e-01 2.043126672506332397e-01 1.383836507797241211e+00
-9.031081795692443848e-01 9.136189818382263184e-01 7.639328241348266602e-01 2.414710670709609985e-01 1.426437377929687500e+00
9.890422224998474121e-01 1.025093436241149902e+00 -6.601316928863525391e-01 5.622697621583938599e-02 1.824687123298645020e+00
1.034051656723022461e+00 1.336704134941101074e+00 -4.441325664520263672e-01 1.181390210986137390e-01 1.860505700111389160e+00
8.981396555900573730e-01 1.487454771995544434e+00 -3.103636205196380615e-01 1.214211285114288330e-01 1.820052027702331543e+00
8.272690176963806152e-01 1.253562927246093750e+00 -5.047257542610168457e-01 2.546173892915248871e-02 1.942001223564147949e+00
1.074473738670349121e+00 1.052244544029235840e+00 -8.390054106712341309e-01 1.696493178606033325e-01 2.065480947494506836e+00
7.120544314384460449e-01 8.151223659515380859e-01 5.929608270525932312e-02 1.859183248598128557e-04 1.298023581504821777e+00
4.743654131889343262e-01 7.926432490348815918e-01 7.166609913110733032e-02 2.635021507740020752e-01 1.443266391754150391e+00
5.225354433059692383e-01 8.188052177429199219e-01 1.946945786476135254e-01 2.197281643748283386e-02 1.440143704414367676e+00
2.564629912376403809e-01 5.051851272583007812e-01 3.746123015880584717e-01 7.915402948856353760e-02 1.070883274078369141e+00
4.474025368690490723e-01 9.213421493768692017e-02 -1.273800879716873169e-01 2.259729057550430298e-01 4.032751321792602539e-01
4.671567082405090332e-01 1.033149436116218567e-01 -7.993647456169128418e-02 2.854315042495727539e-01 3.582363426685333252e-01
2.386771142482757568e-01 9.954892098903656006e-02 1.034043356776237488e-02 -3.459428250789642334e-02 5.553814172744750977e-01
7.214021682739257812e-01 4.234128892421722412e-01 -1.262471526861190796e-01 4.229421317577362061e-01 5.110309720039367676e-01
7.708565592765808105e-01 1.927693039178848267e-01 -1.746543049812316895e-01 3.695916831493377686e-01 5.829300880432128906e-01
8.165475130081176758e-01 5.869527906179428101e-02 -2.482426613569259644e-01 4.987823367118835449e-01 5.576695799827575684e-01
7.026234269142150879e-01 1.308983284980058670e-02 -4.418567121028900146e-01 3.128435313701629639e-01 5.224334001541137695e-01
7.492234110832214355e-01 2.763985469937324524e-02 -4.411458671092987061e-01 3.399969339370727539e-01 5.104418992996215820e-01
1.199651002883911133e+00 1.595880538225173950e-01 -7.050886005163192749e-02 6.649488806724548340e-01 1.445245027542114258e+00
1.204778194427490234e+00 1.592504978179931641e-01 -6.363713741302490234e-02 6.644898653030395508e-01 1.440543174743652344e+00
1.243477582931518555e+00 1.686012297868728638e-01 -1.691482961177825928e-01 7.555207014083862305e-01 1.381800055503845215e+00
1.790741324424743652e+00 3.737695813179016113e-01 -2.837184667587280273e-01 1.901664018630981445e+00 1.336755275726318359e+00
1.811789751052856445e+00 -6.053550168871879578e-02 -3.308329582214355469e-01 1.946291089057922363e+00 1.174006342887878418e+00
1.755751490592956543e+00 7.034964561462402344e-01 -3.243216872215270996e-01 1.953197836875915527e+00 5.265446901321411133e-01
1.777261972427368164e+00 7.427989244461059570e-01 -3.607997298240661621e-01 1.780603051185607910e+00 6.075849533081054688e-01
1.678575515747070312e+00 7.786336541175842285e-01 -6.328772306442260742e-01 1.365894436836242676e+00 8.229609131813049316e-01
1.526770710945129395e+00 5.960118770599365234e-01 -5.288787484169006348e-01 5.728884935379028320e-01 1.426275849342346191e+00
2.368303537368774414e+00 1.457571983337402344e-01 -5.752542018890380859e-01 5.936049222946166992e-01 1.579583406448364258e+00
1.812285423278808594e+00 5.957038402557373047e-01 -2.900702953338623047e-01 2.961924076080322266e-01 1.901699423789978027e+00
1.634330391883850098e+00 7.182055115699768066e-01 5.528488010168075562e-02 5.454554408788681030e-02 1.732129931449890137e+00
1.072188973426818848e+00 7.990944981575012207e-01 1.936577409505844116e-01 -2.028714567422866821e-01 1.394619584083557129e+00
2.182372570037841797e+00 6.172944903373718262e-01 -1.353812776505947113e-02 8.742126822471618652e-02 9.910599589347839355e-01
2.192264795303344727e+00 5.106717348098754883e-01 -5.867047235369682312e-02 2.299886196851730347e-02 9.808280467987060547e-01
2.195826292037963867e+00 3.128042221069335938e-01 -3.495056033134460449e-01 -8.487983942031860352e-01 7.036893069744110107e-02
1.859504818916320801e+00 3.123475611209869385e-01 -6.270513534545898438e-01 -1.295281648635864258e+00 -2.379518151283264160e-01
1.884397745132446289e+00 3.881922960281372070e-01 -6.003052592277526855e-01 -1.344536542892456055e+00 -3.176839351654052734e-01
1.873477101325988770e+00 2.748975753784179688e-01 -6.755998134613037109e-01 -1.159427642822265625e+00 -3.732054829597473145e-01
1.795052051544189453e+00 3.123153746128082275e-01 -6.667679548263549805e-01 -1.145654559135437012e+00 -4.455392658710479736e-01
1.878159761428833008e+00 3.461270332336425781e-01 -6.200931668281555176e-01 -1.087731957435607910e+00 -4.884911477565765381e-01
1.681542992591857910e+00 2.444561123847961426e-01 -4.997350871562957764e-01 -1.250090241432189941e+00 -5.002181529998779297e-01
1.526301860809326172e+00 2.028400599956512451e-01 -3.220826089382171631e-01 -1.324374914169311523e+00 -5.403253436088562012e-01
1.616376638412475586e+00 2.177047729492187500e-01 -9.905629605054855347e-02 -1.361806392669677734e+00 -6.393749713897705078e-01
1.376791954040527344e+00 2.688452601432800293e-01 -5.018500983715057373e-02 -1.223946452140808105e+00 -3.952160775661468506e-01
1.027844429016113281e+00 3.689188659191131592e-01 -1.178175285458564758e-01 -1.196204781532287598e+00 -1.033320128917694092e-01
6.705428361892700195e-01 6.660808324813842773e-01 -7.536290287971496582e-01 -1.853996872901916504e+00 1.951063871383666992e-01
6.876264214515686035e-01 6.711869239807128906e-01 -7.498476505279541016e-01 -1.835897564888000488e+00 1.884900182485580444e-01
7.351729273796081543e-01 7.369012236595153809e-01 -6.579065918922424316e-01 -1.740459203720092773e+00 1.546664535999298096e-01
7.357322573661804199e-01 6.644170284271240234e-01 -6.535544991493225098e-01 -1.697538375854492188e+00 1.408675014972686768e-01
-4.789109528064727783e-01 7.316152453422546387e-01 -4.650156199932098389e-01 -9.942048788070678711e-01 9.855037927627563477e-01
-4.838308095932006836e-01 7.210222482681274414e-01 -4.682299792766571045e-01 -9.780978560447692871e-01 9.951878190040588379e-01
-5.644766688346862793e-01 7.289212942123413086e-01 -5.692483186721801758e-01 -9.878545403480529785e-01 8.348784446716308594e-01
-5.222735404968261719e-01 6.535441279411315918e-01 -2.396015822887420654e-01 -8.277006745338439941e-01 8.921138048171997070e-01
-5.418360829353332520e-01 6.795399785041809082e-01 -2.386265993118286133e-01 -8.905031681060791016e-01 8.846642971038818359e-01
-5.721523165702819824e-01 8.405865430831909180e-01 -3.847463130950927734e-01 -8.864688277244567871e-01 8.940343856811523438e-01
-6.457343101501464844e-01 8.401950597763061523e-01 -4.011350870132446289e-01 -9.062458276748657227e-01 8.663799166679382324e-01
-6.290835142135620117e-01 8.904722929000854492e-01 -2.709919512271881104e-01 -1.076534390449523926e+00 8.368607163429260254e-01
2.498779743909835815e-01 3.283495903015136719e-01 2.713208496570587158e-01 -8.668759465217590332e-01 7.178245186805725098e-01
-2.095759958028793335e-01 7.813319563865661621e-01 1.246626488864421844e-02 -1.237296104431152344e+00 1.202901959419250488e+00
-1.936793178319931030e-01 7.275149226188659668e-01 -2.346033602952957153e-02 -1.286460518836975098e+00 1.202854394912719727e+00
2.305946499109268188e-02 1.111712694168090820e+00 7.674483060836791992e-01 -3.872334361076354980e-01 1.412126302719116211e+00
-4.944674670696258545e-01 1.382134199142456055e+00 6.426054835319519043e-01 -2.214132696390151978e-01 1.297236442565917969e+00
-7.004495263099670410e-01 1.366781949996948242e+00 5.499030351638793945e-01 -2.535303235054016113e-01 1.464518308639526367e+00
-7.868508100509643555e-01 1.586318731307983398e+00 4.415909647941589355e-01 -3.518018722534179688e-01 1.696426630020141602e+00
-9.794994592666625977e-01 1.178615450859069824e+00 3.562447726726531982e-01 -1.003059148788452148e+00 1.325919747352600098e+00
-8.807725906372070312e-01 1.074921607971191406e+00 4.455128610134124756e-01 -8.609019517898559570e-01 1.459652781486511230e+00
-3.753668665885925293e-01 8.906515836715698242e-01 5.903217792510986328e-01 -1.242582798004150391e+00 1.390382409095764160e+00
-1.982891708612442017e-01 9.043462276458740234e-01 7.170447707176208496e-01 -1.050186634063720703e+00 1.288714408874511719e+00
9.059197306632995605e-01 2.102914333343505859e+00 -2.539887726306915283e-01 2.329204827547073364e-01 2.467572689056396484e+00
1.167189359664916992e+00 2.113551139831542969e+00 3.107383847236633301e-03 -1.461851783096790314e-02 2.736269474029541016e+00
1.056981682777404785e+00 1.952367186546325684e+00 1.534786522388458252e-01 1.170454472303390503e-01 2.800248384475708008e+00
1.133744120597839355e+00 1.878209590911865234e+00 1.729167699813842773e-01 5.140074491500854492e-01 2.652168273925781250e+00
7.781267166137695312e-01 1.463158249855041504e+00 2.981365025043487549e-01 -2.588278055191040039e-01 2.845584154129028320e+00
3.079899549484252930e-01 1.072607278823852539e+00 1.891959607601165771e-01 -1.220394849777221680e+00 2.198503017425537109e+00
1.202030897140502930e+00 7.893248796463012695e-01 -8.567660301923751831e-02 -1.468903720378875732e-01 1.545359373092651367e+00
1.619983434677124023e+00 1.002023577690124512e+00 -7.429476827383041382e-02 -2.552241384983062744e-01 1.508171796798706055e+00
2.704125404357910156e+00 -4.681570529937744141e-01 4.515602588653564453e-01 7.133317589759826660e-01 1.933076858520507812e+00
2.637080430984497070e+00 -4.351920187473297119e-01 3.249478936195373535e-01 6.840925812721252441e-01 2.002759456634521484e+00
2.003705024719238281e+00 -6.121818423271179199e-01 5.312021374702453613e-01 -3.863666951656341553e-01 1.772279143333435059e+00
1.803620934486389160e+00 -4.595651328563690186e-01 4.861937165260314941e-01 -4.342219233512878418e-01 1.991449117660522461e+00
2.738980770111083984e+00 -6.412531137466430664e-01 5.296661853790283203e-01 1.018660783767700195e+00 1.817124724388122559e+00
2.030030012130737305e+00 -2.518437504768371582e-01 1.141979321837425232e-01 -4.873545765876770020e-01 1.457171082496643066e+00
1.180300831794738770e+00 -6.499291956424713135e-02 5.227918624877929688e-01 -3.804195225238800049e-01 9.010052680969238281e-01
-9.137082844972610474e-02 -1.289734151214361191e-02 -4.803040623664855957e-01 -6.597249507904052734e-01 4.731472432613372803e-01
-1.928733289241790771e-01 1.402523815631866455e-01 -5.762775540351867676e-01 -7.333145141601562500e-01 5.238092541694641113e-01
-2.894471585750579834e-01 1.550170779228210449e-01 -4.034089148044586182e-01 -8.453940153121948242e-01 6.115372180938720703e-01
-6.795442849397659302e-02 6.254653632640838623e-02 -5.923851728439331055e-01 -6.730276346206665039e-01 4.083040654659271240e-01
1.218998339027166367e-02 2.648076787590980530e-02 -6.549763083457946777e-01 -6.403048634529113770e-01 4.161354303359985352e-01
9.785699658095836639e-03 2.111719176173210144e-02 -6.359752416610717773e-01 -6.142488121986389160e-01 4.223225414752960205e-01
-4.274252429604530334e-02 4.198680445551872253e-02 -6.436641812324523926e-01 -6.618751883506774902e-01 4.069735705852508545e-01
-4.949449002742767334e-02 3.578947484493255615e-02 -6.651662588119506836e-01 -6.908816695213317871e-01 3.867323696613311768e-01
-1.468229442834854126e-01 1.094521209597587585e-01 -8.128715157508850098e-01 -7.182225584983825684e-01 5.093432068824768066e-01
9.115716069936752319e-02 8.511045575141906738e-02 -7.619429826736450195e-01 -7.105402350425720215e-01 5.647004842758178711e-01
-2.571215033531188965e-01 1.464136540889739990e-01 -9.236634373664855957e-01 -9.067919850349426270e-01 6.881334781646728516e-01
-1.911808252334594727e-01 1.162193268537521362e-01 -8.395985960960388184e-01 -8.541764616966247559e-01 7.070135474205017090e-01
-1.458708494901657104e-01 1.694857031106948853e-01 -8.489595055580139160e-01 -8.654155135154724121e-01 6.519872546195983887e-01
-3.619530797004699707e-02 -5.508605763316154480e-02 -1.373737931251525879e+00 -8.780618309974670410e-01 5.013577342033386230e-01
-3.547896072268486023e-02 -4.315803945064544678e-02 -1.373570442199707031e+00 -8.604494929313659668e-01 4.979691803455352783e-01
5.096808820962905884e-02 1.546498239040374756e-01 -1.368728518486022949e+00 -1.238637089729309082e+00 9.631191492080688477e-01
1.271988153457641602e-01 -1.790473051369190216e-02 -1.247592687606811523e+00 -1.186545372009277344e+00 1.013547658920288086e+00
1.523946076631546021e-01 -1.817952841520309448e-02 -1.253326177597045898e+00 -1.199777245521545410e+00 9.957341551780700684e-01
1.912141293287277222e-01 1.496713757514953613e-01 -1.291988492012023926e+00 -1.241993904113769531e+00 1.015860676765441895e+00
1.635748296976089478e-01 2.862451672554016113e-01 -1.252142071723937988e+00 -1.241508722305297852e+00 8.747095465660095215e-01
-2.719176113605499268e-01 4.449435472488403320e-01 -1.093798279762268066e+00 -1.221680164337158203e+00 9.966386556625366211e-01
-2.755701839923858643e-01 4.431269764900207520e-01 -1.094411730766296387e+00 -1.237347602844238281e+00 9.964803457260131836e-01
3.568332791328430176e-01 -2.993482723832130432e-02 -2.902112722396850586e+00 -1.447946906089782715e+00 7.794089317321777344e-01
2.959799170494079590e-01 -7.451692223548889160e-02 -2.885341405868530273e+00 -1.388008475303649902e+00 8.123923540115356445e-01
2.529980242252349854e-01 4.426205158233642578e-01 -3.234999656677246094e+00 -1.098445057868957520e+00 5.989943742752075195e-01
4.499079287052154541e-02 3.949781358242034912e-01 -3.103367090225219727e+00 -1.247093319892883301e+00 6.545982360839843750e-01
2.208282798528671265e-02 5.466310977935791016e-01 -2.821762561798095703e+00 -1.107558727264404297e+00 5.238731503486633301e-01
8.384635299444198608e-02 2.441602349281311035e-01 -2.675281763076782227e+00 -1.047535300254821777e+00 5.212932825088500977e-01
5.685422420501708984e-01 2.035839319229125977e+00 -1.891621112823486328e+00 -3.577001988887786865e-01 -2.183590549975633621e-03
5.832211375236511230e-01 2.024493932723999023e+00 -1.885908961296081543e+00 -4.049592614173889160e-01 3.099101595580577850e-02
7.283039093017578125e-01 1.858651161193847656e+00 -1.890421867370605469e+00 -5.139661431312561035e-01 1.346665062010288239e-02
7.673240900039672852e-01 1.849238157272338867e+00 -2.000414609909057617e+00 -6.387359499931335449e-01 -1.096514891833066940e-02
8.374958634376525879e-01 1.841183543205261230e+00 -2.067767620086669922e+00 -6.633926033973693848e-01 -6.958299875259399414e-02
5.489791035652160645e-01 1.480323195457458496e+00 -1.750125765800476074e+00 -8.999810814857482910e-01 -6.355410069227218628e-02
2.808226346969604492e-01 1.022473812103271484e+00 -2.884404659271240234e+00 -1.138811111450195312e+00 1.043305873870849609e+00
1.085223630070686340e-02 1.053535699844360352e+00 -2.880086421966552734e+00 -1.284411787986755371e+00 7.998132109642028809e-01
2.754156291484832764e-01 4.253212809562683105e-01 -2.682829618453979492e+00 -1.743099212646484375e+00 1.145632624626159668e+00
-4.081057012081146240e-02 6.035918593406677246e-01 -2.486240386962890625e+00 -1.309801936149597168e+00 6.622356176376342773e-01
4.456786513328552246e-01 2.991601526737213135e-01 -1.681797027587890625e+00 -1.261579394340515137e+00 8.953697085380554199e-01
5.268868803977966309e-01 4.256141185760498047e-01 -1.697836399078369141e+00 -1.119765043258666992e+00 8.386203050613403320e-01
7.890763878822326660e-01 4.513568878173828125e-01 -1.568441271781921387e+00 -1.373996615409851074e+00 1.665459513664245605e+00
1.414600253105163574e+00 6.951552629470825195e-01 -1.285738229751586914e+00 -1.226870536804199219e+00 1.786544203758239746e+00
4.974273145198822021e-01 2.431027740240097046e-01 -2.776328563690185547e+00 -1.232908487319946289e+00 9.792466759681701660e-01
6.555652022361755371e-01 2.842667996883392334e-01 -2.939381122589111328e+00 -1.928339838981628418e+00 1.267433047294616699e+00
7.208356261253356934e-01 5.461933016777038574e-01 -3.746434211730957031e+00 -1.510390162467956543e+00 1.469542384147644043e+00
1.057963371276855469e+00 3.363726437091827393e-01 -3.599231958389282227e+00 -1.694266557693481445e+00 1.292365550994873047e+00
9.246968626976013184e-01 3.670766651630401611e-01 -3.730962514877319336e+00 -1.505657196044921875e+00 9.965079426765441895e-01
1.151817560195922852e+00 -5.096501708030700684e-01 -2.994934320449829102e+00 -1.433806538581848145e+00 9.196152091026306152e-01
1.303237915039062500e+00 -1.314884722232818604e-01 -2.716249227523803711e+00 -9.952943921089172363e-01 5.369123816490173340e-01
1.203334212303161621e+00 2.000106498599052429e-02 -2.618414163589477539e+00 -1.191669702529907227e+00 4.062704741954803467e-01
1.155102252960205078e+00 8.890521526336669922e-02 -2.549840450286865234e+00 -1.370600104331970215e+00 4.241725206375122070e-01
1.286046028137207031e+00 1.776542365550994873e-01 -2.628282546997070312e+00 -1.491196751594543457e+00 4.096705317497253418e-01
1.298619627952575684e+00 1.406678110361099243e-01 -2.570979595184326172e+00 -1.460774779319763184e+00 5.389706492424011230e-01
1.177138447761535645e+00 2.275240272283554077e-01 -1.609105229377746582e+00 -1.708671450614929199e+00 7.991135120391845703e-01
1.185490250587463379e+00 2.351088523864746094e-01 -1.621727943420410156e+00 -1.696277499198913574e+00 7.869747281074523926e-01
1.178223013877868652e+00 2.212616503238677979e-01 -1.614470481872558594e+00 -1.704072713851928711e+00 7.847625613212585449e-01
1.888302415609359741e-01 9.565349817276000977e-01 -7.437527179718017578e-02 -6.076492071151733398e-01 2.130239963531494141e+00
9.555815458297729492e-01 5.664714574813842773e-01 8.819405436515808105e-01 -3.840156495571136475e-01 2.349542617797851562e+00
2.151934385299682617e+00 8.426371216773986816e-01 1.452859282493591309e+00 2.775394171476364136e-02 2.489008903503417969e+00
2.154919624328613281e+00 8.494571447372436523e-01 1.459623098373413086e+00 4.170026630163192749e-03 2.497137784957885742e+00
2.364808797836303711e+00 5.743554234504699707e-01 1.353384733200073242e+00 2.893614768981933594e-01 2.733202457427978516e+00
1.130496621131896973e+00 1.250509977340698242e+00 1.711539745330810547e+00 -1.878951936960220337e-01 1.323157906532287598e+00
1.797638893127441406e+00 4.682999253273010254e-01 5.195330381393432617e-01 -8.621234297752380371e-01 1.090070128440856934e+00
2.032720565795898438e+00 -4.272884726524353027e-01 -3.669810593128204346e-01 -2.760266661643981934e-01 7.247210741043090820e-01
1.831227660179138184e+00 -1.054913401603698730e-01 -6.732880473136901855e-01 -3.332589566707611084e-01 7.101750373840332031e-01
1.607924461364746094e+00 -1.376194693148136139e-02 -1.091958403587341309e+00 -3.616310358047485352e-01 6.979273557662963867e-01
2.011429548263549805e+00 -7.061784714460372925e-02 -1.551090836524963379e+00 -2.412822991609573364e-01 2.285847961902618408e-01
1.484343767166137695e+00 1.456044763326644897e-01 -2.391755104064941406e+00 -5.394834876060485840e-01 6.615929007530212402e-01
8.762739300727844238e-01 1.249987125396728516e+00 -1.871105551719665527e+00 -1.270590066909790039e+00 7.705880999565124512e-01
9.519751071929931641e-01 8.730054497718811035e-01 -1.819100975990295410e+00 -1.378768205642700195e+00 4.471212029457092285e-01
9.215483069419860840e-01 8.279606103897094727e-01 -1.854059815406799316e+00 -1.393877744674682617e+00 4.104164838790893555e-01
1.015789389610290527e+00 1.086346864700317383e+00 -1.430511951446533203e+00 -1.180228233337402344e+00 1.084053218364715576e-01
9.805260300636291504e-01 1.156592965126037598e+00 -1.445262432098388672e+00 -1.084480881690979004e+00 1.801563054323196411e-01
1.001622438430786133e+00 1.256606578826904297e+00 -1.407550692558288574e+00 -6.944054365158081055e-01 4.903348684310913086e-01
1.029850006103515625e+00 4.626283645629882812e-01 -1.746898174285888672e+00 -1.453659832477569580e-01 1.314875930547714233e-01
9.759628176689147949e-01 4.454124271869659424e-01 -1.795858263969421387e+00 -1.355030834674835205e-01 1.857330091297626495e-02
4.865571260452270508e-01 9.937152862548828125e-01 -1.228286147117614746e+00 -8.970855474472045898e-01 -7.475747913122177124e-02
3.626515865325927734e-01 1.050952911376953125e+00 -1.211836814880371094e+00 -1.014238953590393066e+00 3.938829153776168823e-02
4.163511395454406738e-01 1.141325592994689941e+00 -1.089533925056457520e+00 -1.028535604476928711e+00 9.470492601394653320e-02
1.175371885299682617e+00 -3.600153625011444092e-01 -1.201933622360229492e+00 1.838442832231521606e-01 7.314380258321762085e-02
1.148310065269470215e+00 -4.118419289588928223e-01 -9.460380673408508301e-01 1.539172232151031494e-01 1.194302290678024292e-01
1.184241175651550293e+00 -5.479141473770141602e-01 -8.607184290885925293e-01 2.267697304487228394e-01 1.398835182189941406e-01
1.177498698234558105e+00 -4.793464541435241699e-01 -8.585267066955566406e-01 2.028234302997589111e-01 7.050915062427520752e-02
1.245479345321655273e+00 -7.772348523139953613e-01 -7.681017518043518066e-01 3.242711722850799561e-01 1.008815169334411621e-01
1.229805469512939453e+00 -7.890121340751647949e-01 -7.627602219581604004e-01 3.193443417549133301e-01 9.098181128501892090e-02
1.941530823707580566e+00 -1.121685981750488281e+00 -8.054265379905700684e-01 7.981742024421691895e-01 -7.942011207342147827e-02
1.944167256355285645e+00 -1.099579572677612305e+00 -7.779955863952636719e-01 8.836274147033691406e-01 -7.941076904535293579e-02
1.802098274230957031e+00 -1.049293160438537598e+00 -4.867880642414093018e-01 9.895759224891662598e-01 -2.925699576735496521e-02
2.041931867599487305e+00 -6.731317639350891113e-01 -4.756208881735801697e-02 5.543431043624877930e-01 -2.571245729923248291e-01
2.479609489440917969e+00 -5.203341245651245117e-01 -1.257071375846862793e+00 1.062996864318847656e+00 -1.642535999417304993e-02
2.147860765457153320e+00 5.141072273254394531e-01 -1.149039626121520996e+00 9.211738705635070801e-01 1.024736285209655762e+00
1.235869407653808594e+00 2.896042764186859131e-01 8.685083985328674316e-01 4.930180013179779053e-01 1.135804653167724609e+00
1.358099937438964844e+00 4.211891293525695801e-01 9.112598896026611328e-01 4.956461787223815918e-01 7.486521005630493164e-01
2.382350564002990723e-01 8.539209365844726562e-01 -3.688900768756866455e-01 -1.173613294959068298e-01 1.410000562667846680e+00
7.594661712646484375e-01 7.015324831008911133e-01 -6.379570960998535156e-01 1.953312009572982788e-01 1.214023828506469727e+00
7.384420037269592285e-01 6.298177838325500488e-01 -4.795804619789123535e-01 -2.073879092931747437e-01 1.089181065559387207e+00
6.898170709609985352e-01 6.187316179275512695e-01 -5.293636918067932129e-01 -9.299232810735702515e-02 1.211284160614013672e+00
6.137592196464538574e-01 6.196228265762329102e-01 -6.273568272590637207e-01 1.066243648529052734e-01 1.174882650375366211e+00
5.700867176055908203e-01 5.317414402961730957e-01 -7.695087194442749023e-01 -1.212943196296691895e-01 1.080755949020385742e+00
4.392723441123962402e-01 5.719898343086242676e-01 -1.876722425222396851e-01 3.314289748668670654e-01 1.044824242591857910e+00
4.400418698787689209e-01 4.839984178543090820e-01 -2.917786240577697754e-01 3.427906036376953125e-01 1.012417435646057129e+00
2.086472511291503906e-01 5.385919213294982910e-01 -3.908387720584869385e-01 3.274676501750946045e-01 9.632769823074340820e-01
2.579942047595977783e-01 2.476608157157897949e-01 -2.640603184700012207e-01 1.903450042009353638e-01 5.694220066070556641e-01
1.639539748430252075e-01 2.762968838214874268e-01 -1.692420542240142822e-01 -3.153432905673980713e-01 6.980040669441223145e-01
1.062274456024169922e+00 7.223407030105590820e-01 -1.043772935867309570e+00 -5.881858468055725098e-01 -4.417428374290466309e-02
7.189998626708984375e-01 4.708155989646911621e-01 -9.213563203811645508e-01 -4.765080213546752930e-01 -1.037133634090423584e-01
4.799804687500000000e-01 3.080273866653442383e-01 -3.545985221862792969e-01 -6.336849927902221680e-02 6.642759591341018677e-02
6.073018312454223633e-01 -1.283983420580625534e-02 -7.675893604755401611e-02 -1.294720321893692017e-01 6.147848367691040039e-01
7.080789208412170410e-01 -2.424822561442852020e-02 -1.582897827029228210e-02 -1.425460427999496460e-01 6.143210530281066895e-01
5.959638953208923340e-01 7.390663027763366699e-02 -2.117823809385299683e-01 -9.331502020359039307e-02 6.269134879112243652e-01
6.354233622550964355e-01 -2.368076145648956299e-02 -9.314952790737152100e-02 -2.766574919223785400e-01 5.355976819992065430e-01
3.384747207164764404e-01 -2.992573976516723633e-01 -4.376056194305419922e-01 -6.821664571762084961e-01 6.844842433929443359e-01
3.160260021686553955e-01 -3.057042956352233887e-01 -4.638383388519287109e-01 -6.684741377830505371e-01 6.918595433235168457e-01
3.050535023212432861e-01 -2.531713843345642090e-01 -3.750227689743041992e-01 -7.649132013320922852e-01 7.379535436630249023e-01
4.834404885768890381e-01 -4.615683555603027344e-01 -2.438644170761108398e-01 -8.526067137718200684e-01 1.091750502586364746e+00
3.485800325870513916e-01 -4.342653751373291016e-01 -2.126607149839401245e-01 -8.699163794517517090e-01 1.046524524688720703e+00
4.455578923225402832e-01 -4.966956377029418945e-02 -2.900648415088653564e-01 -1.054729342460632324e+00 1.092410564422607422e+00
4.420336186885833740e-01 -8.593907952308654785e-02 -2.670707404613494873e-01 -9.934557676315307617e-01 1.128129005432128906e+00
3.866933584213256836e-01 1.882034391164779663e-01 -1.450940407812595367e-02 -1.006173133850097656e+00 9.385595917701721191e-01
-4.518095254898071289e-01 7.735604047775268555e-01 1.168656051158905029e-01 -1.059708356857299805e+00 9.771568179130554199e-01
-5.366207361221313477e-01 7.496340274810791016e-01 1.796376407146453857e-01 -1.090624928474426270e+00 9.366970658302307129e-01
-5.816058516502380371e-01 8.488951921463012695e-01 1.499700546264648438e-01 -9.504336118698120117e-01 8.083065152168273926e-01
-1.880828738212585449e-01 7.861222624778747559e-01 3.535102680325508118e-02 -1.329871535301208496e+00 1.113717317581176758e+00
5.994356870651245117e-01 8.339262008666992188e-01 4.631665945053100586e-01 -1.023114562034606934e+00 1.011653780937194824e+00
5.854340791702270508e-01 8.121166825294494629e-01 4.927771091461181641e-01 -1.029256343841552734e+00 9.548831582069396973e-01
5.079544782638549805e-01 8.503354787826538086e-01 4.441861510276794434e-01 -9.931811690330505371e-01 9.891170263290405273e-01
5.471718311309814453e-01 4.845205843448638916e-01 1.356488168239593506e-01 -1.280403971672058105e+00 9.266136288642883301e-01
5.243946909904479980e-01 4.630568623542785645e-01 1.434785574674606323e-01 -1.280066967010498047e+00 9.507347941398620605e-01
5.718485713005065918e-01 5.445972681045532227e-01 1.784380972385406494e-01 -1.312900781631469727e+00 9.794116020202636719e-01
9.853063821792602539e-01 8.187704682350158691e-01 1.520916223526000977e-01 -1.324924230575561523e+00 1.210469603538513184e+00
1.012103781104087830e-01 1.607990741729736328e+00 -4.576175659894943237e-02 -9.457846283912658691e-01 1.618636369705200195e+00
-1.128870695829391479e-01 1.458532333374023438e+00 2.909815311431884766e-01 -8.129979372024536133e-01 1.544068455696105957e+00
5.683624744415283203e-02 1.301156401634216309e+00 2.252461761236190796e-01 -8.582938909530639648e-01 1.414226055145263672e+00
5.770348757505416870e-02 1.297154068946838379e+00 2.352042943239212036e-01 -8.418844938278198242e-01 1.395813941955566406e+00
3.151711821556091309e-02 8.181436061859130859e-01 1.306039690971374512e+00 -9.486660957336425781e-01 1.449222803115844727e+00
6.693706661462783813e-02 9.498081207275390625e-01 1.148264288902282715e+00 -7.142418026924133301e-01 1.333767771720886230e+00
2.852706611156463623e-01 9.788022637367248535e-01 1.123564124107360840e+00 -6.649105548858642578e-01 1.419892549514770508e+00
9.197613596916198730e-01 1.195158958435058594e+00 1.202224850654602051e+00 -6.101982593536376953e-01 1.237858772277832031e+00
1.300949454307556152e-01 8.453209400177001953e-01 8.354994654655456543e-01 -3.961777091026306152e-01 9.093146920204162598e-01
1.538126915693283081e-01 8.338728547096252441e-01 7.835960388183593750e-01 -5.005128979682922363e-01 8.407856225967407227e-01
1.538126915693283081e-01 8.338728547096252441e-01 7.835960388183593750e-01 -5.005128979682922363e-01 8.407856225967407227e-01
1.239863336086273193e-01 6.419823765754699707e-01 5.388307571411132812e-01 -6.845078468322753906e-01 7.451084852218627930e-01
1.170706376433372498e-01 7.044522166252136230e-01 5.387014746665954590e-01 -7.582744359970092773e-01 7.372524142265319824e-01
1.216724067926406860e-01 6.925936937332153320e-01 5.342749953269958496e-01 -7.390425801277160645e-01 7.497405409812927246e-01
-2.572045326232910156e-01 1.041283845901489258e+00 3.387485146522521973e-01 -9.884355664253234863e-01 1.034511685371398926e+00
-2.713534832000732422e-01 1.041750669479370117e+00 3.355540931224822998e-01 -9.057969450950622559e-01 9.578965306282043457e-01
4.398038685321807861e-01 7.205153107643127441e-01 7.959542870521545410e-01 -7.287778854370117188e-01 9.165295958518981934e-01
3.293742239475250244e-01 9.476553797721862793e-01 7.488219141960144043e-01 -6.667823791503906250e-01 8.836644887924194336e-01
2.372229695320129395e-01 1.410794138908386230e+00 6.754706501960754395e-01 -5.535038113594055176e-01 8.993030190467834473e-01
2.249315083026885986e-01 1.372091293334960938e+00 7.393075227737426758e-01 -5.423505306243896484e-01 8.615890145301818848e-01
2.116615027189254761e-01 1.510854482650756836e+00 7.120932340621948242e-01 -5.867550373077392578e-01 9.126686453819274902e-01
1.680332571268081665e-01 1.484791398048400879e+00 7.591943144798278809e-01 -5.738197565078735352e-01 9.062831401824951172e-01
1.582399606704711914e-01 1.462125658988952637e+00 7.454588413238525391e-01 -5.250929594039916992e-01 9.823306202888488770e-01
1.265455782413482666e-01 1.313709020614624023e+00 6.551176309585571289e-01 -5.768038630485534668e-01 1.059446573257446289e+00
1.077581644058227539e-01 1.020423173904418945e+00 4.669842422008514404e-01 -3.003300428390502930e-01 1.170129776000976562e+00
3.172315359115600586e-01 5.601884722709655762e-01 4.737911224365234375e-01 -3.196029663085937500e-01 1.032432198524475098e+00
3.894864767789840698e-02 4.242325723171234131e-01 3.513126969337463379e-01 -3.937541246414184570e-01 1.198679208755493164e+00
-4.098891913890838623e-01 1.700106382369995117e+00 3.418321013450622559e-01 -5.101853609085083008e-01 1.805094122886657715e+00
-7.345749139785766602e-01 1.836853981018066406e+00 6.445726156234741211e-01 -5.270292758941650391e-01 1.365301966667175293e+00
-7.242393493652343750e-01 1.840617656707763672e+00 6.459560990333557129e-01 -5.607816576957702637e-01 1.388267993927001953e+00
-2.422970980405807495e-01 1.713623523712158203e+00 6.025955080986022949e-01 -8.465288281440734863e-01 1.242406129837036133e+00
7.403533458709716797e-01 8.697817474603652954e-02 4.435358941555023193e-02 -1.944453865289688110e-01 9.819360971450805664e-01
7.579805850982666016e-01 2.320638746023178101e-01 -1.768199205398559570e-01 -6.071191430091857910e-01 9.074875712394714355e-01
3.048271536827087402e-01 2.620824575424194336e-01 -4.178667962551116943e-01 -7.003439068794250488e-01 5.360463261604309082e-01
2.730991244316101074e-01 3.659555017948150635e-01 -5.485178828239440918e-01 -7.000834941864013672e-01 5.226394534111022949e-01
2.355130165815353394e-01 2.611677348613739014e-01 -3.606202602386474609e-01 -7.042055726051330566e-01 5.298712849617004395e-01
2.408286184072494507e-01 2.323259264230728149e-01 -3.751638233661651611e-01 -7.627496123313903809e-01 4.430910050868988037e-01
2.621603906154632568e-01 1.621411442756652832e-01 -2.173441499471664429e-01 -4.698129296302795410e-01 4.161555469036102295e-01
1.806517481803894043e+00 -9.758713096380233765e-02 6.704496741294860840e-01 7.665886729955673218e-02 3.569924533367156982e-01
1.820694208145141602e+00 5.843622237443923950e-02 1.000163674354553223e+00 -9.712234139442443848e-02 3.172541558742523193e-01
1.721952319145202637e+00 -1.105794683098793030e-01 7.344317436218261719e-01 1.025466099381446838e-01 4.019566774368286133e-01
1.684974789619445801e+00 1.039700582623481750e-02 7.703068852424621582e-01 8.358693122863769531e-02 3.635831475257873535e-01
1.440974354743957520e+00 1.177877336740493774e-01 7.851140499114990234e-01 -2.216242104768753052e-01 2.533714175224304199e-01
1.222291111946105957e+00 -4.324906468391418457e-01 8.397068977355957031e-01 -2.038239836692810059e-01 7.036387920379638672e-01
1.393900871276855469e+00 1.053747236728668213e-01 9.968493580818176270e-01 -7.049338221549987793e-01 1.122079968452453613e+00
1.427143335342407227e+00 1.192822530865669250e-01 9.985995292663574219e-01 -7.448916435241699219e-01 1.014726996421813965e+00
1.682177901268005371e+00 1.379755735397338867e-01 1.296362519264221191e+00 -9.221829175949096680e-01 9.949802756309509277e-01
1.379939317703247070e+00 6.087881326675415039e-01 9.670473933219909668e-01 -1.316287875175476074e+00 9.947414994239807129e-01
1.397257328033447266e+00 5.600980520248413086e-01 9.180889129638671875e-01 -1.259422063827514648e+00 1.002785325050354004e+00
1.441162824630737305e+00 4.480432868003845215e-01 9.451902508735656738e-01 -8.309988379478454590e-01 9.906319975852966309e-01
1.694912791252136230e+00 -2.016468942165374756e-01 9.306547045707702637e-01 -8.070101588964462280e-02 1.612534284591674805e+00
2.338950634002685547e+00 -5.025367140769958496e-01 1.360988974571228027e+00 -3.831276893615722656e-01 1.890957236289978027e+00
2.437862873077392578e+00 -2.570485323667526245e-02 1.067744493484497070e+00 -8.046467602252960205e-02 2.331467866897583008e+00
9.026877880096435547e-01 1.132205724716186523e-01 8.118579983711242676e-01 -1.008004784584045410e+00 1.558452606201171875e+00
-3.599889576435089111e-01 7.924122810363769531e-01 1.227675914764404297e+00 -1.265912652015686035e+00 1.535523772239685059e+00
-7.866716012358665466e-03 9.838219881057739258e-01 1.051884055137634277e+00 -1.397244453430175781e+00 1.464742064476013184e+00
-3.443692252039909363e-02 4.709291756153106689e-01 1.571805119514465332e+00 -1.381772875785827637e+00 1.665474414825439453e+00
6.026883721351623535e-01 6.318827271461486816e-01 7.403694391250610352e-01 -1.140079975128173828e+00 1.226657986640930176e+00
6.691693663597106934e-01 7.264364361763000488e-01 6.375862360000610352e-01 -8.908155560493469238e-01 1.201132774353027344e+00
2.776671051979064941e-01 9.121811389923095703e-01 4.487273097038269043e-01 -1.333744049072265625e+00 1.305945634841918945e+00
7.186713814735412598e-01 9.153950214385986328e-01 6.507851481437683105e-01 -1.203228116035461426e+00 1.371559619903564453e+00
1.880890727043151855e-01 1.387113571166992188e+00 8.677360415458679199e-01 -8.297241330146789551e-01 1.702395915985107422e+00
2.150518000125885010e-01 1.162554025650024414e+00 -3.618865907192230225e-01 -1.304155945777893066e+00 1.465354442596435547e+00
6.404747962951660156e-01 5.995495319366455078e-01 -4.557975530624389648e-01 -2.967984974384307861e-01 1.187003612518310547e+00
6.593685150146484375e-01 5.095758438110351562e-01 -3.619706928730010986e-01 -1.984058022499084473e-01 1.283008575439453125e+00
6.595081686973571777e-01 6.996942758560180664e-01 -2.012973129749298096e-01 -1.765230894088745117e-01 1.405449986457824707e+00
1.428889870643615723e+00 3.270057439804077148e-01 -4.947783350944519043e-01 5.726948380470275879e-01 9.051643013954162598e-01
1.486255049705505371e+00 2.217571139335632324e-01 -9.019909501075744629e-01 9.376578330993652344e-01 8.004482984542846680e-01
1.689671039581298828e+00 5.510742664337158203e-01 -5.178976655006408691e-01 1.545435905456542969e+00 1.349390745162963867e+00
1.836110949516296387e+00 2.732473909854888916e-01 -6.634773015975952148e-01 1.093383789062500000e+00 1.552686572074890137e+00
1.755613088607788086e+00 2.193265706300735474e-01 -6.004781126976013184e-01 1.071424961090087891e+00 1.493945360183715820e+00
1.772665739059448242e+00 1.798382103443145752e-01 -3.989779353141784668e-01 1.773830294609069824e+00 1.707527518272399902e+00
1.774410247802734375e+00 1.984105110168457031e-01 -4.010553061962127686e-01 1.775166153907775879e+00 1.705155849456787109e+00
1.865836262702941895e+00 -8.297598361968994141e-02 -1.007954478263854980e+00 7.916724085807800293e-01 8.232670426368713379e-01
1.071147561073303223e+00 9.899386763572692871e-01 -4.206118732690811157e-02 6.115815043449401855e-01 2.039904117584228516e+00
6.907625794410705566e-01 7.104729413986206055e-01 8.520395755767822266e-01 3.406404554843902588e-01 1.037917137145996094e+00
6.903514862060546875e-01 7.612627744674682617e-01 8.368852734565734863e-01 3.551273643970489502e-01 1.058212518692016602e+00
5.761696696281433105e-01 9.640440344810485840e-01 8.812936544418334961e-01 1.093146875500679016e-01 1.219220399856567383e+00
3.170661032199859619e-01 7.063298225402832031e-01 6.275750994682312012e-01 -3.321014642715454102e-01 9.961090087890625000e-01
2.481683939695358276e-01 5.616915225982666016e-01 5.055899620056152344e-01 -3.693289458751678467e-01 1.225170731544494629e+00
3.362451791763305664e-01 7.955806851387023926e-01 8.104158043861389160e-01 -4.877804517745971680e-01 1.308708667755126953e+00
4.190398752689361572e-01 1.011641979217529297e+00 6.279045343399047852e-01 -2.178945839405059814e-01 1.349829435348510742e+00
3.980765938758850098e-01 1.022282719612121582e+00 5.833835601806640625e-01 -2.814623117446899414e-01 1.226016759872436523e+00
7.487296462059020996e-01 6.226460933685302734e-01 1.179253220558166504e+00 -6.773333549499511719e-01 1.060319542884826660e+00
3.204471170902252197e-01 3.573417663574218750e-01 9.974970221519470215e-01 -7.817022204399108887e-01 1.001493692398071289e+00
9.927504062652587891e-01 2.509803473949432373e-01 3.921841681003570557e-01 -1.177243232727050781e+00 1.298848986625671387e+00
9.643409848213195801e-01 1.906738430261611938e-01 4.010367393493652344e-01 -1.169332027435302734e+00 1.330504298210144043e+00
9.058287739753723145e-01 1.523108631372451782e-01 3.527020514011383057e-01 -1.217014074325561523e+00 1.325695633888244629e+00
9.008694291114807129e-01 1.706065386533737183e-01 5.125416517257690430e-01 -9.526343345642089844e-01 1.423841476440429688e+00
9.700855612754821777e-01 4.313010573387145996e-01 8.712239861488342285e-01 -1.432423710823059082e+00 1.379235863685607910e+00
8.444365262985229492e-01 4.965413808822631836e-01 6.161930561065673828e-01 -1.985996603965759277e+00 1.295426487922668457e+00
8.444365262985229492e-01 4.965413808822631836e-01 6.161930561065673828e-01 -1.985996603965759277e+00 1.295426487922668457e+00
7.646700739860534668e-01 7.327198982238769531e-01 6.702744364738464355e-01 -1.626484036445617676e+00 9.610153436660766602e-01
8.129600286483764648e-01 7.069152593612670898e-01 6.198661923408508301e-01 -1.627212643623352051e+00 1.052211761474609375e+00
7.219818830490112305e-01 7.691139578819274902e-01 6.377965807914733887e-01 -1.663157582283020020e+00 1.121114134788513184e+00
5.996986627578735352e-01 6.317131519317626953e-01 5.379678606986999512e-01 -1.716341614723205566e+00 1.427766323089599609e+00
-4.965546131134033203e-01 7.968868613243103027e-01 5.246596336364746094e-01 -1.192778587341308594e+00 1.636440992355346680e+00
-1.625140756368637085e-01 9.841541051864624023e-01 5.073089003562927246e-01 -1.169435501098632812e+00 1.200411081314086914e+00
4.147387444972991943e-01 3.425779938697814941e-01 9.289245009422302246e-01 -8.744035959243774414e-01 1.153969883918762207e+00
6.871595382690429688e-01 6.127015948295593262e-01 3.604371249675750732e-01 -6.063172221183776855e-01 1.274718046188354492e+00
5.189674496650695801e-01 7.208588123321533203e-01 6.255415678024291992e-01 -6.147775053977966309e-02 1.334248900413513184e+00
5.249586105346679688e-01 6.858806014060974121e-01 6.535816192626953125e-01 -7.908824086189270020e-02 1.326471090316772461e+00
2.297801077365875244e-01 1.384112715721130371e+00 1.101328849792480469e+00 -2.426846772432327271e-01 1.045684456825256348e+00
1.314290910959243774e-01 1.320369958877563477e+00 1.018725872039794922e+00 -2.499374002218246460e-01 1.153592944145202637e+00
1.292518675327301025e-01 1.350238561630249023e+00 1.047750473022460938e+00 -3.761970996856689453e-01 1.127475976943969727e+00
1.376437395811080933e-01 1.641522288322448730e+00 8.211131691932678223e-01 -2.562133073806762695e-01 1.356567382812500000e+00
1.798516064882278442e-01 1.552791953086853027e+00 9.900504350662231445e-01 -2.541031241416931152e-01 1.531917333602905273e+00
2.103764005005359650e-02 1.253104209899902344e+00 -2.959383651614189148e-02 3.246896862983703613e-01 1.986897230148315430e+00
5.700201541185379028e-02 1.266307950019836426e+00 1.420782227069139481e-02 2.897066473960876465e-01 1.972050666809082031e+00
3.015498518943786621e-01 1.194391369819641113e+00 3.707028925418853760e-01 -7.230603694915771484e-01 1.765525221824645996e+00
7.554807066917419434e-01 7.062868475914001465e-01 7.457146644592285156e-01 -1.402243614196777344e+00 1.996043205261230469e+00
1.008425116539001465e+00 3.105096220970153809e-01 1.832192838191986084e-01 -1.043355107307434082e+00 1.489733338356018066e+00
8.625618815422058105e-01 2.509365677833557129e-01 -4.296555370092391968e-02 -1.316046476364135742e+00 1.604686260223388672e+00
7.165631651878356934e-01 9.389794468879699707e-01 -4.752325415611267090e-01 -1.597475171089172363e+00 1.608052015304565430e+00
6.973404288291931152e-01 8.670572042465209961e-01 -3.979406654834747314e-01 -1.646265029907226562e+00 1.595528006553649902e+00
5.188166499137878418e-01 8.465890884399414062e-01 -7.341104149818420410e-01 -1.299041032791137695e+00 1.610622406005859375e+00
4.660176038742065430e-01 7.425234913825988770e-01 -6.219944357872009277e-01 -1.285051465034484863e+00 1.617577075958251953e+00
2.485464662313461304e-01 6.173405051231384277e-01 -5.665486454963684082e-01 -1.381322264671325684e+00 1.766844868659973145e+00
6.747276186943054199e-01 9.812066555023193359e-01 -1.600299589335918427e-02 -1.835534453392028809e+00 1.233632802963256836e+00
9.396596550941467285e-01 1.094748854637145996e+00 1.378968805074691772e-01 -1.745561480522155762e+00 1.027853012084960938e+00
1.001212716102600098e+00 1.347298860549926758e+00 4.287946224212646484e-01 -1.816427230834960938e+00 7.922430038452148438e-01
2.637247741222381592e-01 5.470628142356872559e-01 -4.803218543529510498e-01 -1.082556366920471191e+00 1.464933156967163086e+00
2.661543786525726318e-01 5.858693122863769531e-01 -4.168624579906463623e-01 -1.054706335067749023e+00 1.390810370445251465e+00
2.306572794914245605e-01 6.005770564079284668e-01 -4.575989246368408203e-01 -1.078055858612060547e+00 1.452104330062866211e+00
7.195969820022583008e-01 5.651828646659851074e-01 -7.261067628860473633e-01 -6.342304348945617676e-01 1.617355942726135254e+00
7.131331562995910645e-01 5.743294954299926758e-01 -7.371937036514282227e-01 -6.370304226875305176e-01 1.591767907142639160e+00
7.270327806472778320e-01 5.801991820335388184e-01 -7.209616899490356445e-01 -5.358102321624755859e-01 1.611750006675720215e+00
2.109673172235488892e-01 5.559324622154235840e-01 -8.632674217224121094e-01 -9.800447225570678711e-01 1.127340435981750488e+00
8.678696304559707642e-02 7.810024023056030273e-01 7.260531187057495117e-01 -4.182814657688140869e-01 8.230249285697937012e-01
1.964344233274459839e-01 7.243509888648986816e-01 6.411796212196350098e-01 -3.990978598594665527e-01 8.307927250862121582e-01
1.024006485939025879e+00 5.526075363159179688e-01 7.196209430694580078e-01 7.637588307261466980e-03 1.112593770027160645e+00
1.961636185646057129e+00 2.891309261322021484e-01 6.424550712108612061e-02 5.118926167488098145e-01 1.409535765647888184e+00
2.071329593658447266e+00 4.018553197383880615e-01 1.813763566315174103e-02 6.009529232978820801e-01 1.432130575180053711e+00
1.905154585838317871e+00 2.531452476978302002e-01 5.089902877807617188e-01 1.147194743156433105e+00 1.016507029533386230e+00
1.794348478317260742e+00 5.461569502949714661e-02 4.837044775485992432e-01 1.062040090560913086e+00 7.785409688949584961e-01
1.744184017181396484e+00 6.550996005535125732e-02 4.723005294799804688e-01 1.008472442626953125e+00 7.669435143470764160e-01
1.957132697105407715e+00 -3.185760676860809326e-01 3.769916296005249023e-02 1.906066834926605225e-01 1.633570909500122070e+00
1.948695778846740723e+00 -3.149228394031524658e-01 2.243129163980484009e-02 2.013048082590103149e-01 1.646412968635559082e+00
1.098513126373291016e+00 7.649144530296325684e-01 6.432332992553710938e-01 8.296999931335449219e-01 1.678238630294799805e+00
8.924859166145324707e-01 1.162218570709228516e+00 5.795344114303588867e-01 8.516740798950195312e-01 1.552053928375244141e+00
7.931054830551147461e-01 1.118685007095336914e+00 5.914614796638488770e-01 8.219904303550720215e-01 1.351112246513366699e+00
-2.904510498046875000e-02 1.087021350860595703e+00 2.964538931846618652e-01 3.919653892517089844e-01 1.338158488273620605e+00
2.964669093489646912e-02 1.023586630821228027e+00 2.707319557666778564e-01 3.387727141380310059e-01 1.337285161018371582e+00
1.523735284805297852e+00 3.716529533267021179e-02 6.011257171630859375e-01 6.796158552169799805e-01 1.618248820304870605e+00
4.760777950286865234e-01 2.984191775321960449e-01 4.873868227005004883e-01 -8.122079968452453613e-01 1.834703087806701660e+00
4.543673694133758545e-01 2.322448641061782837e-01 5.500889420509338379e-01 -6.639407277107238770e-01 1.836953759193420410e+00
3.523566424846649170e-01 4.283313751220703125e-01 2.730683684349060059e-01 -6.337648630142211914e-01 1.702783107757568359e+00
1.546108573675155640e-01 7.969349026679992676e-01 9.064166992902755737e-02 3.191755414009094238e-01 8.741853237152099609e-01
-2.230730652809143066e-01 1.226295113563537598e+00 1.580217331647872925e-01 -4.947100281715393066e-01 1.737125873565673828e+00
-2.548662722110748291e-01 1.290756225585937500e+00 3.007733523845672607e-01 -1.812941581010818481e-01 1.439735412597656250e+00
2.505591213703155518e-01 8.016879558563232422e-01 -2.081798315048217773e-01 -3.450305759906768799e-01 1.479290008544921875e+00
2.493432313203811646e-01 7.693529129028320312e-01 -2.000509500503540039e-01 -3.221756815910339355e-01 1.524088740348815918e+00
1.896325945854187012e-01 8.499920964241027832e-01 -7.558566331863403320e-01 -7.761173248291015625e-01 1.128492951393127441e+00
2.470682263374328613e-01 8.126117587089538574e-01 -7.898904681205749512e-01 -7.425795197486877441e-01 1.181138396263122559e+00
2.057984769344329834e-01 7.998754382133483887e-01 -9.656251668930053711e-01 -8.968983888626098633e-01 1.014725327491760254e+00
1.060202240943908691e+00 1.521805524826049805e+00 -1.865265607833862305e+00 -4.251084327697753906e-01 7.421519756317138672e-01
1.430808305740356445e+00 1.206905007362365723e+00 -1.715498328208923340e+00 -1.120633244514465332e+00 9.699777960777282715e-01
1.410176873207092285e+00 1.283644676208496094e+00 -1.581749200820922852e+00 -1.081405162811279297e+00 1.038364171981811523e+00
1.694440484046936035e+00 1.565324068069458008e+00 -2.801622390747070312e+00 -1.203579068183898926e+00 1.669502496719360352e+00
2.315332174301147461e+00 1.210799217224121094e+00 -3.400184392929077148e+00 -1.273739635944366455e-01 1.041244626045227051e+00
2.891741752624511719e+00 1.102971553802490234e+00 -2.864691257476806641e+00 2.322570830583572388e-01 1.009036302566528320e+00
2.911796569824218750e+00 1.117075085639953613e+00 -2.854321002960205078e+00 1.883769482374191284e-01 9.823712706565856934e-01
1.765697240829467773e+00 1.910773992538452148e+00 -2.778934240341186523e+00 -1.136384248733520508e+00 9.453937411308288574e-01
2.157539606094360352e+00 1.709314465522766113e+00 -2.697825670242309570e+00 -1.154270529747009277e+00 8.224126100540161133e-01
2.497899770736694336e+00 1.015074133872985840e+00 -2.506766796112060547e+00 -6.530606150627136230e-01 1.001898646354675293e+00
2.181880474090576172e+00 8.437863588333129883e-01 -2.295348167419433594e+00 -1.310519427061080933e-01 6.816148161888122559e-01
1.862857460975646973e+00 9.461870193481445312e-01 -2.514200925827026367e+00 -4.967947304248809814e-01 -2.412449121475219727e-01
1.686089754104614258e+00 6.586862802505493164e-01 -2.357773780822753906e+00 -2.146781235933303833e-01 -1.261078268289566040e-01
2.261210680007934570e+00 7.433489561080932617e-01 -1.503080487251281738e+00 2.613620758056640625e-01 -9.926339238882064819e-02
2.029407024383544922e+00 5.426698327064514160e-01 -2.074577331542968750e+00 2.700130939483642578e-01 -2.464461773633956909e-01
1.342851638793945312e+00 4.943844377994537354e-01 -9.884079694747924805e-01 2.180719673633575439e-01 5.795597285032272339e-02
1.455817103385925293e+00 6.695631146430969238e-01 -1.014262199401855469e+00 1.925016492605209351e-01 -9.276002645492553711e-02
1.470349073410034180e+00 7.060027718544006348e-01 -1.034113526344299316e+00 1.967093199491500854e-01 6.104061380028724670e-02
1.632001996040344238e+00 7.032861113548278809e-01 -1.021037817001342773e+00 6.611452102661132812e-01 -1.280809640884399414e-01
1.435315251350402832e+00 8.527612090110778809e-01 -8.377251625061035156e-01 5.667331814765930176e-01 -8.309508860111236572e-02
1.640503764152526855e+00 1.593015044927597046e-01 -5.375994443893432617e-01 3.735719025135040283e-01 1.547282040119171143e-01
1.460270643234252930e+00 6.907010078430175781e-02 1.013443991541862488e-01 4.193747043609619141e-01 3.601711094379425049e-01
1.133046627044677734e+00 8.393402695655822754e-01 -2.493350356817245483e-01 9.619539380073547363e-01 9.310060143470764160e-01
1.018333315849304199e+00 1.015187978744506836e+00 -2.758838534355163574e-01 1.116339802742004395e+00 1.049475193023681641e+00
1.192524790763854980e+00 1.160321712493896484e+00 -1.745127700269222260e-02 1.534594535827636719e+00 9.629238843917846680e-01
2.062991142272949219e+00 6.571102142333984375e-01 -4.430083036422729492e-01 6.358322501182556152e-01 1.041153222322463989e-01
1.753128290176391602e+00 7.435319423675537109e-01 -3.124396204948425293e-01 7.427154779434204102e-01 3.121588826179504395e-01
1.490821123123168945e+00 4.115132093429565430e-01 -7.225196957588195801e-01 1.037624597549438477e+00 5.042613148689270020e-01
1.439736604690551758e+00 -6.287083029747009277e-02 -3.595761023461818695e-03 1.544454932212829590e+00 4.180492460727691650e-01
1.965608954429626465e+00 8.493745326995849609e-02 -1.063107997179031372e-01 6.986298561096191406e-01 5.477682352066040039e-01
1.885501265525817871e+00 5.074752867221832275e-02 -3.075640201568603516e-01 4.286417961120605469e-01 7.790483236312866211e-01
1.655479192733764648e+00 8.477468788623809814e-02 -3.814281225204467773e-01 4.008663296699523926e-01 6.214606165885925293e-01
2.439630985260009766e+00 5.259937644004821777e-01 -1.129063889384269714e-01 1.459477469325065613e-02 1.027172446250915527e+00
2.513495206832885742e+00 8.298399448394775391e-01 4.009062349796295166e-01 -1.932723820209503174e-02 1.095075249671936035e+00
2.485020399093627930e+00 1.224965214729309082e+00 -2.336645126342773438e-01 -5.416540503501892090e-01 8.366270661354064941e-01
1.672782063484191895e+00 1.168370842933654785e+00 7.352098226547241211e-01 -2.228486984968185425e-01 6.319366097450256348e-01
1.646140336990356445e+00 -1.224985644221305847e-01 -7.658372819423675537e-02 7.554833292961120605e-01 7.848486304283142090e-01
1.732380151748657227e+00 -1.000058352947235107e-01 -4.493844509124755859e-01 1.185428380966186523e+00 7.817828655242919922e-01
1.798777461051940918e+00 -3.021989166736602783e-01 -6.176916360855102539e-01 1.180570125579833984e+00 6.736691594123840332e-01
1.913958668708801270e+00 -3.112755715847015381e-01 -4.997326433658599854e-01 7.308476567268371582e-01 3.207285702228546143e-01
1.797750234603881836e+00 -3.408734872937202454e-02 -4.287878572940826416e-01 1.305080175399780273e+00 2.548669278621673584e-01
1.812291979789733887e+00 9.290218949317932129e-01 3.844258785247802734e-01 8.009068965911865234e-01 5.231643915176391602e-01
1.780097246170043945e+00 9.131383299827575684e-01 5.568616986274719238e-01 8.235343098640441895e-01 2.183131128549575806e-01
1.782777547836303711e+00 9.273590445518493652e-01 5.534999370574951172e-01 8.155822753906250000e-01 2.237093299627304077e-01
1.970407009124755859e+00 1.142179846763610840e+00 7.570313811302185059e-01 4.831289649009704590e-01 1.360970288515090942e-01
1.973453879356384277e+00 1.133792519569396973e+00 8.154625296592712402e-01 4.521594941616058350e-01 1.317753493785858154e-01
1.962776780128479004e+00 1.131690382957458496e+00 8.161283731460571289e-01 4.698671698570251465e-01 8.734028786420822144e-02
2.632228136062622070e+00 4.048218429088592529e-01 1.146746039390563965e+00 1.126326560974121094e+00 2.605427801609039307e-01
2.017106533050537109e+00 8.573553562164306641e-01 -7.232145071029663086e-01 -4.235898554325103760e-01 -4.084089100360870361e-01
1.948248863220214844e+00 9.222217202186584473e-01 -7.201777696609497070e-01 -4.309241771697998047e-01 -3.079998195171356201e-01
1.949053287506103516e+00 9.247463345527648926e-01 -7.323127388954162598e-01 -4.402696788311004639e-01 -2.968565821647644043e-01
1.711931467056274414e+00 2.618900686502456665e-02 -2.357046753168106079e-01 1.432997822761535645e+00 2.639070618897676468e-03
2.039218425750732422e+00 2.016228288412094116e-01 -5.246527791023254395e-01 1.196286082267761230e+00 5.697957873344421387e-01
1.942021727561950684e+00 -1.321813836693763733e-02 1.383736729621887207e-01 1.522507548332214355e+00 1.129043459892272949e+00
2.113230466842651367e+00 3.291900455951690674e-01 1.400360614061355591e-01 1.806590318679809570e+00 1.377277612686157227e+00
1.154172539710998535e+00 3.563303649425506592e-01 9.210407733917236328e-02 -4.610306620597839355e-01 1.525110840797424316e+00
7.250141501426696777e-01 1.866981089115142822e-01 3.463017940521240234e-01 -3.861655294895172119e-01 1.494871973991394043e+00
8.128960132598876953e-01 7.943428307771682739e-02 3.645644783973693848e-01 -7.090573310852050781e-01 1.857967257499694824e+00
7.669451832771301270e-01 8.490322530269622803e-02 4.960362017154693604e-01 -6.181526780128479004e-01 1.805187582969665527e+00
7.222750186920166016e-01 1.220445260405540466e-01 4.236781597137451172e-01 -7.729642987251281738e-01 1.510769486427307129e+00
6.476005315780639648e-01 2.028263807296752930e-01 4.568890333175659180e-01 -6.179755330085754395e-01 1.518595099449157715e+00
8.645771145820617676e-01 -4.921145737171173096e-02 4.549371004104614258e-01 -5.326960086822509766e-01 1.480930447578430176e+00
8.684725165367126465e-01 -4.652877151966094971e-02 4.763787686824798584e-01 -5.402585268020629883e-01 1.494976282119750977e+00
1.149988293647766113e+00 9.587593078613281250e-01 4.521801769733428955e-01 4.386816620826721191e-01 5.939483270049095154e-02
1.195195198059082031e+00 9.352670907974243164e-01 4.396861493587493896e-01 4.077958166599273682e-01 4.132532328367233276e-02
9.763125181198120117e-01 8.235967159271240234e-01 1.261596530675888062e-01 3.977060914039611816e-01 3.364014625549316406e-02
8.800197839736938477e-01 7.952380776405334473e-01 8.858893066644668579e-02 4.156474173069000244e-01 -1.570557802915573120e-02
8.800197839736938477e-01 7.952380776405334473e-01 8.858893066644668579e-02 4.156474173069000244e-01 -1.570557802915573120e-02
9.990028142929077148e-01 7.614471316337585449e-01 2.076354622840881348e-01 2.438219934701919556e-01 1.105585619807243347e-01
7.224555611610412598e-01 1.834754943847656250e-01 3.403948843479156494e-01 4.022407829761505127e-01 -8.155923336744308472e-02
7.139819860458374023e-01 2.114179730415344238e-01 3.422506153583526611e-01 3.985791802406311035e-01 -9.387537091970443726e-02
6.806326508522033691e-01 2.137428671121597290e-01 3.496391177177429199e-01 4.260672330856323242e-01 -9.957583993673324585e-02
6.756523251533508301e-01 2.901065945625305176e-01 2.743552327156066895e-01 3.917573988437652588e-01 -7.621394842863082886e-02
6.011399626731872559e-01 2.427829205989837646e-01 3.535709381103515625e-01 3.888435065746307373e-01 9.700449556112289429e-02
1.099261403083801270e+00 -2.644460499286651611e-01 -6.569674611091613770e-02 6.395196914672851562e-01 7.615621685981750488e-01
1.414858222007751465e+00 -2.660626173019409180e-01 -1.400847267359495163e-02 5.607922077178955078e-01 7.614051103591918945e-01
1.409046173095703125e+00 -4.356027543544769287e-01 -2.340194582939147949e-01 7.594992220401763916e-02 6.552852392196655273e-01
1.349999427795410156e+00 -4.174552857875823975e-01 -2.518737614154815674e-01 5.752068012952804565e-02 7.012845873832702637e-01
1.196147680282592773e+00 -1.493175923824310303e-01 -2.000461071729660034e-01 2.176945507526397705e-01 6.580980420112609863e-01
1.177819371223449707e+00 -1.708488464355468750e-01 -1.961410939693450928e-01 2.165158689022064209e-01 7.092340588569641113e-01
1.221392035484313965e+00 6.188286468386650085e-02 -3.045226931571960449e-01 6.206597089767456055e-01 5.347396731376647949e-01
4.908997714519500732e-01 3.529579341411590576e-01 -2.039418220520019531e-01 3.488952517509460449e-01 9.854538440704345703e-01
7.321391105651855469e-01 1.131690889596939087e-01 -1.329718083143234253e-01 3.564427793025970459e-01 8.631141185760498047e-01
6.357035040855407715e-01 1.100310981273651123e-01 -2.537369430065155029e-01 5.656556785106658936e-02 5.318819880485534668e-01
8.601818680763244629e-01 -1.872303932905197144e-01 -2.284327894449234009e-01 -1.560987383127212524e-01 5.058190226554870605e-01
8.443486690521240234e-01 -2.410417050123214722e-01 -1.658256649971008301e-01 -2.443034797906875610e-01 5.423036217689514160e-01
6.504954099655151367e-01 -1.779327541589736938e-01 2.691118717193603516e-01 -1.608884334564208984e-01 7.017561197280883789e-01
8.459026217460632324e-01 -8.596602082252502441e-02 2.194047123193740845e-01 -2.356741726398468018e-01 7.468428015708923340e-01
8.520902395248413086e-01 -2.911810576915740967e-01 1.394846737384796143e-01 -2.049948871135711670e-01 8.337334394454956055e-01
8.985317945480346680e-01 -2.750816941261291504e-01 1.448196619749069214e-01 -2.422548532485961914e-01 8.174343109130859375e-01
1.064455866813659668e+00 -2.850474417209625244e-01 2.498078644275665283e-01 -2.406213283538818359e-01 8.765529990196228027e-01
1.047060489654541016e+00 2.402563840150833130e-01 -1.017557233572006226e-01 -7.104794979095458984e-01 1.111678957939147949e+00
1.212383508682250977e+00 5.803853273391723633e-01 -2.532438337802886963e-01 -9.557209163904190063e-02 1.653839230537414551e+00
1.022797942161560059e+00 4.003594219684600830e-01 -1.722556799650192261e-01 -3.815263509750366211e-02 1.727179884910583496e+00
1.290386080741882324e+00 2.694607079029083252e-01 1.660135835409164429e-01 -1.513037383556365967e-01 1.178423881530761719e+00
1.315304636955261230e+00 2.501769661903381348e-01 -2.020441181957721710e-02 -6.912195682525634766e-02 1.203767538070678711e+00
1.617661476135253906e+00 1.391860693693161011e-01 6.521812081336975098e-02 -4.741904139518737793e-01 9.027002453804016113e-01
2.010503292083740234e+00 -6.956912577152252197e-02 -7.012841701507568359e-01 1.938019394874572754e-01 -3.586516156792640686e-02
1.924517989158630371e+00 -8.579710870981216431e-02 -6.501517891883850098e-01 1.874241083860397339e-01 -1.823803782463073730e-01
1.436702013015747070e+00 -1.483285892754793167e-02 -6.678095459938049316e-01 4.551669061183929443e-01 1.617971956729888916e-01
1.351516366004943848e+00 2.770618721842765808e-02 -6.441419124603271484e-01 6.666470170021057129e-01 3.373954296112060547e-01
1.295553565025329590e+00 -9.182104468345642090e-02 -5.160461664199829102e-01 5.063896179199218750e-01 6.504542827606201172e-01
1.248642683029174805e+00 -1.930370628833770752e-01 -4.390818476676940918e-01 4.412060081958770752e-01 6.420404911041259766e-01
1.537431716918945312e+00 2.227321118116378784e-01 -4.675316512584686279e-01 -1.240399122238159180e+00 6.613018512725830078e-01
9.214272499084472656e-01 5.475574731826782227e-01 -7.719715237617492676e-01 -1.641319990158081055e+00 3.373797535896301270e-01
1.364546775817871094e+00 -3.825208544731140137e-01 -1.314432978630065918e+00 3.572043478488922119e-01 8.297833800315856934e-02
1.384912133216857910e+00 -4.087522327899932861e-01 -1.345025658607482910e+00 3.016070127487182617e-01 1.191307529807090759e-01
1.561761260032653809e+00 6.753759980201721191e-01 8.209870457649230957e-01 -5.871818661689758301e-01 1.161693453788757324e+00
1.681699633598327637e+00 5.180923342704772949e-01 1.974221915006637573e-01 -2.314713448286056519e-01 7.829770445823669434e-01


==> images/domain_adaptation/adda/class_7.txt <==
-7.157073020935058594e-01 -1.564472317695617676e+00 -2.418631613254547119e-01 4.737279564142227173e-02 -1.241959810256958008e+00
-7.157073020935058594e-01 -1.564472317695617676e+00 -2.418631613254547119e-01 4.737279564142227173e-02 -1.241959810256958008e+00
-4.160587489604949951e-01 -1.061165332794189453e+00 -3.423141837120056152e-01 1.200653195381164551e+00 -9.358042478561401367e-01
-7.943407297134399414e-01 -1.239773750305175781e+00 -5.003202557563781738e-01 9.573919773101806641e-01 -1.107288956642150879e+00
-7.417215704917907715e-01 -1.303741216659545898e+00 -6.686434745788574219e-01 8.613445758819580078e-01 -1.177382826805114746e+00
-9.231752753257751465e-01 1.296010315418243408e-01 -1.598412275314331055e+00 7.991086244583129883e-01 -1.680345416069030762e+00
-1.138342022895812988e+00 -6.534312963485717773e-01 -2.381037235260009766e+00 6.629630923271179199e-01 -9.847067594528198242e-01
-8.754102587699890137e-01 -8.815215826034545898e-01 -1.959141492843627930e+00 6.388047337532043457e-01 -7.890958189964294434e-01
-7.796277999877929688e-01 -8.577865958213806152e-01 -1.945434689521789551e+00 6.062041521072387695e-01 -8.400606513023376465e-01
-8.516120314598083496e-01 -9.195007085800170898e-01 -1.404696345329284668e+00 5.047992467880249023e-01 -1.107745528221130371e+00
-8.352676630020141602e-01 -3.430629372596740723e-01 -1.040704369544982910e+00 4.793711602687835693e-01 -1.337712883949279785e+00
-4.598627090454101562e-01 -5.832583308219909668e-01 2.237946540117263794e-01 -3.828746676445007324e-01 -1.570653438568115234e+00
-5.399863719940185547e-01 -7.089145183563232422e-01 3.660732805728912354e-01 -1.734502017498016357e-01 -1.686524271965026855e+00
-7.446651458740234375e-01 -4.992979168891906738e-01 1.251095086336135864e-01 4.523191750049591064e-01 -1.010969519615173340e+00
-9.448562860488891602e-01 -7.237417101860046387e-01 -5.302774161100387573e-02 6.056748628616333008e-01 -9.329671859741210938e-01
-1.339579343795776367e+00 -1.168355107307434082e+00 -1.876806318759918213e-01 3.247517049312591553e-01 -1.098755598068237305e+00
-1.420298218727111816e+00 -1.175976395606994629e+00 -2.018327564001083374e-01 1.345497071743011475e-01 -1.015885472297668457e+00
-1.294229030609130859e+00 -2.967631518840789795e-01 2.303358614444732666e-01 -1.126085445284843445e-01 -7.583016157150268555e-01
-1.244492769241333008e+00 -3.206888735294342041e-01 1.887222528457641602e-01 -8.450799435377120972e-02 -7.613803744316101074e-01
-8.864935636520385742e-01 -1.036184839904308319e-02 2.859266698360443115e-01 -4.873009622097015381e-01 -1.245995044708251953e+00
-1.462035655975341797e+00 -4.891328215599060059e-01 4.253345131874084473e-01 -6.519504785537719727e-01 -1.313115477561950684e+00
-5.637129545211791992e-01 -1.078728675842285156e+00 7.434499859809875488e-01 -1.408475518226623535e+00 -2.084740877151489258e+00
-9.548200368881225586e-01 -1.301332116127014160e+00 1.262220621109008789e+00 -1.246580481529235840e+00 -2.159501075744628906e+00
-9.713705182075500488e-01 -1.270934581756591797e+00 1.306963443756103516e+00 -1.232615590095520020e+00 -2.123815298080444336e+00
-2.172245383262634277e-01 -7.035150527954101562e-01 -2.264750897884368896e-01 -7.372173666954040527e-02 -1.794863104820251465e+00
-2.242805957794189453e-01 -7.681975364685058594e-01 -4.156059622764587402e-01 -7.689070701599121094e-02 -1.105297088623046875e+00
-2.626664936542510986e-01 -7.449693679809570312e-01 -4.177572727203369141e-01 -6.755392253398895264e-02 -1.215687870979309082e+00
-3.687667250633239746e-01 -7.177416086196899414e-01 -2.851950228214263916e-01 8.330786228179931641e-02 -1.037681937217712402e+00
6.029512733221054077e-02 -1.175538778305053711e+00 -5.343787074089050293e-01 9.141591191291809082e-01 -1.421271324157714844e+00
2.435149848461151123e-01 -9.530481696128845215e-01 -6.931713223457336426e-01 1.182585358619689941e+00 -1.462531566619873047e+00
4.306073784828186035e-01 -1.131914138793945312e+00 -5.500015616416931152e-01 1.455827593803405762e+00 -9.220241308212280273e-01
3.903441131114959717e-01 -1.137666702270507812e+00 -5.839461684226989746e-01 1.533710241317749023e+00 -9.482799768447875977e-01
1.661439687013626099e-01 -4.716522693634033203e-01 1.451846361160278320e-01 6.497746706008911133e-01 -1.087646484375000000e+00
1.948139816522598267e-01 -6.797145605087280273e-01 2.406503260135650635e-01 4.908455610275268555e-01 -1.115584015846252441e+00
2.628646492958068848e-01 -1.165867745876312256e-01 -1.954207122325897217e-01 3.280175328254699707e-01 -1.421958446502685547e+00
-8.501105010509490967e-03 -3.377532064914703369e-01 1.858547925949096680e-01 8.750299215316772461e-01 -1.386094570159912109e+00
-1.957297921180725098e-01 -1.262269318103790283e-01 9.412155747413635254e-01 1.160938143730163574e+00 -1.621089458465576172e+00
2.367707490921020508e-01 -4.772717654705047607e-01 1.010086536407470703e+00 1.135292291641235352e+00 -1.591615438461303711e+00
5.175535678863525391e-01 -7.285673022270202637e-01 1.298127651214599609e+00 9.226155281066894531e-01 -1.386181831359863281e+00
-1.904876977205276489e-01 -1.087592124938964844e+00 -2.961711287498474121e-01 6.522432565689086914e-01 -1.159886956214904785e+00
-8.483941853046417236e-02 -1.039330244064331055e+00 -3.689312636852264404e-01 5.987700819969177246e-01 -1.264124155044555664e+00
-1.172372579574584961e+00 1.172261759638786316e-01 -1.545332908630371094e+00 7.304210662841796875e-01 -2.039661854505538940e-01
-8.763288259506225586e-01 5.290924310684204102e-01 -8.879913091659545898e-01 -4.279528558254241943e-02 -9.379297494888305664e-01
-9.961211681365966797e-01 -2.276164740324020386e-01 2.463332414627075195e-01 -5.532196760177612305e-01 -1.557677984237670898e+00
-1.190168380737304688e+00 -6.213267147541046143e-02 4.608924984931945801e-01 -4.329238235950469971e-01 -1.481335997581481934e+00
-1.204547643661499023e+00 3.622779250144958496e-01 5.332071185111999512e-01 -3.379955291748046875e-01 -1.717215657234191895e+00
-1.197801709175109863e+00 1.612567305564880371e-01 9.492269158363342285e-01 -4.080007970333099365e-01 -1.888452529907226562e+00
-1.403738737106323242e+00 -7.201807200908660889e-02 1.015610098838806152e+00 -2.755940556526184082e-01 -1.966523170471191406e+00
-1.255541086196899414e+00 -2.139626145362854004e-01 8.972301483154296875e-01 -4.904838278889656067e-02 -1.813333988189697266e+00
-1.198471069335937500e+00 -6.119298562407493591e-02 8.794371485710144043e-01 1.578959077596664429e-02 -1.906066179275512695e+00
-1.127536177635192871e+00 -4.780576378107070923e-02 9.241202473640441895e-01 -1.174896135926246643e-01 -1.514124631881713867e+00
-1.263311147689819336e+00 1.511129587888717651e-01 8.456683158874511719e-01 2.367735952138900757e-01 -1.728915572166442871e+00
-1.539088606834411621e+00 6.276471018791198730e-01 -5.941087603569030762e-01 3.950111567974090576e-01 -1.073682188987731934e+00
-1.793057322502136230e+00 5.982211828231811523e-01 -5.979155898094177246e-01 1.048031821846961975e-01 -1.378513455390930176e+00
-1.867130756378173828e+00 8.188443779945373535e-01 -5.276874303817749023e-01 1.767243146896362305e-01 -1.357011437416076660e+00
-1.663886785507202148e+00 8.515217304229736328e-01 -4.195301234722137451e-01 1.085690259933471680e-01 -1.624633669853210449e+00
-8.470907211303710938e-01 6.050219535827636719e-01 -9.840785861015319824e-01 -1.915610879659652710e-01 -2.498472929000854492e+00
-6.716552376747131348e-01 5.641804933547973633e-01 -9.267652034759521484e-01 -3.111111223697662354e-01 -2.450005769729614258e+00
1.750538945198059082e-01 -1.223271191120147705e-01 -4.556853324174880981e-02 1.213528156280517578e+00 -2.863578796386718750e+00
2.025816589593887329e-01 -1.740875542163848877e-01 -9.292371571063995361e-02 1.195235490798950195e+00 -2.793254375457763672e+00
4.888796210289001465e-01 -4.759892448782920837e-02 1.896512955427169800e-01 7.006161212921142578e-01 -2.062397956848144531e+00
3.134210109710693359e-01 -3.384860605001449585e-02 4.397459626197814941e-01 8.485907316207885742e-01 -2.039422512054443359e+00
8.790947794914245605e-01 -4.919579625129699707e-01 1.059063911437988281e+00 7.123077511787414551e-01 -1.309736371040344238e+00
9.167064428329467773e-01 -4.718918204307556152e-01 1.049728512763977051e+00 7.268683314323425293e-01 -1.280732870101928711e+00
9.422603845596313477e-01 -4.315279424190521240e-01 1.086561083793640137e+00 7.165153026580810547e-01 -1.269698619842529297e+00
6.636194586753845215e-01 -6.527177691459655762e-01 1.122794747352600098e+00 6.265244483947753906e-01 -1.111673474311828613e+00
6.947304010391235352e-01 -6.326556801795959473e-01 1.065024614334106445e+00 6.847014427185058594e-01 -1.047590613365173340e+00
6.947304010391235352e-01 -6.326556801795959473e-01 1.065024614334106445e+00 6.847014427185058594e-01 -1.047590613365173340e+00
7.536117434501647949e-01 -4.474183022975921631e-01 1.043455839157104492e+00 7.060072422027587891e-01 -1.103289365768432617e+00
7.584500312805175781e-01 -4.794110059738159180e-01 1.003890514373779297e+00 6.858429908752441406e-01 -1.088663935661315918e+00
7.311701774597167969e-01 -4.810968339443206787e-01 9.768449068069458008e-01 6.825891733169555664e-01 -1.110668182373046875e+00
6.649742722511291504e-01 -4.707631468772888184e-01 9.427182674407958984e-01 6.720932126045227051e-01 -1.134305119514465332e+00
-4.647130370140075684e-01 -5.222051143646240234e-01 -1.934756636619567871e-01 1.286776304244995117e+00 -1.338961839675903320e+00
-7.337291836738586426e-01 -1.833243817090988159e-01 -8.375584483146667480e-01 1.513507723808288574e+00 -1.852185845375061035e+00
-8.227729797363281250e-01 -1.012704968452453613e+00 -2.490428984165191650e-01 1.097866654396057129e+00 -1.816045999526977539e+00
-1.471233218908309937e-01 -1.195219039916992188e+00 -2.957724928855895996e-01 1.044050097465515137e+00 -1.940781712532043457e+00
-1.147206500172615051e-01 -1.213372349739074707e+00 -3.269835710525512695e-01 1.024431347846984863e+00 -1.909764647483825684e+00
7.347123324871063232e-02 -1.285238027572631836e+00 -1.147602498531341553e-01 8.668140172958374023e-01 -1.679392814636230469e+00
1.898730546236038208e-01 -1.400438070297241211e+00 -3.253412991762161255e-02 8.185935616493225098e-01 -1.604679942131042480e+00
3.695222139358520508e-01 -1.136733531951904297e+00 2.740131914615631104e-01 7.656666040420532227e-01 -1.357300043106079102e+00
4.555808305740356445e-01 -9.146146178245544434e-01 -1.951808333396911621e-01 6.239436268806457520e-01 -1.552208781242370605e+00
4.904265105724334717e-01 -8.741098046302795410e-01 -2.408232353627681732e-02 9.029701352119445801e-01 -1.320699334144592285e+00
4.854858219623565674e-01 -1.088650941848754883e+00 -4.648640751838684082e-02 1.233352422714233398e+00 -1.488476753234863281e+00
5.024914145469665527e-01 -1.122855305671691895e+00 -1.044691577553749084e-01 1.202371001243591309e+00 -1.477891564369201660e+00
6.359015107154846191e-01 -1.382613182067871094e+00 3.609708547592163086e-01 1.519718527793884277e+00 -1.502394080162048340e+00
-7.148194313049316406e-02 -3.494855165481567383e-01 -9.147795438766479492e-01 1.693275094032287598e+00 -1.735347390174865723e+00
-6.583950519561767578e-01 -1.891784787178039551e+00 -9.129709005355834961e-01 2.953174591064453125e+00 -1.049958705902099609e+00
-6.344247460365295410e-01 -1.363944649696350098e+00 -1.119670033454895020e+00 2.988342761993408203e+00 -1.055115818977355957e+00
-4.544492363929748535e-01 -1.252825021743774414e+00 -1.292182207107543945e+00 2.980140209197998047e+00 -1.177984237670898438e+00
3.170797824859619141e-01 -1.384830594062805176e+00 8.739032782614231110e-03 1.496358871459960938e+00 -1.965399146080017090e+00
1.424681097269058228e-01 -1.447955965995788574e+00 7.398174405097961426e-01 1.259746789932250977e+00 -2.326022386550903320e+00
1.996017098426818848e-01 -7.516721487045288086e-01 4.713507890701293945e-01 1.699440002441406250e+00 -2.049100399017333984e+00
9.057277441024780273e-01 -1.488522052764892578e+00 1.289427399635314941e+00 1.457731485366821289e+00 -2.201673507690429688e+00
9.656759500503540039e-01 -1.575062751770019531e+00 1.365704298019409180e+00 1.302429914474487305e+00 -2.160377502441406250e+00
5.576778054237365723e-01 -6.334304809570312500e-01 1.031791806221008301e+00 9.804219603538513184e-01 -1.888203978538513184e+00
7.680012583732604980e-01 -1.230046033859252930e+00 8.836356997489929199e-01 8.681983351707458496e-01 -1.335382461547851562e+00
7.954232096672058105e-01 -1.107622981071472168e+00 9.943651556968688965e-01 8.265424370765686035e-01 -1.371289134025573730e+00
6.699343919754028320e-01 -1.094087958335876465e+00 1.011025905609130859e+00 7.530446648597717285e-01 -1.159635663032531738e+00
6.741681694984436035e-01 -1.109421968460083008e+00 1.083341360092163086e+00 8.018692135810852051e-01 -1.112839818000793457e+00
5.907063484191894531e-01 -1.127315878868103027e+00 1.060082435607910156e+00 7.745430469512939453e-01 -1.217326402664184570e+00
7.803067564964294434e-01 -1.388751626014709473e+00 8.473926186561584473e-01 8.558214306831359863e-01 -1.270654678344726562e+00
6.727371215820312500e-01 -1.464586615562438965e+00 8.982391953468322754e-01 9.094782471656799316e-01 -1.295050621032714844e+00
8.601499199867248535e-01 -1.441206336021423340e+00 7.208679914474487305e-01 1.105364918708801270e+00 -1.396305561065673828e+00
9.322059750556945801e-01 -1.381442308425903320e+00 6.811987161636352539e-01 1.021163105964660645e+00 -1.439405798912048340e+00
7.192832231521606445e-01 -1.105488419532775879e+00 1.007773041725158691e+00 7.307129502296447754e-01 -1.178330898284912109e+00
6.900409460067749023e-01 -1.055328607559204102e+00 9.678838849067687988e-01 7.309502363204956055e-01 -1.176882624626159668e+00
4.245063960552215576e-01 -1.071839928627014160e+00 3.080538809299468994e-01 8.171116709709167480e-01 -9.167439937591552734e-01
4.568757414817810059e-01 -1.073756575584411621e+00 3.037316501140594482e-01 8.196957111358642578e-01 -9.492963552474975586e-01
3.539496660232543945e-01 -9.645977020263671875e-01 4.947488307952880859e-01 8.507136702537536621e-01 -9.907287955284118652e-01
3.005546033382415771e-01 -6.017867922782897949e-01 4.221593737602233887e-01 7.569946050643920898e-01 -7.971529960632324219e-01
-3.081345558166503906e-01 1.275234818458557129e-01 -6.973113417625427246e-01 5.968850851058959961e-01 -1.379992246627807617e+00
-4.409136176109313965e-01 -9.359996318817138672e-01 -6.907039880752563477e-02 3.734219074249267578e-01 -1.984552502632141113e+00
-4.781158268451690674e-01 -6.365813612937927246e-01 1.410682201385498047e-01 6.905388236045837402e-01 -1.988445758819580078e+00
-8.901184797286987305e-01 -2.797426879405975342e-01 -5.471909884363412857e-03 1.100271344184875488e+00 -2.356706380844116211e+00
-1.491693019866943359e+00 1.532532274723052979e-02 2.416342794895172119e-01 5.383440852165222168e-01 -2.218084573745727539e+00
-9.091107845306396484e-01 4.286347925662994385e-01 2.809471786022186279e-01 1.427170634269714355e-01 -1.496235132217407227e+00
-8.487229347229003906e-01 4.220500290393829346e-01 1.307377666234970093e-01 1.874984949827194214e-01 -1.528661608695983887e+00
-7.794039845466613770e-01 3.450856804847717285e-01 -3.517479598522186279e-01 4.601918160915374756e-01 -1.269108414649963379e+00
-9.317868947982788086e-01 4.370797574520111084e-01 1.578666567802429199e-01 -2.601849138736724854e-01 -6.497032046318054199e-01
-7.855865359306335449e-01 1.785577088594436646e-01 6.847455352544784546e-02 -9.008541703224182129e-02 -7.764730453491210938e-01
-8.974164724349975586e-01 1.786927506327629089e-02 1.446480900049209595e-01 1.489841192960739136e-01 -9.242625236511230469e-01
-6.955739259719848633e-01 -6.239171326160430908e-02 1.331590861082077026e-01 2.006945013999938965e-01 -1.107699155807495117e+00
-5.094071626663208008e-01 8.132236450910568237e-02 1.385961323976516724e-01 -3.193171322345733643e-01 -7.363924384117126465e-01
-5.759028792381286621e-01 -1.780703365802764893e-01 1.609308421611785889e-01 -2.320356070995330811e-01 -7.378430366516113281e-01
-7.184755206108093262e-01 -1.216722279787063599e-02 1.674003601074218750e-01 -1.445309519767761230e-01 -8.098863959312438965e-01
-5.982093811035156250e-01 -1.135182306170463562e-01 -1.871922314167022705e-01 -2.818469107151031494e-01 -8.967002034187316895e-01
-5.036072731018066406e-01 -1.703031659126281738e-01 -9.920292347669601440e-02 -3.810595870018005371e-01 -9.915483593940734863e-01
-1.567529588937759399e-01 3.195946812629699707e-01 -1.623624935746192932e-02 -2.765714749693870544e-02 -1.331929445266723633e+00
-2.290048152208328247e-01 6.411466598510742188e-01 -2.335664443671703339e-02 -5.811559036374092102e-02 -1.637661576271057129e+00
-5.109089016914367676e-01 -4.695478081703186035e-01 -4.086106121540069580e-01 -1.553851813077926636e-01 -9.716831445693969727e-01
-4.929773509502410889e-01 -4.325391352176666260e-01 -4.929955005645751953e-01 -2.021520882844924927e-01 -1.054335594177246094e+00
-6.350372433662414551e-01 -9.072169661521911621e-01 -5.033332109451293945e-01 2.204023897647857666e-01 -4.483842253684997559e-01
-2.560322284698486328e-01 -7.619345784187316895e-01 6.360017061233520508e-01 7.960956096649169922e-01 -1.205232381820678711e+00
-4.322897493839263916e-01 -1.016149044036865234e+00 6.112315058708190918e-01 1.331089586019515991e-01 -1.273244738578796387e+00
-5.722495317459106445e-01 -1.100178837776184082e+00 6.800163388252258301e-01 -3.895728662610054016e-02 -1.275807738304138184e+00
-5.452970266342163086e-01 -1.116634726524353027e+00 6.231199502944946289e-01 -3.400634601712226868e-02 -1.291218757629394531e+00
-5.525135993957519531e-01 -1.155925989151000977e+00 6.166666150093078613e-01 -5.838471278548240662e-02 -1.269524812698364258e+00
-4.353568255901336670e-01 -1.066543102264404297e+00 6.541244983673095703e-01 9.127163887023925781e-02 -1.231197118759155273e+00
-4.641013145446777344e-01 -7.040321230888366699e-01 6.898301243782043457e-01 9.806292504072189331e-02 -1.293456673622131348e+00
-3.649039864540100098e-01 -8.185083270072937012e-01 5.700070858001708984e-01 4.713824391365051270e-02 -1.376803874969482422e+00
-1.226926594972610474e-01 -7.356899380683898926e-01 1.020725727081298828e+00 1.280845999717712402e-01 -1.467662930488586426e+00
-7.155458629131317139e-02 -6.761620044708251953e-01 9.894347190856933594e-01 1.382296532392501831e-01 -1.451500654220581055e+00
-1.054828688502311707e-01 -6.352530717849731445e-01 1.066118478775024414e+00 7.882303744554519653e-02 -1.348091959953308105e+00
-9.317238628864288330e-02 -6.332002282142639160e-01 1.024219870567321777e+00 8.712892979383468628e-02 -1.366677761077880859e+00
-9.638246893882751465e-02 -5.709012150764465332e-01 1.038487792015075684e+00 4.208607971668243408e-02 -1.398584604263305664e+00
-2.630952596664428711e-01 -5.510710477828979492e-01 1.038462281227111816e+00 1.893965154886245728e-01 -1.567525386810302734e+00
-2.539180517196655273e-01 -4.978453516960144043e-01 1.094572424888610840e+00 3.457305431365966797e-01 -1.571424722671508789e+00
-6.733353435993194580e-02 6.351783275604248047e-01 1.166392207145690918e+00 6.310066580772399902e-01 -2.141551971435546875e+00
-4.711509943008422852e-01 5.884469151496887207e-01 3.141080439090728760e-01 5.543662905693054199e-01 -1.945998668670654297e+00
-6.682636737823486328e-01 7.129091024398803711e-01 5.030232667922973633e-01 5.867882370948791504e-01 -2.397256374359130859e+00
-1.232232332229614258e+00 4.671005904674530029e-01 5.163508057594299316e-01 1.947615593671798706e-01 -2.028085947036743164e+00
-1.905476808547973633e+00 5.856842994689941406e-01 8.985552787780761719e-01 7.350255250930786133e-01 -1.535023093223571777e+00
-9.447618126869201660e-01 4.168536961078643799e-01 2.932988107204437256e-01 6.156871840357780457e-02 -1.180483102798461914e+00
-1.256312608718872070e+00 5.291367173194885254e-01 -7.547925710678100586e-01 -5.755195021629333496e-02 -1.034190058708190918e+00
-1.089013740420341492e-01 -5.996466428041458130e-02 7.086272239685058594e-01 2.569523267447948456e-02 -1.289864420890808105e+00
2.639660239219665527e-01 -9.252619147300720215e-01 1.114056348800659180e+00 5.953665822744369507e-02 -1.279184579849243164e+00
3.213914930820465088e-01 -9.672279357910156250e-01 1.660990834236145020e+00 4.439581930637359619e-01 -1.510815262794494629e+00
2.839203774929046631e-01 -9.232568740844726562e-01 1.530441522598266602e+00 4.356590509414672852e-01 -1.618979334831237793e+00
6.462004780769348145e-01 -1.273354172706604004e+00 1.565007805824279785e+00 2.893230915069580078e-01 -1.957256436347961426e+00
4.949799478054046631e-01 -1.034499168395996094e+00 -6.294314861297607422e-01 2.305262804031372070e+00 -9.931967258453369141e-01
3.472202122211456299e-01 -7.700283527374267578e-01 -1.020432114601135254e+00 1.684087634086608887e+00 -1.157391786575317383e+00
-2.741786837577819824e-01 -4.698076546192169189e-01 -1.126839756965637207e+00 1.243075370788574219e+00 -8.872017264366149902e-01
-1.026946306228637695e+00 -3.094570636749267578e-01 -7.428196668624877930e-01 1.283806085586547852e+00 -9.798164963722229004e-01
-4.117519855499267578e-01 8.932457864284515381e-02 -1.152642369270324707e+00 7.866982221603393555e-01 -1.009821414947509766e+00
2.077912986278533936e-01 -4.085074961185455322e-01 -8.225127458572387695e-01 1.118493437767028809e+00 -9.806539416313171387e-01
1.384872198104858398e-01 -4.584596157073974609e-01 -8.333806991577148438e-01 1.187615871429443359e+00 -1.023037910461425781e+00
3.715037107467651367e-01 -4.632024168968200684e-01 -8.646033406257629395e-01 1.209679603576660156e+00 -1.123793721199035645e+00
4.478534460067749023e-01 -6.923078894615173340e-01 -9.258992671966552734e-01 1.233714699745178223e+00 -1.485207676887512207e+00
1.399506330490112305e-01 -7.277002185583114624e-02 -1.409560441970825195e-02 9.606320858001708984e-01 -1.716813445091247559e+00
-1.799630820751190186e-01 -8.405064791440963745e-02 -3.336220085620880127e-01 1.155293583869934082e+00 -1.870465159416198730e+00
-9.397808313369750977e-01 8.726132661104202271e-02 -1.140011668205261230e+00 1.564360499382019043e+00 -2.201576948165893555e+00
-1.497874140739440918e+00 -8.846449106931686401e-02 -5.667918920516967773e-01 1.506182670593261719e+00 -9.074617624282836914e-01
-1.048450469970703125e+00 -1.567462235689163208e-01 -3.800757229328155518e-01 9.730116128921508789e-01 -6.055598258972167969e-01
-1.019950270652770996e+00 -8.208779245615005493e-02 -3.452579379081726074e-01 1.305192351341247559e+00 -6.643195152282714844e-01
-9.135155677795410156e-01 -1.030925393104553223e+00 -1.165510773658752441e+00 1.652856230735778809e+00 -7.369680404663085938e-01
2.183622866868972778e-02 -1.054422140121459961e+00 -7.672511339187622070e-01 1.423889398574829102e+00 -5.134632810950279236e-02
8.734166622161865234e-02 -1.040561556816101074e+00 -8.274000287055969238e-01 1.433574557304382324e+00 1.162067949771881104e-01
7.584794610738754272e-02 -1.049820303916931152e+00 -8.018651008605957031e-01 1.445540308952331543e+00 1.248445957899093628e-01
1.003887206315994263e-01 -1.062561392784118652e+00 -8.040603995323181152e-01 1.450150728225708008e+00 6.809413433074951172e-02
1.223137453198432922e-01 -1.024187564849853516e+00 -8.157216310501098633e-01 1.419061183929443359e+00 3.800187632441520691e-02
6.759019196033477783e-02 -1.052389860153198242e+00 -8.236938118934631348e-01 1.332163333892822266e+00 5.991517007350921631e-02
-1.394725739955902100e-01 -8.721641302108764648e-01 -8.353653550148010254e-01 1.459027767181396484e+00 -2.999052219092845917e-02
-1.518946439027786255e-01 -9.890769124031066895e-01 -8.077823519706726074e-01 1.316060781478881836e+00 -1.100031062960624695e-01
-1.690832376480102539e-01 -1.046030521392822266e+00 -7.523614168167114258e-01 1.328059673309326172e+00 -1.431501060724258423e-01
-2.860268056392669678e-01 -1.036916375160217285e+00 -6.960369348526000977e-01 1.174132823944091797e+00 -2.008037269115447998e-01
-5.161248147487640381e-02 -7.714869379997253418e-01 -7.457139492034912109e-01 8.643524646759033203e-01 -4.637508392333984375e-01
-9.945875406265258789e-02 -7.678859829902648926e-01 -7.543442845344543457e-01 8.487539887428283691e-01 -4.882126748561859131e-01
-3.370665907859802246e-01 -6.906013488769531250e-01 -6.503906846046447754e-01 6.070749759674072266e-01 -3.174818754196166992e-01
-3.459773361682891846e-01 -6.268802881240844727e-01 -7.484086751937866211e-01 8.847832679748535156e-01 -1.591114997863769531e-01
-8.883303403854370117e-01 -7.783047556877136230e-01 -9.045468568801879883e-01 -7.173823565244674683e-02 -6.959879398345947266e-01
-1.160004258155822754e+00 -1.052127003669738770e+00 -7.091984748840332031e-01 -4.625363945960998535e-01 -1.679858446121215820e+00
-3.989772200584411621e-01 -1.158015608787536621e+00 -4.697364568710327148e-01 -2.454177737236022949e-01 -1.557393312454223633e+00
-4.810985028743743896e-01 -1.234968066215515137e+00 -5.078794956207275391e-01 -3.174969851970672607e-01 -1.749335885047912598e+00
-4.697019159793853760e-01 -1.220535993576049805e+00 -4.986585974693298340e-01 -3.369209170341491699e-01 -1.710915088653564453e+00
-7.624643445014953613e-01 -1.668348789215087891e+00 -3.064601421356201172e-01 -1.893049627542495728e-01 -1.437865614891052246e+00
-6.804793477058410645e-01 -1.587226390838623047e+00 -3.159004151821136475e-01 -2.423190772533416748e-01 -1.452526807785034180e+00
-6.742994785308837891e-01 -1.442911505699157715e+00 -4.972551390528678894e-02 -1.658653914928436279e-01 -1.408297300338745117e+00
-1.728637695312500000e+00 -1.336900353431701660e+00 -2.245540171861648560e-01 -1.409070640802383423e-01 -1.121930480003356934e+00
-1.479003667831420898e+00 -2.311559021472930908e-02 -1.403048992156982422e+00 -5.547034740447998047e-01 -3.872375786304473877e-01
-1.326255917549133301e+00 -7.085453718900680542e-02 -1.392976403236389160e+00 -5.703405141830444336e-01 -3.600030839443206787e-01
-1.442434191703796387e+00 -1.737058348953723907e-02 -1.268401384353637695e+00 -5.219327807426452637e-01 -2.650368213653564453e-01
-1.442434191703796387e+00 -1.737058348953723907e-02 -1.268401384353637695e+00 -5.219327807426452637e-01 -2.650368213653564453e-01
-1.357484459877014160e+00 1.837077140808105469e-01 -1.126602411270141602e+00 -3.373337090015411377e-01 -3.397587835788726807e-01
-7.813538908958435059e-01 -6.076797842979431152e-01 -7.973264455795288086e-01 -2.288782894611358643e-01 -8.366978764533996582e-01
-9.164827466011047363e-01 -5.151436924934387207e-01 -8.145334124565124512e-01 -2.095092684030532837e-01 -1.098112344741821289e+00
-7.298079133033752441e-01 -4.270115196704864502e-01 -8.736674189567565918e-01 -1.788419932126998901e-01 -1.488808631896972656e+00
-8.042371869087219238e-01 -2.594038844108581543e-01 -9.431819915771484375e-01 5.844648927450180054e-02 -1.247344136238098145e+00
-5.873204469680786133e-01 8.826747536659240723e-01 -5.155215859413146973e-01 8.051368594169616699e-01 -2.226459980010986328e+00
-1.238488316535949707e+00 7.127106189727783203e-01 -8.109689354896545410e-01 1.357115030288696289e+00 -1.620646238327026367e+00
-1.011512994766235352e+00 4.240759015083312988e-01 -5.807117819786071777e-01 1.272371888160705566e+00 -1.816160559654235840e+00
-8.213583230972290039e-01 -6.200827360153198242e-01 -5.636493563652038574e-01 1.405630707740783691e+00 -1.478792667388916016e+00
-8.753181695938110352e-01 -9.401465058326721191e-01 -1.080322027206420898e+00 8.402146697044372559e-01 -6.806371212005615234e-01
-8.726951479911804199e-01 -8.825523257255554199e-01 -9.363097548484802246e-01 9.431858062744140625e-01 -5.940129160881042480e-01
-8.853323459625244141e-01 -7.135576009750366211e-01 -1.018886327743530273e+00 6.399846673011779785e-01 -6.255605220794677734e-01
-1.358006358146667480e+00 -9.367296695709228516e-01 -1.351866483688354492e+00 1.115839958190917969e+00 -5.275515913963317871e-01
-1.449417829513549805e+00 -1.064807653427124023e+00 -4.110095500946044922e-01 6.077109575271606445e-01 -1.095344185829162598e+00
-1.385908126831054688e+00 -8.078287243843078613e-01 -5.846958756446838379e-01 3.233936131000518799e-01 -1.296268582344055176e+00
-1.643952012062072754e+00 -6.771375536918640137e-01 -9.388410449028015137e-01 -1.143274307250976562e-01 -1.051019430160522461e+00
-2.046329736709594727e+00 -4.877348244190216064e-02 8.933080732822418213e-02 1.390070617198944092e-01 -1.192423582077026367e+00
-1.543235182762145996e+00 -7.645133137702941895e-01 3.094874322414398193e-01 -4.697797000408172607e-01 -2.540133237838745117e+00
-1.392758965492248535e+00 -3.669926226139068604e-01 2.312974631786346436e-01 -2.950450479984283447e-01 -2.528360128402709961e+00
-1.367702722549438477e+00 -5.480482578277587891e-01 4.755924046039581299e-01 -2.718715667724609375e-01 -2.423543691635131836e+00
-1.207531929016113281e+00 -8.953235745429992676e-01 -8.522541821002960205e-02 -4.526220262050628662e-01 -2.391140460968017578e+00
-1.783915758132934570e+00 -1.404803514480590820e+00 -1.279561161994934082e+00 -8.545153737068176270e-01 -1.877458453178405762e+00
-1.927101492881774902e+00 -1.485769748687744141e+00 -1.220693707466125488e+00 -8.894551992416381836e-01 -1.719953417778015137e+00
-1.883742928504943848e+00 -1.465435862541198730e+00 -1.146065473556518555e+00 -8.967350125312805176e-01 -1.702616691589355469e+00
-1.582037568092346191e+00 -1.387775778770446777e+00 -1.576728224754333496e+00 -6.992509365081787109e-01 -1.531746029853820801e+00
-1.318144321441650391e+00 -1.251361608505249023e+00 -1.639110565185546875e+00 -4.023441672325134277e-01 -1.260624408721923828e+00
-1.355415701866149902e+00 -3.606329560279846191e-01 -4.451534450054168701e-01 7.825917601585388184e-01 -2.308114528656005859e+00
-1.310268878936767578e+00 1.150133371353149414e+00 -4.995637834072113037e-01 2.286754548549652100e-01 -2.649202108383178711e+00
-1.762086510658264160e+00 3.899993002414703369e-01 -1.130230665206909180e+00 -7.411191612482070923e-02 -2.439821243286132812e+00
-1.963687539100646973e+00 1.282566636800765991e-01 -9.901667833328247070e-01 1.720721274614334106e-02 -2.399100542068481445e+00
-2.616714954376220703e+00 8.541181683540344238e-01 -7.301567196846008301e-01 -2.386164367198944092e-01 -2.593310356140136719e+00
-1.724225997924804688e+00 6.355826258659362793e-01 -8.815749883651733398e-01 1.107340008020401001e-01 -2.667278289794921875e+00
-2.860391616821289062e+00 1.591166555881500244e-01 2.570480704307556152e-01 -8.394792675971984863e-01 -2.411447525024414062e+00
-2.691658020019531250e+00 3.324827253818511963e-01 4.227720499038696289e-01 -9.585270285606384277e-01 -2.063810348510742188e+00
-2.282411098480224609e+00 8.290656805038452148e-01 -6.253534555435180664e-02 -7.955553531646728516e-01 -2.093641281127929688e+00
-7.796570062637329102e-01 7.117454409599304199e-01 -5.407481193542480469e-01 1.271614551544189453e+00 -1.020201086997985840e+00
-9.254699945449829102e-01 6.256222724914550781e-01 -4.215495884418487549e-01 1.281721234321594238e+00 -9.999555945396423340e-01
-1.113632678985595703e+00 4.999719262123107910e-01 -4.937499761581420898e-02 1.320385575294494629e+00 -1.149019956588745117e+00
-1.087036728858947754e+00 4.792872369289398193e-01 -9.571296721696853638e-02 1.303212761878967285e+00 -1.129212021827697754e+00
-1.364035844802856445e+00 -2.935409545898437500e-03 4.103380739688873291e-01 7.169606685638427734e-01 -1.316645503044128418e+00
-1.323449492454528809e+00 4.168554022908210754e-02 6.508882045745849609e-01 9.662035107612609863e-01 -1.404800534248352051e+00
-1.560481429100036621e+00 8.973570913076400757e-02 5.951789021492004395e-01 8.716039061546325684e-01 -1.451434373855590820e+00
-1.540777564048767090e+00 8.578953891992568970e-02 6.842542290687561035e-01 8.686046600341796875e-01 -1.351760625839233398e+00
-1.705326557159423828e+00 1.087173148989677429e-01 7.286959290504455566e-01 6.994517445564270020e-01 -1.432448148727416992e+00
-9.781836271286010742e-01 5.283410549163818359e-01 -2.337032407522201538e-01 6.508961319923400879e-01 -7.858207225799560547e-01
-9.222973585128784180e-01 4.301900565624237061e-01 -3.688136041164398193e-01 6.887012124061584473e-01 -8.696366548538208008e-01
-1.169736742973327637e+00 3.636234998703002930e-01 -3.027224913239479065e-03 3.163748681545257568e-01 -6.116128563880920410e-01
-1.163820028305053711e+00 3.754878640174865723e-01 -1.304092258214950562e-01 5.021139234304428101e-02 -1.093272447586059570e+00
-1.495489358901977539e+00 1.125429034233093262e+00 3.795202672481536865e-01 -6.508748233318328857e-02 -1.725215315818786621e+00
-1.570066928863525391e+00 1.130969405174255371e+00 2.898089587688446045e-01 -6.870903074741363525e-02 -1.766998887062072754e+00
-1.561523795127868652e+00 1.198992252349853516e+00 1.499051004648208618e-01 9.553647786378860474e-02 -1.629055500030517578e+00
-1.420154333114624023e+00 7.335659861564636230e-01 1.619610488414764404e-01 -1.448915749788284302e-01 -1.265933752059936523e+00
-1.686678886413574219e+00 7.719534039497375488e-01 2.397027909755706787e-01 -3.551611676812171936e-02 -1.476055026054382324e+00
-1.589923262596130371e+00 7.553386092185974121e-01 4.200978577136993408e-01 -1.550424546003341675e-01 -1.611827135086059570e+00
-1.558316349983215332e+00 7.769570946693420410e-01 2.232692241668701172e-01 1.507477089762687683e-02 -1.558307766914367676e+00
-1.381264328956604004e+00 4.682755172252655029e-01 -8.982167392969131470e-02 6.613046675920486450e-02 -1.338026404380798340e+00
-1.312678694725036621e+00 4.463310539722442627e-01 -1.247231569141149521e-02 -4.546431452035903931e-02 -1.275040030479431152e+00
-1.455935955047607422e+00 4.184724986553192139e-01 1.825489550828933716e-01 8.055111020803451538e-02 -1.239156246185302734e+00
-1.410345792770385742e+00 6.965001821517944336e-01 2.064755856990814209e-01 -1.762253344058990479e-01 -9.933487176895141602e-01
-1.330163478851318359e+00 5.893190503120422363e-01 3.075942099094390869e-01 -3.846319317817687988e-01 -1.090493559837341309e+00
-1.408275127410888672e+00 5.956776738166809082e-01 2.875750362873077393e-01 -6.438252925872802734e-01 -1.291592240333557129e+00
-1.663219094276428223e+00 3.518172204494476318e-01 -8.984003663063049316e-01 8.503818511962890625e-01 -8.442280888557434082e-01
-8.613334298133850098e-01 -7.974259853363037109e-01 -3.730503022670745850e-01 9.928969144821166992e-01 -9.581030011177062988e-01
-4.748355448246002197e-01 -4.513573646545410156e-01 -1.793399006128311157e-01 9.510462284088134766e-01 -5.212989449501037598e-01
-5.559008568525314331e-03 -3.775887489318847656e-01 -2.001706138253211975e-02 6.047744154930114746e-01 -5.327644348144531250e-01
-1.632376015186309814e-01 -2.560804784297943115e-01 1.058618538081645966e-03 5.959056615829467773e-01 -6.129207611083984375e-01
-1.498192101716995239e-01 -3.866606354713439941e-01 -1.642339080572128296e-01 3.846739828586578369e-01 -6.167582869529724121e-01
-4.501159191131591797e-01 -4.149185717105865479e-01 2.040380612015724182e-02 1.152184978127479553e-01 -4.528429806232452393e-01
-3.928280770778656006e-01 -3.222489356994628906e-01 1.425129473209381104e-01 2.595864832401275635e-01 -9.149143695831298828e-01
-2.943835556507110596e-01 -1.980524957180023193e-01 -1.598942279815673828e-01 2.334441691637039185e-01 -1.222322583198547363e+00
-4.836410284042358398e-01 3.163177967071533203e-01 -2.001392096281051636e-02 2.163450121879577637e-01 -1.128189206123352051e+00
-4.957292675971984863e-01 3.113667964935302734e-01 -3.786237537860870361e-02 1.844363063573837280e-01 -1.110804200172424316e+00
-3.005889356136322021e-01 3.793849945068359375e-01 -5.838800966739654541e-02 4.007436633110046387e-01 -1.084358453750610352e+00
-4.397363364696502686e-01 1.798290014266967773e-01 3.439982235431671143e-02 2.803231477737426758e-01 -1.117909431457519531e+00
-4.362998008728027344e-01 2.685249745845794678e-01 8.585172891616821289e-02 2.828032374382019043e-01 -1.090717554092407227e+00
-6.791962385177612305e-01 -5.933604836463928223e-01 -6.198432445526123047e-01 -3.546472638845443726e-02 -9.744176268577575684e-01
-4.904651641845703125e-01 -8.393247127532958984e-01 -5.637798905372619629e-01 3.602648377418518066e-01 -9.450337886810302734e-01
-9.221872687339782715e-01 -4.457185864448547363e-01 -8.641844987869262695e-02 5.591558218002319336e-01 -6.517429351806640625e-01
-5.982260107994079590e-01 -4.195589721202850342e-01 -3.260856270790100098e-01 3.252711594104766846e-01 -4.685220420360565186e-01
-5.427924990653991699e-01 2.696429789066314697e-01 3.350734412670135498e-01 9.968190193176269531e-01 -8.800885081291198730e-01
-5.153860449790954590e-01 2.308548241853713989e-01 3.336133658885955811e-01 9.514260888099670410e-01 -9.807490110397338867e-01
-5.634996294975280762e-01 2.452212870121002197e-01 3.684368729591369629e-01 9.079594612121582031e-01 -9.619869589805603027e-01
-4.747420251369476318e-01 2.910145521163940430e-01 4.222565889358520508e-01 8.743719458580017090e-01 -1.061487913131713867e+00
-3.743275105953216553e-01 3.152758181095123291e-01 3.644632399082183838e-01 7.185934782028198242e-01 -1.183115720748901367e+00
-1.342468112707138062e-01 -2.516193985939025879e-01 8.352312445640563965e-02 8.512414693832397461e-01 -1.515664219856262207e+00
-2.834886908531188965e-01 -4.144613742828369141e-01 1.769269257783889771e-01 6.181758642196655273e-01 -1.688398957252502441e+00
-2.201798111200332642e-01 -3.970094025135040283e-01 2.111570239067077637e-01 7.979052066802978516e-01 -1.921348929405212402e+00
-4.173945188522338867e-01 -4.724364578723907471e-01 1.488053500652313232e-01 7.124953269958496094e-01 -2.012389183044433594e+00
-4.549655616283416748e-01 6.530734896659851074e-01 1.727805882692337036e-01 5.149515271186828613e-01 -2.359562397003173828e+00
-3.533009290695190430e-01 8.379054069519042969e-01 1.787954270839691162e-01 7.077112793922424316e-01 -2.703376054763793945e+00
-1.002578020095825195e+00 9.099171161651611328e-01 1.106697916984558105e+00 1.787970185279846191e+00 -3.065409660339355469e+00
-4.800082147121429443e-01 -6.857888698577880859e-01 5.531721711158752441e-01 1.162144541740417480e+00 -2.401427268981933594e+00
1.956805586814880371e-03 -8.952631354331970215e-01 5.742275118827819824e-01 6.578905582427978516e-01 -2.101099729537963867e+00
2.937642931938171387e-01 7.268588989973068237e-03 2.618208229541778564e-01 1.032370567321777344e+00 -2.281234979629516602e+00
-1.816451922059059143e-02 -1.258100289851427078e-02 3.342074155807495117e-01 8.967772126197814941e-01 -2.341829299926757812e+00
-1.322200298309326172e-01 1.487401723861694336e-01 -4.831345379352569580e-01 1.020114779472351074e+00 -1.826453685760498047e+00
-1.418935656547546387e+00 1.383884698152542114e-01 -5.901612341403961182e-02 -3.160816729068756104e-01 -1.500881671905517578e+00
-1.851801991462707520e+00 3.246768116950988770e-01 -9.031993895769119263e-02 3.018088452517986298e-02 -1.326750159263610840e+00
-1.028102993965148926e+00 1.013225555419921875e+00 -6.619786620140075684e-01 1.644011020660400391e+00 -1.630345702171325684e+00
-1.252436757087707520e+00 1.404739141464233398e+00 -1.770340800285339355e-01 1.014979958534240723e+00 -1.732222557067871094e+00
-7.731550931930541992e-01 1.402716875076293945e+00 -5.894684791564941406e-01 6.099865436553955078e-01 -2.044236898422241211e+00
-5.583109259605407715e-01 6.424333453178405762e-01 -6.118198633193969727e-01 4.034517407417297363e-01 -1.281724452972412109e+00
-5.824463367462158203e-01 7.799966931343078613e-01 -4.112050533294677734e-01 3.465664684772491455e-01 -1.187064290046691895e+00
-4.248885214328765869e-01 8.072782754898071289e-01 -3.194202482700347900e-01 4.392477869987487793e-01 -1.134363174438476562e+00
-4.911228120326995850e-01 2.071614563465118408e-02 -4.797319471836090088e-01 8.560501933097839355e-01 -6.215270161628723145e-01
-6.243450045585632324e-01 6.095637083053588867e-01 -1.037732243537902832e+00 9.127221107482910156e-01 -4.850036799907684326e-01
-6.689128279685974121e-01 5.633046030998229980e-01 -1.144268870353698730e+00 1.038881659507751465e+00 -5.615097880363464355e-01
-6.546719670295715332e-01 5.796853899955749512e-01 -1.163488626480102539e+00 1.046989440917968750e+00 -5.405523777008056641e-01
-6.779425144195556641e-01 5.621679425239562988e-01 -1.186378479003906250e+00 1.016862392425537109e+00 -5.683529973030090332e-01
-7.087149024009704590e-01 5.613366961479187012e-01 -1.178874373435974121e+00 9.754998087882995605e-01 -5.753904581069946289e-01
-6.817541122436523438e-01 4.585052728652954102e-01 -1.191659092903137207e+00 9.736748933792114258e-01 -5.181978940963745117e-01
-6.934590935707092285e-01 5.076950192451477051e-01 -1.222195863723754883e+00 1.066215515136718750e+00 -4.711887836456298828e-01
-7.234063744544982910e-01 3.412275612354278564e-01 -1.143704056739807129e+00 8.906794786453247070e-01 -5.196151733398437500e-01
-6.360814571380615234e-01 5.709674358367919922e-01 -6.822320818901062012e-01 1.522531986236572266e+00 -7.604833841323852539e-01
-4.133944809436798096e-01 9.696556255221366882e-03 -8.302857279777526855e-01 1.352301836013793945e+00 -4.130662679672241211e-01
-5.477427244186401367e-01 1.821234077215194702e-01 -9.539325237274169922e-01 7.255507707595825195e-01 -4.434686601161956787e-01
-4.359941482543945312e-01 1.972110867500305176e-01 -9.872881770133972168e-01 7.128100991249084473e-01 -5.183133482933044434e-01
-3.948891758918762207e-01 1.979475915431976318e-01 -9.114993810653686523e-01 7.402167320251464844e-01 -5.256657004356384277e-01
-5.157561898231506348e-01 2.034073770046234131e-01 -1.101087450981140137e+00 5.685340166091918945e-01 -5.344120860099792480e-01
-3.523043394088745117e-01 -9.929266571998596191e-02 -1.118445992469787598e+00 5.207875967025756836e-01 -7.641068696975708008e-01
-6.188482642173767090e-01 -2.988217771053314209e-01 -6.946745514869689941e-01 8.998800516128540039e-01 -7.951113581657409668e-01
-7.635322213172912598e-01 -4.543176591396331787e-01 -7.413530945777893066e-01 9.434602260589599609e-01 -8.003768324851989746e-01
-2.025652676820755005e-01 -3.053521737456321716e-02 -4.650400280952453613e-01 8.551793694496154785e-01 -7.352949380874633789e-01
-2.489982396364212036e-01 -5.392450466752052307e-02 -4.775076806545257568e-01 8.766098022460937500e-01 -7.252853512763977051e-01
-5.146296620368957520e-01 -1.475976593792438507e-02 1.765360087156295776e-01 8.742405176162719727e-01 -1.204529523849487305e+00
-4.936493635177612305e-01 -1.580640226602554321e-01 4.338445365428924561e-01 8.944108486175537109e-01 -1.225116968154907227e+00
-3.701680302619934082e-01 -9.968407154083251953e-01 -1.872035413980484009e-01 3.244316279888153076e-01 -6.036570072174072266e-01
-5.223678350448608398e-01 -6.444786190986633301e-01 -3.728033602237701416e-01 2.182463705539703369e-01 -2.873310744762420654e-01
-9.419167041778564453e-01 -1.075557708740234375e+00 -9.452164173126220703e-01 6.869069486856460571e-02 -4.386858046054840088e-01
-1.494542598724365234e+00 -7.893374562263488770e-01 -1.303159713745117188e+00 3.065871000289916992e-01 -6.003672480583190918e-01
-1.598518490791320801e+00 -1.069133281707763672e+00 -1.266723036766052246e+00 2.750287353992462158e-01 -4.631188213825225830e-01
-5.802794098854064941e-01 -1.853812485933303833e-01 -9.229919314384460449e-01 8.228237032890319824e-01 -9.412719309329986572e-02
-5.679157972335815430e-01 -1.440792977809906006e-01 -9.009292721748352051e-01 8.441478610038757324e-01 -5.793014541268348694e-02
-7.143384814262390137e-01 -2.364053279161453247e-01 -1.143642544746398926e+00 6.684280633926391602e-01 -5.771538615226745605e-02
-5.567474365234375000e-01 -8.306765556335449219e-02 -1.002012848854064941e+00 6.263324022293090820e-01 4.168904572725296021e-02
-2.806091308593750000e-01 -9.117517620325088501e-02 -8.894072771072387695e-01 4.655759632587432861e-01 -1.873944550752639771e-01
-2.062807083129882812e-01 -2.688015624880790710e-02 -8.531736731529235840e-01 4.094468355178833008e-01 -1.665833145380020142e-01
-1.695108413696289062e-01 3.119896166026592255e-03 -7.604371905326843262e-01 3.978702425956726074e-01 -1.582291573286056519e-01
-2.704209089279174805e-01 1.698794960975646973e-01 -4.561504125595092773e-01 3.752776384353637695e-01 1.884333789348602295e-03
-2.704209089279174805e-01 1.698794960975646973e-01 -4.561504125595092773e-01 3.752776384353637695e-01 1.884333789348602295e-03
-2.639463543891906738e-01 1.507791578769683838e-01 -4.300324618816375732e-01 3.925598263740539551e-01 -6.216423958539962769e-02
-6.240241229534149170e-02 -5.401548743247985840e-01 -9.670115709304809570e-01 5.708897113800048828e-01 -1.437991410493850708e-01
-8.423823118209838867e-02 -5.461674332618713379e-01 -9.956893920898437500e-01 5.887148976325988770e-01 -1.213008612394332886e-01
-1.147361770272254944e-01 -5.636452436447143555e-01 -9.693928956985473633e-01 7.226762771606445312e-01 -9.737622737884521484e-02
-7.276771068572998047e-01 -1.160280942916870117e+00 -9.057659506797790527e-01 1.111976146697998047e+00 -4.640258848667144775e-01
-8.129132986068725586e-01 -7.906414866447448730e-01 -8.789991140365600586e-01 1.149318099021911621e+00 -3.293889164924621582e-01
-8.150154948234558105e-01 -8.333916664123535156e-01 -7.602044939994812012e-01 1.311729192733764648e+00 -2.231216430664062500e-01
-8.432166576385498047e-01 -7.780359983444213867e-01 -6.692771315574645996e-01 1.334296941757202148e+00 -1.955169439315795898e-01
-8.421301245689392090e-01 -2.039325088262557983e-01 -7.105333209037780762e-01 1.017532348632812500e+00 -6.497501730918884277e-01
-9.096003770828247070e-01 -2.686231136322021484e-01 -8.772375583648681641e-01 7.210087776184082031e-01 -4.409275352954864502e-01
-1.078656673431396484e+00 -1.154860183596611023e-01 -7.478536963462829590e-01 8.124170899391174316e-01 -7.951527237892150879e-01
-1.001787185668945312e+00 -3.483507782220840454e-02 -7.583461999893188477e-01 7.756008505821228027e-01 -8.463524580001831055e-01
-1.318486452102661133e+00 3.528680205345153809e-01 -2.767929136753082275e-01 5.380254983901977539e-02 -1.120702385902404785e+00
-1.331447124481201172e+00 3.215758502483367920e-01 -2.784937024116516113e-01 3.734262287616729736e-02 -1.168605327606201172e+00
-1.051824808120727539e+00 5.344302058219909668e-01 -5.827943235635757446e-02 -1.194295194000005722e-02 -8.184992671012878418e-01
-1.125176191329956055e+00 8.203481435775756836e-01 -7.823420315980911255e-02 8.805885910987854004e-02 -9.178435802459716797e-01
-1.127474069595336914e+00 8.899093270301818848e-01 1.040203124284744263e-02 2.094940394163131714e-01 -8.737729191780090332e-01
-1.100599527359008789e+00 8.955371379852294922e-01 -3.039534762501716614e-02 2.352310270071029663e-01 -9.104613661766052246e-01
-1.157419323921203613e+00 8.874059319496154785e-01 -1.986102610826492310e-01 2.739323079586029053e-01 -8.285979032516479492e-01
-8.615728020668029785e-01 8.342757821083068848e-02 -1.173699125647544861e-01 7.118200659751892090e-01 -6.281771063804626465e-01
-7.796633839607238770e-01 -1.450406387448310852e-03 -3.149368613958358765e-02 7.769847512245178223e-01 -4.681988358497619629e-01
-8.700726628303527832e-01 3.681849688291549683e-02 -8.959523588418960571e-02 6.969227790832519531e-01 -3.798519372940063477e-01
-5.065793991088867188e-01 -5.970703959465026855e-01 -3.120250441133975983e-02 1.098477602005004883e+00 -6.895138621330261230e-01
-5.056619048118591309e-01 -7.269693017005920410e-01 1.175286807119846344e-02 1.025765776634216309e+00 -5.154322385787963867e-01
-8.010260462760925293e-01 -4.009320735931396484e-01 -8.670278191566467285e-01 1.036074906587600708e-01 -1.089123845100402832e+00
-6.531549096107482910e-01 -5.009945034980773926e-01 -1.130754709243774414e+00 -9.105848148465156555e-03 -1.480419278144836426e+00
-5.794069170951843262e-01 -2.472832500934600830e-01 -9.588655233383178711e-01 6.247193813323974609e-01 -1.350396037101745605e+00
-4.759918451309204102e-01 7.400311529636383057e-02 -6.734191179275512695e-01 1.318376660346984863e+00 -1.360559582710266113e+00
-7.230340838432312012e-01 3.863478600978851318e-01 -8.156822323799133301e-01 1.755535602569580078e+00 -1.300838112831115723e+00
-1.410038471221923828e+00 -1.103050261735916138e-01 8.262255787849426270e-02 1.204588294029235840e+00 -1.071339964866638184e+00
-1.354138851165771484e+00 1.038895696401596069e-01 -1.668939292430877686e-01 1.067566275596618652e+00 -1.029641032218933105e+00
-1.130241870880126953e+00 9.135760664939880371e-01 -1.558399677276611328e+00 9.328301250934600830e-02 -9.497829079627990723e-01
-1.418667674064636230e+00 4.962486028671264648e-01 -1.148142337799072266e+00 -1.649150103330612183e-01 -1.035156726837158203e+00
-1.311770677566528320e+00 5.030737519264221191e-01 -1.113412499427795410e+00 9.525089710950851440e-02 -8.103603124618530273e-01
-1.100453734397888184e+00 1.070580258965492249e-01 -1.454130291938781738e+00 7.909896373748779297e-01 -8.780947327613830566e-02
-1.484107613563537598e+00 9.919649362564086914e-02 -1.319147109985351562e+00 9.477766156196594238e-01 -7.871747612953186035e-01
-1.432572722434997559e+00 -1.208323016762733459e-01 -1.620051503181457520e+00 4.110147356986999512e-01 -8.964208960533142090e-01
-1.194167613983154297e+00 -3.405843079090118408e-01 -1.884677410125732422e+00 4.263546466827392578e-01 -1.154465198516845703e+00
-1.223178386688232422e+00 -4.426813721656799316e-01 -1.921809673309326172e+00 5.566934943199157715e-01 -1.117352247238159180e+00
-8.009839653968811035e-01 -7.646098732948303223e-01 -1.668205380439758301e+00 1.367126703262329102e+00 -1.378244400024414062e+00
-9.100675582885742188e-01 -7.876021862030029297e-01 -1.297582149505615234e+00 1.010763525962829590e+00 -1.017624378204345703e+00
-1.038336396217346191e+00 -7.390805482864379883e-01 -1.173823952674865723e+00 1.214751362800598145e+00 -8.396386504173278809e-01
-9.643902182579040527e-01 -9.115338325500488281e-01 -1.004245162010192871e+00 1.296934962272644043e+00 -3.966516256332397461e-01
6.861539185047149658e-02 -6.367927789688110352e-01 -1.245613247156143188e-01 1.156370401382446289e+00 -1.048381090164184570e+00
3.325585722923278809e-01 -7.022219300270080566e-01 -7.881191372871398926e-02 1.119318008422851562e+00 -9.570976495742797852e-01
3.913510143756866455e-01 -9.234438538551330566e-01 -2.093991264700889587e-02 1.104161381721496582e+00 -8.372176885604858398e-01
-8.701518774032592773e-01 -6.550981998443603516e-01 -4.169871211051940918e-01 1.224998116493225098e+00 -6.782410144805908203e-01
-6.515839099884033203e-01 -1.020612359046936035e+00 -5.723031759262084961e-01 9.578034281730651855e-01 -8.805453181266784668e-01
-5.608303546905517578e-01 -9.973741173744201660e-01 -5.931016802787780762e-01 9.964347481727600098e-01 -7.439849972724914551e-01
-3.409600853919982910e-01 -7.208104729652404785e-01 -9.314192533493041992e-01 7.067299485206604004e-01 -1.279445886611938477e+00
-6.011610627174377441e-01 -5.475897192955017090e-01 -9.093355536460876465e-01 5.925619006156921387e-01 -1.241626620292663574e+00
-1.008183717727661133e+00 -3.349216878414154053e-01 -1.074037998914718628e-01 3.525358140468597412e-01 -1.386789798736572266e+00
-8.765330314636230469e-01 -4.616163074970245361e-01 -4.976893588900566101e-02 3.931898474693298340e-01 -1.344395875930786133e+00
-1.211867213249206543e+00 -1.193690180778503418e+00 -6.926821470260620117e-01 -5.065224766731262207e-01 -2.355023384094238281e+00
-9.631707072257995605e-01 -1.311387777328491211e+00 -3.663235008716583252e-01 -6.661958694458007812e-01 -2.436141014099121094e+00
-1.219473600387573242e+00 -1.120786905288696289e+00 -1.081064492464065552e-01 -5.619418025016784668e-01 -2.941210269927978516e+00
-1.831128001213073730e+00 -3.587491810321807861e-01 6.645386219024658203e-01 -1.528871059417724609e+00 -2.505096912384033203e+00
-1.999763011932373047e+00 -3.009352087974548340e-01 6.926899775862693787e-03 -1.408668160438537598e+00 -1.456328272819519043e+00
-1.972895622253417969e+00 -3.084499537944793701e-01 -1.141809597611427307e-01 -1.176120281219482422e+00 -1.362884044647216797e+00
-1.937086224555969238e+00 -2.318161129951477051e-01 -3.689520955085754395e-01 -9.580313563346862793e-01 -1.421478748321533203e+00
-1.927153229713439941e+00 -3.838502168655395508e-01 -4.104796946048736572e-01 -1.102505803108215332e+00 -1.395149707794189453e+00
-2.413083553314208984e+00 -8.808573484420776367e-01 -8.166860342025756836e-01 -9.735185503959655762e-01 -1.050250530242919922e+00
-2.445832014083862305e+00 -8.956552147865295410e-01 -7.883404493331909180e-01 -1.081842184066772461e+00 -8.827748894691467285e-01
-2.161693811416625977e+00 -5.673455595970153809e-01 -4.547792375087738037e-01 -8.473612070083618164e-01 -7.250912189483642578e-01
-2.537276029586791992e+00 -3.067762851715087891e-01 -2.579217851161956787e-01 -8.628194332122802734e-01 -8.453351259231567383e-01
-1.953847885131835938e+00 -5.580577999353408813e-02 -6.427224278450012207e-01 -8.309583067893981934e-01 -4.358295798301696777e-01
-1.794465780258178711e+00 2.648821175098419189e-01 -2.270809113979339600e-01 -8.385819792747497559e-01 -1.527027249336242676e+00
-1.613485097885131836e+00 1.940145492553710938e-01 -1.601898372173309326e-01 -8.400254845619201660e-01 -1.620092153549194336e+00
-1.880818486213684082e+00 1.977508217096328735e-01 -1.032264590263366699e+00 -9.172777831554412842e-02 -1.170249700546264648e+00
-2.276280164718627930e+00 1.086859852075576782e-01 -3.154559135437011719e-01 -1.529449075460433960e-01 -1.160648584365844727e+00
-1.625311017036437988e+00 6.161224246025085449e-01 2.573521137237548828e-01 -1.516219079494476318e-01 -9.815211892127990723e-01
-1.675975918769836426e+00 4.173995256423950195e-01 3.299898505210876465e-01 -7.065552473068237305e-02 -7.780014276504516602e-01
-8.921548128128051758e-01 7.286781668663024902e-01 7.322201132774353027e-01 3.172663599252700806e-02 -1.218088269233703613e+00
-1.545946955680847168e+00 -8.779917657375335693e-02 -1.063923835754394531e+00 2.154745608568191528e-01 -9.708307683467864990e-02
-9.294880628585815430e-01 1.747716031968593597e-02 -7.949889302253723145e-01 8.597762323915958405e-03 -1.906656026840209961e-01
-1.249500751495361328e+00 1.032705828547477722e-01 -1.777050942182540894e-01 -3.151198625564575195e-01 -4.237776696681976318e-01
-1.422855615615844727e+00 1.365706175565719604e-01 -1.517770439386367798e-01 -2.255584448575973511e-01 -3.970991075038909912e-01
-1.269607901573181152e+00 1.258841007947921753e-01 -1.265683919191360474e-01 -3.571285009384155273e-01 -6.171261519193649292e-02
-1.255248546600341797e+00 1.340046226978302002e-01 -9.707675874233245850e-02 -3.387714028358459473e-01 -1.160757765173912048e-01
-1.286031365394592285e+00 1.577437669038772583e-01 -6.475138664245605469e-02 -3.560249507427215576e-01 -1.114743947982788086e-01
-1.129382848739624023e+00 2.853047251701354980e-01 -6.175444275140762329e-02 -1.417166590690612793e-01 -2.228314876556396484e-01
-1.143576145172119141e+00 2.969932556152343750e-01 -1.258037425577640533e-02 -1.481768190860748291e-01 -8.335959911346435547e-02
-1.038903951644897461e+00 1.537216901779174805e-01 -2.391021698713302612e-03 -1.691145002841949463e-01 -1.534046679735183716e-01
-1.159088373184204102e+00 1.075399070978164673e-01 -1.575807183980941772e-01 -2.951219081878662109e-01 -1.728043109178543091e-01
-1.115059852600097656e+00 7.882267236709594727e-01 9.534625411033630371e-01 1.163854002952575684e-01 -1.293624639511108398e+00
-1.396219253540039062e+00 6.814279556274414062e-01 9.169155359268188477e-01 2.090043127536773682e-01 -1.358693599700927734e+00
-1.418812394142150879e+00 7.093953490257263184e-01 8.449507355690002441e-01 6.072873473167419434e-01 -1.444623112678527832e+00
-1.471945643424987793e+00 1.512001872062683105e+00 9.034514427185058594e-02 1.108069419860839844e+00 -1.701818227767944336e+00
-1.463575839996337891e+00 1.510610580444335938e+00 1.018579602241516113e-01 1.099893212318420410e+00 -1.729850769042968750e+00
-1.717029690742492676e+00 8.208098411560058594e-01 1.324493251740932465e-02 -3.491744399070739746e-02 -1.659471631050109863e+00
-1.274637460708618164e+00 -6.297640800476074219e-01 -4.798007607460021973e-01 -8.371279239654541016e-01 -8.276897668838500977e-01
-1.349439024925231934e+00 -6.379842758178710938e-01 -4.680529534816741943e-01 -8.380590081214904785e-01 -8.241301774978637695e-01
-1.313204169273376465e+00 -6.123404502868652344e-01 -4.762991964817047119e-01 -9.234583973884582520e-01 -8.412823081016540527e-01
-2.280490875244140625e+00 -8.816223144531250000e-01 -1.053079962730407715e+00 -7.186980247497558594e-01 -4.614642560482025146e-01
-2.218951463699340820e+00 -9.677047133445739746e-01 -1.197301745414733887e+00 -6.941903829574584961e-01 -4.898569583892822266e-01
-2.427874326705932617e+00 -7.505283951759338379e-01 -1.363802433013916016e+00 -1.589888483285903931e-01 -3.826065957546234131e-01
-2.562283039093017578e+00 -8.724150061607360840e-01 -8.090207576751708984e-01 -5.123032331466674805e-01 -6.547821164131164551e-01
-2.297708272933959961e+00 -1.295547366142272949e+00 -8.140304684638977051e-01 -4.328253865242004395e-01 -8.034346699714660645e-01
-1.564220190048217773e+00 -1.974413156509399414e+00 -1.593175172805786133e+00 6.715743541717529297e-01 2.046504765748977661e-01
-1.564220190048217773e+00 -1.974413156509399414e+00 -1.593175172805786133e+00 6.715743541717529297e-01 2.046504765748977661e-01
-1.587197303771972656e+00 -1.968709588050842285e+00 -1.565331339836120605e+00 6.209229826927185059e-01 1.852760761976242065e-01
-1.452681660652160645e+00 -1.861471533775329590e+00 -1.597118258476257324e+00 5.726877450942993164e-01 6.585908681154251099e-02
-1.751798272132873535e+00 -1.732941031455993652e+00 -1.804642319679260254e+00 6.041580438613891602e-01 7.898277789354324341e-02
-1.707161784172058105e+00 -1.476636409759521484e+00 -1.847650289535522461e+00 1.692308485507965088e-01 4.572376906871795654e-01
-1.387331128120422363e+00 -1.367902517318725586e+00 -2.105519771575927734e+00 4.872509241104125977e-01 1.592392921447753906e-01
-1.672817826271057129e+00 1.272028207778930664e+00 -1.215263247489929199e+00 -1.811210513114929199e-01 -1.012705802917480469e+00
-2.659379959106445312e+00 2.780948579311370850e-01 -2.642824172973632812e+00 -1.444609165191650391e-01 -6.367570906877517700e-02
-2.574189186096191406e+00 3.414181768894195557e-01 -2.480276107788085938e+00 -2.091362476348876953e-01 8.867351710796356201e-02
-2.014631032943725586e+00 6.224073171615600586e-01 -1.607550621032714844e+00 -3.715201914310455322e-01 -1.360958665609359741e-01
-7.580361366271972656e-01 2.403315305709838867e-01 -9.751930236816406250e-01 -1.087069883942604065e-01 -6.905518174171447754e-01
-1.629824340343475342e-01 2.089148312807083130e-01 -5.868874788284301758e-01 1.951359659433364868e-01 -2.603996694087982178e-01
-1.629824340343475342e-01 2.089148312807083130e-01 -5.868874788284301758e-01 1.951359659433364868e-01 -2.603996694087982178e-01
-1.629824340343475342e-01 2.089148312807083130e-01 -5.868874788284301758e-01 1.951359659433364868e-01 -2.603996694087982178e-01
-2.304517179727554321e-01 2.332836240530014038e-01 -5.676575899124145508e-01 1.558125764131546021e-01 -2.112752199172973633e-01
-3.820603489875793457e-01 -4.452744871377944946e-02 -5.440223813056945801e-01 2.105170637369155884e-01 -3.433609604835510254e-01
-5.514358282089233398e-01 4.091114923357963562e-02 -4.645741283893585205e-01 2.798943221569061279e-01 -2.921353876590728760e-01
2.360395789146423340e-01 -9.798544645309448242e-02 -2.233170419931411743e-01 6.124855279922485352e-01 -8.268586397171020508e-01
3.031836152076721191e-01 -1.523479819297790527e-01 -2.258309870958328247e-01 5.923680663108825684e-01 -8.434693217277526855e-01
2.730806767940521240e-01 -1.616545915603637695e-01 -2.338725626468658447e-01 5.762182474136352539e-01 -8.667549490928649902e-01
3.325614631175994873e-01 -1.468328386545181274e-01 -2.621055543422698975e-01 6.167337894439697266e-01 -8.103194832801818848e-01
3.325614631175994873e-01 -1.468328386545181274e-01 -2.621055543422698975e-01 6.167337894439697266e-01 -8.103194832801818848e-01
3.325614631175994873e-01 -1.468328386545181274e-01 -2.621055543422698975e-01 6.167337894439697266e-01 -8.103194832801818848e-01
3.196117877960205078e-01 -1.429463326930999756e-01 -2.753177881240844727e-01 6.225809454917907715e-01 -8.573626279830932617e-01
3.196117877960205078e-01 -1.429463326930999756e-01 -2.753177881240844727e-01 6.225809454917907715e-01 -8.573626279830932617e-01
2.799837887287139893e-01 -1.043970882892608643e-01 -3.019634485244750977e-01 6.335821747779846191e-01 -9.022244215011596680e-01
-1.079790815711021423e-01 2.376325577497482300e-01 4.616938531398773193e-01 8.079458773136138916e-02 -1.788309574127197266e+00
-1.744252800941467285e+00 -3.966952562332153320e-01 -6.369526386260986328e-01 6.220762133598327637e-01 -8.122437596321105957e-01
-1.662776231765747070e+00 -3.080368340015411377e-01 -7.150273323059082031e-01 6.180628538131713867e-01 -7.405529618263244629e-01
-1.322630643844604492e+00 -1.507296860218048096e-01 -8.979368209838867188e-01 6.190608739852905273e-01 -1.552267968654632568e-01
-1.083398699760437012e+00 -2.287161201238632202e-01 -1.118414640426635742e+00 6.274439692497253418e-01 3.990484774112701416e-01
-1.026893854141235352e+00 -2.444861084222793579e-01 -1.138424038887023926e+00 6.334936618804931641e-01 4.166661798954010010e-01
-1.157429575920104980e+00 -9.709365665912628174e-02 -1.192028760910034180e+00 6.678782105445861816e-01 1.540902405977249146e-01
-1.029076933860778809e+00 2.298984676599502563e-01 -1.457816839218139648e+00 3.747665882110595703e-01 -2.286455035209655762e-01
-1.002918601036071777e+00 3.095289170742034912e-01 -1.405396938323974609e+00 3.739775121212005615e-01 -2.283443659543991089e-01
-8.949754238128662109e-01 2.381704598665237427e-01 -1.423836231231689453e+00 2.608980536460876465e-01 -1.611139178276062012e-01
-1.549841403961181641e+00 -5.495406389236450195e-01 -4.800819605588912964e-02 -4.776441752910614014e-01 -9.466727972030639648e-01
-3.855125010013580322e-01 -4.024046063423156738e-01 -1.370719671249389648e-01 3.996901810169219971e-01 -6.980435252189636230e-01
-5.642386078834533691e-01 -2.039090692996978760e-01 4.788244143128395081e-03 4.688244462013244629e-01 -6.084168553352355957e-01
-7.435524463653564453e-01 -3.709416985511779785e-01 -8.353666067123413086e-01 1.272647529840469360e-01 -5.789753198623657227e-01
-7.981577515602111816e-01 -3.230096697807312012e-01 -1.123363375663757324e+00 3.057991266250610352e-01 -7.158173918724060059e-01
-6.749944686889648438e-01 -2.315795272588729858e-01 -1.180625677108764648e+00 -1.791328936815261841e-01 -1.829366683959960938e+00
-1.039327025413513184e+00 -3.002608120441436768e-01 -5.438423752784729004e-01 -3.990687131881713867e-01 -1.733172893524169922e+00
-1.507321000099182129e+00 -1.512341946363449097e-01 -6.708380579948425293e-01 -2.484444230794906616e-01 -2.552058458328247070e+00
-1.433154463768005371e+00 2.753639519214630127e-01 -3.208326399326324463e-01 -1.637933105230331421e-01 -2.787670135498046875e+00
-1.722876071929931641e+00 2.909987419843673706e-02 3.891888260841369629e-02 -6.183938980102539062e-01 -2.174874544143676758e+00
-1.415333867073059082e+00 2.907891757786273956e-02 -4.818799197673797607e-01 -5.765218734741210938e-01 -2.611863613128662109e+00
-1.643132925033569336e+00 4.986685812473297119e-01 -9.520202875137329102e-01 -8.238562345504760742e-01 -2.314193725585937500e+00
-1.699162006378173828e+00 -5.113209784030914307e-02 -1.260858535766601562e+00 -1.124252080917358398e+00 -2.279550313949584961e+00
-1.413651108741760254e+00 4.709600508213043213e-01 -1.560731649398803711e+00 -9.915357828140258789e-01 -2.448024511337280273e+00
-1.341845273971557617e+00 1.245905160903930664e-01 -1.155406832695007324e+00 -4.459770917892456055e-01 -2.625519514083862305e+00
-1.056928753852844238e+00 3.553589582443237305e-01 -1.295098304748535156e+00 -6.831861138343811035e-01 -1.983950138092041016e+00
-1.080125927925109863e+00 3.628285527229309082e-01 -1.243992328643798828e+00 -5.855121016502380371e-01 -1.969584822654724121e+00
-1.085310578346252441e+00 -2.549371719360351562e-01 -1.371946096420288086e+00 4.928990080952644348e-02 -1.873690605163574219e+00
-9.399443268775939941e-01 -4.159958064556121826e-01 -1.389165282249450684e+00 -3.639858588576316833e-02 -1.989860177040100098e+00
-9.355732202529907227e-01 -1.322315931320190430e-01 -1.558920741081237793e+00 2.655212581157684326e-01 -1.898108720779418945e+00
-8.114037513732910156e-01 3.553863242268562317e-02 -5.583625435829162598e-01 1.588977277278900146e-01 -1.416382074356079102e+00
-1.654128283262252808e-01 5.556612610816955566e-01 -3.428125381469726562e-01 3.409348130226135254e-01 -1.829123973846435547e+00
-1.476663947105407715e-01 5.686278939247131348e-01 -2.543202042579650879e-01 3.511826694011688232e-01 -1.878936767578125000e+00
-2.736468315124511719e-01 6.079096198081970215e-01 -3.785315454006195068e-01 3.764282464981079102e-01 -1.764019608497619629e+00
-4.552194178104400635e-01 7.225462794303894043e-01 -4.465631544589996338e-01 5.505517125129699707e-01 -1.754803180694580078e+00
-4.835460484027862549e-01 7.353028059005737305e-01 -4.260956645011901855e-01 5.476371645927429199e-01 -1.766388297080993652e+00
-2.157768905162811279e-01 8.835565447807312012e-01 1.285970211029052734e-01 5.655802041292190552e-02 -2.147090196609497070e+00
-2.027886658906936646e-01 8.936013579368591309e-01 9.137441962957382202e-02 1.420881748199462891e-01 -2.128158807754516602e+00
-2.317452877759933472e-01 9.628754854202270508e-01 8.416873216629028320e-02 2.768217921257019043e-01 -2.040349721908569336e+00
-4.794581830501556396e-01 8.663500845432281494e-02 2.876226902008056641e-01 2.449428886175155640e-01 -1.430480122566223145e+00
-2.775775194168090820e-01 -2.896334230899810791e-02 1.937755644321441650e-01 9.245128184556961060e-02 -1.062799453735351562e+00
-2.490208148956298828e-01 5.693046376109123230e-03 2.395164370536804199e-01 7.458831369876861572e-02 -1.051906466484069824e+00
-2.123656123876571655e-01 -7.327981758862733841e-03 1.764068007469177246e-01 2.740061581134796143e-01 -1.068643689155578613e+00
-5.384591221809387207e-02 2.670513093471527100e-01 5.520348548889160156e-01 4.562095403671264648e-01 -1.447040319442749023e+00
4.691803827881813049e-03 4.315252304077148438e-01 5.004418492317199707e-01 2.846567332744598389e-01 -1.519934773445129395e+00
-1.388223469257354736e-01 4.983982443809509277e-01 8.153520822525024414e-01 9.060859084129333496e-01 -2.420043945312500000e+00
-1.403867751359939575e-01 7.873723506927490234e-01 2.718928456306457520e-01 6.919493675231933594e-01 -2.213284969329833984e+00
-2.526992261409759521e-01 1.007179975509643555e+00 3.639754652976989746e-01 4.131956398487091064e-01 -2.433418750762939453e+00
3.058232367038726807e-01 -4.558001160621643066e-01 9.862750768661499023e-01 3.810996413230895996e-01 -3.452251434326171875e+00
6.613738536834716797e-01 -4.747037291526794434e-01 1.289281725883483887e+00 2.837576270103454590e-01 -3.422948122024536133e+00
6.232077479362487793e-01 -6.491498947143554688e-01 1.305345058441162109e+00 7.023829817771911621e-01 -3.439550638198852539e+00
6.230969429016113281e-01 -6.245973706245422363e-01 1.065570950508117676e+00 5.811731815338134766e-01 -2.768496751785278320e+00
-5.483559966087341309e-01 5.887325406074523926e-01 1.059510350227355957e+00 1.060455083847045898e+00 -1.862026095390319824e+00
-4.458746016025543213e-01 6.293216347694396973e-01 1.084937691688537598e+00 1.088801741600036621e+00 -1.826571941375732422e+00
-6.373084783554077148e-01 1.004153609275817871e+00 1.041557312011718750e+00 1.070667028427124023e+00 -1.914941430091857910e+00
-9.349822402000427246e-01 7.237220406532287598e-01 1.240752339363098145e+00 1.262522697448730469e+00 -2.215920448303222656e+00
-1.069774866104125977e+00 6.099677085876464844e-01 6.368782520294189453e-01 1.348537206649780273e+00 -2.224714517593383789e+00
-7.776303887367248535e-01 5.743698477745056152e-01 3.836128413677215576e-01 1.022477984428405762e+00 -2.041195631027221680e+00
-6.576793268322944641e-03 4.367583096027374268e-01 5.529166013002395630e-02 3.937796056270599365e-01 -1.366735339164733887e+00
-5.796999931335449219e-01 9.749301671981811523e-01 -5.281870961189270020e-01 2.032838761806488037e-01 -1.185702204704284668e+00
-5.795095562934875488e-01 1.019751906394958496e+00 -5.217614769935607910e-01 1.710301190614700317e-01 -1.158321738243103027e+00
-4.033778011798858643e-01 9.174546003341674805e-01 -4.397304058074951172e-01 2.441563606262207031e-01 -1.379556179046630859e+00
-1.252983331680297852e+00 8.381183743476867676e-01 -1.125033974647521973e+00 7.899458408355712891e-01 -1.298725128173828125e+00
-8.208579421043395996e-01 4.983086884021759033e-01 -8.625418543815612793e-01 6.731657683849334717e-02 -1.225966215133666992e+00
-1.672793745994567871e+00 -5.555093288421630859e-01 7.617333531379699707e-01 -1.195052027702331543e+00 -1.206260204315185547e+00
-1.064257502555847168e+00 -1.068841695785522461e+00 8.239452838897705078e-01 -8.332688212394714355e-01 -1.960379838943481445e+00
-1.250580668449401855e+00 8.015791177749633789e-01 2.803093492984771729e-01 -8.291357159614562988e-01 -1.673870563507080078e+00
-1.851420879364013672e+00 4.567652344703674316e-01 2.404731810092926025e-01 -5.350608825683593750e-01 -1.272969365119934082e+00
-1.608900785446166992e+00 5.941510200500488281e-01 2.033701166510581970e-03 -9.880885481834411621e-02 -1.425677537918090820e+00
-1.757958054542541504e+00 5.397403240203857422e-01 1.000174522399902344e+00 2.367746591567993164e+00 -3.427915096282958984e+00
-1.290169596672058105e+00 -8.031287789344787598e-02 6.411851048469543457e-01 9.235473871231079102e-01 -2.151434898376464844e+00
-1.710337877273559570e+00 5.108316540718078613e-01 2.642543315887451172e-01 9.016705155372619629e-01 -1.911033987998962402e+00
-1.919878840446472168e+00 8.138248920440673828e-01 -5.015751719474792480e-01 9.394299983978271484e-01 -2.084781885147094727e+00
-1.311823129653930664e+00 1.258482098579406738e+00 -3.958974778652191162e-01 6.951462030410766602e-01 -2.248012781143188477e+00
-1.104715347290039062e+00 8.001993894577026367e-01 -1.024791240692138672e+00 1.620248556137084961e+00 -2.731938362121582031e+00
-1.012520551681518555e+00 4.509954452514648438e-01 3.297775685787200928e-01 1.380906939506530762e+00 -1.600870490074157715e+00
-4.275928735733032227e-01 4.589146375656127930e-02 5.209495425224304199e-01 1.489659786224365234e+00 -1.823891401290893555e+00
-5.030751228332519531e-01 1.881707459688186646e-02 3.151940107345581055e-01 1.449934720993041992e+00 -1.946257710456848145e+00
-5.670601129531860352e-01 1.508219726383686066e-02 2.928839027881622314e-01 1.387381315231323242e+00 -2.000104665756225586e+00
-5.689275860786437988e-01 7.551323622465133667e-02 3.846235573291778564e-01 7.678697705268859863e-01 -1.582452774047851562e+00
-5.043191313743591309e-01 1.135239750146865845e-01 5.877647995948791504e-01 5.780887603759765625e-01 -1.423138856887817383e+00
-4.071374535560607910e-01 1.051674708724021912e-01 4.755604565143585205e-01 5.341088771820068359e-01 -1.611542344093322754e+00
-1.144771456718444824e+00 -1.004986166954040527e+00 1.436948657035827637e+00 3.881995975971221924e-01 -2.550135374069213867e+00
-1.931195259094238281e+00 2.021268159151077271e-01 2.202970683574676514e-01 -1.179950356483459473e+00 -1.449479460716247559e+00
-8.724851608276367188e-01 -1.131033077836036682e-01 -1.583315014839172363e+00 4.765515029430389404e-01 -9.035680294036865234e-01
-5.538082122802734375e-01 -5.172218084335327148e-01 -1.203919410705566406e+00 1.297481417655944824e+00 -1.368854045867919922e+00
-5.996543765068054199e-01 -5.305483341217041016e-01 -6.602216958999633789e-01 1.971032023429870605e+00 -1.279575347900390625e+00
-1.102165579795837402e+00 8.760097622871398926e-01 3.885961696505546570e-02 4.568099081516265869e-01 -1.665483117103576660e+00
-8.217914104461669922e-01 5.315989255905151367e-01 5.841482877731323242e-01 6.960107088088989258e-01 -1.241314888000488281e+00
-1.247218608856201172e+00 1.715479791164398193e-01 4.219204783439636230e-01 8.353067040443420410e-01 -1.527266383171081543e+00
-1.578570842742919922e+00 -4.638522565364837646e-01 1.110492110252380371e+00 8.190801143646240234e-01 -2.023772239685058594e+00
-1.226314187049865723e+00 -6.316266655921936035e-01 7.116023302078247070e-01 4.575415551662445068e-01 -1.887287139892578125e+00
-1.198754310607910156e+00 -5.887530446052551270e-01 9.045206904411315918e-01 2.771147191524505615e-01 -1.735180377960205078e+00
-1.124296188354492188e+00 -5.301254391670227051e-01 8.379706144332885742e-01 2.742649614810943604e-01 -1.775515198707580566e+00
-9.206499457359313965e-01 -4.187945425510406494e-01 5.697451233863830566e-01 6.838871836662292480e-01 -1.715574502944946289e+00
-1.254758954048156738e+00 -4.290067255496978760e-01 4.369196295738220215e-01 8.755127191543579102e-01 -1.495748996734619141e+00
-1.238001465797424316e+00 8.181256055831909180e-01 7.241324782371520996e-01 1.358227968215942383e+00 -2.567741394042968750e+00
-6.788581609725952148e-01 -4.181833565235137939e-02 1.297875195741653442e-01 6.727524995803833008e-01 -2.792893409729003906e+00
-4.473579525947570801e-01 1.657395660877227783e-01 9.442420676350593567e-03 7.420003414154052734e-01 -3.052624464035034180e+00
-5.057290196418762207e-03 -9.159824252128601074e-01 -1.914418637752532959e-01 6.111890673637390137e-01 -2.650252819061279297e+00
3.478840887546539307e-01 -1.196492075920104980e+00 -8.984646201133728027e-02 4.986796975135803223e-01 -2.406226396560668945e+00
4.946621358394622803e-01 -1.099176883697509766e+00 1.186109334230422974e-01 3.079690635204315186e-01 -2.227272987365722656e+00
3.802612423896789551e-01 -8.356806635856628418e-01 1.741602122783660889e-01 4.231133759021759033e-01 -2.030672311782836914e+00
3.355495929718017578e-01 -8.746995925903320312e-01 1.974321007728576660e-01 4.391559660434722900e-01 -1.919748902320861816e+00
-8.682391792535781860e-02 -7.168614864349365234e-01 1.893628090620040894e-01 3.571144342422485352e-01 -1.867910146713256836e+00
-4.144231379032135010e-01 -8.176441788673400879e-01 1.325028687715530396e-01 5.359359383583068848e-01 -1.945080637931823730e+00
-3.810460865497589111e-01 -7.810975313186645508e-01 1.076081320643424988e-01 5.582047700881958008e-01 -1.936157107353210449e+00
-1.012094140052795410e+00 -1.367679476737976074e+00 5.391808748245239258e-01 3.193988502025604248e-01 -2.269865512847900391e+00
-1.067305564880371094e+00 -1.273697018623352051e+00 4.996037185192108154e-01 2.570602893829345703e-01 -2.030442953109741211e+00
-1.638496279716491699e+00 -6.797104477882385254e-01 -1.046514153480529785e+00 8.602350354194641113e-01 -9.852442741394042969e-01
-1.682586312294006348e+00 -8.634246587753295898e-01 -1.123655438423156738e+00 7.744428515434265137e-01 -8.558710813522338867e-01
-6.904041171073913574e-01 -1.181348919868469238e+00 6.608685255050659180e-01 -7.085248827934265137e-01 -1.864339709281921387e+00
-8.423793315887451172e-01 -5.854925513267517090e-01 -2.904723882675170898e-01 -4.672294855117797852e-01 -1.417158842086791992e+00
-6.718860864639282227e-01 3.348483741283416748e-01 -8.525314331054687500e-01 -2.751991152763366699e-01 -1.927726507186889648e+00
-5.288026332855224609e-01 3.965735733509063721e-01 -6.279988288879394531e-01 -1.705632060766220093e-01 -1.683985948562622070e+00
-5.346965193748474121e-01 6.279066801071166992e-01 -6.700902581214904785e-01 5.784630402922630310e-02 -1.905555844306945801e+00
-9.289115667343139648e-02 5.576522946357727051e-01 -4.592016041278839111e-01 4.884875416755676270e-01 -1.606858730316162109e+00
-1.024159789085388184e+00 7.823033928871154785e-01 -9.431725740432739258e-01 4.411836564540863037e-01 -1.101336956024169922e+00
-1.415176630020141602e+00 4.796879291534423828e-01 -1.004105329513549805e+00 -5.040153861045837402e-01 -4.506404995918273926e-01
-1.413498759269714355e+00 2.570599913597106934e-01 -1.008299350738525391e+00 -6.479566097259521484e-01 -4.167167544364929199e-01
-6.711102128028869629e-01 -3.659560382366180420e-01 1.396602869033813477e+00 5.187792181968688965e-01 -3.315120697021484375e+00
-8.534231781959533691e-01 -3.368506729602813721e-01 7.289665937423706055e-01 6.832693219184875488e-01 -1.304505109786987305e+00
-1.104698061943054199e+00 5.089712888002395630e-02 8.326430916786193848e-01 5.418673157691955566e-01 -1.324198365211486816e+00
-1.197125554084777832e+00 5.454859882593154907e-02 7.825694084167480469e-01 5.971910953521728516e-01 -1.416985988616943359e+00
-1.006948351860046387e+00 3.489251248538494110e-04 6.452403664588928223e-01 4.452141821384429932e-01 -1.386097073554992676e+00
-9.467403292655944824e-01 1.946340054273605347e-01 4.411567151546478271e-01 4.988639429211616516e-02 -1.363135218620300293e+00
-7.889057397842407227e-01 2.962176799774169922e-01 7.890895009040832520e-01 -2.398926913738250732e-01 -1.485195636749267578e+00
-7.942339777946472168e-01 2.943572103977203369e-01 8.008446693420410156e-01 -2.670948803424835205e-01 -1.488998174667358398e+00
-1.253778040409088135e-01 -6.304626464843750000e-01 -1.418946862220764160e+00 1.609386801719665527e+00 -3.767520487308502197e-01
-4.623453319072723389e-02 -6.389609575271606445e-01 -1.410242676734924316e+00 1.139134049415588379e+00 -4.226380288600921631e-01
-7.679326087236404419e-02 -6.387544274330139160e-01 -1.342659950256347656e+00 1.129521846771240234e+00 -4.226460754871368408e-01
-6.123861074447631836e-01 -6.542741060256958008e-01 -1.610493421554565430e+00 5.215047001838684082e-01 -5.332154631614685059e-01
-5.874703526496887207e-01 -5.978251695632934570e-01 -1.660291910171508789e+00 4.536198973655700684e-01 -4.929676651954650879e-01
-5.188349485397338867e-01 -5.947459936141967773e-01 -1.501519560813903809e+00 5.916400551795959473e-01 -3.354840278625488281e-01
-7.456718087196350098e-01 -1.480305194854736328e-01 -4.835692048072814941e-01 5.363773703575134277e-01 -3.389876484870910645e-01
-7.096943259239196777e-01 -2.122773826122283936e-01 -3.505037128925323486e-01 5.989897251129150391e-01 -2.606352567672729492e-01
-6.383427381515502930e-01 -3.395163714885711670e-01 -3.513062894344329834e-01 6.955717206001281738e-01 -1.082167476415634155e-01
-1.087551862001419067e-01 -4.075022041797637939e-01 -5.204271674156188965e-01 8.060145378112792969e-01 3.586898744106292725e-02
-2.200115472078323364e-02 -5.072784423828125000e-01 -5.403136014938354492e-01 9.539669156074523926e-01 8.818681538105010986e-02
-6.197732686996459961e-01 -4.719022512435913086e-01 -9.705259203910827637e-01 2.949188947677612305e-01 1.093560904264450073e-01
-4.229627847671508789e-01 -2.268656194210052490e-01 -1.133955359458923340e+00 5.077868103981018066e-01 1.415493786334991455e-01
-5.737139582633972168e-01 -4.118720293045043945e-01 -1.130193829536437988e+00 4.631484746932983398e-01 1.534311939030885696e-02
-9.721611142158508301e-01 -8.943909406661987305e-01 -1.516386628150939941e+00 7.403645515441894531e-01 -3.752345144748687744e-01
-8.788850903511047363e-01 -5.457490086555480957e-01 -1.708064079284667969e+00 4.973650872707366943e-01 -3.901474773883819580e-01
-3.699837327003479004e-01 -8.856035470962524414e-01 -4.882871508598327637e-01 7.239494323730468750e-01 -4.642491638660430908e-01
-2.518137693405151367e-01 -4.366227388381958008e-01 9.885914623737335205e-04 6.349339485168457031e-01 -6.296647787094116211e-01
-1.678879559040069580e-01 -3.291530907154083252e-01 5.678594484925270081e-02 6.766389012336730957e-01 -5.369122624397277832e-01
-6.799767911434173584e-02 -4.108276665210723877e-01 4.510455429553985596e-01 9.300577640533447266e-01 -7.572469711303710938e-01
-7.152847200632095337e-02 -4.380384981632232666e-01 3.667467534542083740e-01 9.246249794960021973e-01 -7.733760476112365723e-01
1.668892800807952881e-01 -3.632633686065673828e-01 5.016675591468811035e-01 7.654960155487060547e-01 -1.006124496459960938e+00
8.860449492931365967e-02 -4.183782041072845459e-01 4.159910082817077637e-01 6.078125834465026855e-01 -1.088781356811523438e+00
7.377564907073974609e-02 -2.440085262060165405e-01 7.221703529357910156e-01 6.522304415702819824e-01 -1.462826251983642578e+00
-1.271927654743194580e-01 -1.077767252922058105e+00 5.508511066436767578e-01 6.601285934448242188e-01 -1.686263680458068848e+00
-4.144828021526336670e-01 -1.268900156021118164e+00 1.287675976753234863e+00 1.003330200910568237e-02 -1.720108151435852051e+00
1.924860030412673950e-01 -1.133716464042663574e+00 1.609339356422424316e+00 1.325446128845214844e+00 -2.166099786758422852e+00
-4.760530591011047363e-01 -7.363179922103881836e-01 1.091452479362487793e+00 1.836358547210693359e+00 -2.279420852661132812e+00
-1.208519816398620605e+00 -9.067210555076599121e-01 -4.187008738517761230e-01 4.638197422027587891e-01 -1.682988762855529785e+00
-9.188743233680725098e-01 -5.651873350143432617e-01 -1.287921071052551270e+00 7.382352352142333984e-01 -1.388451337814331055e+00
-7.961475849151611328e-01 8.494331836700439453e-01 -2.661536633968353271e-01 2.511926293373107910e-01 -1.917286276817321777e+00
-6.166213154792785645e-01 8.464548587799072266e-01 -3.477305173873901367e-01 1.101196333765983582e-01 -1.815341711044311523e+00
-9.747525453567504883e-01 3.699048459529876709e-01 -4.152326583862304688e-01 1.637501716613769531e-01 -2.013585090637207031e+00
-9.681662917137145996e-01 3.487383425235748291e-01 -4.196254014968872070e-01 1.804700791835784912e-01 -2.010232925415039062e+00
-9.245101809501647949e-01 9.408217668533325195e-02 -1.322946250438690186e-01 2.860412001609802246e-01 -1.977169513702392578e+00
-1.020142197608947754e+00 2.411128580570220947e-01 4.438406527042388916e-01 2.143564075231552124e-01 -1.745608925819396973e+00
-1.362102866172790527e+00 6.009015440940856934e-02 5.189450979232788086e-01 5.802872180938720703e-01 -1.886804342269897461e+00
-1.387581229209899902e+00 -4.714602231979370117e-02 3.595412969589233398e-01 -4.108252823352813721e-01 -1.951156258583068848e+00
-1.603546500205993652e+00 7.610501050949096680e-01 -6.443363428115844727e-02 -7.473235577344894409e-02 -2.571809291839599609e+00
-1.552767992019653320e+00 4.277581572532653809e-01 -7.651707530021667480e-02 -3.569108843803405762e-01 -2.377135515213012695e+00
-1.104230165481567383e+00 3.113042712211608887e-01 7.153186202049255371e-02 2.690880894660949707e-01 -1.437858819961547852e+00
-1.027670621871948242e+00 -2.079957127571105957e-01 1.807465404272079468e-01 1.868783086538314819e-01 -1.271679639816284180e+00
-9.607663750648498535e-01 -1.378660798072814941e-01 6.212021037936210632e-02 1.512691080570220947e-01 -1.266834259033203125e+00
-3.713340461254119873e-01 -3.169214725494384766e-02 -4.077848419547080994e-02 1.319897174835205078e-01 -1.456661343574523926e+00
-6.211322546005249023e-01 -6.855264306068420410e-02 4.281350970268249512e-01 6.300182342529296875e-01 -1.451003432273864746e+00
-8.501440286636352539e-01 3.348898142576217651e-03 5.572500824928283691e-01 8.466166257858276367e-01 -1.402281522750854492e+00
-7.724336981773376465e-01 2.058083564043045044e-02 6.849216222763061523e-01 2.574495077133178711e-01 -1.656565427780151367e+00
-7.385998964309692383e-01 -1.504709720611572266e-01 4.683342278003692627e-01 -1.215543001890182495e-01 -9.877586364746093750e-01
-9.647694230079650879e-01 -7.786856293678283691e-01 7.614790797233581543e-01 1.392733216285705566e+00 -2.189341068267822266e+00
-8.719525337219238281e-01 -6.544082164764404297e-01 7.007326483726501465e-01 1.437389135360717773e+00 -2.091134548187255859e+00
-1.027955770492553711e+00 -7.226002812385559082e-01 7.677630186080932617e-01 1.319168329238891602e+00 -1.833726167678833008e+00
-2.011660337448120117e+00 -5.885080695152282715e-01 -2.096158117055892944e-01 1.583853483200073242e+00 -1.548205614089965820e+00
-2.356570005416870117e+00 -2.691003382205963135e-01 -4.103887081146240234e-01 1.612027645111083984e+00 -1.415806651115417480e+00
-2.249301195144653320e+00 -5.135747790336608887e-01 -3.920071423053741455e-01 1.828654289245605469e+00 -1.586860775947570801e+00
-1.988444566726684570e+00 -1.391777694225311279e-01 -3.338978588581085205e-01 1.671337962150573730e+00 -1.857182860374450684e+00
-2.251900196075439453e+00 6.145545840263366699e-02 5.028709769248962402e-01 1.909479737281799316e+00 -1.911167263984680176e+00
-1.370414257049560547e+00 -3.519403636455535889e-01 1.843575686216354370e-01 1.162689208984375000e+00 -1.372897982597351074e+00
-1.330570936203002930e+00 2.062735557556152344e-01 9.723637253046035767e-02 1.417981028556823730e+00 -1.139160275459289551e+00
-1.437079071998596191e+00 2.894270420074462891e-01 -3.081087023019790649e-03 1.460161566734313965e+00 -1.439150571823120117e+00
-1.386129260063171387e+00 -1.147168278694152832e-01 -1.151735663414001465e+00 1.566360235214233398e+00 -1.223378181457519531e+00
-1.167427659034729004e+00 -3.903394937515258789e-01 -1.461359500885009766e+00 1.144108533859252930e+00 -8.324327468872070312e-01
-7.747429609298706055e-01 6.840099394321441650e-02 -7.807960510253906250e-01 9.401568770408630371e-01 -1.258308887481689453e+00
-6.231076121330261230e-01 -1.214378923177719116e-01 -8.287783861160278320e-01 9.204225540161132812e-01 -1.317903876304626465e+00
-7.792933583259582520e-01 4.510255157947540283e-01 -1.201089620590209961e+00 1.194810152053833008e+00 -1.464631080627441406e+00
-8.473483920097351074e-01 4.076966047286987305e-01 -1.099887132644653320e+00 9.234427809715270996e-01 -2.271912813186645508e+00
-1.118078947067260742e+00 7.143307328224182129e-01 -1.224534153938293457e+00 6.862316131591796875e-01 -1.581283807754516602e+00
-1.084114670753479004e+00 6.715508103370666504e-01 -1.196746110916137695e+00 9.744817018508911133e-01 -1.272567272186279297e+00
-1.005683183670043945e+00 7.240961194038391113e-01 -6.647184491157531738e-01 1.244754672050476074e+00 -1.653623819351196289e+00
-6.296841502189636230e-01 -7.394769787788391113e-02 -2.127539962530136108e-01 5.308815240859985352e-01 -1.107335090637207031e+00
-1.056035041809082031e+00 -1.736696362495422363e-01 -9.909301251173019409e-02 7.900318503379821777e-01 -1.195250391960144043e+00
-1.129427194595336914e+00 -3.599848151206970215e-01 1.861047744750976562e-01 1.211006522178649902e+00 -1.491616845130920410e+00
-4.693480730056762695e-01 -2.010577023029327393e-01 4.236707091331481934e-01 9.554246068000793457e-01 -1.448398470878601074e+00
-1.395676374435424805e+00 3.279473185539245605e-01 -7.667880654335021973e-01 1.229682326316833496e+00 -1.341393232345581055e+00
-1.178344130516052246e+00 1.116452142596244812e-01 -2.457396686077117920e-02 6.464296579360961914e-01 -1.907879710197448730e+00
-1.133961677551269531e+00 -1.718722432851791382e-01 8.328877091407775879e-01 5.526779592037200928e-02 -2.751145124435424805e+00
-8.497813940048217773e-01 1.242166608572006226e-01 8.106027841567993164e-01 -7.627157121896743774e-02 -2.856050014495849609e+00
-1.457367658615112305e+00 -7.421517968177795410e-01 -4.501049220561981201e-01 -5.186069011688232422e-01 -1.644842147827148438e+00
-1.277621746063232422e+00 -5.618698596954345703e-01 7.359025627374649048e-02 -7.844876646995544434e-01 -1.269229054450988770e+00
-6.790692806243896484e-01 -1.150178790092468262e+00 -2.792503237724304199e-01 -5.012570619583129883e-01 -2.030704259872436523e+00
-5.190939307212829590e-01 -1.500854253768920898e+00 -5.452774763107299805e-01 7.220955193042755127e-02 -2.019419431686401367e+00
-1.074993848800659180e+00 -1.146889805793762207e+00 -1.213378906250000000e+00 -3.056257963180541992e-01 -1.965703010559082031e+00
-7.157314419746398926e-01 -7.395540475845336914e-01 -3.936110734939575195e-01 -3.630820810794830322e-01 -9.893589615821838379e-01
-8.355062603950500488e-01 -6.380456089973449707e-01 -7.711458206176757812e-01 -3.911083340644836426e-01 -1.303812384605407715e+00
-8.665457963943481445e-01 -1.111130475997924805e+00 -2.571366429328918457e-01 -6.024371832609176636e-02 -1.045281171798706055e+00
-8.922874331474304199e-01 -7.561672329902648926e-01 -8.934863656759262085e-02 5.936454236507415771e-02 -1.132999658584594727e+00
-1.583410024642944336e+00 5.772314071655273438e-01 -8.833572268486022949e-01 -5.859857201576232910e-01 -5.337727665901184082e-01
-1.768075108528137207e+00 6.368073821067810059e-01 -8.675135970115661621e-01 -5.408720374107360840e-01 -6.105516552925109863e-01
-1.917665362358093262e+00 1.217003583908081055e+00 -1.397652506828308105e+00 4.999510645866394043e-01 -1.594694495201110840e+00
-2.133488178253173828e+00 1.547005176544189453e+00 -1.584932923316955566e+00 3.823088407516479492e-01 -1.583950281143188477e+00
-2.200472354888916016e+00 1.390837550163269043e+00 -1.736331939697265625e+00 -1.115803420543670654e-02 -1.214316487312316895e+00
-1.889856696128845215e+00 1.359764575958251953e+00 -2.109732389450073242e+00 -3.096231222152709961e-01 -7.438587546348571777e-01
-1.907007575035095215e+00 1.590080499649047852e+00 -2.081925392150878906e+00 -2.833786904811859131e-01 -9.426234960556030273e-01
-1.664561986923217773e+00 1.460746765136718750e+00 -1.494699358940124512e+00 -4.002330303192138672e-01 -1.191318392753601074e+00
-2.054784536361694336e+00 1.333850622177124023e+00 -1.485155940055847168e+00 -1.196774542331695557e-01 -1.241656303405761719e+00
-2.779641389846801758e+00 8.642599582672119141e-01 -1.268358707427978516e+00 -1.359742164611816406e+00 -1.277982950210571289e+00
-2.759089231491088867e+00 1.392278075218200684e-01 -4.268775135278701782e-02 -8.772432804107666016e-01 -1.487815856933593750e+00
-1.439087390899658203e+00 -5.258240103721618652e-01 9.475758075714111328e-01 -3.378585278987884521e-01 -1.806030154228210449e+00
-1.346148610115051270e+00 -4.220827221870422363e-01 1.396901488304138184e+00 -1.400059461593627930e-01 -1.672139763832092285e+00
-1.176067113876342773e+00 -3.517250120639801025e-01 1.339130640029907227e+00 -2.213805317878723145e-01 -1.758598446846008301e+00
-1.015496730804443359e+00 -2.715302109718322754e-01 1.408845543861389160e+00 -2.090396285057067871e-01 -1.605954527854919434e+00
-5.719162225723266602e-01 -6.494744420051574707e-01 2.058311223983764648e+00 -9.805536270141601562e-02 -2.606095790863037109e+00
-1.039010882377624512e+00 -1.240702986717224121e+00 2.042158842086791992e+00 5.243059247732162476e-02 -2.601218700408935547e+00
3.131991624832153320e-01 -1.671035289764404297e+00 2.503389358520507812e+00 -1.308272480964660645e-01 -3.526593446731567383e+00
-2.147579193115234375e+00 -5.979586765170097351e-02 -1.374263525009155273e+00 9.984728097915649414e-01 -7.233001589775085449e-01
-1.870417356491088867e+00 -7.448547333478927612e-02 -1.438652515411376953e+00 1.120113134384155273e+00 -3.625928759574890137e-01
-1.833591938018798828e+00 -1.314339637756347656e-01 -1.459494709968566895e+00 1.082080245018005371e+00 -4.391994476318359375e-01
-2.115851402282714844e+00 -1.558508276939392090e-01 -1.230377316474914551e+00 1.233786582946777344e+00 -6.204394698143005371e-01
-2.092751741409301758e+00 -1.974178254604339600e-01 -1.257785320281982422e+00 1.231471419334411621e+00 -6.396013498306274414e-01
-2.104450464248657227e+00 1.255940198898315430e-01 -1.233546614646911621e+00 1.262744903564453125e+00 -6.507194638252258301e-01
-2.529342889785766602e+00 -7.482792139053344727e-01 -2.559157133102416992e+00 1.357713222503662109e+00 -6.977546215057373047e-01
-1.376593947410583496e+00 9.277431368827819824e-01 -1.087368130683898926e+00 3.199753761291503906e-01 -7.388960123062133789e-01
-1.109230160713195801e+00 7.630873918533325195e-01 -5.417961478233337402e-01 8.215875625610351562e-01 -8.621459007263183594e-01
-1.288382530212402344e+00 1.000626444816589355e+00 -9.483007192611694336e-01 2.948504388332366943e-01 -7.536481022834777832e-01
-1.188266873359680176e+00 9.466947317123413086e-01 -3.695238828659057617e-01 -1.667992323637008667e-01 -2.047143220901489258e+00
-1.292236566543579102e+00 1.949906945228576660e-01 -5.193198919296264648e-01 4.520323574542999268e-01 -1.780251383781433105e+00
-8.634269833564758301e-01 1.799689978361129761e-01 -7.548661231994628906e-01 1.039543151855468750e+00 -2.128551244735717773e+00
-7.920867204666137695e-01 2.835869789123535156e-01 -5.875448584556579590e-01 1.215721845626831055e+00 -2.013569355010986328e+00
-1.352682948112487793e+00 2.870998680591583252e-01 5.256330594420433044e-02 6.317830681800842285e-01 -1.299443244934082031e+00
-6.906264424324035645e-01 2.823518812656402588e-01 3.400373458862304688e-01 8.285172581672668457e-01 -7.402201890945434570e-01
-1.426650643348693848e+00 -3.519297242164611816e-01 2.041303813457489014e-01 5.490833520889282227e-02 -7.540381550788879395e-01
-1.407034635543823242e+00 -4.211519956588745117e-01 1.738121360540390015e-01 5.029464140534400940e-02 -8.341415524482727051e-01
-1.318251252174377441e+00 -4.200698435306549072e-01 -2.055952847003936768e-01 1.581533849239349365e-01 -7.579181790351867676e-01
-1.181227326393127441e+00 -2.514074146747589111e-01 -7.348526269197463989e-03 1.159028485417366028e-01 -3.274950683116912842e-01
-1.431082844734191895e+00 5.743204951286315918e-01 -1.203670818358659744e-02 1.931185722351074219e-01 -9.413953423500061035e-01
7.825432717800140381e-02 3.748331218957901001e-03 3.543843328952789307e-01 8.615409135818481445e-01 -1.250572800636291504e+00
-1.237132430076599121e+00 2.625556290149688721e-01 -2.342449575662612915e-01 4.885167181491851807e-01 -9.926890730857849121e-01
-1.138610005378723145e+00 3.182834088802337646e-01 -2.608263194561004639e-01 4.606893658638000488e-01 -1.122821688652038574e+00
-1.167597174644470215e+00 -5.130188912153244019e-02 7.236661761999130249e-02 5.240416526794433594e-01 -8.517056107521057129e-01
-1.010879158973693848e+00 -2.741232514381408691e-01 -7.528103590011596680e-01 7.109304666519165039e-01 -5.500484704971313477e-01
-1.242329716682434082e+00 1.527066528797149658e-01 -1.549710333347320557e-01 4.081179574131965637e-02 -5.862663984298706055e-01
-1.064777374267578125e+00 9.673063457012176514e-02 -3.027030229568481445e-01 4.661417305469512939e-01 -5.052322149276733398e-01
-1.399951457977294922e+00 -3.805992305278778076e-01 1.901573687791824341e-02 -7.915844023227691650e-02 -8.313886523246765137e-01
-1.442090749740600586e+00 -2.148302197456359863e-01 -3.072166442871093750e-01 -9.142373800277709961e-01 -5.607287287712097168e-01
-1.206340909004211426e+00 -3.270603716373443604e-02 -3.552277386188507080e-01 -7.871301174163818359e-01 -7.671769857406616211e-01
-1.786551117897033691e+00 4.084936529397964478e-02 -6.041188240051269531e-01 -6.366016864776611328e-01 -7.694143652915954590e-01
-3.029125690460205078e+00 2.633945643901824951e-01 1.138888597488403320e-01 -9.964811205863952637e-01 -1.790215849876403809e+00
-1.914265990257263184e+00 9.637084007263183594e-01 1.049878001213073730e-01 -1.193212389945983887e+00 -1.677446126937866211e+00
-1.905828595161437988e+00 9.690138101577758789e-01 1.190260499715805054e-01 -1.208934187889099121e+00 -1.661987900733947754e+00
-1.887849926948547363e+00 9.885982871055603027e-01 1.262098699808120728e-01 -1.218559145927429199e+00 -1.657721877098083496e+00
-1.869107365608215332e+00 9.822188615798950195e-01 1.049493402242660522e-01 -1.197992920875549316e+00 -1.648441553115844727e+00
-1.838325500488281250e+00 9.801626801490783691e-01 2.093984186649322510e-01 -1.097686648368835449e+00 -1.558272004127502441e+00
-1.922840714454650879e+00 9.659870266914367676e-01 5.688681825995445251e-02 -1.068849086761474609e+00 -1.616061329841613770e+00
-1.795420408248901367e+00 4.181590974330902100e-01 3.527391850948333740e-01 -5.516285896301269531e-01 -1.363279342651367188e+00
-1.820094704627990723e+00 4.121598303318023682e-01 2.913954854011535645e-01 -4.814701080322265625e-01 -1.363242506980895996e+00
-1.030464768409729004e+00 -1.370156407356262207e+00 1.505556344985961914e+00 -6.504459977149963379e-01 -1.894915699958801270e+00
-9.036703109741210938e-01 -1.312091588973999023e+00 1.617160439491271973e+00 -6.296323537826538086e-01 -1.891638040542602539e+00
-5.419374108314514160e-01 -1.504207372665405273e+00 1.358855247497558594e+00 -5.735096335411071777e-01 -1.926918506622314453e+00
-5.419374108314514160e-01 -1.504207372665405273e+00 1.358855247497558594e+00 -5.735096335411071777e-01 -1.926918506622314453e+00
-2.002829313278198242e+00 -1.587353795766830444e-01 3.009601831436157227e-01 -1.715070366859436035e+00 -2.829088687896728516e+00
-1.823757290840148926e+00 -2.691450417041778564e-01 1.166672229766845703e+00 -9.969788193702697754e-01 -2.159816503524780273e+00
-3.593495190143585205e-01 -5.146499872207641602e-01 1.612182259559631348e+00 4.399249553680419922e-01 -2.623991966247558594e+00
-9.502097964286804199e-01 -1.485193610191345215e+00 1.027546286582946777e+00 7.998132705688476562e-01 -2.581926822662353516e+00
-8.805878758430480957e-01 -1.311674714088439941e+00 3.145533800125122070e-01 6.625725626945495605e-01 -2.552850723266601562e+00
-8.910621404647827148e-01 -1.529020667076110840e+00 1.850610375404357910e-01 2.849366962909698486e-01 -2.476400375366210938e+00
-2.788821458816528320e-01 -1.016402840614318848e+00 -2.797953784465789795e-01 1.859160542488098145e+00 -1.649203777313232422e+00
-2.246665507555007935e-01 -1.214853286743164062e+00 -3.237817287445068359e-01 1.599133491516113281e+00 -1.735568046569824219e+00
-5.469197034835815430e-01 -9.038848876953125000e-01 1.294211298227310181e-02 1.423188209533691406e+00 -1.617433905601501465e+00
-2.288111746311187744e-01 -9.683728218078613281e-01 -2.580881416797637939e-01 1.230452656745910645e+00 -1.807599902153015137e+00
-1.627616882324218750e-01 -8.713725209236145020e-01 -4.775697737932205200e-02 8.051441311836242676e-01 -1.756341934204101562e+00
-1.676245182752609253e-01 -9.702157974243164062e-01 -1.214513741433620453e-02 8.266025185585021973e-01 -1.830366253852844238e+00
-3.976198732852935791e-01 -1.595103859901428223e+00 2.403125911951065063e-01 6.084989905357360840e-01 -1.810380339622497559e+00
-3.146998584270477295e-01 -2.677554488182067871e-01 -2.298314720392227173e-01 1.353358745574951172e+00 -1.914589643478393555e+00
-4.017270207405090332e-01 -9.243770837783813477e-01 -2.764368616044521332e-02 1.071789622306823730e+00 -1.085203528404235840e+00
-2.673135995864868164e-01 -6.749586462974548340e-01 -4.540661275386810303e-01 8.481223583221435547e-01 -1.086988568305969238e+00
-5.225722119212150574e-02 -5.023059844970703125e-01 -8.806110173463821411e-02 8.837393522262573242e-01 -5.113603472709655762e-01
-3.389914929866790771e-01 -3.441103696823120117e-01 -6.795609593391418457e-01 8.757138252258300781e-01 -3.175617158412933350e-01
-2.781398594379425049e-01 -2.960520088672637939e-01 -5.419291257858276367e-01 9.332366585731506348e-01 9.185405075550079346e-02
-2.781398594379425049e-01 -2.960520088672637939e-01 -5.419291257858276367e-01 9.332366585731506348e-01 9.185405075550079346e-02
-2.156188189983367920e-01 -2.367454767227172852e-01 -5.711579322814941406e-01 9.204735755920410156e-01 4.836269468069076538e-02
-1.440212577581405640e-01 -2.312584817409515381e-01 -5.540817379951477051e-01 7.452922463417053223e-01 2.917790040373802185e-02
-3.373722732067108154e-01 -2.939338386058807373e-01 -6.256353259086608887e-01 8.336660861968994141e-01 1.007671505212783813e-01
-4.271606206893920898e-01 -5.853220820426940918e-01 -1.177260518074035645e+00 6.504105925559997559e-01 -2.728380262851715088e-01
-2.392521500587463379e-01 -7.171555757522583008e-01 -1.844398021697998047e+00 9.787793755531311035e-01 -5.995722487568855286e-02
-1.894338876008987427e-01 -6.445585489273071289e-01 -1.253444671630859375e+00 1.319386601448059082e+00 -3.970650583505630493e-02
4.582471847534179688e-01 -8.119809627532958984e-01 -7.847399711608886719e-01 1.546248197555541992e+00 -1.345677971839904785e+00
3.852016627788543701e-01 -8.536416292190551758e-01 -6.089773178100585938e-01 1.597690939903259277e+00 -1.333760499954223633e+00
2.686456739902496338e-01 -7.610391378402709961e-01 -5.965338945388793945e-01 1.748342752456665039e+00 -1.049943685531616211e+00
-1.189584434032440186e-01 -8.765463232994079590e-01 -9.090428054332733154e-02 8.637709021568298340e-01 -8.981213569641113281e-01
-2.009912431240081787e-01 -7.759461998939514160e-01 4.916294291615486145e-02 8.040967583656311035e-01 -8.332073688507080078e-01
-3.275999724864959717e-01 -8.211563229560852051e-01 -2.432774901390075684e-01 5.784540176391601562e-01 -8.349481225013732910e-01
-1.106346964836120605e+00 -1.050259917974472046e-01 -3.757895529270172119e-01 -1.922001689672470093e-01 -1.900649428367614746e+00
-1.353252410888671875e+00 2.708666026592254639e-02 -3.887611925601959229e-01 9.389144182205200195e-02 -1.689657807350158691e+00
-1.411899209022521973e+00 -1.772014051675796509e-01 -3.537309169769287109e-01 1.596603840589523315e-01 -1.587702989578247070e+00
-1.514949083328247070e+00 -7.419041991233825684e-01 -3.372071385383605957e-01 -1.234951540827751160e-01 -1.298470973968505859e+00
-1.175727725028991699e+00 -9.204502105712890625e-01 -8.328072428703308105e-01 4.563643336296081543e-01 -6.095381379127502441e-01
-1.042013883590698242e+00 -9.031388759613037109e-01 -1.143747687339782715e+00 6.224353313446044922e-01 -7.864348292350769043e-01
-8.244836330413818359e-01 -7.991025447845458984e-01 -1.059110045433044434e+00 7.866643369197845459e-02 -7.849506139755249023e-01
-1.319871246814727783e-01 -1.295409798622131348e-01 -4.393967092037200928e-01 4.024754092097282410e-02 -5.923271179199218750e-01
-4.573128521442413330e-01 -2.192152440547943115e-01 -5.072157382965087891e-01 -1.261694729328155518e-01 -7.922917008399963379e-01
-6.882588267326354980e-01 1.437626034021377563e-01 -6.138285994529724121e-02 -1.852246373891830444e-01 -4.354000091552734375e-01
-7.240598201751708984e-01 1.605386435985565186e-01 -4.346384108066558838e-02 -1.624231487512588501e-01 -3.749635219573974609e-01
-5.256216526031494141e-01 2.535338401794433594e-01 3.529093861579895020e-01 2.573296427726745605e-01 -5.175448656082153320e-01
-5.175311565399169922e-01 2.906640172004699707e-01 3.341515362262725830e-01 2.117789536714553833e-01 -5.142199993133544922e-01
-5.884853601455688477e-01 2.414434254169464111e-01 3.178532719612121582e-01 2.085499167442321777e-01 -4.722283184528350830e-01
-1.961089372634887695e-01 1.591882556676864624e-01 2.352785468101501465e-01 1.786009967327117920e-01 -4.390399456024169922e-01
-2.117469161748886108e-01 1.826561689376831055e-01 2.316899150609970093e-01 1.598613560199737549e-01 -4.158058464527130127e-01
-2.117469161748886108e-01 1.826561689376831055e-01 2.316899150609970093e-01 1.598613560199737549e-01 -4.158058464527130127e-01
1.920860856771469116e-01 -5.411634445190429688e-01 7.908846139907836914e-01 -6.347820162773132324e-02 -1.356431365013122559e+00
1.174812763929367065e-01 -5.787226557731628418e-01 8.633705973625183105e-01 -1.027472615242004395e-01 -1.237138032913208008e+00
-4.330229461193084717e-01 -5.404134392738342285e-01 4.896685183048248291e-01 -1.975878179073333740e-01 -1.761880517005920410e+00
-8.168847560882568359e-01 -3.647839725017547607e-01 -1.173652559518814087e-01 -6.432635188102722168e-01 -2.241609573364257812e+00
-2.052964866161346436e-01 -1.299252361059188843e-01 -2.455796152353286743e-01 -1.152405738830566406e-01 -7.209606766700744629e-01
-2.052964866161346436e-01 -1.299252361059188843e-01 -2.455796152353286743e-01 -1.152405738830566406e-01 -7.209606766700744629e-01
-4.090963602066040039e-01 -5.565393567085266113e-01 1.154890894889831543e+00 -1.234116628766059875e-01 -1.209495067596435547e+00
-4.090963602066040039e-01 -5.565393567085266113e-01 1.154890894889831543e+00 -1.234116628766059875e-01 -1.209495067596435547e+00
2.205223888158798218e-01 -1.068325638771057129e+00 -6.957252621650695801e-01 1.098270058631896973e+00 -1.526383638381958008e+00
2.112040519714355469e-01 -9.243472218513488770e-01 -5.320866107940673828e-01 1.004132866859436035e+00 -1.441657423973083496e+00
1.860887408256530762e-01 -9.503036141395568848e-01 -3.729979693889617920e-01 1.098132610321044922e+00 -1.477587342262268066e+00
-7.006403803825378418e-01 -9.256327748298645020e-01 1.095902100205421448e-01 1.174581885337829590e+00 -1.123753309249877930e+00
5.963407456874847412e-03 -7.885433435440063477e-01 1.041787564754486084e-01 1.046332359313964844e+00 -9.590378403663635254e-01
-2.432054132223129272e-01 -8.524312376976013184e-01 -2.819835022091865540e-02 9.655333757400512695e-01 -1.270933270454406738e+00
-4.529877603054046631e-01 -7.268944978713989258e-01 -4.001196622848510742e-01 1.055678009986877441e+00 -1.172472238540649414e+00
-5.904074907302856445e-01 -6.615197062492370605e-01 -5.319147109985351562e-01 3.247514367103576660e-01 -1.271776556968688965e+00
-1.518545001745223999e-01 -6.111873388290405273e-01 -4.126511514186859131e-01 3.626978099346160889e-01 -1.056257843971252441e+00
-3.349306881427764893e-01 5.338079854846000671e-02 -5.002754926681518555e-01 2.144030183553695679e-01 -9.286410212516784668e-01
-4.072051644325256348e-01 -6.935869157314300537e-02 -3.538089096546173096e-01 5.103870630264282227e-01 -1.631077885627746582e+00
-9.488294124603271484e-01 -4.578392803668975830e-01 -3.260643184185028076e-01 9.606850147247314453e-01 -2.105346441268920898e+00
-7.154905796051025391e-01 1.256571859121322632e-01 -1.415234506130218506e-01 6.444132924079895020e-01 -1.834805488586425781e+00
-1.513162255287170410e+00 -7.152963876724243164e-01 -9.380571246147155762e-01 4.742179512977600098e-01 -1.658778190612792969e+00
-1.650797963142395020e+00 -8.985742330551147461e-01 -1.260481119155883789e+00 9.517344832420349121e-01 -1.617467164993286133e+00
-1.448689699172973633e+00 -2.608762681484222412e-01 -6.591179966926574707e-01 1.333513379096984863e+00 -8.198015093803405762e-01
-1.166884779930114746e+00 -4.904696345329284668e-02 -8.058037757873535156e-01 1.290220379829406738e+00 -7.735419273376464844e-01
-6.640985608100891113e-01 -5.590165853500366211e-01 -1.439232587814331055e+00 1.291869521141052246e+00 -1.311707258224487305e+00
-8.185723423957824707e-01 -2.412283569574356079e-01 -1.142588496208190918e+00 6.560055017471313477e-01 -1.281899213790893555e+00
-4.266559183597564697e-01 -2.250630408525466919e-01 -1.016044974327087402e+00 6.281866431236267090e-01 -1.472097635269165039e+00
-2.786782979965209961e-01 -2.863118052482604980e-01 -9.939346909523010254e-01 2.322559803724288940e-01 -1.706976294517517090e+00
-3.589422404766082764e-01 -5.402090549468994141e-01 -6.423469781875610352e-01 4.035217165946960449e-01 -1.393248200416564941e+00
-1.204302459955215454e-01 -6.232165694236755371e-01 -2.259721457958221436e-01 2.120856940746307373e-01 -1.370486259460449219e+00
-4.141393005847930908e-01 4.242130815982818604e-01 -2.738001346588134766e-01 1.285902142524719238e+00 -1.405855536460876465e+00
-2.963044941425323486e-01 3.711166977882385254e-01 -1.312906295061111450e-01 1.264142155647277832e+00 -1.525735735893249512e+00
-7.250534892082214355e-01 9.850262999534606934e-01 -1.728368401527404785e-01 1.103618383407592773e+00 -2.007332086563110352e+00
-7.916071414947509766e-01 9.630647301673889160e-01 -2.165203690528869629e-01 1.077924370765686035e+00 -2.008769750595092773e+00
-7.892832756042480469e-01 1.111189126968383789e+00 -1.282280087471008301e-01 3.397124707698822021e-01 -1.921845674514770508e+00
-1.287659645080566406e+00 4.673364758491516113e-01 2.537425458431243896e-01 2.862292341887950897e-02 -1.596954584121704102e+00
-1.236852169036865234e+00 4.728503227233886719e-01 2.288428246974945068e-01 6.691805273294448853e-02 -1.640979647636413574e+00
-1.602027416229248047e+00 1.084508895874023438e+00 -2.262510731816291809e-02 -9.396134316921234131e-02 -1.076040863990783691e+00
-1.522741794586181641e+00 1.088290214538574219e+00 -1.537922024726867676e-02 -1.457381099462509155e-01 -1.061795353889465332e+00
-1.505640745162963867e+00 1.050107479095458984e+00 -1.689906045794487000e-02 -1.409392654895782471e-01 -1.098038315773010254e+00
-1.997937113046646118e-01 6.403182446956634521e-02 -7.307251691818237305e-01 1.606541752815246582e+00 -1.437715888023376465e+00
-2.117145806550979614e-01 -9.212970733642578125e-02 -4.995821714401245117e-01 1.062519669532775879e+00 -1.533194541931152344e+00
-3.427935838699340820e-01 1.379674673080444336e-01 -1.315800070762634277e+00 1.337027072906494141e+00 -6.975988149642944336e-01
-3.511252105236053467e-01 1.045144274830818176e-01 -1.335264325141906738e+00 1.328954815864562988e+00 -7.001206874847412109e-01
-7.084509134292602539e-01 1.357970833778381348e-01 -7.577958703041076660e-01 8.580370545387268066e-01 -3.186075687408447266e-01
-8.070234060287475586e-01 8.018858730792999268e-03 -7.829139232635498047e-01 6.903237700462341309e-01 -3.336713016033172607e-01
-8.669705986976623535e-01 -1.326698437333106995e-02 -9.155927300453186035e-01 3.114439845085144043e-01 -5.038505792617797852e-01
-8.588440418243408203e-01 4.245410561561584473e-01 -1.045198321342468262e+00 6.211400032043457031e-04 -9.101976156234741211e-01
-8.459544181823730469e-01 -2.043310701847076416e-01 -3.832862079143524170e-01 -4.903195202350616455e-01 -6.678668260574340820e-01
-8.459544181823730469e-01 -2.043310701847076416e-01 -3.832862079143524170e-01 -4.903195202350616455e-01 -6.678668260574340820e-01
-9.716768264770507812e-01 8.291789330542087555e-03 -6.188646554946899414e-01 -4.532600343227386475e-01 -5.349454879760742188e-01
-4.618482291698455811e-01 3.566096723079681396e-01 -5.461536645889282227e-01 -1.066441461443901062e-01 -6.361005902290344238e-01
-6.816298365592956543e-01 1.001208052039146423e-01 -2.535760998725891113e-01 -5.158382654190063477e-02 -8.762697577476501465e-01
-8.265017867088317871e-01 9.652992337942123413e-02 -6.151759624481201172e-01 -2.874624133110046387e-01 -2.103651911020278931e-01
-8.939741849899291992e-01 1.920666843652725220e-01 -7.311278581619262695e-01 -2.334915846586227417e-01 -1.596423834562301636e-01
-1.083465814590454102e+00 4.040274322032928467e-01 -6.030951142311096191e-01 -3.632433414459228516e-01 -1.127318218350410461e-01
-1.174032568931579590e+00 3.869054913520812988e-01 -5.787190198898315430e-01 -2.832018136978149414e-01 -9.763968735933303833e-02
-8.836355209350585938e-01 4.424518048763275146e-01 -5.590031147003173828e-01 -6.062247604131698608e-02 -2.466803789138793945e-01
-3.641171008348464966e-02 -3.259928151965141296e-02 -6.339206099510192871e-01 5.333286523818969727e-01 -5.208353400230407715e-01
6.681076437234878540e-02 -2.158766835927963257e-01 -5.844695568084716797e-01 4.220632612705230713e-01 -3.896316885948181152e-01
-6.121402978897094727e-01 -1.350470930337905884e-01 -3.310684561729431152e-01 -1.121321395039558411e-01 -3.978373110294342041e-02
-5.562815070152282715e-01 -8.681154251098632812e-02 -3.818124532699584961e-01 2.045675218105316162e-01 -1.391870528459548950e-01
-6.758726835250854492e-01 -1.089197397232055664e-01 -1.398246169090270996e+00 5.736870169639587402e-01 -2.946930825710296631e-01
-8.687446713447570801e-01 -1.573231667280197144e-01 -1.055907845497131348e+00 6.711030006408691406e-01 -2.464947253465652466e-01
-1.050368070602416992e+00 -2.442906498908996582e-01 -9.710386991500854492e-01 4.715771377086639404e-01 -1.777175441384315491e-02
5.342539027333259583e-02 -1.157102346420288086e+00 1.584474742412567139e-01 3.118327558040618896e-01 -1.918836355209350586e+00
4.413198530673980713e-01 -1.641801118850708008e+00 1.184587717056274414e+00 2.732511758804321289e-01 -2.282591104507446289e+00
4.657178819179534912e-01 -1.593353629112243652e+00 1.230188488960266113e+00 2.692971527576446533e-01 -2.326003074645996094e+00
2.939911484718322754e-01 -6.815080642700195312e-01 2.652483284473419189e-01 5.619513392448425293e-01 -8.424350619316101074e-01
1.953750103712081909e-01 -7.690085172653198242e-01 2.783515751361846924e-01 6.480064392089843750e-01 -7.761465907096862793e-01
1.968827098608016968e-01 -7.863263487815856934e-01 1.017204597592353821e-01 6.212862730026245117e-01 -7.919257283210754395e-01
2.112392187118530273e-01 -9.216141700744628906e-01 4.744099080562591553e-02 6.955906152725219727e-01 -7.395492792129516602e-01
1.495153307914733887e-01 -8.075110912322998047e-01 5.412048101425170898e-02 6.526670455932617188e-01 -8.598831892013549805e-01
6.525799036026000977e-01 -3.182813525199890137e-01 6.786357164382934570e-01 7.519024014472961426e-01 -1.321721434593200684e+00
5.569566488265991211e-01 -4.916444718837738037e-01 6.278650164604187012e-01 7.981672286987304688e-01 -1.279589533805847168e+00
1.733014881610870361e-01 -3.777684867382049561e-01 -1.770802438259124756e-01 8.956806063652038574e-01 -9.182323813438415527e-01
1.506955176591873169e-01 -4.128068089485168457e-01 -1.839928627014160156e-01 8.930436372756958008e-01 -9.142738580703735352e-01
2.198211550712585449e-01 -5.403900742530822754e-01 -1.454818844795227051e-01 8.496380448341369629e-01 -8.704659342765808105e-01
1.866388320922851562e-01 -4.556577503681182861e-01 -2.299853712320327759e-01 7.325503826141357422e-01 -8.678831458091735840e-01
-1.944241642951965332e+00 -6.976348757743835449e-01 -2.390966266393661499e-01 8.996387720108032227e-01 -1.621404051780700684e+00
-1.128760099411010742e+00 -1.397020816802978516e+00 -4.662779867649078369e-01 3.032864928245544434e-01 -2.896981000900268555e+00
-1.415787935256958008e+00 -3.967932462692260742e-01 5.167738199234008789e-01 2.969329953193664551e-01 -2.632452964782714844e+00
-1.116147875785827637e+00 4.697985053062438965e-01 4.930352270603179932e-01 1.007447957992553711e+00 -2.061483144760131836e+00
-3.305702805519104004e-01 -2.160709947347640991e-01 1.776473402976989746e+00 9.010710716247558594e-01 -2.426420450210571289e+00
-8.233656883239746094e-01 3.311374485492706299e-01 7.133404016494750977e-01 2.061855792999267578e-01 -9.997404813766479492e-01
-1.664594054222106934e+00 2.865723371505737305e-01 7.421465218067169189e-02 -6.667776107788085938e-01 -5.357037186622619629e-01
-1.734886765480041504e+00 7.072892785072326660e-01 -6.173732876777648926e-01 3.500341176986694336e-01 -1.823063135147094727e+00
-1.641487836837768555e+00 5.814192295074462891e-01 -8.863283991813659668e-01 3.695711493492126465e-01 -1.594691753387451172e+00
-1.135019898414611816e+00 1.055576562881469727e+00 -1.153208613395690918e-01 1.061798334121704102e+00 -1.347605347633361816e+00
-6.427518725395202637e-01 4.619677960872650146e-01 -3.084138333797454834e-01 1.593144178390502930e+00 -1.434257268905639648e+00
-8.552590608596801758e-01 3.328813910484313965e-01 8.210064768791198730e-01 1.056303024291992188e+00 -1.558429956436157227e+00
-8.655145764350891113e-01 4.707215726375579834e-01 1.253442525863647461e+00 1.158610582351684570e+00 -1.854585886001586914e+00
-1.083847045898437500e+00 8.451059460639953613e-01 1.199834227561950684e+00 1.174897193908691406e+00 -2.003235101699829102e+00
-1.461722731590270996e+00 3.465923666954040527e-01 -1.493323296308517456e-01 7.958182692527770996e-01 -2.596351146697998047e+00
-1.386900305747985840e+00 4.415312707424163818e-01 -1.689426898956298828e-01 8.747644424438476562e-01 -2.765478372573852539e+00
-1.233308076858520508e+00 4.515333473682403564e-01 -4.812357425689697266e-01 7.774799466133117676e-01 -3.006367206573486328e+00
-1.171515583992004395e+00 2.954044640064239502e-01 -5.117293000221252441e-01 8.038310408592224121e-01 -2.728841543197631836e+00
-4.356131553649902344e-01 -6.470758914947509766e-01 -1.754020750522613525e-01 -3.071263432502746582e-01 -2.700885295867919922e+00
-4.351535737514495850e-01 -6.647279858589172363e-01 -2.073962837457656860e-01 -3.463765978813171387e-01 -2.696066141128540039e+00
-9.945293664932250977e-01 -5.386720299720764160e-01 4.382979497313499451e-02 -7.396633625030517578e-01 -2.940760135650634766e+00
-1.477082490921020508e+00 -5.660939216613769531e-01 -3.397575020790100098e-01 -4.711756408214569092e-01 -2.433102607727050781e+00
-1.848203182220458984e+00 -1.669252067804336548e-01 5.106481537222862244e-02 -6.417714953422546387e-01 -2.421504020690917969e+00
-1.738634943962097168e+00 -8.824910223484039307e-02 4.447155296802520752e-01 -4.268677532672882080e-01 -2.329208850860595703e+00
-1.736624956130981445e+00 -4.291810840368270874e-02 3.587187528610229492e-01 -4.544996321201324463e-01 -2.361908912658691406e+00
-1.484898090362548828e+00 3.480021655559539795e-01 3.235930949449539185e-02 -6.909157633781433105e-01 -1.753015398979187012e+00
-1.313256859779357910e+00 1.593228429555892944e-01 -1.233604028820991516e-01 -3.109481930732727051e-01 -1.530640602111816406e+00
-9.275599122047424316e-01 -3.025404736399650574e-02 -1.654552817344665527e-01 -6.722911447286605835e-02 -1.885487079620361328e+00
-9.148681759834289551e-01 4.046319052577018738e-03 -2.411373853683471680e-01 7.194697111845016479e-02 -1.932563066482543945e+00
-9.848664402961730957e-01 5.584490299224853516e-02 -1.339701563119888306e-01 8.016639947891235352e-02 -1.974408388137817383e+00
-7.119246125221252441e-01 1.823735982179641724e-01 4.577132463455200195e-01 -2.046851962804794312e-01 -1.440445780754089355e+00
-7.734557986259460449e-01 1.932941079139709473e-01 3.818663656711578369e-01 -2.439666390419006348e-01 -1.502229213714599609e+00
-8.136148452758789062e-01 -9.711225330829620361e-02 2.793323993682861328e-01 -3.971990346908569336e-01 -1.910991191864013672e+00
-9.671913981437683105e-01 4.340423271059989929e-03 3.791485726833343506e-01 -2.963655591011047363e-01 -2.009621858596801758e+00
-1.176850438117980957e+00 1.251160025596618652e+00 -5.526375174522399902e-01 -1.188314408063888550e-01 -1.304567098617553711e+00
-1.304087281227111816e+00 1.344713568687438965e+00 -9.630548954010009766e-01 -3.128426149487495422e-02 -1.177005410194396973e+00
-1.265009164810180664e+00 1.351813912391662598e+00 -1.024840235710144043e+00 -1.934138499200344086e-02 -1.248674988746643066e+00
-1.820725917816162109e+00 1.450171828269958496e+00 -8.113321065902709961e-01 2.253969311714172363e-01 -1.695598602294921875e+00
-1.838638782501220703e+00 1.408627152442932129e+00 -9.250733256340026855e-01 1.979400962591171265e-01 -1.593379259109497070e+00
-1.821867346763610840e+00 1.028625726699829102e+00 -9.593930840492248535e-01 2.330214381217956543e-01 -1.353435277938842773e+00
-9.510625004768371582e-01 5.214695930480957031e-01 -3.324887901544570923e-02 1.073443442583084106e-01 -1.405011773109436035e+00
-9.583964943885803223e-01 7.358960509300231934e-01 -1.088896952569484711e-02 4.811291396617889404e-02 -1.907162427902221680e+00
-7.114611864089965820e-01 2.696974873542785645e-01 -2.483862936496734619e-01 -1.363895982503890991e-01 -1.787118196487426758e+00
-8.243110775947570801e-01 1.191997528076171875e-02 -7.519023418426513672e-01 -9.542283415794372559e-02 -1.245771527290344238e+00
-7.744995951652526855e-01 2.284770607948303223e-01 -1.449042558670043945e+00 7.764501124620437622e-02 -1.109109997749328613e+00
-7.983059883117675781e-01 2.592533230781555176e-01 -1.462784767150878906e+00 -1.708531379699707031e-01 -1.087801218032836914e+00
-1.215272665023803711e+00 -2.973138354718685150e-02 -7.581451535224914551e-01 -2.675671130418777466e-03 -1.009324908256530762e+00
-6.214108467102050781e-01 -1.641859412193298340e-01 -5.464687347412109375e-01 3.130921721458435059e-01 -1.154896616935729980e+00
-3.078483641147613525e-01 -7.137804031372070312e-01 -2.445803880691528320e-01 4.997687339782714844e-01 -2.751328647136688232e-01
-2.583414018154144287e-01 -7.621288299560546875e-01 1.620111986994743347e-02 5.049874782562255859e-01 -4.815407395362854004e-01
-2.251484394073486328e-01 -7.721866369247436523e-01 -2.810643985867500305e-02 4.996506571769714355e-01 -4.932471513748168945e-01
-5.417033284902572632e-02 -4.369798898696899414e-01 1.078582778573036194e-01 3.528249263763427734e-01 -5.439827442169189453e-01
-2.322361767292022705e-01 1.920773088932037354e-02 -2.575277984142303467e-01 8.820928931236267090e-01 -8.763247132301330566e-01
-6.084832549095153809e-01 1.931846141815185547e-02 1.151236593723297119e-01 1.315627336502075195e+00 -1.758594393730163574e+00
-7.079764604568481445e-01 -1.228380724787712097e-01 -1.129954576492309570e+00 9.266248941421508789e-01 -1.689296007156372070e+00
-8.556206226348876953e-01 8.574482053518295288e-03 -1.070437192916870117e+00 9.557451009750366211e-01 -2.055309295654296875e+00
-6.583915948867797852e-01 1.015350818634033203e-01 -1.300423264503479004e+00 8.775273561477661133e-01 -1.959883809089660645e+00
-1.443953990936279297e+00 -4.180471599102020264e-01 -1.452365040779113770e+00 1.284011244773864746e+00 -1.404591560363769531e+00
-1.443250060081481934e+00 -4.313117861747741699e-01 -9.396713227033615112e-03 1.141620159149169922e+00 -9.743568301200866699e-01
-9.588181376457214355e-01 -2.092054039239883423e-01 1.247194558382034302e-01 3.883167803287506104e-01 -8.493536710739135742e-01
4.496293663978576660e-01 -7.422451376914978027e-01 2.850666940212249756e-01 1.176994204521179199e+00 -1.027193427085876465e+00
-6.804552674293518066e-01 -4.686251878738403320e-01 -1.579730391502380371e+00 1.720324277877807617e+00 -1.116159796714782715e+00
2.795511484146118164e-01 -1.240214467048645020e+00 -6.952964663505554199e-01 2.310683727264404297e+00 -2.437578678131103516e+00
2.830903604626655579e-02 -9.294751286506652832e-01 -7.359237074851989746e-01 2.996748208999633789e+00 -2.071514368057250977e+00
-1.521640419960021973e-01 -1.081262111663818359e+00 -1.571236729621887207e+00 8.823562860488891602e-01 -2.278641939163208008e+00
-9.408423304557800293e-02 -1.336127161979675293e+00 -7.979411482810974121e-01 1.773657083511352539e+00 -3.066101312637329102e+00
-1.377658098936080933e-01 -1.391341328620910645e+00 -6.546667218208312988e-01 1.712721824645996094e+00 -2.972030639648437500e+00
-5.042460560798645020e-01 -6.579278111457824707e-01 -8.272343277931213379e-01 2.254733800888061523e+00 -3.194594144821166992e+00
-1.862565875053405762e-01 2.741674147546291351e-02 -1.610395908355712891e+00 1.353039622306823730e+00 -2.216814041137695312e+00
-2.805959582328796387e-01 -2.785135507583618164e-01 -1.712419509887695312e+00 1.520439267158508301e+00 -2.166623115539550781e+00
9.183236956596374512e-02 -8.023192882537841797e-01 1.531858146190643311e-01 7.641602158546447754e-01 -1.325709819793701172e+00
-1.214523389935493469e-01 -7.988157272338867188e-01 -9.013965725898742676e-02 5.896842479705810547e-01 -1.371071100234985352e+00
-3.202730119228363037e-01 -1.042281746864318848e+00 3.485020101070404053e-01 2.586360871791839600e-01 -1.302820086479187012e+00
-1.843091547489166260e-01 -1.025274157524108887e+00 4.135705232620239258e-01 6.420456618070602417e-02 -1.144195556640625000e+00
-1.814599931240081787e-01 -1.018866777420043945e+00 4.293925166130065918e-01 4.782626405358314514e-02 -1.110026001930236816e+00
-4.378248006105422974e-02 -9.957760572433471680e-01 3.283637464046478271e-01 3.888756334781646729e-01 -9.084972143173217773e-01
-3.025892376899719238e-01 -2.114647626876831055e-01 -6.616967916488647461e-01 4.013518095016479492e-01 -7.328706979751586914e-02
2.547188997268676758e-01 3.642971515655517578e-01 -4.023409634828567505e-02 5.202018022537231445e-01 -1.692979931831359863e+00
3.416482210159301758e-01 2.897398173809051514e-01 -9.121197462081909180e-02 5.203940868377685547e-01 -1.745058894157409668e+00
4.585140049457550049e-01 -5.831104516983032227e-01 5.428601503372192383e-01 2.596223652362823486e-01 -1.904969811439514160e+00
4.585140049457550049e-01 -5.831104516983032227e-01 5.428601503372192383e-01 2.596223652362823486e-01 -1.904969811439514160e+00
7.658283710479736328e-01 -9.836800098419189453e-01 1.205399990081787109e+00 6.957161426544189453e-01 -1.528454184532165527e+00
5.378704071044921875e-01 -6.825671195983886719e-01 1.262747406959533691e+00 9.172990322113037109e-01 -1.250087380409240723e+00
5.224347114562988281e-01 -6.860364079475402832e-01 1.213865637779235840e+00 8.808834552764892578e-01 -1.326779961585998535e+00
6.231244206428527832e-01 -4.522088766098022461e-01 1.257012724876403809e+00 9.046962261199951172e-01 -1.344447255134582520e+00
1.086629852652549744e-01 -6.277901530265808105e-01 5.297797918319702148e-01 3.113559484481811523e-01 -1.303107619285583496e+00
-4.728672802448272705e-01 -6.624276041984558105e-01 7.202330231666564941e-01 1.008645892143249512e+00 -1.850116372108459473e+00
-2.080763280391693115e-01 -1.128060340881347656e+00 4.139848947525024414e-01 1.051980257034301758e+00 -1.976089477539062500e+00
2.310559451580047607e-01 -9.648837447166442871e-01 1.768325865268707275e-01 5.664094090461730957e-01 -1.615147590637207031e+00
2.050650715827941895e-01 -1.025647521018981934e+00 2.185689210891723633e-01 4.361903667449951172e-01 -1.586254715919494629e+00
1.718307733535766602e-01 -1.062248826026916504e+00 2.730959653854370117e-01 5.045869350433349609e-01 -1.652844071388244629e+00
-7.052703946828842163e-02 -1.014035820960998535e+00 -5.394477248191833496e-01 7.044740915298461914e-01 -1.127710819244384766e+00
8.436574041843414307e-02 -8.858575820922851562e-01 -5.274677872657775879e-01 7.546018958091735840e-01 -1.068713545799255371e+00
1.686073280870914459e-02 -9.639296531677246094e-01 8.431750535964965820e-02 8.360781669616699219e-01 -1.152744531631469727e+00
-6.047024577856063843e-02 -1.038255333900451660e+00 -2.504073269665241241e-02 8.054433465003967285e-01 -1.322835206985473633e+00
-3.538578283041715622e-03 -9.457393884658813477e-01 -1.862135231494903564e-01 5.218481421470642090e-01 -1.604924082756042480e+00
-1.349595468491315842e-02 -7.162349820137023926e-01 1.529180407524108887e-01 2.543854415416717529e-01 -1.425668239593505859e+00
-4.660774767398834229e-02 -8.323075175285339355e-01 3.226619958877563477e-01 -4.052357003092765808e-02 -1.570541620254516602e+00
-3.461561864241957664e-03 -4.464799761772155762e-01 2.501709461212158203e-01 -1.131492033600807190e-01 -1.918464183807373047e+00
-7.553146779537200928e-02 -4.617378711700439453e-01 2.012501657009124756e-01 -3.712265938520431519e-02 -1.978975176811218262e+00
-8.780770003795623779e-02 -2.884274125099182129e-01 5.704638361930847168e-01 -1.485740840435028076e-01 -2.083919048309326172e+00
-2.355594933032989502e-02 -2.714283764362335205e-01 3.225992023944854736e-01 2.973835729062557220e-02 -2.283990383148193359e+00
2.294447273015975952e-01 -1.039388775825500488e+00 1.074257254600524902e+00 -4.318155348300933838e-03 -2.168385267257690430e+00
1.646352410316467285e-01 1.464174091815948486e-01 6.549490690231323242e-01 2.083710581064224243e-01 -1.170051932334899902e+00
1.417372971773147583e-01 1.260884404182434082e-01 6.751466393470764160e-01 2.532692551612854004e-01 -1.097688078880310059e+00
1.344564110040664673e-01 1.309703290462493896e-01 6.580256223678588867e-01 2.871854603290557861e-01 -1.133277893066406250e+00
8.488462865352630615e-02 1.666809916496276855e-01 6.088995337486267090e-01 1.834377348423004150e-01 -1.253720283508300781e+00
6.823091208934783936e-02 1.820784211158752441e-01 6.122370958328247070e-01 2.472390383481979370e-01 -1.291393876075744629e+00
-2.483446337282657623e-02 1.500446498394012451e-01 5.932877659797668457e-01 2.986671626567840576e-01 -1.236414194107055664e+00
-1.373135745525360107e-01 2.010606676340103149e-01 6.783254742622375488e-01 3.654483258724212646e-01 -1.242112040519714355e+00
-5.753356218338012695e-02 9.966449439525604248e-02 6.153703927993774414e-01 4.389168918132781982e-01 -1.144163608551025391e+00
-3.123636171221733093e-02 -3.352239429950714111e-01 8.240511417388916016e-01 2.680062055587768555e-01 -1.712735533714294434e+00
-1.501997351646423340e+00 -1.133812189102172852e+00 5.262169241905212402e-02 -7.894008159637451172e-01 -1.695192933082580566e+00
-1.627074241638183594e+00 -7.925612330436706543e-01 9.503822773694992065e-02 -6.852089762687683105e-01 -1.920379161834716797e+00
-2.535682678222656250e+00 -3.637032806873321533e-01 5.961838737130165100e-02 -6.387442946434020996e-01 -1.491479396820068359e+00
-2.030430316925048828e+00 -9.835081100463867188e-01 -1.570624828338623047e+00 -5.697595477104187012e-01 -5.616994500160217285e-01
-1.726302504539489746e+00 -1.015296459197998047e+00 -8.362567424774169922e-01 -5.619884729385375977e-01 -6.331598162651062012e-01
-1.779750347137451172e+00 -9.879829883575439453e-01 -8.113408088684082031e-01 -5.689712166786193848e-01 -6.850265860557556152e-01
-1.174771308898925781e+00 -8.084647059440612793e-01 -3.837152123451232910e-01 -3.850990235805511475e-01 -1.062324047088623047e+00
-9.781923890113830566e-01 -6.903491020202636719e-01 -5.952279567718505859e-01 -3.052034974098205566e-01 -9.268227815628051758e-01
-6.571154594421386719e-01 -7.440198659896850586e-01 -3.268725574016571045e-01 1.392543613910675049e-01 -1.043346405029296875e+00
-5.984286069869995117e-01 -1.055851578712463379e+00 -3.089637458324432373e-01 4.714436829090118408e-01 -6.679806709289550781e-01
-6.773454546928405762e-01 -4.864018559455871582e-01 -1.559694170951843262e+00 1.555811524391174316e+00 5.595870614051818848e-01
-6.790299415588378906e-01 -5.105660557746887207e-01 -1.577266454696655273e+00 1.543190360069274902e+00 6.005874872207641602e-01
-1.748604327440261841e-01 -1.892976760864257812e-01 -1.604419350624084473e+00 1.370920538902282715e+00 2.694249153137207031e-01
-3.536870479583740234e-01 -8.464755415916442871e-01 -9.050482511520385742e-01 3.413245379924774170e-01 -4.678392112255096436e-01
-2.001559287309646606e-01 -1.096939593553543091e-01 -7.860966324806213379e-01 1.479468464851379395e+00 -5.564508438110351562e-01
-1.333534717559814453e+00 -6.716971099376678467e-02 -1.120249986648559570e+00 7.793850302696228027e-01 -5.498498678207397461e-01


==> images/domain_adaptation/adda/class_8.txt <==
2.743776738643646240e-01 -1.409867286682128906e+00 5.638431906700134277e-01 -5.983258485794067383e-01 1.095172047615051270e+00
2.743776738643646240e-01 -1.409867286682128906e+00 5.638431906700134277e-01 -5.983258485794067383e-01 1.095172047615051270e+00
2.661430835723876953e-01 -1.352030038833618164e+00 4.675843119621276855e-01 -5.838388204574584961e-01 1.133862376213073730e+00
2.545168697834014893e-01 -1.197150945663452148e+00 6.238840222358703613e-01 -7.288123965263366699e-01 1.148598432540893555e+00
1.388663202524185181e-01 1.579733639955520630e-01 1.053700685501098633e+00 3.941734433174133301e-01 8.216517567634582520e-01
2.131101638078689575e-01 1.860895007848739624e-01 9.953582286834716797e-01 3.759334981441497803e-01 7.929828166961669922e-01
7.290079444646835327e-02 6.817416548728942871e-01 9.488497376441955566e-01 2.777207493782043457e-01 1.072938084602355957e+00
1.568113118410110474e-01 6.280858516693115234e-01 7.491072416305541992e-01 2.928381562232971191e-01 1.157501935958862305e+00
-1.219305321574211121e-01 2.842819988727569580e-01 5.739122629165649414e-01 4.324847757816314697e-01 1.201021790504455566e+00
-2.995476126670837402e-01 -1.246482878923416138e-02 4.896918535232543945e-01 6.125686764717102051e-01 8.266949057579040527e-01
-2.995476126670837402e-01 -1.246482878923416138e-02 4.896918535232543945e-01 6.125686764717102051e-01 8.266949057579040527e-01
-2.995476126670837402e-01 -1.246482878923416138e-02 4.896918535232543945e-01 6.125686764717102051e-01 8.266949057579040527e-01
-2.995476126670837402e-01 -1.246482878923416138e-02 4.896918535232543945e-01 6.125686764717102051e-01 8.266949057579040527e-01
-3.346593379974365234e-01 -3.690615668892860413e-02 4.003188014030456543e-01 5.467379093170166016e-01 9.419566392898559570e-01
-3.060848712921142578e-01 -2.833556011319160461e-02 3.556165099143981934e-01 5.219913125038146973e-01 1.002097368240356445e+00
-3.172489404678344727e-01 2.384352870285511017e-02 4.004478454589843750e-01 5.977117419242858887e-01 1.019463300704956055e+00
-3.376691043376922607e-01 1.235245540738105774e-01 3.490437567234039307e-01 4.147490262985229492e-01 9.903005957603454590e-01
-3.869074285030364990e-01 1.895411014556884766e-01 3.733501434326171875e-01 4.245083630084991455e-01 9.896409511566162109e-01
-3.869074285030364990e-01 1.895411014556884766e-01 3.733501434326171875e-01 4.245083630084991455e-01 9.896409511566162109e-01
-2.475445121526718140e-01 1.732820719480514526e-01 3.992560207843780518e-01 4.470540285110473633e-01 9.372828602790832520e-01
-2.816956639289855957e-01 4.740390181541442871e-02 5.977135896682739258e-01 1.605766862630844116e-01 8.529053330421447754e-01
-2.012602984905242920e-01 4.376126453280448914e-02 5.415478944778442383e-01 2.270167618989944458e-01 8.489503264427185059e-01
-4.435709714889526367e-01 -3.263598084449768066e-01 2.432945221662521362e-01 -3.143182396888732910e-01 7.390265464782714844e-01
-6.927058100700378418e-01 -5.269125699996948242e-01 5.535301566123962402e-01 -2.549199461936950684e-01 8.745062351226806641e-01
-6.292388439178466797e-01 -3.099762797355651855e-01 2.676477730274200439e-01 -7.407637685537338257e-02 9.160177111625671387e-01
-5.987377166748046875e-01 -4.496530294418334961e-01 2.544840872287750244e-01 -9.996977448463439941e-02 9.071505069732666016e-01
-6.195845007896423340e-01 -4.221168160438537598e-01 1.760233491659164429e-01 -5.065787583589553833e-03 6.921374797821044922e-01
-6.195845007896423340e-01 -4.221168160438537598e-01 1.760233491659164429e-01 -5.065787583589553833e-03 6.921374797821044922e-01
-6.995635032653808594e-01 -4.277145564556121826e-01 1.905794739723205566e-01 -7.434880733489990234e-02 6.156774163246154785e-01
-8.227394223213195801e-01 -2.601759433746337891e-01 2.227817028760910034e-01 -8.138306438922882080e-02 6.045717597007751465e-01
-6.702775955200195312e-01 -2.601870596408843994e-01 1.341936290264129639e-01 -5.340474471449851990e-02 6.791692376136779785e-01
-6.702775955200195312e-01 -2.601870596408843994e-01 1.341936290264129639e-01 -5.340474471449851990e-02 6.791692376136779785e-01
-5.952872633934020996e-01 -2.876199185848236084e-01 2.084932774305343628e-01 3.134111687541007996e-02 5.912262201309204102e-01
-6.144009828567504883e-01 -3.626802563667297363e-01 1.230132877826690674e-01 -3.406751900911331177e-03 5.405234694480895996e-01
-4.333439171314239502e-01 -3.940327465534210205e-01 4.661374092102050781e-01 2.317273318767547607e-01 7.508832812309265137e-01
-6.043175458908081055e-01 -4.493968486785888672e-01 2.952893674373626709e-01 1.094776839017868042e-01 7.573732733726501465e-01
-7.255614995956420898e-01 -1.215367019176483154e-01 6.398695111274719238e-01 2.581025362014770508e-01 9.721790552139282227e-01
-7.255614995956420898e-01 -1.215367019176483154e-01 6.398695111274719238e-01 2.581025362014770508e-01 9.721790552139282227e-01
-7.255614995956420898e-01 -1.215367019176483154e-01 6.398695111274719238e-01 2.581025362014770508e-01 9.721790552139282227e-01
-6.735877394676208496e-01 -5.891183018684387207e-02 5.704628229141235352e-01 3.252548277378082275e-01 1.070266485214233398e+00
-6.175737380981445312e-01 -5.064360797405242920e-02 4.650040864944458008e-01 2.730076909065246582e-01 1.120061516761779785e+00
-5.050014853477478027e-01 2.113856524229049683e-01 8.431460857391357422e-01 1.736605316400527954e-01 1.025586366653442383e+00
-5.798099637031555176e-01 2.008716464042663574e-01 8.945671319961547852e-01 1.682390570640563965e-01 9.386838078498840332e-01
-4.785025715827941895e-01 3.538832068443298340e-01 8.784182071685791016e-01 7.191022038459777832e-01 1.166176676750183105e+00
-6.843508481979370117e-01 4.458601474761962891e-01 1.092012166976928711e+00 7.602981328964233398e-01 1.464013814926147461e+00
-2.351008802652359009e-01 -3.219466805458068848e-01 6.469606757164001465e-01 1.531469449400901794e-02 4.696484804153442383e-01
5.640560388565063477e-01 -2.721777558326721191e-01 5.011326670646667480e-01 1.517538167536258698e-02 1.221434116363525391e+00
5.605629086494445801e-01 -5.690864324569702148e-01 5.706802606582641602e-01 -3.087186813354492188e-01 1.455560326576232910e+00
5.435656309127807617e-01 -7.153551280498504639e-02 5.258361697196960449e-01 2.047648280858993530e-02 1.231600880622863770e+00
5.866369605064392090e-01 -2.637830376625061035e-01 4.610984623432159424e-01 -1.115028709173202515e-01 1.279568552970886230e+00
4.157016277313232422e-01 -2.300973832607269287e-01 3.575896024703979492e-01 -2.730781957507133484e-02 1.011428117752075195e+00
1.946548968553543091e-01 -1.918594241142272949e-01 5.289683341979980469e-01 -2.069404907524585724e-02 1.404406785964965820e+00
4.730970859527587891e-01 -4.540604352951049805e-02 7.859094142913818359e-01 -1.221891418099403381e-01 6.596415042877197266e-01
-2.383221685886383057e-02 4.128737449645996094e-01 9.102581143379211426e-01 -1.216357201337814331e-01 8.752444982528686523e-01
-2.338570654392242432e-01 4.759615957736968994e-01 8.783996701240539551e-01 7.073886692523956299e-03 9.968636631965637207e-01
-5.193665623664855957e-01 9.209369421005249023e-01 2.762933254241943359e+00 -1.216178178787231445e+00 3.058796882629394531e+00
-3.025820851325988770e-01 1.106084585189819336e+00 2.748726606369018555e+00 -1.490396380424499512e+00 2.858064174652099609e+00
-4.729761779308319092e-01 1.087930321693420410e+00 2.406781911849975586e+00 -1.373558402061462402e+00 2.301312208175659180e+00
1.525757759809494019e-01 6.016782522201538086e-01 2.608022928237915039e+00 -9.505660533905029297e-01 2.317445278167724609e+00
5.584112405776977539e-01 1.106651425361633301e+00 2.127001523971557617e+00 -2.385918498039245605e-01 2.085899591445922852e+00
5.906951427459716797e-02 7.372332811355590820e-01 1.950977444648742676e+00 -6.986101269721984863e-01 1.995503425598144531e+00
2.753955125808715820e-01 1.136748671531677246e+00 2.239602565765380859e+00 -7.523512244224548340e-01 1.793286442756652832e+00
1.776512622833251953e+00 -1.202638030052185059e+00 1.371344804763793945e+00 3.908014595508575439e-01 1.579965829849243164e+00
1.899236202239990234e+00 -1.260093688964843750e+00 1.178618907928466797e+00 4.949009716510772705e-01 1.500433206558227539e+00
2.284245252609252930e+00 -7.164170742034912109e-01 2.347399473190307617e+00 -1.508948355913162231e-01 6.738424301147460938e-01
1.734552860260009766e+00 -1.343155145645141602e+00 1.787404298782348633e+00 -1.302234530448913574e-01 4.307505488395690918e-01
1.743143677711486816e+00 -1.269256591796875000e+00 1.845886945724487305e+00 -1.357745975255966187e-01 4.320973455905914307e-01
1.904044151306152344e+00 -1.293557882308959961e+00 1.884924173355102539e+00 4.202340543270111084e-02 5.366485714912414551e-01
1.517446994781494141e+00 -1.325546503067016602e+00 1.526057481765747070e+00 3.797803223133087158e-01 7.374074459075927734e-01
1.675540089607238770e+00 -1.664552807807922363e+00 1.795938014984130859e+00 5.434265136718750000e-01 6.395440101623535156e-01
1.618043184280395508e+00 -1.473459959030151367e+00 1.734840035438537598e+00 3.223695158958435059e-01 9.151079654693603516e-01
1.486543655395507812e+00 -1.872787237167358398e+00 1.613857388496398926e+00 1.077014207839965820e-01 1.194359779357910156e+00
7.545353770256042480e-01 -1.456396102905273438e+00 1.620296955108642578e+00 2.783425152301788330e-01 8.760811686515808105e-01
4.095129072666168213e-01 -1.082537293434143066e+00 2.034257173538208008e+00 -1.503387093544006348e-02 6.873664259910583496e-01
2.726562917232513428e-01 -1.090700984001159668e+00 2.056155920028686523e+00 1.903221309185028076e-01 6.915504336357116699e-01
5.302971601486206055e-01 -9.928224682807922363e-01 1.829020500183105469e+00 -2.929948270320892334e-01 6.891082525253295898e-01
1.172565937042236328e+00 -7.130057215690612793e-01 1.592946887016296387e+00 2.391926199197769165e-01 7.898707985877990723e-01
1.007420778274536133e+00 -7.415426969528198242e-01 1.429464578628540039e+00 5.523529648780822754e-02 1.249674081802368164e+00
1.173941493034362793e+00 -7.164378166198730469e-01 1.177712082862854004e+00 2.853190302848815918e-01 1.287026762962341309e+00
1.746878027915954590e+00 -1.234616637229919434e+00 1.305570602416992188e+00 7.819253206253051758e-01 1.153679251670837402e+00
2.021076440811157227e+00 -1.050107121467590332e+00 1.254943370819091797e+00 9.306209087371826172e-01 1.043536663055419922e+00
1.904247403144836426e+00 -1.066266894340515137e+00 1.169683575630187988e+00 7.450293302536010742e-01 1.023593783378601074e+00
1.651816248893737793e+00 -1.455650806427001953e+00 1.211439490318298340e+00 5.789315700531005859e-01 9.523044228553771973e-01
1.184918761253356934e+00 -1.192546606063842773e+00 1.128414511680603027e+00 1.223608106374740601e-02 1.239809751510620117e+00
1.000717997550964355e+00 -1.455913543701171875e+00 8.343292474746704102e-01 -1.511739641427993774e-01 1.202389836311340332e+00
1.231274366378784180e+00 -1.140935778617858887e+00 9.180776476860046387e-01 -2.674149870872497559e-01 1.106202721595764160e+00
1.290113687515258789e+00 -1.129123687744140625e+00 8.144729733467102051e-01 -4.056311845779418945e-01 1.260689973831176758e+00
1.353411197662353516e+00 -1.088265419006347656e+00 8.263941407203674316e-01 -4.293265640735626221e-01 1.267877221107482910e+00
1.411161661148071289e+00 -1.522009372711181641e+00 7.531250119209289551e-01 -4.133345782756805420e-01 1.238496541976928711e+00
-2.136798948049545288e-01 -3.771528899669647217e-01 1.355015993118286133e+00 -1.045879721641540527e-01 1.868744730949401855e+00
-1.472169160842895508e-02 -2.124935388565063477e-02 1.331472396850585938e+00 1.847370713949203491e-02 1.674519300460815430e+00
-6.453524827957153320e-01 -5.306196212768554688e-01 1.000990867614746094e+00 1.532701551914215088e-01 1.780613899230957031e+00
-2.438632696866989136e-01 -4.130675196647644043e-01 1.183137536048889160e+00 6.762200593948364258e-02 1.363602161407470703e+00
-5.132925510406494141e-01 -3.275141716003417969e-01 1.068948149681091309e+00 3.742951452732086182e-01 1.672948479652404785e+00
8.708874881267547607e-02 -2.816813811659812927e-02 1.151334285736083984e+00 1.559378355741500854e-01 1.142861604690551758e+00
1.361767768859863281e+00 1.278598010540008545e-01 1.847280502319335938e+00 8.615987896919250488e-01 1.334679841995239258e+00
1.175624966621398926e+00 5.573415160179138184e-01 1.778932929039001465e+00 6.158210635185241699e-01 1.149830460548400879e+00
-5.884653925895690918e-01 -2.969899773597717285e-01 1.791338801383972168e+00 4.868763089179992676e-01 1.604475259780883789e+00
-1.607356965541839600e-01 -7.150620222091674805e-01 1.462009072303771973e+00 7.287524342536926270e-01 8.174725174903869629e-01
-6.502856016159057617e-01 -2.263946533203125000e-01 1.816981196403503418e+00 -2.558711767196655273e-01 1.337885618209838867e+00
4.707352519035339355e-01 -3.626494109630584717e-01 1.343883633613586426e+00 -3.562084585428237915e-02 2.197381496429443359e+00
6.297893524169921875e-01 -3.890976607799530029e-01 1.616333603858947754e+00 2.588617205619812012e-01 2.190524578094482422e+00
-8.151859045028686523e-01 -5.275305509567260742e-01 5.218991041183471680e-01 2.486042082309722900e-01 1.679291725158691406e+00
-8.151859045028686523e-01 -5.275305509567260742e-01 5.218991041183471680e-01 2.486042082309722900e-01 1.679291725158691406e+00
-7.241621017456054688e-01 -5.165088176727294922e-01 4.332004487514495850e-01 2.493720501661300659e-01 1.501413702964782715e+00
-7.736026644706726074e-01 -5.186496973037719727e-01 4.342352151870727539e-01 1.998548954725265503e-01 1.365643143653869629e+00
-6.882699131965637207e-01 -3.408355116844177246e-01 4.381751418113708496e-01 4.378678649663925171e-02 8.822261095046997070e-01
-6.108162403106689453e-01 -6.284197568893432617e-01 4.622948467731475830e-01 1.121046990156173706e-01 9.056256413459777832e-01
-1.269889593124389648e+00 -1.464127898216247559e+00 6.164797544479370117e-01 3.971869945526123047e-01 7.963128089904785156e-01
-1.269319653511047363e+00 -1.364902377128601074e+00 6.637249588966369629e-01 4.435420632362365723e-01 6.604729890823364258e-01
-1.125425338745117188e+00 -1.412552475929260254e+00 8.382428884506225586e-01 3.965206146240234375e-01 4.772245883941650391e-01
-1.126180291175842285e+00 -1.043077230453491211e+00 6.583083271980285645e-01 3.579267263412475586e-01 6.782030463218688965e-01
-1.102638006210327148e+00 -1.063387393951416016e+00 4.195480644702911377e-01 3.523907661437988281e-01 4.242983460426330566e-01
-7.673620581626892090e-01 -2.547022700309753418e-01 2.720030248165130615e-01 2.262570261955261230e-01 9.013879299163818359e-01
-5.390309095382690430e-01 -4.106989800930023193e-01 4.161465466022491455e-01 4.221619367599487305e-01 9.698816537857055664e-01
-4.914611876010894775e-01 -2.519634962081909180e-01 3.388747870922088623e-01 4.044403731822967529e-01 1.151386618614196777e+00
-5.017686486244201660e-01 -3.099006712436676025e-01 5.014400482177734375e-01 3.413301706314086914e-01 1.053739547729492188e+00
-5.887547731399536133e-01 -2.661170363426208496e-01 6.280087828636169434e-01 4.868999123573303223e-01 1.090438842773437500e+00
-5.887547731399536133e-01 -2.661170363426208496e-01 6.280087828636169434e-01 4.868999123573303223e-01 1.090438842773437500e+00
-7.375618219375610352e-01 -2.082823067903518677e-01 6.168745160102844238e-01 3.827499151229858398e-01 1.217342734336853027e+00
-7.968003749847412109e-01 -4.650007486343383789e-01 6.543019413948059082e-01 4.058172106742858887e-01 1.211147189140319824e+00
-8.432018756866455078e-01 -2.593912482261657715e-01 6.711377501487731934e-01 4.067365229129791260e-01 1.196309804916381836e+00
-8.133549094200134277e-01 -3.055327534675598145e-01 7.993564605712890625e-01 3.648129105567932129e-01 1.193165898323059082e+00
-9.345506429672241211e-01 -1.673071682453155518e-01 8.810080289840698242e-01 3.054592013359069824e-01 1.139109253883361816e+00
-3.637676239013671875e-01 -2.530780434608459473e-01 5.522382259368896484e-01 -2.733781337738037109e-01 6.144408583641052246e-01
-3.527326583862304688e-01 -1.414544284343719482e-01 4.787404239177703857e-01 -3.040803968906402588e-01 5.546597838401794434e-01
-3.560589551925659180e-01 -1.861257404088973999e-01 5.001385211944580078e-01 -3.409857153892517090e-01 6.235882639884948730e-01
-2.756653130054473877e-01 -6.392632722854614258e-01 2.972667217254638672e-01 -1.778485476970672607e-01 9.984934926033020020e-01
-1.758883893489837646e-01 -7.383242249488830566e-01 2.230058908462524414e-01 -1.563743799924850464e-01 1.336748003959655762e+00
-3.733243942260742188e-01 -6.122893095016479492e-02 3.197786808013916016e-01 -2.916948795318603516e-01 1.114535689353942871e+00
-4.896135628223419189e-01 -7.584381848573684692e-03 4.066326916217803955e-01 -1.541351675987243652e-01 1.037611007690429688e+00
-5.455116033554077148e-01 6.410424411296844482e-02 4.445080459117889404e-01 -1.278833448886871338e-01 1.029279828071594238e+00
-4.256884455680847168e-01 2.474993616342544556e-01 2.869856953620910645e-01 -1.601617932319641113e-01 1.218230366706848145e+00
-4.718935191631317139e-01 -1.236866116523742676e-01 4.519205987453460693e-01 -2.568568587303161621e-01 9.833815097808837891e-01
-1.801189780235290527e-02 2.172082066535949707e-01 8.959584236145019531e-01 -4.562171101570129395e-01 1.060476183891296387e+00
-1.878021657466888428e-02 1.445317268371582031e-01 5.702105760574340820e-01 -4.890855848789215088e-01 1.195802569389343262e+00
2.916059792041778564e-01 -2.306614518165588379e-01 5.041993260383605957e-01 -2.782208025455474854e-01 1.014214158058166504e+00
2.812007069587707520e-01 -5.844641923904418945e-01 7.502332925796508789e-01 -1.585967391729354858e-01 1.764183163642883301e+00
-1.705285012722015381e-01 -8.282126188278198242e-01 4.938906729221343994e-01 -1.887692138552665710e-02 7.720586657524108887e-01
-2.235767692327499390e-01 -9.125978350639343262e-01 5.395579338073730469e-01 -1.010639406740665436e-02 7.524217963218688965e-01
-4.190576672554016113e-01 -9.228163957595825195e-01 6.260444521903991699e-01 3.817789256572723389e-03 6.834275126457214355e-01
-3.515523374080657959e-01 -8.203604221343994141e-01 6.969218254089355469e-01 1.159946992993354797e-02 7.113279104232788086e-01
-1.388236284255981445e-01 -9.084603190422058105e-01 1.061749458312988281e+00 2.575435489416122437e-02 6.762800812721252441e-01
-2.614530622959136963e-01 -4.007922708988189697e-01 1.101622939109802246e+00 -2.381938323378562927e-02 1.086233854293823242e+00
2.187748700380325317e-01 -5.581301450729370117e-01 1.055931687355041504e+00 6.426414251327514648e-01 1.506249189376831055e+00
3.254770040512084961e-01 -6.036131381988525391e-01 1.046384334564208984e+00 5.453197360038757324e-01 1.781765699386596680e+00
2.299759984016418457e-01 -9.899759292602539062e-01 9.986079335212707520e-01 4.988975226879119873e-01 1.561689615249633789e+00
5.058593153953552246e-01 -1.362354397773742676e+00 1.048654794692993164e+00 4.649179875850677490e-01 9.804415702819824219e-01
2.323364913463592529e-01 -5.183472037315368652e-01 1.259260416030883789e+00 1.349424868822097778e-01 2.135274648666381836e+00
-5.834206342697143555e-01 -5.875740051269531250e-01 3.860228061676025391e-01 2.067931145429611206e-01 2.136515140533447266e+00
-3.742209374904632568e-01 -4.508261978626251221e-01 6.591620445251464844e-01 7.675949931144714355e-01 2.520462036132812500e+00
-3.802247941493988037e-01 -5.078822374343872070e-01 6.587538123130798340e-01 7.569515109062194824e-01 2.464014291763305664e+00
-2.487834990024566650e-01 -6.169270873069763184e-01 7.533389925956726074e-01 6.723625659942626953e-01 2.524198055267333984e+00
-2.633684277534484863e-01 -5.900982618331909180e-01 9.660287499427795410e-01 6.085416674613952637e-01 2.522187232971191406e+00
-5.597802996635437012e-01 -7.143393754959106445e-01 1.106150150299072266e+00 6.658741235733032227e-01 2.507959604263305664e+00
-6.286572813987731934e-01 -4.235541224479675293e-01 1.044187426567077637e+00 4.323777854442596436e-01 2.197384595870971680e+00
-1.772625446319580078e-01 -1.200537443161010742e+00 1.473136663436889648e+00 4.935481548309326172e-01 1.869756698608398438e+00
-6.068346500396728516e-01 -1.283884167671203613e+00 1.026239991188049316e+00 3.105200529098510742e-01 1.474761486053466797e+00
-6.384681463241577148e-01 -9.026296734809875488e-01 9.055926203727722168e-01 4.949927330017089844e-01 1.746045470237731934e+00
-3.750869035720825195e-01 -8.876040577888488770e-01 7.960222959518432617e-01 5.328293442726135254e-01 1.488636493682861328e+00
5.331424474716186523e-01 -3.202272653579711914e-01 6.819468736648559570e-01 1.191736832261085510e-01 4.441887736320495605e-01
3.516808450222015381e-01 -2.786099314689636230e-01 3.699546456336975098e-01 -4.163619130849838257e-02 8.709281086921691895e-01
2.447741031646728516e-01 -2.454947233200073242e-01 3.580979108810424805e-01 -5.488101020455360413e-02 9.771813750267028809e-01
3.870311677455902100e-01 -6.877045035362243652e-01 3.735738396644592285e-01 5.215929448604583740e-02 9.571028351783752441e-01
3.086438179016113281e-01 3.856543302536010742e-01 6.706228852272033691e-01 2.303026020526885986e-01 1.987924218177795410e+00
5.697216391563415527e-01 -6.159303784370422363e-01 6.542862653732299805e-01 6.303255558013916016e-01 1.738929271697998047e+00
7.286995053291320801e-01 -2.514218986034393311e-01 6.844557523727416992e-01 6.710234880447387695e-01 1.932891130447387695e+00
6.790691614151000977e-01 -6.231129169464111328e-03 9.159007668495178223e-01 5.683471560478210449e-01 2.188089847564697266e+00
8.590995669364929199e-01 -1.035400331020355225e-01 7.582153677940368652e-01 5.396633148193359375e-01 2.103799819946289062e+00
8.542103171348571777e-01 -2.024086564779281616e-01 8.202673196792602539e-01 5.215222239494323730e-01 2.195993900299072266e+00
1.056328415870666504e+00 -5.430833101272583008e-01 1.042750597000122070e+00 6.935431361198425293e-01 2.102975368499755859e+00
1.112652420997619629e+00 -6.132013797760009766e-01 1.082934021949768066e+00 6.344178915023803711e-01 2.204184532165527344e+00
8.321113586425781250e-01 -1.128883719444274902e+00 1.439116597175598145e+00 5.565761327743530273e-01 1.957245111465454102e+00
8.478698730468750000e-01 -1.013699054718017578e+00 1.455049514770507812e+00 7.362043261528015137e-01 1.711227536201477051e+00
8.755373358726501465e-01 -9.368488788604736328e-01 1.326402068138122559e+00 6.183239221572875977e-01 1.621653437614440918e+00
5.565801858901977539e-01 -9.138047695159912109e-01 1.554131150245666504e+00 6.113106608390808105e-01 1.504525065422058105e+00
2.147217839956283569e-01 -8.615074157714843750e-01 1.657650947570800781e+00 5.726969242095947266e-01 1.175379753112792969e+00
3.117706775665283203e-01 7.544338703155517578e-02 1.474526286125183105e+00 1.653678119182586670e-01 5.696433186531066895e-01
3.575700223445892334e-01 -1.945887655019760132e-01 1.260998606681823730e+00 -1.298135071992874146e-01 7.811529040336608887e-01
6.365599036216735840e-01 2.109416127204895020e-01 2.139800310134887695e+00 7.071336507797241211e-01 1.260159611701965332e+00
4.998951554298400879e-01 2.427282184362411499e-01 2.118545532226562500e+00 6.969159841537475586e-01 1.145419239997863770e+00
4.620774388313293457e-01 -2.908212319016456604e-02 1.527559399604797363e+00 8.481080532073974609e-01 1.114107251167297363e+00
4.700319468975067139e-01 -1.838957965373992920e-01 1.542909145355224609e+00 8.835947513580322266e-01 9.487206935882568359e-01
5.309444069862365723e-01 -2.013844698667526245e-01 8.065953850746154785e-01 7.054209113121032715e-01 1.080512404441833496e+00
4.802005887031555176e-01 -2.976191639900207520e-01 6.889212727546691895e-01 6.881140470504760742e-01 1.129373908042907715e+00
4.262962341308593750e-01 -4.012780785560607910e-01 7.311155200004577637e-01 6.822670698165893555e-01 1.233595490455627441e+00
4.574112892150878906e-01 -3.560481071472167969e-01 6.891553401947021484e-01 6.082108616828918457e-01 1.260365247726440430e+00
-7.648724317550659180e-01 -1.836526542901992798e-01 1.283355474472045898e+00 6.830897182226181030e-02 1.079607367515563965e+00
-8.588712215423583984e-01 -1.336007416248321533e-01 1.401413917541503906e+00 2.013894617557525635e-01 9.496834874153137207e-01
-9.411587566137313843e-02 -1.333214879035949707e+00 1.216190457344055176e+00 -4.896408021450042725e-01 9.771679043769836426e-01
-2.699132561683654785e-01 -1.033563613891601562e+00 6.303485035896301270e-01 -7.613294124603271484e-01 1.676682233810424805e+00
-2.699132561683654785e-01 -1.033563613891601562e+00 6.303485035896301270e-01 -7.613294124603271484e-01 1.676682233810424805e+00
-2.699132561683654785e-01 -1.033563613891601562e+00 6.303485035896301270e-01 -7.613294124603271484e-01 1.676682233810424805e+00
-3.666841089725494385e-01 -8.475999832153320312e-01 8.867523670196533203e-01 -9.264636039733886719e-01 1.426052689552307129e+00
-3.272119462490081787e-01 -5.074264407157897949e-01 5.016105771064758301e-01 -7.857024669647216797e-01 1.393441081047058105e+00
-1.597638577222824097e-01 -6.646301746368408203e-01 2.419491857290267944e-01 -5.960325002670288086e-01 1.341832160949707031e+00
-2.364256083965301514e-01 -8.329712152481079102e-01 1.996457278728485107e-01 -6.681875586509704590e-01 1.252867579460144043e+00
-3.008467853069305420e-01 -8.081668615341186523e-01 1.523448675870895386e-01 -6.128101348876953125e-01 1.229703426361083984e+00
-1.633445471525192261e-01 -1.004705548286437988e+00 2.783959209918975830e-01 -7.467543482780456543e-01 1.635761380195617676e+00
-2.603539526462554932e-01 -1.187241554260253906e+00 3.552654087543487549e-01 -1.058786749839782715e+00 1.657611370086669922e+00
-2.572624087333679199e-01 8.087846636772155762e-02 7.202340960502624512e-01 -2.956345081329345703e-01 7.796285152435302734e-01
-4.784264042973518372e-02 -3.932289481163024902e-01 6.211207509040832520e-01 -1.796189546585083008e-01 2.869496047496795654e-01
2.581265941262245178e-02 -2.911323904991149902e-01 4.528031945228576660e-01 -2.809402346611022949e-01 3.752590119838714600e-01
4.274133741855621338e-01 -8.934282660484313965e-01 1.949993610382080078e+00 -1.063673973083496094e+00 1.263937830924987793e+00
5.033618807792663574e-01 -1.200195670127868652e+00 2.155666351318359375e+00 -7.234773039817810059e-01 1.217521190643310547e+00
2.898401021957397461e-01 -1.252920150756835938e+00 2.061640024185180664e+00 -6.359959840774536133e-01 8.712663650512695312e-01
1.148881763219833374e-02 -1.146212220191955566e+00 2.235060214996337891e+00 -7.969624400138854980e-01 1.120236873626708984e+00
-1.043586283922195435e-01 -1.296333670616149902e+00 2.132057428359985352e+00 -5.875700116157531738e-01 9.598885178565979004e-01
-5.537339448928833008e-01 2.690537869930267334e-01 1.593887805938720703e+00 -8.426643162965774536e-02 1.453457713127136230e+00
1.866181790828704834e-01 6.174890697002410889e-02 1.005627512931823730e+00 2.166367322206497192e-01 1.588482856750488281e+00
-3.677364289760589600e-01 -1.014151811599731445e+00 9.311182498931884766e-01 3.321797549724578857e-01 5.035145282745361328e-01
6.910053491592407227e-01 -1.433248519897460938e+00 1.734795689582824707e+00 8.602028489112854004e-01 5.543972849845886230e-01
9.964792132377624512e-01 -1.264393448829650879e+00 1.455446004867553711e+00 9.698318243026733398e-01 5.713925957679748535e-01
8.236328959465026855e-01 -1.309688925743103027e+00 1.524536371231079102e+00 8.362568616867065430e-01 2.142526656389236450e-01
8.722969889640808105e-01 -1.288033962249755859e+00 1.455830574035644531e+00 8.717390298843383789e-01 3.696686625480651855e-01
1.827829182147979736e-01 -8.062660098075866699e-01 1.386643648147583008e+00 5.264490246772766113e-01 5.824086070060729980e-01
4.478280842304229736e-01 -3.806193470954895020e-01 1.378738284111022949e+00 8.825030326843261719e-01 8.510174751281738281e-01
2.712394297122955322e-01 -7.271249294281005859e-01 1.968526005744934082e+00 5.293073058128356934e-01 2.331571102142333984e+00
6.445267200469970703e-01 -7.569702267646789551e-01 8.757539987564086914e-01 3.635554909706115723e-01 3.257808387279510498e-01
6.775456070899963379e-01 -6.987428665161132812e-01 9.948518872261047363e-01 3.244009613990783691e-01 1.870647519826889038e-01
6.532908082008361816e-01 -7.980762720108032227e-01 1.181646585464477539e+00 3.674790263175964355e-01 5.595377087593078613e-01
7.051821351051330566e-01 -7.370317578315734863e-01 9.805863499641418457e-01 5.315227061510086060e-02 6.543592810630798340e-01
7.021094560623168945e-01 -7.544420361518859863e-01 7.639629840850830078e-01 -1.096242591738700867e-01 5.631094574928283691e-01
6.275337338447570801e-01 -8.089735507965087891e-01 8.015385270118713379e-01 -1.048170700669288635e-01 5.258395075798034668e-01
6.275337338447570801e-01 -8.089735507965087891e-01 8.015385270118713379e-01 -1.048170700669288635e-01 5.258395075798034668e-01
7.141604423522949219e-01 -7.402724623680114746e-01 8.677448034286499023e-01 -9.130649268627166748e-02 5.816146731376647949e-01
-2.930083572864532471e-01 -4.156767129898071289e-01 1.152220964431762695e+00 1.615648865699768066e-01 8.545992374420166016e-01
4.606574773788452148e-03 -1.823352873325347900e-01 8.929627537727355957e-01 -2.924745976924896240e-01 1.066407918930053711e+00
9.025898575782775879e-02 -2.042635530233383179e-01 8.678764104843139648e-01 -3.057524561882019043e-01 1.138065218925476074e+00
5.838119983673095703e-01 -5.370285511016845703e-01 8.436505198478698730e-01 -3.614359200000762939e-01 1.040833592414855957e+00
5.623086690902709961e-01 -5.784785747528076172e-01 7.123143672943115234e-01 -4.075048565864562988e-01 9.002575278282165527e-01
5.900580286979675293e-01 -8.871224522590637207e-01 4.433229267597198486e-01 -3.148391544818878174e-01 7.312446236610412598e-01
4.997912943363189697e-01 -8.575111627578735352e-01 4.784971177577972412e-01 -3.682893514633178711e-01 6.874850392341613770e-01
4.624941051006317139e-01 -7.181567549705505371e-01 5.521592497825622559e-01 -3.918107450008392334e-01 7.529978752136230469e-01
3.861361742019653320e-01 -7.569165229797363281e-01 1.660009026527404785e+00 -4.048814177513122559e-01 9.380879402160644531e-01
4.262072741985321045e-01 -4.872270822525024414e-01 1.678307414054870605e+00 -2.488750070333480835e-01 1.276691675186157227e+00
1.325993835926055908e-01 -1.068253397941589355e+00 1.446461319923400879e+00 -1.600987166166305542e-01 2.195730209350585938e+00
1.624170839786529541e-01 -1.154992580413818359e+00 1.404444813728332520e+00 -3.752584159374237061e-01 2.020960092544555664e+00
5.220212340354919434e-01 -1.480188250541687012e+00 1.628233909606933594e+00 -1.703316420316696167e-01 2.269025087356567383e+00
1.384132504463195801e-01 -3.730674386024475098e-01 1.066936969757080078e+00 -3.141484558582305908e-01 7.956159114837646484e-01
-1.629338562488555908e-01 -5.146507620811462402e-01 7.547389268875122070e-01 -3.331457674503326416e-01 9.626891613006591797e-01
1.421847939491271973e-01 -3.991936445236206055e-01 1.029789686203002930e+00 -4.803574383258819580e-01 1.865160584449768066e+00
2.177447974681854248e-01 -1.347322314977645874e-01 5.975723862648010254e-01 -6.395130157470703125e-01 1.237356424331665039e+00
2.055686265230178833e-01 -8.041220903396606445e-02 5.807378888130187988e-01 -5.638447403907775879e-01 1.327162504196166992e+00
-5.642432570457458496e-01 -8.954287767410278320e-01 1.293660044670104980e+00 -9.729809165000915527e-01 1.385367751121520996e+00
-9.658965468406677246e-01 -1.117987513542175293e+00 1.101486325263977051e+00 -8.699046969413757324e-01 1.612148165702819824e+00
-9.014004468917846680e-01 -1.113754034042358398e+00 1.128229737281799316e+00 -9.238277673721313477e-01 1.552633285522460938e+00
-1.097781181335449219e+00 -7.980968952178955078e-01 1.083551168441772461e+00 -1.035887598991394043e+00 1.449163913726806641e+00
-1.102785706520080566e+00 -7.970147132873535156e-01 1.089345097541809082e+00 -1.258600711822509766e+00 1.626914858818054199e+00
-1.012684106826782227e+00 -6.603946089744567871e-01 9.985508322715759277e-01 -1.249729514122009277e+00 1.629682183265686035e+00
-9.710541963577270508e-01 -6.577591896057128906e-01 9.265986680984497070e-01 -1.284920334815979004e+00 1.714215517044067383e+00
-9.710541963577270508e-01 -6.577591896057128906e-01 9.265986680984497070e-01 -1.284920334815979004e+00 1.714215517044067383e+00
-9.119353294372558594e-01 -6.257607340812683105e-01 9.425022602081298828e-01 -1.376457929611206055e+00 1.752216339111328125e+00
-5.045643448829650879e-01 -6.280465722084045410e-01 1.124698042869567871e+00 -1.354774117469787598e+00 1.734645128250122070e+00
-5.124507546424865723e-01 -4.442343711853027344e-01 1.001489281654357910e+00 -1.205380558967590332e+00 1.739394068717956543e+00
-1.492529809474945068e-01 -5.706175565719604492e-01 9.890658855438232422e-01 -1.016884088516235352e+00 1.669864177703857422e+00
-2.139388322830200195e-01 -8.351621031761169434e-01 8.334321379661560059e-01 -8.254475593566894531e-01 1.682587862014770508e+00
-1.378698199987411499e-01 -9.272965788841247559e-01 7.681157588958740234e-01 -7.938369512557983398e-01 1.642804265022277832e+00
-1.935776025056838989e-01 -1.143055319786071777e+00 7.660523653030395508e-01 -9.116570353507995605e-01 1.462853550910949707e+00
-4.970749318599700928e-01 -1.116399288177490234e+00 3.242744207382202148e-01 -1.722157001495361328e-01 1.576370000839233398e+00
-5.255008339881896973e-01 -9.523007273674011230e-01 2.423583865165710449e-01 -2.825934588909149170e-01 1.635117053985595703e+00
-3.732824325561523438e-01 -9.531623721122741699e-01 2.790182828903198242e-01 -2.446374446153640747e-01 1.524068236351013184e+00
-3.831402063369750977e-01 -9.817541837692260742e-01 1.729201078414916992e-01 -2.611297369003295898e-01 1.536865353584289551e+00
-3.398657441139221191e-01 -1.099331498146057129e+00 2.469744384288787842e-01 -2.273424118757247925e-01 1.456853866577148438e+00
-3.820996880531311035e-01 -1.011577844619750977e+00 1.824038028717041016e-01 -1.800665110349655151e-01 1.596628904342651367e+00
-2.797143161296844482e-01 -9.429819583892822266e-01 2.698981165885925293e-01 -1.051748618483543396e-01 1.624899625778198242e+00
-2.737802863121032715e-01 -4.775699377059936523e-01 3.623996376991271973e-01 -1.843973435461521149e-02 1.544909715652465820e+00
-2.737802863121032715e-01 -4.775699377059936523e-01 3.623996376991271973e-01 -1.843973435461521149e-02 1.544909715652465820e+00
-4.248543977737426758e-01 -5.786958932876586914e-01 4.431849718093872070e-01 -4.385356605052947998e-02 1.599317431449890137e+00
-6.583247184753417969e-01 -2.637557387351989746e-01 7.468962073326110840e-01 2.507162988185882568e-01 2.417385101318359375e+00
-6.589241027832031250e-01 -3.155845999717712402e-01 8.352039456367492676e-01 2.703245878219604492e-01 2.360674858093261719e+00
-6.814401745796203613e-01 -3.069836497306823730e-01 1.265745162963867188e+00 2.019275575876235962e-01 2.171516656875610352e+00
-6.814401745796203613e-01 -3.069836497306823730e-01 1.265745162963867188e+00 2.019275575876235962e-01 2.171516656875610352e+00
-4.975384175777435303e-01 -8.569507598876953125e-01 1.080086112022399902e+00 8.120171427726745605e-01 2.234283685684204102e+00
-3.144013583660125732e-01 -6.325981020927429199e-01 1.103377103805541992e+00 1.047537088394165039e+00 1.953957915306091309e+00
-2.903271615505218506e-01 -3.426143527030944824e-01 1.084767580032348633e+00 9.543702006340026855e-01 2.110315322875976562e+00
4.023839831352233887e-01 -2.085294127464294434e-01 9.151156544685363770e-01 5.762819051742553711e-01 1.507383823394775391e+00
2.430898547172546387e-01 1.192494630813598633e-01 9.367170929908752441e-01 5.287188887596130371e-01 1.789713740348815918e+00
1.838027238845825195e-01 -1.785443723201751709e-01 9.045349359512329102e-01 7.515099644660949707e-01 1.893702149391174316e+00
1.499771475791931152e-01 -3.146030902862548828e-01 1.278497457504272461e+00 1.261688709259033203e+00 2.017742872238159180e+00
-5.348253995180130005e-03 -6.743434071540832520e-02 1.218304157257080078e+00 1.316558361053466797e+00 1.563081979751586914e+00
-2.213590592145919800e-02 1.264720857143402100e-01 1.311225056648254395e+00 1.277041673660278320e+00 1.274021625518798828e+00
-7.057751715183258057e-02 4.500994086265563965e-02 1.244950532913208008e+00 1.351248502731323242e+00 1.269321441650390625e+00
3.568544387817382812e-01 7.180579937994480133e-03 1.133269071578979492e+00 1.507644414901733398e+00 1.451017498970031738e+00
2.318470925092697144e-01 -2.053812146186828613e-01 9.913175702095031738e-01 1.576058506965637207e+00 1.486610889434814453e+00
2.630837559700012207e-01 -4.481152594089508057e-01 9.749271869659423828e-01 1.375769138336181641e+00 1.364750385284423828e+00
3.265351057052612305e-01 -3.475402593612670898e-01 9.167978167533874512e-01 1.357396960258483887e+00 1.391430139541625977e+00
8.048607110977172852e-01 -1.436058729887008667e-01 1.310480475425720215e+00 4.091628789901733398e-01 8.807210326194763184e-01
1.420761942863464355e+00 -7.363469004631042480e-01 1.361636400222778320e+00 6.102448105812072754e-01 1.086987972259521484e+00
1.268966674804687500e+00 -8.541517257690429688e-01 1.269896388053894043e+00 5.395333170890808105e-01 1.187735199928283691e+00
7.974302172660827637e-01 -6.304804682731628418e-01 1.332768082618713379e+00 7.763139605522155762e-01 1.645617604255676270e+00
1.305634826421737671e-01 -6.543435454368591309e-01 1.785006523132324219e+00 4.988245368003845215e-01 2.085084915161132812e+00
6.403979063034057617e-01 -1.610457599163055420e-01 2.281357526779174805e+00 4.390760362148284912e-01 1.840640425682067871e+00
-2.514386773109436035e-01 -6.659517884254455566e-01 2.833609342575073242e+00 6.201474070549011230e-01 1.708346605300903320e+00
-2.156479507684707642e-01 -9.319367408752441406e-01 3.114151477813720703e+00 1.293120980262756348e-01 2.508565187454223633e+00
1.010549306869506836e+00 -1.726668000221252441e+00 2.609659194946289062e+00 5.354306101799011230e-01 1.055240631103515625e+00
6.687958240509033203e-01 -1.970291495323181152e+00 2.675729513168334961e+00 4.373093843460083008e-01 1.147786378860473633e+00
2.377458333969116211e+00 -2.328348398208618164e+00 2.519801855087280273e+00 5.109331011772155762e-01 9.784322381019592285e-01
2.481768608093261719e+00 -2.480391740798950195e+00 2.377334594726562500e+00 3.337573707103729248e-01 9.447236061096191406e-01
2.393248558044433594e+00 -2.084487438201904297e+00 2.667764663696289062e+00 2.079500854015350342e-01 1.428704977035522461e+00
1.851383686065673828e+00 -2.125020265579223633e+00 2.068403005599975586e+00 5.340690016746520996e-01 7.123176455497741699e-01
1.854763388633728027e+00 -1.902172446250915527e+00 1.825666785240173340e+00 4.217449724674224854e-01 8.887958526611328125e-01
1.753916144371032715e+00 -1.455792427062988281e+00 1.763547539710998535e+00 2.933384105563163757e-02 1.034504055976867676e+00
1.151077985763549805e+00 -8.652401566505432129e-01 1.541105866432189941e+00 -1.330998092889785767e-01 1.428902864456176758e+00
1.363108158111572266e+00 -3.104192018508911133e-01 1.701560854911804199e+00 1.766893267631530762e-01 1.575930476188659668e+00
1.370133757591247559e+00 -6.272189319133758545e-03 1.718218207359313965e+00 5.039110779762268066e-01 1.465912580490112305e+00
1.319718122482299805e+00 -1.989754736423492432e-01 1.788240194320678711e+00 3.026989698410034180e-01 1.263661503791809082e+00
5.531863570213317871e-01 -1.123873591423034668e+00 1.865900516510009766e+00 6.906553506851196289e-01 7.431758642196655273e-01
4.922329783439636230e-01 -2.294375896453857422e+00 2.212375164031982422e+00 -8.857606053352355957e-01 1.628608465194702148e+00
5.383901596069335938e-01 -2.215306043624877930e+00 2.189174652099609375e+00 -9.624347686767578125e-01 1.709431052207946777e+00
9.216206073760986328e-01 -2.294463634490966797e+00 2.185035467147827148e+00 -8.570036888122558594e-01 1.397362232208251953e+00
7.835785299539566040e-02 -2.014998674392700195e+00 2.092169523239135742e+00 -4.348287880420684814e-01 8.785154819488525391e-01
-3.737791627645492554e-02 -1.947765111923217773e+00 2.148063898086547852e+00 -4.625606536865234375e-01 9.251553416252136230e-01
1.004658341407775879e-01 -1.681005001068115234e+00 2.044048786163330078e+00 -4.720616638660430908e-01 7.504351735115051270e-01
-1.341585636138916016e+00 -5.405709743499755859e-01 1.968386650085449219e+00 -1.045673727989196777e+00 2.232031524181365967e-01
-1.341585636138916016e+00 -5.405709743499755859e-01 1.968386650085449219e+00 -1.045673727989196777e+00 2.232031524181365967e-01
-8.886318206787109375e-01 -3.556613624095916748e-01 1.865863323211669922e+00 -7.402840852737426758e-01 3.030647039413452148e-01
-8.886318206787109375e-01 -3.556613624095916748e-01 1.865863323211669922e+00 -7.402840852737426758e-01 3.030647039413452148e-01
-9.057565927505493164e-01 -2.382993698120117188e-01 1.792725920677185059e+00 -6.505755186080932617e-01 2.492942512035369873e-01
-9.057565927505493164e-01 -2.382993698120117188e-01 1.792725920677185059e+00 -6.505755186080932617e-01 2.492942512035369873e-01
-9.057565927505493164e-01 -2.382993698120117188e-01 1.792725920677185059e+00 -6.505755186080932617e-01 2.492942512035369873e-01
-8.879681229591369629e-01 -4.370058774948120117e-01 1.847808718681335449e+00 -6.215443015098571777e-01 1.836791783571243286e-01
-5.323349237442016602e-01 -4.983817338943481445e-01 1.744668364524841309e+00 -6.156072616577148438e-01 3.789380192756652832e-01
7.733322381973266602e-01 -1.049269914627075195e+00 1.593422770500183105e+00 -6.162180006504058838e-02 3.223233222961425781e-01
7.733322381973266602e-01 -1.049269914627075195e+00 1.593422770500183105e+00 -6.162180006504058838e-02 3.223233222961425781e-01
3.912401795387268066e-01 -1.132032632827758789e+00 1.346406459808349609e+00 4.647897928953170776e-02 5.455340147018432617e-01
3.912401795387268066e-01 -1.132032632827758789e+00 1.346406459808349609e+00 4.647897928953170776e-02 5.455340147018432617e-01
-1.440148651599884033e-01 -4.732044041156768799e-01 1.285362362861633301e+00 9.876108169555664062e-02 9.187607765197753906e-01
-4.047827422618865967e-01 -2.038559615612030029e-01 1.613755345344543457e+00 5.270124673843383789e-01 1.013843059539794922e+00
-4.003892838954925537e-01 -4.520938992500305176e-01 1.401806473731994629e+00 5.161575675010681152e-01 8.394575715065002441e-01
1.163188934326171875e+00 -3.423709571361541748e-01 1.611764192581176758e+00 9.358463287353515625e-01 5.614292621612548828e-01
8.561252355575561523e-01 -3.761687874794006348e-01 1.479170441627502441e+00 1.101123571395874023e+00 5.100922584533691406e-01
9.700587987899780273e-01 -4.992748498916625977e-01 1.617663502693176270e+00 1.160235643386840820e+00 4.690473079681396484e-01
1.303667902946472168e+00 -5.491741299629211426e-01 1.556474804878234863e+00 1.086814165115356445e+00 5.739181041717529297e-01
1.228920459747314453e+00 -2.118352800607681274e-01 1.396555185317993164e+00 1.209692716598510742e+00 5.247739553451538086e-01
1.286408424377441406e+00 -4.802264273166656494e-01 1.312740445137023926e+00 1.280105948448181152e+00 9.456557035446166992e-01
9.685071706771850586e-01 -4.695844948291778564e-01 1.522846341133117676e+00 1.504893541336059570e+00 1.020385980606079102e+00
1.620911955833435059e+00 -8.370661735534667969e-01 1.040429472923278809e+00 1.163602113723754883e+00 1.302948236465454102e+00
1.670094132423400879e+00 -7.936590909957885742e-01 1.067890644073486328e+00 1.125146389007568359e+00 1.487055540084838867e+00
2.456197261810302734e+00 -9.727461934089660645e-01 1.003528594970703125e+00 4.575115740299224854e-01 1.415225863456726074e+00
2.499617040157318115e-01 -1.079017043113708496e+00 7.311755418777465820e-01 4.518563151359558105e-01 2.775956153869628906e+00
6.663414239883422852e-01 -5.959852337837219238e-01 8.188135027885437012e-01 -2.252681255340576172e-01 2.685520887374877930e+00
8.622646331787109375e-01 2.485945075750350952e-01 1.359982967376708984e+00 -5.677120685577392578e-01 2.458163976669311523e+00
6.207445859909057617e-01 1.030603200197219849e-01 1.768779158592224121e+00 -1.133608579635620117e+00 1.762921214103698730e+00
6.207445859909057617e-01 1.030603200197219849e-01 1.768779158592224121e+00 -1.133608579635620117e+00 1.762921214103698730e+00
7.349925637245178223e-01 -7.926703989505767822e-02 1.851589083671569824e+00 -1.145630717277526855e+00 2.040516138076782227e+00
9.511962532997131348e-01 -1.645980402827262878e-02 2.161236286163330078e+00 -1.284034609794616699e+00 1.704005002975463867e+00
1.175165176391601562e+00 -6.613363623619079590e-01 2.190598487854003906e+00 -8.128018975257873535e-01 1.744285821914672852e+00
1.230539560317993164e+00 -7.973845601081848145e-01 2.043094158172607422e+00 -9.324176907539367676e-01 1.679500341415405273e+00
2.198028326034545898e+00 -4.248810410499572754e-01 1.864343285560607910e+00 5.690826177597045898e-01 2.853038311004638672e+00
2.141357660293579102e+00 -4.119222462177276611e-01 1.849800944328308105e+00 6.855866909027099609e-01 2.708954334259033203e+00
1.987070679664611816e+00 -3.891204595565795898e-01 1.498754501342773438e+00 1.155478954315185547e+00 2.061064004898071289e+00
5.433260798454284668e-01 -1.450732350349426270e+00 2.329932212829589844e+00 5.678114295005798340e-01 1.221253514289855957e+00
6.258395314216613770e-01 -1.574663519859313965e+00 2.085652828216552734e+00 8.814466595649719238e-01 3.345676660537719727e-01
1.137364655733108521e-01 -1.281616091728210449e+00 1.177921891212463379e+00 8.719932436943054199e-01 7.001499533653259277e-01
2.436102479696273804e-01 -1.238596200942993164e+00 1.214839577674865723e+00 7.821872830390930176e-01 7.648257613182067871e-01
1.226507872343063354e-02 -1.247466325759887695e+00 1.320950865745544434e+00 5.376828908920288086e-01 2.878543138504028320e-01
-1.362028717994689941e-01 -1.220329165458679199e+00 1.337124586105346680e+00 6.425623297691345215e-01 2.681291401386260986e-01
4.803220927715301514e-02 -1.241637468338012695e+00 1.434072732925415039e+00 4.976533055305480957e-01 2.078325450420379639e-01
3.117390871047973633e-01 -1.230765342712402344e+00 1.445942640304565430e+00 5.944008231163024902e-01 4.284672737121582031e-01
9.752658605575561523e-01 -5.887448191642761230e-01 9.343773126602172852e-01 5.254682898521423340e-01 4.777398109436035156e-01
1.052993416786193848e+00 -5.235809683799743652e-01 1.000529885292053223e+00 3.248410820960998535e-01 5.932322144508361816e-01
9.586544036865234375e-01 -1.897459030151367188e-01 1.397162675857543945e+00 6.244718432426452637e-01 2.195094585418701172e+00
8.350043296813964844e-01 4.856987297534942627e-02 1.318008661270141602e+00 4.804285764694213867e-01 2.071695566177368164e+00
5.694196224212646484e-01 -4.906970262527465820e-01 1.537391185760498047e+00 2.113711237907409668e-01 1.543837070465087891e+00
2.085208296775817871e-01 -4.426542818546295166e-01 1.417296409606933594e+00 4.540520161390304565e-02 1.074620962142944336e+00
3.440908193588256836e-01 -2.750652432441711426e-01 1.415015101432800293e+00 -2.168506383895874023e-03 9.259268045425415039e-01
-2.221850752830505371e-01 -2.289526611566543579e-01 2.045899868011474609e+00 1.171998530626296997e-01 8.883860111236572266e-01
-6.663671135902404785e-02 -1.488359421491622925e-01 1.889104604721069336e+00 2.218635007739067078e-02 8.903302550315856934e-01
-2.580044269561767578e-01 -2.631138265132904053e-01 1.859136104583740234e+00 1.154822111129760742e-01 9.396722912788391113e-01
-2.348268479108810425e-01 -5.550277829170227051e-01 9.799551367759704590e-01 -4.561031237244606018e-02 1.350954532623291016e+00
1.134629845619201660e-01 2.101067006587982178e-01 1.256584525108337402e+00 -1.764858812093734741e-01 7.332717776298522949e-01
1.015794128179550171e-01 -2.022574543952941895e-01 1.504159331321716309e+00 -5.857692360877990723e-01 7.296191453933715820e-01
-2.080520242452621460e-02 -9.510926604270935059e-01 1.692094683647155762e+00 -8.098897337913513184e-01 1.323294162750244141e+00
1.854260563850402832e-01 -7.616744637489318848e-01 1.779595613479614258e+00 -8.169698119163513184e-01 1.292694807052612305e+00
3.734077513217926025e-01 -1.169045090675354004e+00 1.541826605796813965e+00 -4.835696816444396973e-01 5.687863230705261230e-01
4.010037779808044434e-01 -1.204075098037719727e+00 1.500720858573913574e+00 -3.194553256034851074e-01 9.231426715850830078e-01
6.456408500671386719e-01 -7.261003255844116211e-01 8.906710743904113770e-01 -1.013052463531494141e-02 1.214236497879028320e+00
5.440576672554016113e-01 -1.117934823036193848e+00 1.121413469314575195e+00 -2.090564370155334473e-01 9.255009889602661133e-01
5.669969320297241211e-01 -7.770931124687194824e-01 1.090482115745544434e+00 1.299813836812973022e-01 2.063695907592773438e+00
1.015374183654785156e+00 -1.144437551498413086e+00 1.586801290512084961e+00 1.761799454689025879e-01 1.495230197906494141e+00
1.474084138870239258e+00 -1.055982232093811035e+00 1.349113702774047852e+00 -2.557794749736785889e-01 1.737218379974365234e+00
1.053581476211547852e+00 -9.469084739685058594e-01 1.102962851524353027e+00 -3.276349008083343506e-01 1.760966897010803223e+00
8.471724987030029297e-01 -1.101470708847045898e+00 1.128602504730224609e+00 -4.448401927947998047e-01 1.362615704536437988e+00
-1.767627894878387451e-01 -1.093883037567138672e+00 1.280816793441772461e+00 2.103247344493865967e-01 1.315889835357666016e+00
-8.522458076477050781e-01 -1.620864748954772949e+00 1.161983251571655273e+00 -1.225721538066864014e-01 1.054220318794250488e+00
5.068830847740173340e-01 -1.154067039489746094e+00 1.115667581558227539e+00 1.831504702568054199e-01 1.183319211006164551e+00
1.651985943317413330e-02 -2.029091596603393555e+00 1.315556049346923828e+00 -4.414041936397552490e-01 1.685114502906799316e+00
-6.029254198074340820e-01 -1.401970505714416504e+00 1.399076342582702637e+00 -7.169903516769409180e-01 1.977950453758239746e+00
-5.515972375869750977e-01 -1.306895017623901367e+00 1.504297971725463867e+00 -6.899603605270385742e-01 2.034460783004760742e+00
-2.653566896915435791e-01 -8.871852755546569824e-01 1.476434469223022461e+00 -6.628301143646240234e-01 1.735193490982055664e+00
-1.298904716968536377e-01 -8.418385982513427734e-01 1.561257481575012207e+00 -6.571812033653259277e-01 1.807333111763000488e+00
4.976975917816162109e-01 -3.801570832729339600e-01 2.949659109115600586e+00 -5.702810287475585938e-01 2.330281019210815430e+00
3.067777752876281738e-01 1.104064062237739563e-01 2.912782907485961914e+00 -4.147324562072753906e-01 1.394629359245300293e+00
3.506332635879516602e-01 3.130474984645843506e-01 2.646713256835937500e+00 2.958946228027343750e-01 1.210728645324707031e+00
9.979698657989501953e-01 -3.464197516441345215e-01 2.396763324737548828e+00 -9.643700718879699707e-02 9.970375299453735352e-01
9.716633558273315430e-01 -1.335180848836898804e-01 2.358249187469482422e+00 -1.718915998935699463e-01 9.874283075332641602e-01
8.945940732955932617e-01 -2.459366619586944580e-01 2.310819149017333984e+00 -1.495485752820968628e-01 1.047139406204223633e+00
5.314013361930847168e-01 -2.971491515636444092e-01 2.580592155456542969e+00 2.499103397130966187e-01 9.684831500053405762e-01
5.473519563674926758e-01 -4.362735748291015625e-01 2.664211988449096680e+00 4.727209806442260742e-01 8.130419254302978516e-01
1.064812541007995605e+00 -5.967123508453369141e-01 2.367930173873901367e+00 1.807802468538284302e-01 3.363227546215057373e-01
1.424653768539428711e+00 -8.528981804847717285e-01 1.859776258468627930e+00 6.496712565422058105e-03 7.210657596588134766e-01
8.949541449546813965e-01 -7.020968198776245117e-01 2.008908033370971680e+00 2.073122411966323853e-01 6.537421345710754395e-01
4.514541923999786377e-01 -2.616957426071166992e-01 1.901005506515502930e+00 1.203136332333087921e-02 6.269453763961791992e-01
4.435035884380340576e-01 -3.757038414478302002e-01 1.876144289970397949e+00 1.813694275915622711e-02 7.595089673995971680e-01
-4.139618873596191406e-01 -4.556429386138916016e-01 1.385644674301147461e+00 2.101696431636810303e-01 1.098987579345703125e+00
3.105667233467102051e-01 -3.622188866138458252e-01 1.526190638542175293e+00 2.105697244405746460e-01 1.776278465986251831e-01
1.887806057929992676e-01 -3.958621919155120850e-01 1.179787635803222656e+00 -8.798740804195404053e-02 9.567817300558090210e-02
-7.058179378509521484e-02 -5.752202868461608887e-01 1.393933653831481934e+00 -4.458489641547203064e-02 2.706923782825469971e-01
2.653797343373298645e-02 -9.340450763702392578e-01 1.319287419319152832e+00 1.337225586175918579e-01 4.718715548515319824e-01
9.721003472805023193e-02 -6.183918118476867676e-01 1.448272466659545898e+00 -3.760809451341629028e-02 3.805384337902069092e-01
2.467285096645355225e-01 -1.497339010238647461e-01 1.406841158866882324e+00 1.851486861705780029e-01 4.737495481967926025e-01
3.867230117321014404e-01 -4.386039823293685913e-02 1.339946985244750977e+00 2.376760244369506836e-01 4.460462033748626709e-01
1.672526001930236816e-01 -4.861190319061279297e-01 1.348865985870361328e+00 -3.968035280704498291e-01 8.663005828857421875e-01
7.748448103666305542e-02 -2.530854940414428711e-01 1.286302328109741211e+00 -3.738392293453216553e-01 1.059104204177856445e+00
1.917396485805511475e-01 -4.268071055412292480e-01 1.241138100624084473e+00 -2.494212538003921509e-01 1.343810081481933594e+00
3.219093084335327148e-01 -6.226791143417358398e-01 9.930434226989746094e-01 1.456810683012008667e-01 1.665423035621643066e+00
3.955774307250976562e-01 -5.061711668968200684e-01 1.193851113319396973e+00 2.258841842412948608e-01 1.393514513969421387e+00
3.139640390872955322e-01 -7.660952210426330566e-01 9.565023183822631836e-01 1.306221336126327515e-01 1.896908998489379883e+00
3.630448877811431885e-01 -8.638771176338195801e-01 8.974069356918334961e-01 -2.135412395000457764e-02 1.708354592323303223e+00
1.765737533569335938e-01 -9.899655580520629883e-01 7.247228026390075684e-01 -2.238354235887527466e-01 1.446226716041564941e+00
5.006166100502014160e-01 -7.783347368240356445e-01 8.452625274658203125e-01 -5.472273826599121094e-01 1.543901801109313965e+00
2.982594966888427734e-01 -6.824202537536621094e-01 1.332177042961120605e+00 -4.588307738304138184e-01 1.085210084915161133e+00
4.129415750503540039e-01 -5.557944774627685547e-01 1.484846472740173340e+00 -1.306140422821044922e-01 4.008433818817138672e-01
6.910680234432220459e-02 -1.355406790971755981e-01 1.494108319282531738e+00 -8.925889432430267334e-02 4.922041296958923340e-01
3.994038701057434082e-02 -2.027036547660827637e-01 1.570246934890747070e+00 -1.920724958181381226e-01 6.184291839599609375e-01
-3.056612610816955566e-01 -2.697373926639556885e-01 1.881513953208923340e+00 4.587845131754875183e-02 6.826479434967041016e-01
-3.183384537696838379e-01 -6.878207921981811523e-01 1.822539091110229492e+00 -2.357136458158493042e-02 9.338660240173339844e-01
4.711641073226928711e-01 -6.994690895080566406e-01 1.779113173484802246e+00 2.501611113548278809e-01 1.113389849662780762e+00
9.896854758262634277e-01 -8.956773579120635986e-02 2.017776250839233398e+00 -3.692199885845184326e-01 1.437619209289550781e+00
7.005529403686523438e-01 8.444465696811676025e-03 1.835016012191772461e+00 -2.738436460494995117e-01 1.327717304229736328e+00
2.892062962055206299e-01 6.263235211372375488e-02 1.296912908554077148e+00 -1.769259721040725708e-01 9.327911734580993652e-01
2.594140172004699707e-01 -2.215131372213363647e-02 1.249435544013977051e+00 -1.427680999040603638e-01 9.951505064964294434e-01
-3.555741310119628906e-01 -6.266596317291259766e-01 2.233184576034545898e+00 4.951357245445251465e-01 2.039937734603881836e+00
-1.532399207353591919e-01 -6.207859516143798828e-01 1.629989027976989746e+00 1.556876450777053833e-01 1.677947282791137695e+00
1.607203856110572815e-03 -4.115038216114044189e-01 1.472797036170959473e+00 5.561374127864837646e-02 2.375226736068725586e+00
-4.181082844734191895e-01 -8.864433169364929199e-01 9.939436912536621094e-01 -8.906684815883636475e-02 1.643439888954162598e+00
-5.863821133971214294e-02 -3.657685518264770508e-01 9.953993558883666992e-01 6.381665468215942383e-01 9.013792872428894043e-01
1.890030801296234131e-01 -1.292033195495605469e-01 1.093484997749328613e+00 5.168238878250122070e-01 4.138219654560089111e-01
5.992764830589294434e-01 -5.199533104896545410e-01 9.484806060791015625e-01 5.121197700500488281e-01 6.519073247909545898e-01
7.059527039527893066e-01 -2.426943629980087280e-01 1.234893441200256348e+00 5.881535410881042480e-01 5.716270804405212402e-01
7.328490614891052246e-01 -4.532648324966430664e-01 1.277182817459106445e+00 5.619118809700012207e-01 5.359964966773986816e-01
-3.261106312274932861e-01 -7.221690416336059570e-01 1.271025776863098145e+00 1.964624226093292236e-01 1.528656482696533203e+00
7.579333186149597168e-01 -1.096131563186645508e+00 8.930111527442932129e-01 -4.534094333648681641e-01 1.772639393806457520e+00
9.104471206665039062e-01 -9.433489441871643066e-01 1.025960683822631836e+00 -6.405697464942932129e-01 1.328542947769165039e+00
8.831875920295715332e-01 -9.128768444061279297e-01 1.037935495376586914e+00 -5.550228953361511230e-01 1.292410969734191895e+00
1.190965771675109863e+00 -1.073859930038452148e+00 8.873154520988464355e-01 -5.756253600120544434e-01 1.694560527801513672e+00
6.272048354148864746e-01 -5.188456177711486816e-01 9.630487561225891113e-01 -2.671778798103332520e-01 1.149130940437316895e+00
7.330786585807800293e-01 -6.222746372222900391e-01 8.764269948005676270e-01 -2.512017190456390381e-01 1.166185736656188965e+00
1.456013415008783340e-02 -5.804479718208312988e-01 1.595905542373657227e+00 -3.512185811996459961e-02 1.252069830894470215e+00
3.611069023609161377e-01 -7.424923181533813477e-01 1.577135562896728516e+00 2.170934081077575684e-01 5.458840131759643555e-01
3.686984479427337646e-01 -8.210551738739013672e-01 1.347357988357543945e+00 2.135268151760101318e-01 4.158266186714172363e-01
2.831515073776245117e-01 5.021101236343383789e-01 1.990165233612060547e+00 3.730811178684234619e-01 2.351971387863159180e+00
-1.930364072322845459e-01 6.590659022331237793e-01 2.001323699951171875e+00 8.285868167877197266e-02 3.015763044357299805e+00
-5.228619575500488281e-01 5.484116077423095703e-01 2.045676469802856445e+00 2.247860133647918701e-01 2.642911195755004883e+00
-4.158555269241333008e-01 6.143606305122375488e-01 2.025520086288452148e+00 1.160107553005218506e-01 2.614962816238403320e+00
-2.765384316444396973e-01 6.168565154075622559e-01 2.068614721298217773e+00 1.313072293996810913e-01 2.742806673049926758e+00
-3.009806871414184570e-01 8.481372594833374023e-01 2.123442411422729492e+00 1.148394718766212463e-01 2.643817424774169922e+00
-3.564661741256713867e-01 7.888125181198120117e-01 2.067316293716430664e+00 4.945526123046875000e-01 1.870754480361938477e+00
-4.027511775493621826e-01 3.949078619480133057e-01 1.569927573204040527e+00 5.453628301620483398e-01 1.738379955291748047e+00
-2.209496200084686279e-01 3.426838517189025879e-01 1.913764119148254395e+00 5.902823209762573242e-01 2.330578327178955078e+00
2.131322026252746582e-01 3.325805962085723877e-01 1.658163428306579590e+00 1.046369224786758423e-01 2.742779970169067383e+00
3.097853064537048340e-01 6.276226043701171875e-01 1.690425395965576172e+00 1.437021493911743164e-01 2.965078115463256836e+00
9.965296983718872070e-01 8.745571970939636230e-01 1.730399489402770996e+00 -1.816801130771636963e-01 3.171053171157836914e+00
9.221794605255126953e-01 1.152480840682983398e+00 1.591796517372131348e+00 -2.494369894266128540e-01 3.092382431030273438e+00
-4.078637361526489258e-01 9.813655614852905273e-01 1.971377134323120117e+00 4.246131777763366699e-01 1.371219992637634277e+00
-5.008077621459960938e-01 6.375027298927307129e-01 1.853038668632507324e+00 3.184323310852050781e-01 1.250449419021606445e+00
4.781007766723632812e-01 -7.761650085449218750e-01 1.546827316284179688e+00 -3.377604782581329346e-01 6.541804671287536621e-01
5.766278505325317383e-01 -7.182615995407104492e-01 1.475956320762634277e+00 -3.307654559612274170e-01 5.581906437873840332e-01
5.228472948074340820e-01 -8.026871681213378906e-01 1.602237343788146973e+00 -2.566823065280914307e-01 5.979628562927246094e-01
5.764625072479248047e-01 -5.403112173080444336e-01 1.392269253730773926e+00 -2.326525449752807617e-01 3.577367663383483887e-01
-8.491210937500000000e-01 -1.699689984321594238e+00 1.923060894012451172e+00 1.805366426706314087e-01 1.020375251770019531e+00
-5.126763582229614258e-01 -1.905579924583435059e+00 1.981814146041870117e+00 1.302985250949859619e-01 1.113522291183471680e+00
-5.243048667907714844e-01 -2.143006086349487305e+00 1.943949580192565918e+00 1.486118435859680176e-01 1.189334630966186523e+00
-4.537217020988464355e-01 -1.919666647911071777e+00 1.834302544593811035e+00 2.682819366455078125e-01 1.002924561500549316e+00
-4.188410937786102295e-01 -3.141520917415618896e-02 1.707971453666687012e+00 -2.355036437511444092e-01 1.624884605407714844e+00
-1.714395433664321899e-01 -2.100632898509502411e-02 1.768287777900695801e+00 -1.768569648265838623e-01 1.340011954307556152e+00
-2.485062777996063232e-01 -6.197714209556579590e-01 1.435351967811584473e+00 -2.453065067529678345e-01 1.311983346939086914e+00
-2.998284995555877686e-02 -9.080505371093750000e-01 1.540391802787780762e+00 1.639898121356964111e-02 1.019833922386169434e+00
-5.542941093444824219e-01 -1.051035761833190918e+00 1.515607595443725586e+00 -1.907934397459030151e-01 6.922901272773742676e-01
3.203497231006622314e-01 -1.034842133522033691e+00 2.111384868621826172e+00 -2.986920475959777832e-01 8.065652251243591309e-01
3.751544654369354248e-02 -1.320513248443603516e+00 1.550540208816528320e+00 -9.188919663429260254e-01 1.008611917495727539e+00
1.062898486852645874e-01 -8.193938732147216797e-01 1.653233885765075684e+00 -6.102720499038696289e-01 1.102224349975585938e+00
1.235815882682800293e-01 -8.044235110282897949e-01 1.628245353698730469e+00 -5.827907323837280273e-01 9.306586384773254395e-01
3.460583388805389404e-01 -1.117627620697021484e+00 1.561686635017395020e+00 -5.066199898719787598e-01 8.489726185798645020e-01
5.835967659950256348e-01 -1.066932320594787598e+00 1.704866409301757812e+00 -5.145152211189270020e-01 8.878554701805114746e-01
8.660959005355834961e-01 -1.257089972496032715e+00 1.738409519195556641e+00 -4.124779999256134033e-01 9.381141066551208496e-01
-2.766096889972686768e-01 -7.938268184661865234e-01 3.211131811141967773e+00 -2.376976490020751953e+00 1.326316833496093750e+00
-3.005815148353576660e-01 -6.590459346771240234e-01 2.926383972167968750e+00 -2.386937618255615234e+00 1.131289720535278320e+00
-1.210103854537010193e-01 -6.208896636962890625e-01 2.805298089981079102e+00 -2.312250852584838867e+00 1.235711455345153809e+00
-5.906446650624275208e-02 -8.696143627166748047e-01 2.727766036987304688e+00 -2.498770952224731445e+00 9.889642000198364258e-01
-3.284525573253631592e-01 -7.501153945922851562e-01 2.499233961105346680e+00 -2.389981985092163086e+00 7.926621437072753906e-01
-2.893584668636322021e-01 -5.168121457099914551e-01 2.581183910369873047e+00 -2.314656734466552734e+00 1.032403469085693359e+00
-2.380378991365432739e-01 -4.691123962402343750e-01 2.520841836929321289e+00 -2.352361440658569336e+00 1.020721435546875000e+00
-5.220167040824890137e-01 -7.414055466651916504e-01 2.423456430435180664e+00 -2.276174068450927734e+00 6.291965842247009277e-01
-5.220167040824890137e-01 -7.414055466651916504e-01 2.423456430435180664e+00 -2.276174068450927734e+00 6.291965842247009277e-01
-5.220167040824890137e-01 -7.414055466651916504e-01 2.423456430435180664e+00 -2.276174068450927734e+00 6.291965842247009277e-01
-6.524209976196289062e-01 -7.780475020408630371e-01 2.487247705459594727e+00 -2.246917486190795898e+00 6.967208385467529297e-01
-2.826247513294219971e-01 -1.170448422431945801e+00 2.445929288864135742e+00 -2.244322061538696289e+00 8.753510713577270508e-01
-2.111811935901641846e-01 -1.090083003044128418e+00 2.454434633255004883e+00 -2.193084239959716797e+00 1.000505805015563965e+00
1.187525540590286255e-01 -8.111994266510009766e-01 2.747421741485595703e+00 -8.749116659164428711e-01 9.180113077163696289e-01
-4.043933451175689697e-01 -8.417094945907592773e-01 2.295817136764526367e+00 -1.877316981554031372e-01 4.487922787666320801e-01
3.895416855812072754e-03 -6.319581866264343262e-01 2.167091369628906250e+00 -1.405575126409530640e-01 5.140815377235412598e-01
-6.870057433843612671e-02 -1.430972099304199219e+00 1.879227399826049805e+00 -5.347690731287002563e-02 6.340587735176086426e-01
1.718830764293670654e-01 -1.197526693344116211e+00 2.006314754486083984e+00 -3.460092470049858093e-02 5.479792952537536621e-01
8.118525147438049316e-04 -1.510086894035339355e+00 2.189384222030639648e+00 2.827154994010925293e-01 9.127793908119201660e-01
-4.021313786506652832e-02 -1.685442328453063965e+00 2.196717023849487305e+00 4.022812247276306152e-01 8.288916945457458496e-01
-8.991691470146179199e-02 -2.132555723190307617e+00 2.166071414947509766e+00 5.223541855812072754e-01 6.923845410346984863e-01
4.726653546094894409e-02 -5.321150422096252441e-01 1.826539516448974609e+00 8.540738821029663086e-01 7.455388903617858887e-01
1.727292835712432861e-01 -3.070720732212066650e-01 1.808995127677917480e+00 7.764739394187927246e-01 1.028803586959838867e+00
3.045571446418762207e-01 -6.259027123451232910e-01 1.133676409721374512e+00 6.532413512468338013e-02 5.193024873733520508e-01
6.646950244903564453e-01 -3.144337832927703857e-01 9.435722231864929199e-01 5.168898403644561768e-02 4.493438005447387695e-01
6.124768257141113281e-01 -2.679026424884796143e-01 9.492901563644409180e-01 -2.593978494405746460e-02 3.941449820995330811e-01
-7.347675561904907227e-01 2.588946819305419922e-01 1.204517364501953125e+00 -2.568129897117614746e-01 1.896760463714599609e+00
-7.039473652839660645e-01 2.575300037860870361e-01 1.337599396705627441e+00 3.110839426517486572e-01 1.918292641639709473e+00
-5.381726026535034180e-01 -1.680411696434020996e-01 9.546594619750976562e-01 2.699033915996551514e-01 2.517282009124755859e+00
-6.629754900932312012e-01 -2.341065406799316406e-01 8.808355927467346191e-01 2.597968876361846924e-01 2.767781257629394531e+00
1.598988175392150879e-01 -3.582535088062286377e-01 8.295878171920776367e-01 5.542857646942138672e-01 1.718676686286926270e+00
1.224715560674667358e-01 -3.297651410102844238e-01 7.791146039962768555e-01 5.423777699470520020e-01 1.646944403648376465e+00
2.044017016887664795e-01 -1.367835402488708496e-01 6.650086045265197754e-01 7.907164692878723145e-01 1.430251479148864746e+00
2.044017016887664795e-01 -1.367835402488708496e-01 6.650086045265197754e-01 7.907164692878723145e-01 1.430251479148864746e+00
3.919699192047119141e-01 -4.828024506568908691e-01 1.000436782836914062e+00 5.486590862274169922e-01 7.912216782569885254e-01
-2.103803157806396484e-01 -4.265026450157165527e-01 1.517842054367065430e+00 -1.964585930109024048e-01 1.102864369750022888e-01
-8.045105934143066406e-01 -7.638513296842575073e-02 8.803275823593139648e-01 -2.050742357969284058e-01 -7.161967456340789795e-02
-5.704981088638305664e-01 -3.010104894638061523e-01 7.724962830543518066e-01 -9.178774058818817139e-02 8.801026269793510437e-03
-4.890166521072387695e-01 -2.015773802995681763e-01 7.486041784286499023e-01 -8.052574098110198975e-02 8.947690576314926147e-02
7.075525522232055664e-01 -3.148373067378997803e-01 9.276458024978637695e-01 8.602082133293151855e-01 6.930831074714660645e-01
7.075525522232055664e-01 -3.148373067378997803e-01 9.276458024978637695e-01 8.602082133293151855e-01 6.930831074714660645e-01
6.143747568130493164e-01 -2.145479321479797363e-01 1.265215039253234863e+00 1.028291583061218262e+00 7.932711839675903320e-01
1.004410505294799805e+00 -1.229801893234252930e+00 1.509846925735473633e+00 7.557405233383178711e-01 8.965651392936706543e-01
6.293799877166748047e-01 -1.083259344100952148e+00 1.559175491333007812e+00 1.087381005287170410e+00 1.208825588226318359e+00
1.366456896066665649e-01 -4.227045178413391113e-01 8.491048812866210938e-01 9.137870073318481445e-01 1.358903050422668457e+00
-2.502417564392089844e-01 -6.575343608856201172e-01 1.473423004150390625e+00 1.254303216934204102e+00 1.534430980682373047e+00
-2.502417564392089844e-01 -6.575343608856201172e-01 1.473423004150390625e+00 1.254303216934204102e+00 1.534430980682373047e+00
-2.502417564392089844e-01 -6.575343608856201172e-01 1.473423004150390625e+00 1.254303216934204102e+00 1.534430980682373047e+00
9.612831473350524902e-02 -6.999186873435974121e-01 1.526717543601989746e+00 1.330239176750183105e+00 1.618530750274658203e+00
2.131687998771667480e-01 -6.449640393257141113e-01 1.603830099105834961e+00 1.211956501007080078e+00 1.558173537254333496e+00
-8.391510695219039917e-02 -1.411414742469787598e+00 2.705005168914794922e+00 1.058584809303283691e+00 1.882371008396148682e-01
9.535683691501617432e-02 -1.386912465095520020e+00 2.469798803329467773e+00 1.138952255249023438e+00 -9.024196118116378784e-02
2.484261393547058105e-01 -1.645065069198608398e+00 3.084755182266235352e+00 1.435994148254394531e+00 2.950837612152099609e-01
1.647483855485916138e-01 -1.410724520683288574e+00 3.007683515548706055e+00 1.060324668884277344e+00 -3.605631738901138306e-02
-5.821700766682624817e-02 -1.578378200531005859e+00 2.884453773498535156e+00 1.243170380592346191e+00 2.407943457365036011e-01
1.067604780197143555e+00 -2.127277374267578125e+00 1.893671751022338867e+00 1.096288442611694336e+00 9.127089977264404297e-01
1.105354070663452148e+00 -1.998890757560729980e+00 1.752226471900939941e+00 1.263968348503112793e+00 9.950684309005737305e-01
1.775308609008789062e+00 -1.835024833679199219e+00 1.460136890411376953e+00 9.187297224998474121e-01 1.170232772827148438e+00
1.137832999229431152e+00 -5.172026157379150391e-01 1.869713783264160156e+00 4.361099898815155029e-01 2.866299152374267578e-01
6.505921483039855957e-01 -1.112515211105346680e+00 2.331779956817626953e+00 3.553746342658996582e-01 -2.763129025697708130e-02
6.746175289154052734e-01 -4.056677818298339844e-01 2.038056612014770508e+00 4.555031359195709229e-01 6.960185170173645020e-01
7.084826231002807617e-01 -3.876211345195770264e-01 2.042743921279907227e+00 5.113025903701782227e-01 5.877062082290649414e-01
8.047717213630676270e-01 -4.397608041763305664e-01 1.432274699211120605e+00 8.516866564750671387e-01 -1.838941872119903564e-02
9.778025150299072266e-01 -5.365481376647949219e-01 1.326404213905334473e+00 8.222287297248840332e-01 1.170457974076271057e-01
5.349373221397399902e-01 1.823225915431976318e-01 9.653351306915283203e-01 9.380860328674316406e-01 9.501591920852661133e-01
5.349373221397399902e-01 1.823225915431976318e-01 9.653351306915283203e-01 9.380860328674316406e-01 9.501591920852661133e-01
4.633479416370391846e-01 -3.445068001747131348e-02 1.272483706474304199e+00 1.058714866638183594e+00 8.609266281127929688e-01
1.330704987049102783e-01 -3.347490131855010986e-01 1.188886046409606934e+00 8.565385341644287109e-01 8.018701672554016113e-01
-1.145217865705490112e-01 -8.422792553901672363e-01 9.891082644462585449e-01 5.886947512626647949e-01 1.227975368499755859e+00
3.989487290382385254e-01 -9.990551471710205078e-01 9.456140398979187012e-01 6.146600842475891113e-01 1.493882060050964355e+00
4.939756095409393311e-01 -9.665663242340087891e-01 8.886671066284179688e-01 3.235281109809875488e-01 9.410771131515502930e-01
4.694688022136688232e-01 -8.105799555778503418e-01 4.377745091915130615e-01 1.492735147476196289e-01 1.008717179298400879e+00
3.787862956523895264e-01 -5.485779047012329102e-01 5.574771761894226074e-01 -4.666526615619659424e-02 1.099305272102355957e+00
4.120503664016723633e-01 -6.063735485076904297e-01 5.696497559547424316e-01 -1.432411372661590576e-01 8.142549991607666016e-01
3.211785852909088135e-01 -3.781196177005767822e-01 8.125731348991394043e-01 7.351361215114593506e-02 1.054516792297363281e+00
4.277627170085906982e-01 -1.311644911766052246e-01 6.752365827560424805e-01 8.790679275989532471e-02 1.196101784706115723e+00
3.524806201457977295e-01 -1.590232551097869873e-01 7.468115091323852539e-01 1.129362657666206360e-01 1.282795071601867676e+00
-1.923498362302780151e-01 -3.213812410831451416e-01 6.963097453117370605e-01 5.326025485992431641e-01 6.280765533447265625e-01
3.912436366081237793e-01 -1.044668078422546387e+00 1.454990506172180176e+00 6.153536438941955566e-01 1.459902048110961914e+00
3.685338795185089111e-01 -6.725485920906066895e-01 1.151552915573120117e+00 6.688117980957031250e-01 2.248970508575439453e+00
6.040909886360168457e-01 -6.653802394866943359e-01 1.253395199775695801e+00 3.715469241142272949e-01 2.112108230590820312e+00
7.816596031188964844e-01 -2.706374824047088623e-01 1.185087680816650391e+00 2.498629838228225708e-01 2.173951148986816406e+00
1.095274925231933594e+00 -4.942992627620697021e-01 1.113419055938720703e+00 2.202793657779693604e-01 1.931379914283752441e+00
5.786509513854980469e-01 -8.784103393554687500e-01 1.234620571136474609e+00 2.202749624848365784e-02 1.340626716613769531e+00
-5.792703032493591309e-01 9.958217144012451172e-01 1.181758403778076172e+00 -7.222495079040527344e-01 2.175028800964355469e+00
-5.792703032493591309e-01 9.958217144012451172e-01 1.181758403778076172e+00 -7.222495079040527344e-01 2.175028800964355469e+00
-6.362086534500122070e-01 8.885105848312377930e-01 1.279142737388610840e+00 -7.218397855758666992e-01 2.125715255737304688e+00
-6.314916014671325684e-01 9.856364130973815918e-01 1.278126597404479980e+00 -6.842821240425109863e-01 2.104343175888061523e+00
6.096221506595611572e-02 2.583755552768707275e-01 1.250503897666931152e+00 -3.534258604049682617e-01 1.299069643020629883e+00
-1.672878414392471313e-01 2.050847262144088745e-01 1.426560640335083008e+00 -5.454725623130798340e-01 1.348598361015319824e+00
-2.250683307647705078e-01 2.965896129608154297e-01 1.487082481384277344e+00 -5.332209467887878418e-01 1.375343084335327148e+00
-4.321531057357788086e-01 5.699263215065002441e-01 2.083009958267211914e+00 -2.285897582769393921e-01 1.320786476135253906e+00
-5.019655823707580566e-01 4.845195710659027100e-01 2.122036218643188477e+00 -9.664578735828399658e-02 2.088283300399780273e+00
-6.374722123146057129e-01 1.407006978988647461e-01 2.134360313415527344e+00 8.649627119302749634e-02 1.921690940856933594e+00
-1.321113109588623047e-01 -1.864575147628784180e-01 2.056207418441772461e+00 -6.978569179773330688e-02 1.855678081512451172e+00
3.850807622075080872e-02 -1.659347116947174072e-01 2.028533220291137695e+00 -5.044629573822021484e-01 1.795311450958251953e+00
-2.691477835178375244e-01 -8.149124681949615479e-02 2.147958040237426758e+00 1.752471029758453369e-01 1.376734375953674316e+00
-6.040744185447692871e-01 -1.172410994768142700e-01 1.993270397186279297e+00 -8.413529396057128906e-02 3.842819929122924805e-01
-7.793383598327636719e-01 -5.100086927413940430e-01 1.910130858421325684e+00 8.179123699665069580e-02 3.533935546875000000e-01
-4.938391447067260742e-01 -8.693957924842834473e-01 1.250935435295104980e+00 2.440182864665985107e-01 7.583194971084594727e-01
2.317463755607604980e-01 -8.763533085584640503e-02 6.279367804527282715e-01 4.057426750659942627e-01 7.984265685081481934e-01
3.045429848134517670e-02 7.313534021377563477e-01 1.143137931823730469e+00 6.879816055297851562e-01 1.213689565658569336e+00
2.920393645763397217e-01 4.059115648269653320e-01 6.684878468513488770e-01 2.589979171752929688e-01 1.410162448883056641e+00
3.706129491329193115e-01 6.635012030601501465e-01 9.095681905746459961e-01 1.477757245302200317e-01 1.288294792175292969e+00
-9.947016835212707520e-03 5.535591244697570801e-01 7.952372431755065918e-01 1.969015449285507202e-01 1.499814152717590332e+00
1.472558081150054932e-02 7.365550994873046875e-01 1.373583078384399414e+00 1.008723497390747070e+00 1.606708288192749023e+00
-2.972334921360015869e-01 7.446885108947753906e-01 1.474354147911071777e+00 9.277337193489074707e-01 1.767587900161743164e+00
8.710157126188278198e-03 4.578993320465087891e-01 7.688853740692138672e-01 4.294020533561706543e-01 1.407105207443237305e+00
1.755265984684228897e-03 6.107380390167236328e-01 9.743131399154663086e-01 4.599072635173797607e-01 1.171364784240722656e+00
3.801193237304687500e-01 3.494988679885864258e-01 8.446923494338989258e-01 4.874571859836578369e-01 9.855649471282958984e-01
2.522412240505218506e-01 3.572160005569458008e-01 8.863317966461181641e-01 6.152594685554504395e-01 9.946522712707519531e-01
1.914348155260086060e-01 3.447833061218261719e-01 1.103855371475219727e+00 6.854543685913085938e-01 8.571505546569824219e-01
2.364215552806854248e-01 3.495094776153564453e-01 1.121581554412841797e+00 7.237156629562377930e-01 8.100004196166992188e-01
7.267330288887023926e-01 -1.525624871253967285e+00 1.590000748634338379e+00 -1.297361254692077637e-01 5.501080155372619629e-01
8.751467466354370117e-01 -1.469730257987976074e+00 1.662146925926208496e+00 -9.929954260587692261e-02 4.929034709930419922e-01
4.786021709442138672e-01 -7.599078118801116943e-02 1.641149163246154785e+00 -3.103364706039428711e-01 8.288902640342712402e-01
5.179815292358398438e-01 -1.562981903553009033e-01 1.672200202941894531e+00 -2.848979234695434570e-01 8.559908270835876465e-01
5.952785611152648926e-01 -2.667244672775268555e-01 1.615592122077941895e+00 -6.257768720388412476e-02 9.235247969627380371e-01
3.351207822561264038e-02 -3.073343038558959961e-01 1.516887307167053223e+00 5.460876226425170898e-01 -4.823863506317138672e-02
3.351207822561264038e-02 -3.073343038558959961e-01 1.516887307167053223e+00 5.460876226425170898e-01 -4.823863506317138672e-02
2.467921823263168335e-01 -4.440768659114837646e-01 1.456084609031677246e+00 5.901811718940734863e-01 -1.509383469820022583e-01
8.787865936756134033e-02 -4.169129133224487305e-01 1.335385203361511230e+00 5.275131464004516602e-01 -6.870582699775695801e-02
3.154130280017852783e-02 -3.182210028171539307e-01 1.471976161003112793e+00 5.058018565177917480e-01 9.891721606254577637e-02
1.991865485906600952e-01 -7.358437776565551758e-01 1.428685188293457031e+00 5.773188471794128418e-01 -3.482061251997947693e-02
2.121597528457641602e-01 -4.383759796619415283e-01 1.478738665580749512e+00 6.927396655082702637e-01 -1.805813238024711609e-02
2.774161100387573242e-01 -2.606052160263061523e-01 1.509266495704650879e+00 6.924911737442016602e-01 2.354218438267707825e-02
2.774161100387573242e-01 -2.606052160263061523e-01 1.509266495704650879e+00 6.924911737442016602e-01 2.354218438267707825e-02
1.530939340591430664e-01 -3.412857353687286377e-01 1.620535254478454590e+00 2.725491821765899658e-01 2.173446714878082275e-01
9.560034275054931641e-01 -3.268549740314483643e-01 1.034270167350769043e+00 3.820846378803253174e-01 2.060570120811462402e-01
1.237331867218017578e+00 -4.868081510066986084e-01 9.449191093444824219e-01 3.439390659332275391e-01 1.103000193834304810e-01
1.237331867218017578e+00 -4.868081510066986084e-01 9.449191093444824219e-01 3.439390659332275391e-01 1.103000193834304810e-01
1.001176238059997559e+00 -4.523917436599731445e-01 8.994551301002502441e-01 5.245904922485351562e-01 3.572128415107727051e-01
3.238117992877960205e-01 -7.786706686019897461e-01 2.209487915039062500e+00 1.220968842506408691e+00 1.132178068161010742e+00
3.806179165840148926e-01 -6.618447303771972656e-01 2.057100057601928711e+00 7.632890939712524414e-01 1.079348206520080566e+00
2.479243129491806030e-01 -1.235240340232849121e+00 1.509052395820617676e+00 8.214580416679382324e-01 1.465891599655151367e+00
-7.154468297958374023e-01 -1.881336212158203125e+00 1.319981575012207031e+00 1.220354199409484863e+00 1.751598596572875977e+00
-1.502368688583374023e+00 -1.846755623817443848e+00 1.138480186462402344e+00 1.659919857978820801e+00 1.573173046112060547e+00
-6.540011167526245117e-01 -1.640408396720886230e+00 1.513704895973205566e+00 1.513283014297485352e+00 1.434799075126647949e+00
-8.809334039688110352e-01 -1.337456345558166504e+00 1.326534748077392578e+00 1.415871858596801758e+00 1.697148442268371582e+00
-6.498302519321441650e-02 4.636200666427612305e-01 2.144048690795898438e+00 1.449462890625000000e+00 2.180447340011596680e+00
2.260200977325439453e-01 5.830343961715698242e-01 2.394603967666625977e+00 1.150516629219055176e+00 2.061789989471435547e+00
1.572950482368469238e-01 9.467713236808776855e-01 2.556756973266601562e+00 1.061539888381958008e+00 2.092334508895874023e+00
2.279142141342163086e-01 9.184688329696655273e-01 2.449817180633544922e+00 9.909659624099731445e-01 2.379983425140380859e+00
5.257658362388610840e-01 2.922472655773162842e-01 2.122772216796875000e+00 1.037361145019531250e+00 2.553263902664184570e+00
2.677173018455505371e-01 -1.933495551347732544e-01 1.889025807380676270e+00 1.108384847640991211e+00 2.332954645156860352e+00
-1.492107808589935303e-01 -1.435519009828567505e-01 2.165681838989257812e+00 1.041721820831298828e+00 2.393648147583007812e+00
-2.953505814075469971e-01 3.528618812561035156e-01 2.257301330566406250e+00 1.321421623229980469e+00 2.523160696029663086e+00
-6.201100945472717285e-01 4.090940356254577637e-01 2.243446588516235352e+00 1.300743222236633301e+00 2.487881422042846680e+00
-7.774609327316284180e-01 -4.275687038898468018e-02 1.328512310981750488e+00 -6.687368452548980713e-02 1.698007583618164062e+00
-1.197381854057312012e+00 -3.809839189052581787e-01 8.054738044738769531e-01 5.801264047622680664e-01 1.315091729164123535e+00
-1.124051809310913086e+00 -5.957564711570739746e-01 5.821579694747924805e-01 5.899859666824340820e-01 1.262487649917602539e+00
-1.262304663658142090e+00 -5.066060423851013184e-01 3.978384435176849365e-01 5.505915284156799316e-01 1.094994902610778809e+00
-1.262304663658142090e+00 -5.066060423851013184e-01 3.978384435176849365e-01 5.505915284156799316e-01 1.094994902610778809e+00
-1.262304663658142090e+00 -5.066060423851013184e-01 3.978384435176849365e-01 5.505915284156799316e-01 1.094994902610778809e+00
-1.262304663658142090e+00 -5.066060423851013184e-01 3.978384435176849365e-01 5.505915284156799316e-01 1.094994902610778809e+00
-1.224342823028564453e+00 -4.600461423397064209e-01 3.894689977169036865e-01 5.105829238891601562e-01 1.107915043830871582e+00
-1.224342823028564453e+00 -4.600461423397064209e-01 3.894689977169036865e-01 5.105829238891601562e-01 1.107915043830871582e+00
-1.021901726722717285e+00 -6.243644952774047852e-01 6.766322255134582520e-01 4.685553014278411865e-01 1.201854109764099121e+00
-1.122536301612854004e+00 -5.612345933914184570e-01 6.126151680946350098e-01 4.320643544197082520e-01 1.265869855880737305e+00
-6.461899280548095703e-01 -2.881312370300292969e-01 6.163257956504821777e-01 6.416859030723571777e-01 1.826750755310058594e+00
-5.907301902770996094e-01 -2.667002379894256592e-01 5.659992694854736328e-01 5.410373806953430176e-01 1.922501087188720703e+00
-1.361811041831970215e+00 -1.024708747863769531e+00 -2.476054430007934570e-02 4.256303012371063232e-01 1.259085416793823242e+00
-1.293069362640380859e+00 -1.165271759033203125e+00 -6.965783238410949707e-02 4.938208460807800293e-01 1.290151238441467285e+00
-1.129489302635192871e+00 -1.231728434562683105e+00 -8.416034281253814697e-02 4.030267000198364258e-01 1.152230858802795410e+00
-1.144124865531921387e+00 -1.034481167793273926e+00 -1.277931332588195801e-01 3.482230901718139648e-01 1.100660085678100586e+00
-1.144124865531921387e+00 -1.034481167793273926e+00 -1.277931332588195801e-01 3.482230901718139648e-01 1.100660085678100586e+00
-1.078233480453491211e+00 -9.967520833015441895e-01 -1.184372827410697937e-01 3.089060187339782715e-01 9.943296909332275391e-01
-1.078233480453491211e+00 -9.967520833015441895e-01 -1.184372827410697937e-01 3.089060187339782715e-01 9.943296909332275391e-01
-1.078233480453491211e+00 -9.967520833015441895e-01 -1.184372827410697937e-01 3.089060187339782715e-01 9.943296909332275391e-01
-1.078233480453491211e+00 -9.967520833015441895e-01 -1.184372827410697937e-01 3.089060187339782715e-01 9.943296909332275391e-01
-1.057695865631103516e+00 -1.008331179618835449e+00 -1.277198940515518188e-01 2.975031435489654541e-01 1.004860639572143555e+00
-1.046653985977172852e+00 -1.149750709533691406e+00 -1.780786663293838501e-01 3.189758360385894775e-01 1.053079843521118164e+00
-1.046653985977172852e+00 -1.149750709533691406e+00 -1.780786663293838501e-01 3.189758360385894775e-01 1.053079843521118164e+00
-1.083046197891235352e+00 -1.086753606796264648e+00 -1.646615117788314819e-01 4.246374666690826416e-01 1.138647079467773438e+00
-1.138236284255981445e+00 -1.134358763694763184e+00 -2.151950597763061523e-01 3.951415121555328369e-01 1.111510872840881348e+00
-1.138236284255981445e+00 -1.134358763694763184e+00 -2.151950597763061523e-01 3.951415121555328369e-01 1.111510872840881348e+00
-1.132159948348999023e+00 -1.037207126617431641e+00 -1.418076604604721069e-01 3.640601038932800293e-01 1.062030434608459473e+00
-1.377140164375305176e+00 -1.038586616516113281e+00 -6.785258650779724121e-02 4.421136379241943359e-01 1.246982932090759277e+00
-1.377140164375305176e+00 -1.038586616516113281e+00 -6.785258650779724121e-02 4.421136379241943359e-01 1.246982932090759277e+00
-1.381772398948669434e+00 -9.656376838684082031e-01 -1.197281926870346069e-01 5.032967925071716309e-01 1.242499589920043945e+00
-1.508095264434814453e+00 -9.137560725212097168e-01 -1.808046698570251465e-01 5.175018310546875000e-01 1.155748248100280762e+00
-1.095483183860778809e+00 -8.862859010696411133e-01 -1.251524090766906738e-01 3.365232944488525391e-01 8.426201939582824707e-01
-1.095875382423400879e+00 -8.649525642395019531e-01 -1.769410222768783569e-01 2.975409924983978271e-01 8.771305084228515625e-01
-1.167410016059875488e+00 -9.295729994773864746e-01 -2.189450711011886597e-01 3.586329221725463867e-01 8.459862470626831055e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.060038805007934570e+00 -1.013294816017150879e+00 -1.879344880580902100e-01 2.967811226844787598e-01 9.158611297607421875e-01
-1.265194654464721680e+00 -6.976163983345031738e-01 9.058564901351928711e-02 4.655761420726776123e-01 1.559421300888061523e+00
-1.409824609756469727e+00 -7.144902348518371582e-01 1.874982714653015137e-01 5.811219215393066406e-01 1.519371509552001953e+00
-1.194953560829162598e+00 -8.937873840332031250e-01 1.809190809726715088e-01 5.248658061027526855e-01 1.964507699012756348e+00
-1.239699125289916992e+00 -1.206474542617797852e+00 3.077854216098785400e-01 6.519490480422973633e-01 2.076437473297119141e+00
-1.288364648818969727e+00 -8.909118175506591797e-01 4.303668737411499023e-01 9.508783221244812012e-01 2.026652812957763672e+00
-1.288364648818969727e+00 -8.909118175506591797e-01 4.303668737411499023e-01 9.508783221244812012e-01 2.026652812957763672e+00
-1.265492558479309082e+00 -9.662868380546569824e-01 4.465290606021881104e-01 9.613881111145019531e-01 1.936007022857666016e+00
-1.602477312088012695e+00 -9.181654453277587891e-01 3.546757400035858154e-01 5.911163091659545898e-01 1.419580817222595215e+00
-1.570530891418457031e+00 -9.762125611305236816e-01 5.460196137428283691e-01 6.023859977722167969e-01 1.419847011566162109e+00
-1.466609358787536621e+00 -6.564304828643798828e-01 6.136917471885681152e-01 7.751664519309997559e-01 1.477687835693359375e+00
-1.466609358787536621e+00 -6.564304828643798828e-01 6.136917471885681152e-01 7.751664519309997559e-01 1.477687835693359375e+00
-1.242278575897216797e+00 -7.411833405494689941e-01 6.639582514762878418e-01 3.717358708381652832e-01 1.083235740661621094e+00
-6.962051391601562500e-01 -7.699362635612487793e-01 3.862628340721130371e-01 6.425667405128479004e-01 1.453994750976562500e+00
-8.690747618675231934e-01 -9.113776683807373047e-01 5.140462517738342285e-01 6.970151662826538086e-01 1.492669343948364258e+00
-1.168240308761596680e+00 -9.876008033752441406e-01 6.929392218589782715e-01 3.019606471061706543e-01 1.223568320274353027e+00
-9.046461582183837891e-01 -3.427623510360717773e-01 3.714575767517089844e-01 5.050095319747924805e-01 1.137021422386169434e+00
-8.017587065696716309e-01 -4.732491970062255859e-01 2.046872079372406006e-01 5.331414341926574707e-01 9.313024282455444336e-01
-4.576222300529479980e-01 -4.925923645496368408e-01 1.201419234275817871e+00 5.034172534942626953e-01 9.242451190948486328e-01
-5.386958718299865723e-01 -1.202492713928222656e+00 1.096201658248901367e+00 -7.410557866096496582e-01 1.445458412170410156e+00
-7.897192835807800293e-01 -1.141817092895507812e+00 8.178467154502868652e-01 5.463899970054626465e-01 1.424906730651855469e+00
-7.482158541679382324e-01 -1.259546399116516113e+00 7.307933568954467773e-01 5.025153160095214844e-01 1.433550953865051270e+00
-5.847890377044677734e-01 -1.184533834457397461e+00 6.289470791816711426e-01 1.083923354744911194e-01 1.254615902900695801e+00
-5.083281993865966797e-01 -1.139450550079345703e+00 6.063572764396667480e-01 3.259401395916938782e-02 1.390054941177368164e+00
-3.302479982376098633e-01 -1.302200555801391602e+00 6.910446286201477051e-01 2.005404829978942871e-01 1.487509727478027344e+00
-2.299269437789916992e-01 -1.258588433265686035e+00 7.051076292991638184e-01 2.026325613260269165e-01 1.440496921539306641e+00
-6.007749587297439575e-02 -1.397705674171447754e+00 5.705254077911376953e-01 1.181610673666000366e-01 1.658306479454040527e+00
1.585131883621215820e-01 -6.160125732421875000e-01 7.217820286750793457e-01 3.721036314964294434e-01 1.545289278030395508e+00
4.387014210224151611e-01 -7.263345718383789062e-01 6.931384801864624023e-01 4.804857969284057617e-01 1.628280162811279297e+00
1.788557171821594238e-01 -7.233960032463073730e-01 8.572957515716552734e-01 1.083428978919982910e+00 1.461333870887756348e+00
8.723549544811248779e-02 -7.697027921676635742e-01 1.219417691230773926e+00 6.442030668258666992e-01 1.619997978210449219e+00
-4.408279061317443848e-01 -9.018577933311462402e-01 1.060659766197204590e+00 1.837886273860931396e-01 1.382556200027465820e+00
-7.640715837478637695e-01 -3.540454804897308350e-01 1.830845952033996582e+00 7.404783964157104492e-01 2.012101411819458008e+00
-5.441945791244506836e-01 3.826870024204254150e-01 2.317521095275878906e+00 2.495529651641845703e-01 2.301457881927490234e+00
-7.246519327163696289e-01 -6.173161864280700684e-01 2.531600713729858398e+00 2.232525646686553955e-01 8.082334995269775391e-01
3.472499549388885498e-03 3.177418932318687439e-02 1.475428462028503418e+00 1.243338659405708313e-01 2.108637809753417969e+00
-4.598231911659240723e-01 -2.983343303203582764e-01 1.325739741325378418e+00 8.449976891279220581e-02 1.751921057701110840e+00
5.654394030570983887e-01 -1.001045465469360352e+00 9.877622723579406738e-01 5.593054741621017456e-02 2.083196401596069336e+00
1.143845081329345703e+00 -1.723279953002929688e+00 8.710637688636779785e-01 -1.018435508012771606e-02 1.027911901473999023e+00
1.070262908935546875e+00 -1.823048353195190430e+00 8.767680525779724121e-01 -1.016623079776763916e-01 1.122421264648437500e+00
9.938096404075622559e-01 -1.108604192733764648e+00 8.689224123954772949e-01 -4.631509073078632355e-03 7.943099737167358398e-01
5.829555988311767578e-01 -1.349952459335327148e+00 6.400186419486999512e-01 -4.650321602821350098e-01 1.172855377197265625e+00
4.767818152904510498e-01 -1.419228434562683105e+00 6.587049365043640137e-01 -4.792522192001342773e-01 1.137907743453979492e+00
4.029247760772705078e-01 -1.499533295631408691e+00 7.803214788436889648e-01 -3.832226991653442383e-01 1.194096803665161133e+00
8.668604493141174316e-02 -1.274639964103698730e+00 9.083346724510192871e-01 -3.402670323848724365e-01 1.101830482482910156e+00
-1.201099716126918793e-02 -1.244756579399108887e+00 1.865432500839233398e+00 -6.389699876308441162e-02 9.397653937339782715e-01
5.433766841888427734e-01 1.169110834598541260e-02 1.964805603027343750e+00 -1.164575666189193726e-01 1.511588335037231445e+00
4.142653942108154297e-01 2.176026403903961182e-01 1.964282274246215820e+00 -1.740134656429290771e-01 1.152263283729553223e+00
5.914464592933654785e-01 2.443880438804626465e-01 1.936744689941406250e+00 -1.671923846006393433e-01 1.130437374114990234e+00
6.676449179649353027e-01 5.272235870361328125e-01 1.756868004798889160e+00 -1.612879484891891479e-01 1.259367704391479492e+00
-9.536319226026535034e-02 2.217279821634292603e-01 1.311332345008850098e+00 -5.111061334609985352e-01 1.235035419464111328e+00
-9.909275919198989868e-02 3.047423660755157471e-01 1.317833423614501953e+00 -5.839492082595825195e-01 1.218328475952148438e+00
-5.009905099868774414e-01 2.394920587539672852e-01 1.630966186523437500e+00 4.994497001171112061e-01 1.077212333679199219e+00
-5.009905099868774414e-01 2.394920587539672852e-01 1.630966186523437500e+00 4.994497001171112061e-01 1.077212333679199219e+00
-3.119507730007171631e-01 1.944180279970169067e-01 1.492809057235717773e+00 2.429998219013214111e-01 1.258409976959228516e+00
-4.966756701469421387e-01 4.761813879013061523e-01 1.610943913459777832e+00 2.511048913002014160e-01 1.127979993820190430e+00
-5.072882175445556641e-01 2.080406546592712402e-01 1.607243537902832031e+00 2.365521341562271118e-01 1.276107668876647949e+00
-4.110764265060424805e-01 4.226909577846527100e-01 1.670657873153686523e+00 2.142267823219299316e-01 1.279158711433410645e+00
-3.758569955825805664e-01 6.070879697799682617e-01 1.484476208686828613e+00 1.029085665941238403e-01 1.608757376670837402e+00
-5.203668475151062012e-01 8.826416730880737305e-01 1.547644853591918945e+00 -1.077485829591751099e-01 1.400122284889221191e+00
-5.072712898254394531e-01 5.570732355117797852e-01 1.554456949234008789e+00 -2.882655262947082520e-01 1.495100498199462891e+00
-6.868853569030761719e-01 8.835780620574951172e-01 1.484007120132446289e+00 -1.676557064056396484e-01 1.702510118484497070e+00
-6.868853569030761719e-01 8.835780620574951172e-01 1.484007120132446289e+00 -1.676557064056396484e-01 1.702510118484497070e+00
-4.362716674804687500e-01 -1.700791418552398682e-01 4.157252907752990723e-01 -4.560872614383697510e-01 1.968702793121337891e+00
8.845335245132446289e-02 2.080294638872146606e-01 1.239350080490112305e+00 -6.884851306676864624e-02 1.400034070014953613e+00
-1.109996795654296875e+00 -1.316177845001220703e+00 5.437938570976257324e-01 9.908261299133300781e-01 1.746193766593933105e+00
-8.542473912239074707e-01 -1.396453619003295898e+00 2.946266531944274902e-01 7.009032964706420898e-01 1.140658974647521973e+00
-2.261479496955871582e-01 -1.293018579483032227e+00 8.987975120544433594e-01 6.391479969024658203e-01 1.398988008499145508e+00
1.052653044462203979e-01 -5.155154466629028320e-01 7.709590196609497070e-01 4.478298425674438477e-01 1.503193259239196777e+00
7.375277280807495117e-01 -6.731388568878173828e-01 1.002401709556579590e+00 9.649860113859176636e-02 1.477537989616394043e+00
5.734061598777770996e-01 2.492879331111907959e-01 7.628896832466125488e-01 2.538038492202758789e-01 1.153985500335693359e+00
5.402294397354125977e-01 2.277402281761169434e-01 7.820406556129455566e-01 2.701532542705535889e-01 9.005970358848571777e-01
5.233054161071777344e-01 1.638353168964385986e-01 8.061251044273376465e-01 3.300361931324005127e-01 9.519782066345214844e-01
4.904903769493103027e-01 3.834220468997955322e-01 9.127275347709655762e-01 3.567253351211547852e-01 9.733531475067138672e-01
5.166680812835693359e-01 4.115613400936126709e-01 8.527405858039855957e-01 2.364081442356109619e-01 9.943327307701110840e-01
5.555459856986999512e-02 6.484102010726928711e-01 1.199091792106628418e+00 1.066627800464630127e-01 1.203614592552185059e+00
-1.007694154977798462e-01 1.983828991651535034e-01 1.095485448837280273e+00 2.717879712581634521e-01 1.426901340484619141e+00
-3.378659188747406006e-01 -3.146081417798995972e-02 1.550571680068969727e+00 -3.953620791435241699e-02 1.055695772171020508e+00
-4.046902358531951904e-01 -2.910514473915100098e-01 1.227064847946166992e+00 -3.989732265472412109e-02 1.222223162651062012e+00
9.166662395000457764e-02 -2.126576304435729980e-01 1.356392383575439453e+00 -6.044483184814453125e-01 7.198377251625061035e-01
8.820973038673400879e-01 -6.494346261024475098e-01 1.515746951103210449e+00 -1.903640329837799072e-01 1.128459930419921875e+00
8.170681595802307129e-01 -6.186828017234802246e-01 1.781018495559692383e+00 -1.329368054866790771e-01 9.471609592437744141e-01
4.995369315147399902e-01 -1.884877800941467285e+00 2.546808242797851562e+00 -3.557989001274108887e-01 1.632307648658752441e+00
1.168336153030395508e+00 -9.041523933410644531e-01 2.642230272293090820e+00 -3.119305968284606934e-01 4.519200623035430908e-01
7.028210163116455078e-02 -5.483056902885437012e-01 3.178519725799560547e+00 2.333432137966156006e-01 1.190519407391548157e-01
7.028210163116455078e-02 -5.483056902885437012e-01 3.178519725799560547e+00 2.333432137966156006e-01 1.190519407391548157e-01
5.525143072009086609e-02 -1.096778631210327148e+00 3.174390077590942383e+00 2.534308135509490967e-01 1.100021377205848694e-01
-1.103955432772636414e-01 -1.966912150382995605e-01 2.519755840301513672e+00 -2.442112863063812256e-01 6.324680447578430176e-01
6.162343621253967285e-01 -1.194057703018188477e+00 2.190505504608154297e+00 -6.347290277481079102e-01 1.473802804946899414e+00
8.446088433265686035e-01 -9.081428050994873047e-01 2.103009223937988281e+00 -8.645924925804138184e-01 9.129641652107238770e-01
5.007833242416381836e-01 -8.632147312164306641e-01 1.930265903472900391e+00 -9.021776318550109863e-01 1.379572391510009766e+00
7.932919263839721680e-01 -8.001121282577514648e-01 1.674435138702392578e+00 -1.142921924591064453e+00 1.601040124893188477e+00
6.995733380317687988e-01 -6.178878545761108398e-01 1.925780296325683594e+00 -1.152002573013305664e+00 1.307621955871582031e+00
6.277434825897216797e-01 -9.323073625564575195e-01 1.984607577323913574e+00 -1.298345685005187988e+00 1.838390350341796875e+00
2.804409861564636230e-01 -5.243263840675354004e-01 2.060321569442749023e+00 -1.125053882598876953e+00 2.016809940338134766e+00
7.368488311767578125e-01 -1.353149533271789551e+00 1.068452119827270508e+00 -8.357838392257690430e-01 1.103267431259155273e+00
7.683492898941040039e-01 -1.465604305267333984e+00 1.165420532226562500e+00 -8.248084783554077148e-01 9.683791399002075195e-01
1.213651299476623535e+00 -1.811960816383361816e+00 1.546608686447143555e+00 -1.107977867126464844e+00 1.105270624160766602e+00
9.260233640670776367e-01 -1.651128172874450684e+00 1.340331435203552246e+00 -1.148818850517272949e+00 1.408505678176879883e+00
7.452213764190673828e-01 -1.602933287620544434e+00 1.377102732658386230e+00 -9.948783516883850098e-01 1.461674690246582031e+00
1.238830208778381348e+00 -3.784648776054382324e-01 1.744050621986389160e+00 -2.351343929767608643e-01 1.333428621292114258e+00
1.083147883415222168e+00 -4.358062446117401123e-01 1.760964632034301758e+00 -3.862327635288238525e-01 1.070122838020324707e+00
1.209172010421752930e+00 -2.916574776172637939e-01 1.711130738258361816e+00 -4.089701175689697266e-01 1.098873972892761230e+00
1.132761001586914062e+00 -3.160002529621124268e-01 1.749912381172180176e+00 -4.137004017829895020e-01 1.104454040527343750e+00
3.689246475696563721e-01 1.188712418079376221e-01 1.094207525253295898e+00 -1.384200155735015869e-01 9.823325276374816895e-01
8.670885562896728516e-01 -5.184100940823554993e-02 1.082388043403625488e+00 2.580742835998535156e-01 1.277953624725341797e+00
7.042948007583618164e-01 -1.244818717241287231e-01 1.326434493064880371e+00 2.388523966073989868e-01 8.480430841445922852e-01
4.520865082740783691e-01 -2.132440209388732910e-01 1.321499586105346680e+00 5.410107970237731934e-01 1.072062015533447266e+00
-8.610365390777587891e-01 -1.728525757789611816e+00 6.567320823669433594e-01 3.672005236148834229e-01 2.439102411270141602e+00
-9.969434738159179688e-01 -1.959637641906738281e+00 6.533865928649902344e-01 2.826306223869323730e-01 2.293722152709960938e+00
-1.350969910621643066e+00 -1.842355251312255859e+00 5.896805524826049805e-01 4.861139655113220215e-01 2.484848976135253906e+00
-1.352386832237243652e+00 -1.922933340072631836e+00 5.462670326232910156e-01 3.614501357078552246e-01 2.764063358306884766e+00
-1.164750099182128906e+00 -1.689981937408447266e+00 8.367661833763122559e-01 4.593193531036376953e-01 3.249401807785034180e+00
-1.038121461868286133e+00 -1.831699252128601074e+00 1.116532087326049805e+00 2.415168285369873047e-01 3.279134273529052734e+00
-1.025592446327209473e+00 -1.767145752906799316e+00 1.176377415657043457e+00 3.338034749031066895e-01 3.370954513549804688e+00
-6.339114904403686523e-01 -9.605704545974731445e-01 9.376983046531677246e-01 3.111834526062011719e-01 1.985558986663818359e+00
-4.600593745708465576e-01 -4.626058936119079590e-01 9.306521415710449219e-01 5.273977518081665039e-01 2.052558898925781250e+00
4.918156564235687256e-02 -4.791642725467681885e-01 1.077682137489318848e+00 1.272595405578613281e+00 2.349512815475463867e+00
9.790093302726745605e-01 -5.716342329978942871e-01 1.191941022872924805e+00 1.465722441673278809e+00 2.276759147644042969e+00
8.362873196601867676e-01 -7.390503883361816406e-01 1.058789253234863281e+00 1.501543998718261719e+00 2.261018991470336914e+00
7.487778663635253906e-01 -5.633875131607055664e-01 1.232629418373107910e+00 1.484218358993530273e+00 1.769230365753173828e+00
1.007061004638671875e+00 -8.637347221374511719e-01 1.627967119216918945e+00 1.318428635597229004e+00 1.554789543151855469e+00
9.047328829765319824e-01 -4.674726724624633789e-01 1.174554824829101562e+00 1.329544663429260254e+00 1.569399952888488770e+00
1.050324082374572754e+00 -8.092311620712280273e-01 1.095870256423950195e+00 1.269902944564819336e+00 2.003729343414306641e+00
1.024727940559387207e+00 -8.396888375282287598e-01 1.108507156372070312e+00 1.268654823303222656e+00 1.896133303642272949e+00
9.977993369102478027e-01 -8.794418573379516602e-01 1.136613965034484863e+00 1.300675153732299805e+00 2.030333518981933594e+00
1.027999281883239746e+00 -8.395327329635620117e-01 1.197491645812988281e+00 1.295507311820983887e+00 2.055430650711059570e+00
5.585436224937438965e-01 -1.243756413459777832e+00 1.689087271690368652e+00 3.688209652900695801e-01 2.343683242797851562e+00
3.372653424739837646e-01 -1.118387222290039062e+00 1.416928410530090332e+00 9.100629687309265137e-01 2.364087343215942383e+00
6.189805269241333008e-01 -1.881652355194091797e+00 1.389079928398132324e+00 7.153237462043762207e-01 9.367437958717346191e-01
2.753821611404418945e-01 -1.654237270355224609e+00 1.555781483650207520e+00 8.848046064376831055e-01 7.388069033622741699e-01
1.290117859840393066e+00 -1.099697828292846680e+00 1.334387540817260742e+00 7.071527242660522461e-01 8.176736831665039062e-01
6.710767149925231934e-01 -8.899487257003784180e-01 1.292529940605163574e+00 6.262127161026000977e-01 9.867207407951354980e-01
8.197559714317321777e-01 -2.692885398864746094e-01 1.750578880310058594e+00 5.383245944976806641e-01 1.233744859695434570e+00
7.801082134246826172e-01 2.423068881034851074e-01 2.707563638687133789e+00 7.360522747039794922e-01 1.681869149208068848e+00
1.133751511573791504e+00 6.726446747779846191e-02 1.877221822738647461e+00 4.245743751525878906e-01 6.953429579734802246e-01
1.266192555427551270e+00 1.026205569505691528e-01 1.733192443847656250e+00 4.039612114429473877e-01 6.408621668815612793e-01
1.266192555427551270e+00 1.026205569505691528e-01 1.733192443847656250e+00 4.039612114429473877e-01 6.408621668815612793e-01
1.186446547508239746e+00 3.240272402763366699e-03 1.718461394309997559e+00 4.520396590232849121e-01 8.116879463195800781e-01
1.324841737747192383e+00 -3.313446044921875000e-02 1.395481824874877930e+00 4.297296106815338135e-01 6.643627285957336426e-01
1.355030417442321777e+00 -3.982123434543609619e-01 1.329076647758483887e+00 3.372980654239654541e-01 5.534604191780090332e-01
1.354484081268310547e+00 -2.986387014389038086e-01 1.351058840751647949e+00 2.705601155757904053e-01 5.577626228332519531e-01
7.679551243782043457e-01 -8.843259215354919434e-01 1.252434253692626953e+00 -8.963835239410400391e-02 1.880029916763305664e+00
3.178486824035644531e-01 -1.413299441337585449e+00 1.333762288093566895e+00 -2.891332805156707764e-01 1.181111335754394531e+00
7.033705711364746094e-02 -1.353499650955200195e+00 1.138317704200744629e+00 -3.545599579811096191e-01 8.092579245567321777e-01
-1.149899214506149292e-01 -1.735741972923278809e+00 1.423142194747924805e+00 -4.966175556182861328e-01 9.736623764038085938e-01
-1.226518973708152771e-01 -1.675763726234436035e+00 1.420854091644287109e+00 -5.212064981460571289e-01 9.199433922767639160e-01
-8.396559208631515503e-02 -1.584509730339050293e+00 1.495787739753723145e+00 -5.129793882369995117e-01 8.794425129890441895e-01
-5.779553204774856567e-02 -1.548187613487243652e+00 1.475852370262145996e+00 -4.075259566307067871e-01 9.236165881156921387e-01
-5.267877578735351562e-01 -1.527357816696166992e+00 1.113433480262756348e+00 -6.948620080947875977e-01 1.114798188209533691e+00
-5.188747048377990723e-01 -1.429471850395202637e+00 9.964825510978698730e-01 -9.854012727737426758e-01 1.470773220062255859e+00
-2.829739451408386230e-01 -1.796008348464965820e+00 8.647820949554443359e-01 -1.019786953926086426e+00 1.780478000640869141e+00
-3.298310637474060059e-01 -1.948088526725769043e+00 8.714634776115417480e-01 -1.074464321136474609e+00 1.794745802879333496e+00
-9.017024934291839600e-02 -1.778356313705444336e+00 1.018068313598632812e+00 -6.602391004562377930e-01 1.430009126663208008e+00
-2.447394430637359619e-01 -1.898234724998474121e+00 9.097960591316223145e-01 -6.564213633537292480e-01 1.400368332862854004e+00
-2.938991785049438477e-01 -1.843394756317138672e+00 9.254729747772216797e-01 -6.055145263671875000e-01 1.589062571525573730e+00
-1.168347150087356567e-01 -1.654141783714294434e+00 4.511182904243469238e-01 -3.378908634185791016e-01 1.388713121414184570e+00
-1.168347150087356567e-01 -1.654141783714294434e+00 4.511182904243469238e-01 -3.378908634185791016e-01 1.388713121414184570e+00
3.173172473907470703e-01 -1.041447997093200684e+00 5.065092444419860840e-01 -3.094047904014587402e-01 9.561973214149475098e-01
5.109602212905883789e-01 -7.240581512451171875e-01 1.089525938034057617e+00 -4.814029932022094727e-01 1.231508374214172363e+00
6.249074935913085938e-01 -6.073944568634033203e-01 9.043228030204772949e-01 -2.771458923816680908e-01 1.108956933021545410e+00
7.815504074096679688e-01 -5.200679302215576172e-01 9.497623443603515625e-01 -2.165878266096115112e-01 1.172908186912536621e+00
-1.845089048147201538e-01 3.722650110721588135e-01 2.359914630651473999e-01 1.681003123521804810e-01 7.039873600006103516e-01
-1.845089048147201538e-01 3.722650110721588135e-01 2.359914630651473999e-01 1.681003123521804810e-01 7.039873600006103516e-01
-1.845089048147201538e-01 3.722650110721588135e-01 2.359914630651473999e-01 1.681003123521804810e-01 7.039873600006103516e-01
-1.845089048147201538e-01 3.722650110721588135e-01 2.359914630651473999e-01 1.681003123521804810e-01 7.039873600006103516e-01
-1.892483234405517578e-02 3.633191287517547607e-01 2.951160371303558350e-01 1.104772761464118958e-01 7.061803936958312988e-01
5.723477527499198914e-02 3.141337335109710693e-01 3.622123897075653076e-01 7.332739233970642090e-02 6.465624570846557617e-01
5.290582776069641113e-02 2.969552874565124512e-01 3.574314713478088379e-01 5.687728896737098694e-02 7.117559313774108887e-01
-1.311610192060470581e-01 2.055426388978958130e-01 2.818163633346557617e-01 -1.010382547974586487e-02 6.967793703079223633e-01
-1.311610192060470581e-01 2.055426388978958130e-01 2.818163633346557617e-01 -1.010382547974586487e-02 6.967793703079223633e-01
-8.229427039623260498e-03 2.219185531139373779e-01 4.311545789241790771e-01 -1.907860487699508667e-02 6.642462015151977539e-01
-8.753653615713119507e-03 8.713851869106292725e-02 3.680733442306518555e-01 4.058198258280754089e-02 7.204203009605407715e-01
1.066709011793136597e-01 2.614251077175140381e-01 4.152686297893524170e-01 4.473017156124114990e-02 4.842758178710937500e-01
7.809047400951385498e-02 2.141709476709365845e-01 3.259082734584808350e-01 3.002578578889369965e-02 5.704336762428283691e-01
-6.729853153228759766e-02 2.110819071531295776e-01 4.383446872234344482e-01 2.776161134243011475e-01 7.164368033409118652e-01
-2.780699133872985840e-01 4.838069677352905273e-01 6.413365006446838379e-01 2.864102423191070557e-01 9.786823391914367676e-01
-3.438053727149963379e-01 4.773116409778594971e-01 6.457509398460388184e-01 2.679820358753204346e-01 1.028283476829528809e+00
-4.024707078933715820e-01 4.648514389991760254e-01 6.995570659637451172e-01 2.012158334255218506e-01 8.826858997344970703e-01
-3.391549587249755859e-01 6.027685403823852539e-01 6.018762588500976562e-01 1.999984383583068848e-01 8.692634701728820801e-01
-3.780305981636047363e-01 6.921597719192504883e-01 6.253618597984313965e-01 1.179367005825042725e-01 9.287357330322265625e-01
-8.455181121826171875e-02 6.990188956260681152e-01 6.337123513221740723e-01 1.969641000032424927e-01 8.490758538246154785e-01
-1.347159966826438904e-02 7.021355628967285156e-01 5.354609489440917969e-01 9.566693007946014404e-02 1.052517414093017578e+00
7.349519431591033936e-02 5.339252948760986328e-01 4.410980045795440674e-01 7.954609394073486328e-02 1.042029261589050293e+00
6.893222033977508545e-02 6.015102267265319824e-01 5.348516702651977539e-01 2.117407619953155518e-01 1.217704415321350098e+00
1.055597215890884399e-01 4.835918545722961426e-01 5.393943786621093750e-01 2.157109528779983521e-01 1.312968492507934570e+00
1.055597215890884399e-01 4.835918545722961426e-01 5.393943786621093750e-01 2.157109528779983521e-01 1.312968492507934570e+00
5.188579112291336060e-02 5.481542944908142090e-01 6.843385100364685059e-01 -4.900199174880981445e-02 1.191987037658691406e+00
8.400787413120269775e-02 7.394414544105529785e-01 7.557592988014221191e-01 2.434754371643066406e-02 1.203164577484130859e+00
1.419824957847595215e-01 7.795115113258361816e-01 7.547031044960021973e-01 6.664286553859710693e-02 1.224978089332580566e+00
-1.727517694234848022e-01 9.196976423263549805e-01 4.788948595523834229e-01 2.017768919467926025e-01 1.334868311882019043e+00
-3.501397073268890381e-01 -4.926116466522216797e-01 1.079450845718383789e+00 8.076231926679611206e-02 2.666272819042205811e-01
1.031360626220703125e-01 -1.474919468164443970e-01 8.128026127815246582e-01 -4.288761615753173828e-01 6.082251071929931641e-01
2.297208160161972046e-01 -2.209210097789764404e-01 7.459086775779724121e-01 -3.474097251892089844e-01 6.697075366973876953e-01
-4.946842044591903687e-02 -6.508049964904785156e-01 5.965801477432250977e-01 -2.142615467309951782e-01 5.889164805412292480e-01
5.174742937088012695e-01 -3.449511229991912842e-01 1.157284975051879883e+00 3.473235368728637695e-01 7.151217460632324219e-01
5.311627388000488281e-01 -4.669546782970428467e-01 1.042191982269287109e+00 4.142315089702606201e-01 7.728946805000305176e-01
9.770964980125427246e-01 -1.843010187149047852e-01 1.043536663055419922e+00 4.716500639915466309e-01 7.139115333557128906e-01
1.259042143821716309e+00 -1.340254396200180054e-01 1.197591185569763184e+00 1.490980982780456543e-01 1.243405699729919434e+00
1.150525808334350586e+00 -1.401213407516479492e-01 1.226165771484375000e+00 1.849111467599868774e-01 1.299673080444335938e+00
8.026952743530273438e-01 1.715497076511383057e-01 1.534018516540527344e+00 6.018498539924621582e-01 1.090394973754882812e+00
-6.485345363616943359e-01 -9.585902094841003418e-01 1.682531476020812988e+00 1.117998600006103516e+00 2.004108428955078125e+00
-4.452361762523651123e-01 -1.268592834472656250e+00 1.788826704025268555e+00 9.885660409927368164e-01 2.012601137161254883e+00
-2.397786229848861694e-01 -1.313840270042419434e+00 1.649128079414367676e+00 6.729340553283691406e-01 1.628216266632080078e+00
-2.091691642999649048e-01 -1.415353775024414062e+00 1.556799054145812988e+00 9.498649835586547852e-01 1.476953148841857910e+00
-2.489984035491943359e-02 -1.454704761505126953e+00 1.463994741439819336e+00 9.601438045501708984e-01 1.403468847274780273e+00
3.462223410606384277e-01 -1.022545918822288513e-01 1.331609010696411133e+00 7.997631430625915527e-01 1.202036261558532715e+00
2.835578024387359619e-01 -1.149499882012605667e-02 1.350358963012695312e+00 9.113864898681640625e-01 1.107512235641479492e+00
1.571739017963409424e-01 -5.362275987863540649e-02 1.335279583930969238e+00 8.855971693992614746e-01 8.514531254768371582e-01
2.359791100025177002e-01 -1.578800678253173828e-01 1.262825489044189453e+00 1.096254348754882812e+00 8.852559924125671387e-01
4.554653763771057129e-01 8.413333445787429810e-02 1.244657993316650391e+00 1.125980854034423828e+00 9.521222114562988281e-01
4.554653763771057129e-01 8.413333445787429810e-02 1.244657993316650391e+00 1.125980854034423828e+00 9.521222114562988281e-01
4.418184161186218262e-01 -6.399329751729965210e-02 1.186512708663940430e+00 1.128500103950500488e+00 8.971661329269409180e-01
4.438294172286987305e-01 -1.404385119676589966e-01 1.245118498802185059e+00 1.106630086898803711e+00 8.854978084564208984e-01
6.127271056175231934e-02 -8.751555085182189941e-01 1.662445902824401855e+00 7.473756670951843262e-01 5.835343003273010254e-01
9.282505512237548828e-02 -5.559082627296447754e-01 1.564973473548889160e+00 4.753454327583312988e-01 1.097073674201965332e+00
4.459945559501647949e-01 -8.619016408920288086e-01 8.877760767936706543e-01 -2.433565557003021240e-01 1.203218579292297363e+00
3.086674809455871582e-01 -1.127915740013122559e+00 1.098601698875427246e+00 -2.086219489574432373e-01 1.398957252502441406e+00
-4.660389572381973267e-02 -7.053306698799133301e-01 8.329350352287292480e-01 7.322534918785095215e-02 1.432969093322753906e+00
-2.232155576348304749e-02 -4.946230053901672363e-01 1.100021243095397949e+00 -4.640685915946960449e-01 1.647127151489257812e+00
-6.570353507995605469e-01 -2.577031552791595459e-01 1.585850834846496582e+00 3.077020049095153809e-01 1.848397970199584961e+00
-8.863243460655212402e-01 -1.931750535964965820e+00 1.676292419433593750e+00 2.287485450506210327e-01 1.789811968803405762e+00
-3.515473604202270508e-01 -1.545874953269958496e+00 1.812164425849914551e+00 2.319306135177612305e-02 1.506419777870178223e+00
-6.410955190658569336e-01 -8.654171228408813477e-01 2.189775466918945312e+00 -7.398916780948638916e-02 1.488799691200256348e+00
-7.512942552566528320e-01 -1.485004782676696777e+00 2.391203641891479492e+00 -4.577060341835021973e-01 1.797933816909790039e+00
-1.066988587379455566e+00 -1.626326441764831543e+00 1.976921439170837402e+00 -6.485951542854309082e-01 2.139486551284790039e+00
-1.008447170257568359e+00 -1.672017335891723633e+00 2.037245512008666992e+00 -6.105309724807739258e-01 2.110219001770019531e+00
-1.110012173652648926e+00 -1.678521990776062012e+00 2.152952671051025391e+00 -7.636128664016723633e-01 1.714861154556274414e+00
-1.548263430595397949e+00 -1.482070088386535645e+00 2.489681005477905273e+00 -3.749344944953918457e-01 1.128504991531372070e+00
-6.408331990242004395e-01 -1.948058962821960449e+00 2.483468294143676758e+00 -5.562975406646728516e-01 1.116104125976562500e+00
-6.140199303627014160e-01 -2.135557889938354492e+00 2.339956521987915039e+00 -5.133072733879089355e-01 1.050084948539733887e+00
-3.164850175380706787e-01 -1.354581952095031738e+00 1.882375717163085938e+00 -5.895404219627380371e-01 6.437133550643920898e-01
-3.860030174255371094e-01 -1.448669195175170898e+00 1.958153009414672852e+00 -6.406614780426025391e-01 5.620532035827636719e-01
-2.452422976493835449e-01 -1.335800647735595703e+00 1.923648595809936523e+00 -6.197102665901184082e-01 4.464882910251617432e-01
-3.328964412212371826e-01 -1.284167408943176270e+00 1.968712568283081055e+00 -6.733372807502746582e-01 4.803752303123474121e-01
-3.298613429069519043e-01 -1.180673599243164062e+00 1.947115302085876465e+00 -7.154574990272521973e-01 3.692883253097534180e-01
6.759148091077804565e-02 -7.688792347908020020e-01 1.970600962638854980e+00 -3.886872828006744385e-01 4.462316632270812988e-01
2.407369613647460938e-01 -2.457293868064880371e-01 1.579164147377014160e+00 4.344222247600555420e-01 3.010151982307434082e-01
-1.149509787559509277e+00 3.647314757108688354e-02 1.377897620201110840e+00 -8.782078325748443604e-02 5.285063385963439941e-01
-1.216971158981323242e+00 -9.630476683378219604e-02 1.353409647941589355e+00 -1.175369396805763245e-01 4.601938426494598389e-01
-1.221766948699951172e+00 9.656266868114471436e-02 1.481445789337158203e+00 -2.058079093694686890e-01 4.340152442455291748e-01
-1.298023700714111328e+00 -1.046974807977676392e-01 1.489213466644287109e+00 -2.869403064250946045e-01 4.167452752590179443e-01
-1.640391826629638672e+00 -5.378254652023315430e-01 1.454962253570556641e+00 -6.217955350875854492e-01 4.932502284646034241e-02
-1.938137292861938477e+00 -5.624104142189025879e-01 9.462448954582214355e-01 -5.650690793991088867e-01 4.483401179313659668e-01
-1.606595516204833984e+00 -5.546520352363586426e-01 1.180500149726867676e+00 -7.858278751373291016e-01 6.267811357975006104e-02
-1.694372534751892090e+00 -5.128942131996154785e-01 1.229372143745422363e+00 -7.093404531478881836e-01 6.430023908615112305e-02
-1.694372534751892090e+00 -5.128942131996154785e-01 1.229372143745422363e+00 -7.093404531478881836e-01 6.430023908615112305e-02
-1.400445818901062012e+00 -5.865159034729003906e-01 1.081540584564208984e+00 -6.214559674263000488e-01 1.140534654259681702e-01
-1.379132866859436035e+00 -6.719899177551269531e-01 1.038200259208679199e+00 -7.350454926490783691e-01 2.239386737346649170e-01
-1.432483911514282227e+00 -5.440381765365600586e-01 1.064561128616333008e+00 -8.655644655227661133e-01 2.807216048240661621e-01
-1.432483911514282227e+00 -5.440381765365600586e-01 1.064561128616333008e+00 -8.655644655227661133e-01 2.807216048240661621e-01
-1.287353992462158203e+00 -5.879927277565002441e-01 1.061146616935729980e+00 -8.602322340011596680e-01 2.060602605342864990e-01
-1.287353992462158203e+00 -5.879927277565002441e-01 1.061146616935729980e+00 -8.602322340011596680e-01 2.060602605342864990e-01
-9.719163179397583008e-01 -7.821789979934692383e-01 1.297238349914550781e+00 -7.946757674217224121e-01 2.224523574113845825e-01
-9.719163179397583008e-01 -7.821789979934692383e-01 1.297238349914550781e+00 -7.946757674217224121e-01 2.224523574113845825e-01
-9.843803048133850098e-01 -6.115590929985046387e-01 1.414547920227050781e+00 -1.013623714447021484e+00 2.332999110221862793e-01
-1.070078372955322266e+00 -6.897501945495605469e-01 1.378755569458007812e+00 -1.014419913291931152e+00 2.162176668643951416e-01
-1.070078372955322266e+00 -6.897501945495605469e-01 1.378755569458007812e+00 -1.014419913291931152e+00 2.162176668643951416e-01
-1.004105448722839355e+00 -4.482485055923461914e-01 1.141009569168090820e+00 -5.467842221260070801e-01 -1.443450152873992920e-01
-1.004105448722839355e+00 -4.482485055923461914e-01 1.141009569168090820e+00 -5.467842221260070801e-01 -1.443450152873992920e-01
-2.316377758979797363e-01 -4.652715027332305908e-01 1.765191197395324707e+00 -1.466768980026245117e-02 1.313281655311584473e-01
1.429396495223045349e-02 -5.834595561027526855e-01 2.187982320785522461e+00 -4.030951559543609619e-01 1.892039477825164795e-01
-5.613212585449218750e-01 -1.184991359710693359e+00 2.189873218536376953e+00 -3.428386151790618896e-01 3.253142535686492920e-01
-3.582452535629272461e-01 -8.920158147811889648e-01 2.517136335372924805e+00 -2.743437290191650391e-01 4.481709003448486328e-01
-4.408313035964965820e-01 -7.723851203918457031e-01 2.438876628875732422e+00 -2.829671502113342285e-01 4.590413570404052734e-01
-2.511883676052093506e-01 -1.448152899742126465e+00 1.615032792091369629e+00 -2.144473493099212646e-01 8.374014496803283691e-01
-1.524507999420166016e-01 -1.367237925529479980e+00 1.623977184295654297e+00 -1.381209492683410645e-01 9.177532792091369629e-01
4.601340740919113159e-02 -7.029536962509155273e-01 1.289259314537048340e+00 -2.021758258342742920e-02 9.238857626914978027e-01
1.520658135414123535e-01 -3.692733943462371826e-01 7.062267661094665527e-01 1.914580762386322021e-01 1.138716340065002441e+00
-9.769088029861450195e-02 -1.678658485412597656e+00 1.977418065071105957e+00 -1.428177952766418457e+00 1.112728118896484375e+00
-1.320553570985794067e-01 -1.592585325241088867e+00 2.003394365310668945e+00 -1.375688910484313965e+00 1.255671262741088867e+00
-2.833241224288940430e-01 -1.580451965332031250e+00 1.904684185981750488e+00 -1.079073429107666016e+00 8.929231166839599609e-01
-3.538846075534820557e-01 -1.621981620788574219e+00 1.852930188179016113e+00 -9.791985154151916504e-01 9.033387899398803711e-01
-1.013724207878112793e+00 -1.011789321899414062e+00 1.788917303085327148e+00 -1.059888005256652832e+00 7.191179394721984863e-01
-1.472494006156921387e+00 -9.857021570205688477e-01 1.958043456077575684e+00 -1.630674362182617188e+00 7.365040779113769531e-01
-1.177517414093017578e+00 -1.623423099517822266e+00 2.268463850021362305e+00 -1.401978492736816406e+00 8.838484883308410645e-01
-9.435842633247375488e-01 -1.636533617973327637e+00 1.972077727317810059e+00 -1.217895984649658203e+00 1.690298914909362793e+00
-1.559025645256042480e+00 -1.415346860885620117e+00 2.397080183029174805e+00 -1.448758602142333984e+00 1.092642784118652344e+00
-1.226600885391235352e+00 -1.230550408363342285e+00 1.076665759086608887e+00 -1.084656119346618652e+00 1.195148229598999023e+00
-1.226600885391235352e+00 -1.230550408363342285e+00 1.076665759086608887e+00 -1.084656119346618652e+00 1.195148229598999023e+00
-1.528059720993041992e+00 -1.247304439544677734e+00 1.377693057060241699e+00 -8.540446162223815918e-01 1.114393234252929688e+00
-1.535587668418884277e+00 -1.076007843017578125e+00 1.555132985115051270e+00 -8.725574612617492676e-01 1.107305526733398438e+00
-1.705249190330505371e+00 -9.309771656990051270e-01 8.259628415107727051e-01 -3.026203513145446777e-01 1.115815997123718262e+00
-2.319715023040771484e+00 -9.924061894416809082e-01 1.198272228240966797e+00 1.296733506023883820e-02 1.575965523719787598e+00
-2.250798940658569336e+00 -8.879845738410949707e-01 1.157292366027832031e+00 2.230174094438552856e-02 1.652513027191162109e+00
-2.251731395721435547e+00 -9.115708470344543457e-01 1.224034070968627930e+00 3.021816909313201904e-02 1.560560822486877441e+00
-1.730200171470642090e+00 -1.752177238464355469e+00 3.393076658248901367e-01 6.554049849510192871e-01 1.728379130363464355e+00
-1.800647854804992676e+00 -1.602212905883789062e+00 2.165622711181640625e-01 6.272680759429931641e-01 1.923763036727905273e+00
-1.757602930068969727e+00 -1.580341696739196777e+00 9.304971992969512939e-02 5.811415314674377441e-01 1.441543102264404297e+00
-1.768732070922851562e+00 -1.600363373756408691e+00 5.921194329857826233e-02 6.120432019233703613e-01 1.271806478500366211e+00
-1.752907991409301758e+00 -1.678798556327819824e+00 8.254775404930114746e-02 5.304272174835205078e-01 1.285981655120849609e+00
-1.864021897315979004e+00 -1.973910212516784668e+00 3.197562694549560547e-01 7.475665211677551270e-01 1.057900428771972656e+00
-2.471374034881591797e+00 -1.425901889801025391e+00 4.934672713279724121e-01 1.669172197580337524e-01 1.173688411712646484e+00
-1.442243099212646484e+00 -2.821433544158935547e-01 5.415784120559692383e-01 -5.288664102554321289e-01 9.723588824272155762e-01
-1.442243099212646484e+00 -2.821433544158935547e-01 5.415784120559692383e-01 -5.288664102554321289e-01 9.723588824272155762e-01
-1.383159518241882324e+00 -2.932880222797393799e-01 4.976730644702911377e-01 -5.075355768203735352e-01 1.019582986831665039e+00
-8.180910944938659668e-01 -7.519369572401046753e-02 5.536941289901733398e-01 -1.658484339714050293e-01 9.635827541351318359e-01
-5.337289571762084961e-01 3.659522905945777893e-02 7.453587055206298828e-01 -6.835915148258209229e-03 8.093044161796569824e-01
-5.834017395973205566e-01 8.228650689125061035e-02 7.453663945198059082e-01 2.489322051405906677e-02 8.277015686035156250e-01
-9.163085222244262695e-01 -3.894009888172149658e-01 7.865297198295593262e-01 3.646204248070716858e-02 1.121597886085510254e+00
-1.011740803718566895e+00 -3.942111730575561523e-01 7.552434802055358887e-01 -2.081904932856559753e-02 1.278996586799621582e+00
-6.723045706748962402e-01 -5.086274147033691406e-01 6.185907721519470215e-01 -1.975270733237266541e-02 8.999452590942382812e-01
-7.940523624420166016e-01 -5.387708544731140137e-01 6.334410309791564941e-01 -3.233876824378967285e-02 1.006238579750061035e+00
-4.996882677078247070e-01 -4.455501139163970947e-01 7.001876235008239746e-01 1.769300252199172974e-01 1.053041100502014160e+00
-2.562260031700134277e-01 -6.480009555816650391e-01 3.541444242000579834e-01 -1.048852354288101196e-01 8.900096416473388672e-01
7.764344811439514160e-01 -4.891498982906341553e-01 7.447513341903686523e-01 -1.090457290410995483e-01 6.499654054641723633e-01
7.370532155036926270e-01 -4.659092724323272705e-01 7.672752737998962402e-01 -1.146808415651321411e-01 4.301669895648956299e-01
5.398461818695068359e-01 -4.695979952812194824e-01 6.844973564147949219e-01 -2.964675053954124451e-02 6.265570521354675293e-01
4.129605889320373535e-01 -2.696304321289062500e-01 5.541222095489501953e-01 -4.871307313442230225e-02 4.752922654151916504e-01
1.321623921394348145e-01 2.020955458283424377e-02 1.303399443626403809e+00 6.319296360015869141e-02 6.302325725555419922e-01
-2.581757307052612305e-01 1.363206654787063599e-02 1.204552412033081055e+00 1.364866048097610474e-01 7.310585975646972656e-01
-3.003538250923156738e-01 7.889710366725921631e-02 1.081463813781738281e+00 1.598069667816162109e-01 6.411022543907165527e-01
-6.255791783332824707e-01 3.769062459468841553e-03 1.266950249671936035e+00 -1.455978602170944214e-01 4.057681560516357422e-01
-7.989107966423034668e-01 6.660114973783493042e-02 1.366287708282470703e+00 -1.583628952503204346e-01 3.969290852546691895e-01
-8.516564965248107910e-01 1.235566586256027222e-01 1.406352639198303223e+00 -1.103218346834182739e-01 4.128731489181518555e-01
-8.516564965248107910e-01 1.235566586256027222e-01 1.406352639198303223e+00 -1.103218346834182739e-01 4.128731489181518555e-01
-7.765656709671020508e-01 4.458993673324584961e-02 1.456186175346374512e+00 -1.287870854139328003e-01 4.203740060329437256e-01
-7.003701329231262207e-01 8.401548862457275391e-02 1.299655795097351074e+00 -1.423962116241455078e-01 3.482497632503509521e-01
-2.214842140674591064e-01 1.948281228542327881e-01 1.209263086318969727e+00 1.939908862113952637e-01 5.079957246780395508e-01
-1.807787120342254639e-01 2.218587100505828857e-01 1.196046352386474609e+00 1.542193442583084106e-01 5.154425501823425293e-01


==> images/domain_adaptation/adda/class_9.txt <==
-7.224891185760498047e-01 -6.663847714662551880e-02 1.502981662750244141e+00 7.847043871879577637e-01 7.726030349731445312e-01
-7.846173048019409180e-01 -2.733747065067291260e-01 1.605119943618774414e+00 9.406149983406066895e-01 3.524020910263061523e-01
-7.724635601043701172e-01 -3.113654553890228271e-01 1.596930027008056641e+00 9.279029965400695801e-01 4.114681184291839600e-01
-9.224020242691040039e-01 1.170697808265686035e-02 1.277269482612609863e+00 1.300414443016052246e+00 5.354458093643188477e-01
-9.377920031547546387e-01 -3.607681021094322205e-02 1.211377382278442383e+00 1.297160983085632324e+00 5.124375820159912109e-01
-9.492394924163818359e-01 2.378347516059875488e-01 1.180225849151611328e+00 9.750258922576904297e-01 2.879377603530883789e-01
-1.061902523040771484e+00 1.587519198656082153e-01 1.159464597702026367e+00 9.652923345565795898e-01 3.193147778511047363e-01
-9.295249581336975098e-01 -1.798732429742813110e-01 9.286190271377563477e-01 1.107625842094421387e+00 6.576219797134399414e-01
-3.639965057373046875e-01 4.103578925132751465e-01 9.620177149772644043e-01 1.253750085830688477e+00 7.433735132217407227e-01
-3.228450939059257507e-02 4.074490442872047424e-02 1.337969899177551270e+00 1.400136470794677734e+00 8.002300262451171875e-01
2.223356515169143677e-01 9.774667024612426758e-02 8.886755704879760742e-01 1.576143264770507812e+00 6.695576310157775879e-01
4.869368970394134521e-01 1.746941506862640381e-01 8.518036603927612305e-01 1.755216121673583984e+00 5.947631597518920898e-01
-1.370580196380615234e-01 -7.780175805091857910e-01 1.788994312286376953e+00 1.834367275238037109e+00 7.737251520156860352e-01
-7.761886715888977051e-01 1.008843034505844116e-01 1.358318686485290527e+00 1.340304255485534668e+00 1.418156504631042480e+00
-5.592750906944274902e-01 2.530812323093414307e-01 1.451131224632263184e+00 1.292413830757141113e+00 1.469443082809448242e+00
-4.652962684631347656e-01 2.972799539566040039e-01 1.120768189430236816e+00 1.397227168083190918e+00 1.189939260482788086e+00
-7.323537766933441162e-02 5.416222214698791504e-01 4.852544367313385010e-01 1.367793440818786621e+00 1.109215736389160156e+00
-1.699950173497200012e-02 6.561145782470703125e-01 2.952123880386352539e-01 1.339914202690124512e+00 1.177907705307006836e+00
2.304551601409912109e-01 1.039414763450622559e+00 -1.373402401804924011e-02 1.581637501716613770e+00 1.025663137435913086e+00
1.624356508255004883e-01 9.599034786224365234e-01 -1.590131372213363647e-01 1.653305768966674805e+00 1.071843743324279785e+00
9.596087783575057983e-02 1.047004699707031250e+00 -1.632305383682250977e-01 1.627558708190917969e+00 9.231040477752685547e-01
3.393003046512603760e-01 3.854649066925048828e-01 -2.601518630981445312e-01 1.545781493186950684e+00 7.052966356277465820e-01
-7.462137341499328613e-01 -3.561756312847137451e-01 -1.692824363708496094e-01 1.822496414184570312e+00 -2.076887488365173340e-01
-5.683628320693969727e-01 -4.904859364032745361e-01 -8.871238231658935547e-01 2.437090396881103516e+00 1.385279893875122070e-01
-1.046746492385864258e+00 -8.773227334022521973e-01 -1.008556962013244629e+00 2.346958875656127930e+00 3.560124337673187256e-01
-1.053817033767700195e+00 -1.123325109481811523e+00 -1.174958944320678711e+00 2.028333663940429688e+00 3.532554507255554199e-01
-5.091618299484252930e-01 -9.529514908790588379e-01 -8.894046545028686523e-01 1.576197862625122070e+00 3.982141315937042236e-01
-4.827684462070465088e-01 -8.995897769927978516e-01 -9.237537980079650879e-01 1.559897303581237793e+00 3.924781680107116699e-01
-2.432215660810470581e-01 -1.072097897529602051e+00 -6.818310618400573730e-01 1.579954266548156738e+00 2.298506051301956177e-01
-1.907894611358642578e-01 -1.002124190330505371e+00 -7.064817547798156738e-01 1.373174071311950684e+00 1.776883751153945923e-01
-2.841563820838928223e-01 -9.138225317001342773e-01 -5.481017827987670898e-01 1.376926660537719727e+00 2.094524353742599487e-01
-4.078239500522613525e-01 -1.023707389831542969e+00 -4.835458397865295410e-01 1.387262463569641113e+00 1.810399740934371948e-01
5.213602781295776367e-01 -1.052429899573326111e-02 3.580978512763977051e-01 1.351436853408813477e+00 -3.699381053447723389e-01
5.531886816024780273e-01 1.864778809249401093e-02 3.495641648769378662e-01 1.252238988876342773e+00 -3.744551837444305420e-01
5.574383735656738281e-01 -2.062335461378097534e-01 2.996877729892730713e-01 1.255666613578796387e+00 -5.191360712051391602e-01
3.331156075000762939e-01 -2.017658203840255737e-01 2.412058264017105103e-01 1.477695465087890625e+00 -3.215034008026123047e-01
3.755564391613006592e-01 -3.441309928894042969e-01 2.621798217296600342e-01 1.771580219268798828e+00 -3.236933648586273193e-01
7.148928642272949219e-01 -4.033174216747283936e-01 5.373220145702362061e-02 1.704941511154174805e+00 -3.055051863193511963e-01
4.552093744277954102e-01 -2.785965204238891602e-01 -1.768069341778755188e-02 1.870552539825439453e+00 1.218025833368301392e-01
4.219299256801605225e-01 -3.046574592590332031e-01 1.688342690467834473e-01 1.830947518348693848e+00 -3.614102602005004883e-01
7.673829793930053711e-01 -2.818325459957122803e-01 7.098331451416015625e-01 2.246800899505615234e+00 -4.504278600215911865e-01
9.419353604316711426e-01 -3.333598077297210693e-01 5.666103959083557129e-01 2.156147956848144531e+00 -4.770372211933135986e-01
1.096278786659240723e+00 -3.511129915714263916e-01 2.128944635391235352e+00 2.419211864471435547e+00 8.610799163579940796e-02
1.034336566925048828e+00 -4.363479316234588623e-01 2.038939952850341797e+00 2.355629682540893555e+00 1.444208323955535889e-01
9.967417716979980469e-01 -3.184521198272705078e-01 2.319925069808959961e+00 2.148104906082153320e+00 2.534945309162139893e-01
1.022006750106811523e+00 -2.799239754676818848e-01 2.472769498825073242e+00 2.004151105880737305e+00 4.097268283367156982e-01
9.483196735382080078e-01 -4.990381300449371338e-01 1.555207014083862305e+00 1.828930854797363281e+00 1.100289262831211090e-02
4.325514137744903564e-01 -6.303323507308959961e-01 2.137501001358032227e+00 1.848690032958984375e+00 -1.682726293802261353e-01
-2.116051502525806427e-02 -3.428887203335762024e-02 1.162599205970764160e+00 1.351826190948486328e+00 8.621574938297271729e-02
1.139551550149917603e-01 -2.272795140743255615e-01 1.336246967315673828e+00 1.237238526344299316e+00 -2.679226398468017578e-01
-1.292810738086700439e-01 -1.088805720210075378e-01 1.268376708030700684e+00 1.300890803337097168e+00 -5.286138057708740234e-01
-1.613543927669525146e-01 -6.460373103618621826e-02 1.225703597068786621e+00 1.322033405303955078e+00 -5.532127618789672852e-01
-1.483079195022583008e-01 -1.343618035316467285e-01 1.283761024475097656e+00 1.306391119956970215e+00 -5.879785418510437012e-01
-1.483079195022583008e-01 -1.343618035316467285e-01 1.283761024475097656e+00 1.306391119956970215e+00 -5.879785418510437012e-01
-1.856916099786758423e-01 -1.712280660867691040e-01 1.355975627899169922e+00 1.311444044113159180e+00 -5.935813784599304199e-01
2.039341181516647339e-01 1.709364205598831177e-01 1.828983187675476074e+00 1.142772197723388672e+00 -4.460050165653228760e-01
3.316960334777832031e-01 2.356278896331787109e-01 1.743759751319885254e+00 1.028423905372619629e+00 -5.183594822883605957e-01
3.268970251083374023e-01 1.875086873769760132e-01 1.750623464584350586e+00 9.457595944404602051e-01 -5.325990915298461914e-01
2.475171685218811035e-01 3.753396123647689819e-02 1.955693364143371582e+00 9.595631957054138184e-01 -6.837220788002014160e-01
2.475171685218811035e-01 3.753396123647689819e-02 1.955693364143371582e+00 9.595631957054138184e-01 -6.837220788002014160e-01
1.059550642967224121e-01 4.278882145881652832e-01 2.174557685852050781e+00 1.020710587501525879e+00 -4.552235901355743408e-01
2.751539647579193115e-01 -2.337016165256500244e-01 1.937818050384521484e+00 1.038056850433349609e+00 -5.284312963485717773e-01
4.093653261661529541e-01 1.022788956761360168e-01 1.881608366966247559e+00 1.064124822616577148e+00 -4.874165952205657959e-01
-1.091191917657852173e-01 7.193003296852111816e-01 8.141659200191497803e-02 1.701433062553405762e+00 1.972654461860656738e-01
-5.934127792716026306e-02 7.638764381408691406e-01 7.035671919584274292e-02 1.643668413162231445e+00 2.198837846517562866e-01
1.040856391191482544e-01 5.668638348579406738e-01 -2.708655968308448792e-02 1.416425466537475586e+00 2.305870875716209412e-02
3.605356812477111816e-02 6.672157049179077148e-01 -9.978061914443969727e-02 1.466623902320861816e+00 2.005900740623474121e-01
-2.065801769495010376e-01 2.496882081031799316e-01 6.660523414611816406e-01 1.574502944946289062e+00 -7.627660781145095825e-02
-3.448823988437652588e-01 3.359816074371337891e-01 6.848973631858825684e-01 1.434603571891784668e+00 -2.021994888782501221e-01
-3.298457562923431396e-01 3.804018199443817139e-01 7.162350416183471680e-01 1.466131210327148438e+00 -2.863394618034362793e-01
-3.728106021881103516e-01 1.252871602773666382e-01 -2.205751836299896240e-02 1.885589838027954102e+00 -9.619810432195663452e-02
-3.009000718593597412e-01 -8.175843209028244019e-02 1.116976857185363770e+00 7.996234893798828125e-01 3.600072860717773438e-01
-3.653172850608825684e-01 4.059199988842010498e-02 1.045055389404296875e+00 6.990900635719299316e-01 3.436081111431121826e-01
-3.600784540176391602e-01 4.591988399624824524e-03 1.352448463439941406e+00 6.691412329673767090e-01 2.661554217338562012e-01
-3.761484324932098389e-01 1.386767067015171051e-02 1.287300944328308105e+00 6.567346453666687012e-01 3.752013444900512695e-01
-4.337630867958068848e-01 -4.885229840874671936e-02 1.508532166481018066e+00 7.118585705757141113e-01 1.592815816402435303e-01
-5.348332524299621582e-01 -9.674441814422607422e-02 1.684320211410522461e+00 6.314110755920410156e-01 8.126986771821975708e-02
-6.604157388210296631e-03 2.205543965101242065e-01 1.398838758468627930e+00 7.699879407882690430e-01 -1.315553933382034302e-01
-5.187556520104408264e-02 1.222621276974678040e-02 1.239986181259155273e+00 1.075327157974243164e+00 -2.665394544601440430e-01
1.976561248302459717e-01 -2.482448518276214600e-01 1.668797969818115234e+00 1.299923300743103027e+00 -1.046901419758796692e-01
-7.624964416027069092e-02 -6.502580642700195312e-01 2.164721250534057617e+00 1.169953465461730957e+00 -1.418219506740570068e-01
-9.514003247022628784e-02 -7.620100975036621094e-01 2.140043258666992188e+00 1.252995371818542480e+00 -1.030505076050758362e-01
-2.844863757491111755e-02 -7.600836753845214844e-01 2.156640052795410156e+00 1.290556550025939941e+00 -3.596709966659545898e-01
1.635310202836990356e-01 -2.236773073673248291e-01 1.822684526443481445e+00 1.341042399406433105e+00 -3.169473409652709961e-01
1.876150965690612793e-01 -2.367718517780303955e-01 1.820877671241760254e+00 1.402472972869873047e+00 -2.792902290821075439e-01
-8.875838667154312134e-02 -1.079737022519111633e-01 1.576161623001098633e+00 1.369681000709533691e+00 -2.077625542879104614e-01
-8.749020695686340332e-01 5.520014166831970215e-01 1.267819762229919434e+00 1.689659833908081055e+00 3.694491088390350342e-01
-8.188485503196716309e-01 9.287787079811096191e-01 1.292215108871459961e+00 1.757617831230163574e+00 4.273885190486907959e-01
-8.572884798049926758e-01 1.842329502105712891e-01 6.150624752044677734e-01 1.605555295944213867e+00 5.179150402545928955e-02
-6.330280303955078125e-01 1.219692006707191467e-01 6.195759177207946777e-01 1.111514329910278320e+00 4.137167036533355713e-01
-2.810319662094116211e-01 -1.589311063289642334e-01 3.981582522392272949e-01 9.088718295097351074e-01 5.168895721435546875e-01
-1.394389569759368896e-01 -2.981846630573272705e-01 4.775699675083160400e-01 9.058796167373657227e-01 5.190311074256896973e-01
2.210902571678161621e-01 6.563464999198913574e-01 2.227762937545776367e-01 9.115681052207946777e-01 -5.623607635498046875e-01
-2.422357052564620972e-01 6.218048334121704102e-01 4.712293148040771484e-01 9.454009532928466797e-01 -2.405628412961959839e-01
-1.814191192388534546e-01 6.514350175857543945e-01 4.605348706245422363e-01 9.021128416061401367e-01 -2.973294258117675781e-01
-1.588365137577056885e-01 6.413060426712036133e-01 4.380190074443817139e-01 8.756957650184631348e-01 -2.514523863792419434e-01
-1.475926935672760010e-01 7.071078419685363770e-01 4.545896649360656738e-01 8.778847455978393555e-01 -2.899082601070404053e-01
-1.005107462406158447e-01 7.345561385154724121e-01 4.283327758312225342e-01 9.105025529861450195e-01 -2.800753414630889893e-01
-1.005107462406158447e-01 7.345561385154724121e-01 4.283327758312225342e-01 9.105025529861450195e-01 -2.800753414630889893e-01
-4.340549930930137634e-03 4.082158803939819336e-01 -2.838349044322967529e-01 9.182065725326538086e-01 -2.859379947185516357e-01
-6.688550114631652832e-03 3.653116226196289062e-01 -2.916288077831268311e-01 9.584302306175231934e-01 -3.460785746574401855e-01
-4.813157021999359131e-02 3.451421260833740234e-01 -2.962075173854827881e-01 8.428341150283813477e-01 -2.963967323303222656e-01
-7.439921051263809204e-02 3.181426525115966797e-01 -2.586767673492431641e-01 8.419777750968933105e-01 -3.617848753929138184e-01
1.825261116027832031e-01 2.968973815441131592e-01 -3.632683157920837402e-01 1.028010725975036621e+00 -2.937396764755249023e-01
8.191657662391662598e-01 5.693656802177429199e-01 -6.298618763685226440e-02 1.098885893821716309e+00 -1.148075222969055176e+00
8.191657662391662598e-01 5.693656802177429199e-01 -6.298618763685226440e-02 1.098885893821716309e+00 -1.148075222969055176e+00
7.998086810111999512e-01 5.562362670898437500e-01 -3.502899035811424255e-02 1.106244206428527832e+00 -1.232613682746887207e+00
7.710500359535217285e-01 5.530472993850708008e-01 1.666212081909179688e-02 1.098866224288940430e+00 -1.215088725090026855e+00
7.130742073059082031e-01 5.876328945159912109e-01 3.125133365392684937e-02 1.077903509140014648e+00 -1.200086116790771484e+00
7.547746300697326660e-01 6.576631069183349609e-01 -7.302734255790710449e-02 1.045504808425903320e+00 -1.238555073738098145e+00
7.621566653251647949e-01 6.260465383529663086e-01 -7.507129013538360596e-02 1.029010534286499023e+00 -1.264677524566650391e+00
7.466216087341308594e-01 6.215965151786804199e-01 -1.339678466320037842e-01 1.022009968757629395e+00 -1.299448847770690918e+00
7.302466034889221191e-01 6.739767789840698242e-01 -1.210993528366088867e-01 1.002887845039367676e+00 -1.321196198463439941e+00
7.310594916343688965e-01 7.731678485870361328e-01 -9.563273191452026367e-02 9.730051755905151367e-01 -1.246591925621032715e+00
9.375850558280944824e-01 4.888911843299865723e-01 2.529838681221008301e-01 1.046224117279052734e+00 -8.594567775726318359e-01
6.417733430862426758e-01 3.312081694602966309e-01 1.986681222915649414e-01 1.569364547729492188e+00 -1.084035396575927734e+00
9.373109936714172363e-01 8.250904083251953125e-01 3.210746049880981445e-01 1.657456040382385254e+00 -8.737943172454833984e-01
9.188975095748901367e-01 1.062320351600646973e+00 7.844382524490356445e-02 1.626482725143432617e+00 -6.994430422782897949e-01
9.009332656860351562e-01 1.212409734725952148e+00 -1.096384882926940918e+00 2.279517412185668945e+00 -8.265346884727478027e-01
1.054381728172302246e+00 1.158131003379821777e+00 -1.168806672096252441e+00 2.292407035827636719e+00 -1.086259126663208008e+00
1.075282573699951172e+00 9.739379882812500000e-01 -1.438390612602233887e+00 2.203712224960327148e+00 -9.495506286621093750e-01
1.106064915657043457e+00 8.777952194213867188e-01 -1.507448554039001465e+00 2.226656675338745117e+00 -8.701185584068298340e-01
1.109886050224304199e+00 9.127530455589294434e-01 -1.420720696449279785e+00 2.193686962127685547e+00 -9.202184081077575684e-01
1.071126222610473633e+00 8.991178870201110840e-01 -1.305747509002685547e+00 2.252100229263305664e+00 -8.655312061309814453e-01
7.939897179603576660e-01 4.225577712059020996e-01 -4.770948290824890137e-01 2.226195096969604492e+00 -5.236278772354125977e-01
1.033782839775085449e+00 3.858330547809600830e-01 2.765755653381347656e-01 2.569688796997070312e+00 -6.742752194404602051e-01
1.063985705375671387e+00 7.625491619110107422e-01 4.586058855056762695e-01 2.487926244735717773e+00 -6.520009636878967285e-01
1.216228365898132324e+00 1.187448382377624512e+00 5.245879292488098145e-01 2.520152330398559570e+00 -5.599722266197204590e-01
1.190776586532592773e+00 3.770819306373596191e-01 5.894337892532348633e-01 1.846271514892578125e+00 -3.373730182647705078e-01
1.409643411636352539e+00 5.567076802253723145e-01 5.988212227821350098e-01 1.775853395462036133e+00 -1.813250184059143066e-01
1.460680961608886719e+00 6.010445952415466309e-01 5.369409322738647461e-01 1.745804190635681152e+00 -1.473678648471832275e-01
1.350915670394897461e+00 5.176122188568115234e-01 4.765650331974029541e-01 1.797388434410095215e+00 2.185405641794204712e-01
1.255801796913146973e+00 4.332563281059265137e-01 2.322954833507537842e-01 1.683670759201049805e+00 3.532791137695312500e-01
1.726308345794677734e+00 -1.321889758110046387e-01 2.463270574808120728e-01 2.026924610137939453e+00 8.493781834840774536e-02
1.680781364440917969e+00 5.646163225173950195e-01 1.169143803417682648e-02 1.884744882583618164e+00 -1.922463774681091309e-01
1.830477476119995117e+00 8.063653111457824707e-01 -3.714337944984436035e-01 1.618592739105224609e+00 -1.800377517938613892e-01
1.416120290756225586e+00 1.323718309402465820e+00 -3.880096971988677979e-01 1.412903308868408203e+00 -7.730221003293991089e-02
1.098087549209594727e+00 1.016250133514404297e+00 -7.503979802131652832e-01 1.568252563476562500e+00 1.157592982053756714e-01
1.159211516380310059e+00 9.961960911750793457e-01 -7.509204745292663574e-01 1.551543593406677246e+00 6.837322562932968140e-02
1.146482348442077637e+00 1.015771627426147461e+00 -7.074469327926635742e-01 1.600928664207458496e+00 2.168593183159828186e-02
1.158748745918273926e+00 8.872590065002441406e-01 -7.012240290641784668e-01 1.623815536499023438e+00 8.108259737491607666e-02
1.158748745918273926e+00 8.872590065002441406e-01 -7.012240290641784668e-01 1.623815536499023438e+00 8.108259737491607666e-02
1.107530236244201660e+00 8.845110535621643066e-01 -7.806152105331420898e-01 1.621010303497314453e+00 1.307253837585449219e-01
9.845997095108032227e-01 -3.566761314868927002e-02 3.604396283626556396e-01 1.544605016708374023e+00 8.889681100845336914e-02
1.161605000495910645e+00 -2.388269305229187012e-01 4.144006371498107910e-01 1.591501593589782715e+00 -7.724906504154205322e-02
9.884947538375854492e-01 -8.271554112434387207e-02 4.372535347938537598e-01 1.553581118583679199e+00 -3.911224305629730225e-01
2.409386932849884033e-01 2.978807687759399414e-01 -2.773440182209014893e-01 9.437425136566162109e-01 -5.122469067573547363e-01
3.409445583820343018e-01 3.003683686256408691e-01 7.966374605894088745e-02 9.906781911849975586e-01 -4.989002048969268799e-01
2.656003236770629883e-01 5.436118245124816895e-01 1.656995154917240143e-02 9.678860306739807129e-01 -3.708353340625762939e-01
2.054921388626098633e-01 4.945864975452423096e-01 1.706469058990478516e-02 9.299797415733337402e-01 -4.533210992813110352e-01
1.473597586154937744e-01 5.072405338287353516e-01 3.161336481571197510e-01 9.174420833587646484e-01 -4.746273458003997803e-01
-4.078818857669830322e-02 4.774149060249328613e-01 3.760125637054443359e-01 9.949359893798828125e-01 -4.692496061325073242e-01
-2.561039105057716370e-02 4.008282423019409180e-01 3.458113968372344971e-01 1.063359618186950684e+00 -4.764975905418395996e-01
1.174710273742675781e+00 2.808269262313842773e-01 3.151553571224212646e-01 1.387494325637817383e+00 -5.488377213478088379e-01
1.324501633644104004e+00 2.102662771940231323e-01 7.931521534919738770e-02 1.408191442489624023e+00 -5.084932446479797363e-01
1.329388022422790527e+00 1.997651755809783936e-01 5.382336676120758057e-02 1.478259205818176270e+00 -4.827419221401214600e-01
1.103621244430541992e+00 1.681865453720092773e-01 3.183389902114868164e-01 1.361136436462402344e+00 -4.779041409492492676e-01
1.346640348434448242e+00 -3.517637252807617188e-01 3.312662839889526367e-01 1.627170562744140625e+00 -3.884744048118591309e-01
1.309470295906066895e+00 -1.339668035507202148e-01 4.138967394828796387e-01 1.258619904518127441e+00 -4.559473991394042969e-01
1.465159773826599121e+00 -8.649557083845138550e-02 4.804824292659759521e-01 1.380844473838806152e+00 -2.178846001625061035e-01
1.465159773826599121e+00 -8.649557083845138550e-02 4.804824292659759521e-01 1.380844473838806152e+00 -2.178846001625061035e-01
1.592294692993164062e+00 -2.013382017612457275e-01 3.742492198944091797e-01 1.463653802871704102e+00 -4.049171209335327148e-01
1.548554897308349609e+00 -1.366105228662490845e-01 3.678357005119323730e-01 1.430770635604858398e+00 -5.106697082519531250e-01
1.514457106590270996e+00 -1.213028728961944580e-01 3.667031526565551758e-01 1.428224444389343262e+00 -5.564582943916320801e-01
1.570907592773437500e+00 -1.407033503055572510e-01 2.801409661769866943e-01 1.424206852912902832e+00 -4.616124331951141357e-01
1.469601154327392578e+00 -3.237005695700645447e-02 2.315100282430648804e-01 1.378677368164062500e+00 -3.547548055648803711e-01
1.495449781417846680e+00 -6.437713652849197388e-02 3.341463208198547363e-01 1.389021754264831543e+00 -4.775345921516418457e-01
1.506461977958679199e+00 1.498430073261260986e-01 3.934691548347473145e-01 1.395766258239746094e+00 -5.026360154151916504e-01
1.793403625488281250e+00 -1.842040941119194031e-02 7.951176762580871582e-01 1.598410844802856445e+00 -5.808078646659851074e-01
1.656672716140747070e+00 5.238790437579154968e-02 8.640987873077392578e-01 1.551896452903747559e+00 -5.219951868057250977e-01
1.695785999298095703e+00 4.665097594261169434e-01 7.600331902503967285e-01 1.411771655082702637e+00 -4.551619887351989746e-01
1.624783277511596680e+00 3.485653698444366455e-01 8.375480771064758301e-01 1.230146169662475586e+00 -3.697268962860107422e-01
1.645044565200805664e+00 3.782369494438171387e-01 8.588101863861083984e-01 1.306084275245666504e+00 -5.271393656730651855e-01
1.670081615447998047e+00 4.204313755035400391e-01 8.164793252944946289e-01 1.243057131767272949e+00 -3.782884180545806885e-01
1.923358440399169922e+00 3.450152575969696045e-01 7.014986276626586914e-01 1.412263631820678711e+00 -1.081220358610153198e-01
1.952338337898254395e+00 3.791599869728088379e-01 7.091933488845825195e-01 1.372929692268371582e+00 -1.558984518051147461e-01
1.962015509605407715e+00 3.614055216312408447e-01 7.204881906509399414e-01 1.359073162078857422e+00 -1.018832623958587646e-01
1.232297778129577637e+00 5.124148130416870117e-01 -1.451124623417854309e-02 1.932428717613220215e+00 -5.059094429016113281e-01
9.815933704376220703e-01 7.397282123565673828e-01 -1.452932059764862061e-01 1.871334791183471680e+00 -5.407380461692810059e-01
7.400668859481811523e-01 1.178704142570495605e+00 1.086365282535552979e-01 1.512277603149414062e+00 -6.897272467613220215e-01
-2.144691646099090576e-01 1.976410865783691406e+00 7.710281014442443848e-02 2.152628660202026367e+00 -2.453287839889526367e-01
-1.995944082736968994e-01 2.112716913223266602e+00 -2.556422725319862366e-02 2.065092563629150391e+00 -3.020948171615600586e-01
-2.194456011056900024e-01 2.221418380737304688e+00 -9.382030367851257324e-02 2.066262245178222656e+00 -1.890663206577301025e-01
-2.194456011056900024e-01 2.221418380737304688e+00 -9.382030367851257324e-02 2.066262245178222656e+00 -1.890663206577301025e-01
-5.721691846847534180e-01 1.532171249389648438e+00 -7.001791596412658691e-01 2.700096607208251953e+00 -2.703660130500793457e-01
-4.009010493755340576e-01 1.542289495468139648e+00 -6.188981533050537109e-01 2.664259672164916992e+00 -3.841625154018402100e-01
-1.876949965953826904e-01 1.481193542480468750e+00 7.044221758842468262e-01 2.708495616912841797e+00 -6.220146268606185913e-02
-7.052865624427795410e-01 1.454892158508300781e+00 1.497012972831726074e-01 2.329384565353393555e+00 -5.943371057510375977e-01
-4.140902161598205566e-01 9.495300650596618652e-01 -2.935569584369659424e-01 2.360950946807861328e+00 -5.895959734916687012e-01
-1.456234231591224670e-02 5.322980284690856934e-01 -1.352584958076477051e-01 2.750891685485839844e+00 2.011626511812210083e-01
-1.078770961612462997e-02 6.236545443534851074e-01 -3.100880384445190430e-01 2.669002771377563477e+00 1.512255817651748657e-01
7.863545417785644531e-02 7.644225358963012695e-01 -1.597015410661697388e-01 2.846930503845214844e+00 6.258009374141693115e-02
-4.042538404464721680e-01 1.218135237693786621e+00 1.974302381277084351e-01 2.990623235702514648e+00 1.234845146536827087e-01
-1.630857735872268677e-01 1.112300515174865723e+00 7.936511933803558350e-02 3.293532371520996094e+00 -3.527221828699111938e-02
-4.132811427116394043e-01 1.241589307785034180e+00 2.912442982196807861e-01 1.697773218154907227e+00 -1.074634399265050888e-02
-2.897715270519256592e-01 6.169328093528747559e-01 4.567443430423736572e-01 1.511532306671142578e+00 -2.221040576696395874e-01
-2.889747023582458496e-01 6.294587850570678711e-01 4.181200265884399414e-01 1.548260569572448730e+00 -5.831410735845565796e-02
-6.440635919570922852e-01 -3.483083248138427734e-01 2.231398820877075195e-01 2.360245227813720703e+00 2.934584915637969971e-01
-3.607279956340789795e-01 -1.107247471809387207e-01 7.053020596504211426e-02 2.457075357437133789e+00 -5.304987356066703796e-02
-6.007642745971679688e-01 -1.191167235374450684e+00 2.285189032554626465e-01 1.561806678771972656e+00 1.476571112871170044e-01
-8.990897536277770996e-01 -9.594106078147888184e-01 -4.779950529336929321e-02 1.754648566246032715e+00 -2.061805576086044312e-01
-9.403375983238220215e-01 -1.060941934585571289e+00 -2.543428912758827209e-02 1.762029051780700684e+00 -1.053299903869628906e-01
-2.816399335861206055e-01 -8.733484745025634766e-01 -1.642121523618698120e-01 1.615584850311279297e+00 3.895622193813323975e-01
-5.961085483431816101e-02 -1.529865562915802002e-01 -1.517977714538574219e-01 1.734383463859558105e+00 -3.594240546226501465e-02
-1.811888366937637329e-01 -3.445298075675964355e-01 2.874899506568908691e-01 1.918310046195983887e+00 3.082804977893829346e-01
1.736538559198379517e-01 -5.148336291313171387e-01 -3.073848783969879150e-01 2.212005138397216797e+00 2.145436555147171021e-01
1.852884590625762939e-01 -5.282809138298034668e-01 -2.742245197296142578e-01 2.251619338989257812e+00 1.985972970724105835e-01
2.705030143260955811e-01 -5.829881429672241211e-01 2.595669329166412354e-01 2.483047008514404297e+00 7.649773955345153809e-01
1.603024154901504517e-01 -4.521000087261199951e-01 4.292888641357421875e-01 2.522980690002441406e+00 7.998389005661010742e-01
-6.702721118927001953e-02 -3.632831275463104248e-01 4.887337386608123779e-01 2.133733272552490234e+00 4.465036392211914062e-01
-3.257253766059875488e-01 -2.172521799802780151e-01 6.587321162223815918e-01 1.775210380554199219e+00 6.618461012840270996e-01
3.379497230052947998e-01 -2.810567319393157959e-01 2.774709090590476990e-02 1.193147897720336914e+00 -1.533357203006744385e-01
2.446984648704528809e-01 -2.514557242393493652e-01 2.392101287841796875e-01 1.272235989570617676e+00 -1.249751001596450806e-01
-6.985600292682647705e-02 -5.504005551338195801e-01 4.156534969806671143e-01 1.253266334533691406e+00 -2.710790634155273438e-01
1.940004527568817139e-01 -5.549076944589614868e-02 -3.037043213844299316e-01 1.603444933891296387e+00 2.494665533304214478e-01
2.208200655877590179e-02 -3.803571462631225586e-01 1.420578733086585999e-02 1.396250247955322266e+00 3.141004145145416260e-01
6.328660249710083008e-02 -4.085355103015899658e-01 6.747315824031829834e-02 1.513709783554077148e+00 2.618620395660400391e-01
5.342223644256591797e-01 -1.996119618415832520e-01 2.486405223608016968e-01 1.446909666061401367e+00 2.245727479457855225e-01
8.350593447685241699e-01 -3.293550610542297363e-01 2.635841667652130127e-01 1.315236687660217285e+00 1.363702714443206787e-01
8.326187729835510254e-01 -2.929931879043579102e-01 3.244900405406951904e-01 1.343587279319763184e+00 1.814066767692565918e-01
9.526742100715637207e-01 -5.542282015085220337e-02 2.899813950061798096e-01 1.345086932182312012e+00 2.175786793231964111e-01
9.509151577949523926e-01 1.546636968851089478e-01 2.878049015998840332e-01 1.326293230056762695e+00 2.299688756465911865e-01
9.475298523902893066e-01 2.815059125423431396e-01 2.957203090190887451e-01 1.547247886657714844e+00 3.622625470161437988e-01
8.271744251251220703e-01 1.366923451423645020e-01 1.142591983079910278e-01 1.683644771575927734e+00 4.249270558357238770e-01
1.395944505929946899e-01 -8.921435475349426270e-02 -9.306890517473220825e-02 1.946639418601989746e+00 3.210680186748504639e-01
4.572084844112396240e-01 1.125807017087936401e-01 4.994277656078338623e-01 2.103774309158325195e+00 3.718172013759613037e-01
4.644370079040527344e-01 6.938223242759704590e-01 6.316352486610412598e-01 2.396943092346191406e+00 1.743909865617752075e-01
3.978070914745330811e-01 7.316007018089294434e-01 1.065500855445861816e+00 2.029741525650024414e+00 1.742309927940368652e-01
7.101883292198181152e-01 1.012352943420410156e+00 1.178339242935180664e+00 1.751350164413452148e+00 8.293686509132385254e-01
5.948749184608459473e-01 9.847728013992309570e-01 1.092862725257873535e+00 1.899384379386901855e+00 8.075555562973022461e-01
3.075138032436370850e-01 8.755418658256530762e-01 1.117127299308776855e+00 2.038609981536865234e+00 5.951098203659057617e-01
3.681387007236480713e-01 1.094802737236022949e+00 1.090964913368225098e+00 1.942338943481445312e+00 1.083546638488769531e+00
3.764430880546569824e-01 5.389725565910339355e-01 8.469467759132385254e-01 1.732846379280090332e+00 1.067727684974670410e+00
6.761848330497741699e-01 5.964315533638000488e-01 1.130728602409362793e+00 1.671049714088439941e+00 1.042458534240722656e+00
5.488947033882141113e-01 3.408771157264709473e-01 1.060150146484375000e+00 1.580634355545043945e+00 1.289902091026306152e+00
5.716086030006408691e-01 3.371756672859191895e-01 1.134105443954467773e+00 1.683966517448425293e+00 1.194294333457946777e+00
2.752386331558227539e-01 1.168548613786697388e-01 1.540540814399719238e+00 1.835032463073730469e+00 1.138133883476257324e+00
9.075942635536193848e-01 1.446826010942459106e-01 1.298593401908874512e+00 1.652929186820983887e+00 8.581036329269409180e-01
6.735169887542724609e-01 1.389556080102920532e-01 1.571490287780761719e+00 1.482409238815307617e+00 9.841846227645874023e-01
6.687851548194885254e-01 3.001083433628082275e-01 1.541300654411315918e+00 1.269614219665527344e+00 9.135621786117553711e-01
6.687851548194885254e-01 3.001083433628082275e-01 1.541300654411315918e+00 1.269614219665527344e+00 9.135621786117553711e-01
-1.871046423912048340e-02 1.082108259201049805e+00 1.569269657135009766e+00 1.444901466369628906e+00 6.718761920928955078e-01
9.842623025178909302e-02 1.104337334632873535e+00 2.135294437408447266e+00 9.286241531372070312e-01 1.970417201519012451e-01
9.842623025178909302e-02 1.104337334632873535e+00 2.135294437408447266e+00 9.286241531372070312e-01 1.970417201519012451e-01
4.538489282131195068e-01 7.226080298423767090e-01 1.833787560462951660e+00 1.160745501518249512e+00 3.407448232173919678e-01
2.620133757591247559e-01 1.011874556541442871e+00 1.888488650321960449e+00 1.164312243461608887e+00 2.612740099430084229e-01
2.405042350292205811e-01 9.054237604141235352e-01 1.730943679809570312e+00 1.596792697906494141e+00 5.220278501510620117e-01
2.446424663066864014e-01 1.071622252464294434e+00 1.994442820549011230e+00 1.902874708175659180e+00 3.850584924221038818e-01
5.720565319061279297e-01 6.405147314071655273e-01 8.180181980133056641e-01 2.515462636947631836e+00 4.641135782003402710e-02
7.277872413396835327e-02 4.227898418903350830e-01 4.942000806331634521e-01 2.407821655273437500e+00 7.735431790351867676e-01
4.517852365970611572e-01 4.902097582817077637e-01 1.152949810028076172e+00 2.636562108993530273e+00 1.151285052299499512e+00
4.843913018703460693e-01 4.753365516662597656e-01 1.088420152664184570e+00 2.539977788925170898e+00 1.034166932106018066e+00
6.866062283515930176e-01 -2.537174820899963379e-01 5.049270987510681152e-01 1.746538877487182617e+00 6.620359420776367188e-01
2.400012493133544922e+00 8.838627338409423828e-01 1.160072207450866699e+00 1.699233531951904297e+00 -3.137336373329162598e-01
2.602542400360107422e+00 1.085011124610900879e+00 1.507067561149597168e+00 2.129000663757324219e+00 -5.034717917442321777e-01
2.195569753646850586e+00 4.702325761318206787e-01 1.611374974250793457e+00 1.820113897323608398e+00 1.414447277784347534e-02
2.294494628906250000e+00 5.299546122550964355e-01 1.473607778549194336e+00 1.727124929428100586e+00 1.349545717239379883e-01
2.465406894683837891e+00 4.916487634181976318e-01 1.268072843551635742e+00 1.755351305007934570e+00 4.572093859314918518e-02
2.222352981567382812e+00 -9.664922207593917847e-02 6.022300720214843750e-01 2.177076101303100586e+00 -2.124795615673065186e-01
1.828691840171813965e+00 1.456460356712341309e-01 2.805322706699371338e-01 2.484032392501831055e+00 -5.208364129066467285e-01
2.020405530929565430e+00 5.927268788218498230e-02 5.965259075164794922e-01 2.487722396850585938e+00 -3.661900460720062256e-01
2.057416677474975586e+00 4.076179116964340210e-02 6.194051504135131836e-01 2.487167119979858398e+00 -2.897051572799682617e-01
1.153357267379760742e+00 2.071189135313034058e-01 1.105568632483482361e-01 1.834707856178283691e+00 -5.929488539695739746e-01
1.176223993301391602e+00 2.978903949260711670e-01 -1.030464395880699158e-01 1.799404263496398926e+00 -4.099012315273284912e-01
1.255303382873535156e+00 1.668100506067276001e-01 -6.640613079071044922e-02 1.680447578430175781e+00 -4.565404355525970459e-01
1.108945012092590332e+00 5.905236005783081055e-01 -5.189889296889305115e-02 1.481922030448913574e+00 -3.438786566257476807e-01
8.398943543434143066e-01 2.069155424833297729e-01 5.612136125564575195e-01 1.243393301963806152e+00 -9.061305522918701172e-01
8.809998631477355957e-01 3.079742193222045898e-01 3.577740490436553955e-01 1.183411955833435059e+00 -8.327578902244567871e-01
9.817209839820861816e-01 3.313335776329040527e-01 2.958275973796844482e-01 1.236240506172180176e+00 -6.185546517372131348e-01
8.462496399879455566e-01 3.327450752258300781e-01 -3.139419108629226685e-02 1.262378334999084473e+00 -6.123912930488586426e-01
9.955051541328430176e-02 7.990595102310180664e-01 -3.643046617507934570e-01 1.641000151634216309e+00 -4.964349865913391113e-01
3.313556313514709473e-01 5.343685150146484375e-01 -4.364507198333740234e-01 1.539648532867431641e+00 -4.189343452453613281e-01
5.754540488123893738e-02 3.235071599483489990e-01 -7.281734347343444824e-01 1.665690660476684570e+00 -5.943593382835388184e-01
-8.157247304916381836e-02 2.608127593994140625e-01 -6.743484735488891602e-01 1.644747138023376465e+00 -5.697875618934631348e-01
1.448522061109542847e-01 9.430921077728271484e-01 -6.731140613555908203e-01 1.507576584815979004e+00 -4.994759559631347656e-01
5.914807915687561035e-01 1.154801368713378906e+00 -6.838834285736083984e-01 1.376013159751892090e+00 -5.274730920791625977e-01
6.133511662483215332e-01 1.154111266136169434e+00 -7.209265828132629395e-01 1.392076730728149414e+00 -6.216332912445068359e-01
4.371320009231567383e-01 6.413531899452209473e-01 -4.988953769207000732e-01 1.130043625831604004e+00 -5.732959508895874023e-01
3.206404149532318115e-01 4.053175151348114014e-01 -4.444358348846435547e-01 8.635046482086181641e-01 -4.504867494106292725e-01
1.045737028121948242e+00 1.272454619407653809e+00 -1.292884945869445801e+00 1.672409653663635254e+00 -3.504843115806579590e-01
1.072527408599853516e+00 1.415724158287048340e+00 -1.201444745063781738e+00 1.606405019760131836e+00 -6.787401437759399414e-01
8.802206516265869141e-01 1.387169957160949707e+00 -1.591049313545227051e+00 1.640359163284301758e+00 -8.482557535171508789e-01
6.300836056470870972e-02 1.983975410461425781e+00 7.769476771354675293e-01 2.205887556076049805e+00 -1.000440359115600586e+00
7.383865118026733398e-02 7.513856291770935059e-01 -1.085016489028930664e+00 1.224115371704101562e+00 -8.069637417793273926e-02
-3.380867838859558105e-01 1.226941466331481934e+00 -9.215413928031921387e-01 9.738976359367370605e-01 -2.902944684028625488e-01
-1.930786669254302979e-01 1.058836936950683594e+00 -7.293415069580078125e-01 8.531810045242309570e-01 -1.682070791721343994e-01
-9.871023148298263550e-02 7.545865178108215332e-01 -7.991804480552673340e-01 6.487442851066589355e-01 -1.446302831172943115e-01
-1.684664189815521240e-01 7.915685772895812988e-01 -6.350167393684387207e-01 4.837981164455413818e-01 -4.266405701637268066e-01
-8.830037713050842285e-02 7.755326628684997559e-01 -7.002024650573730469e-01 5.272284150123596191e-01 -4.874096214771270752e-01
-1.551707684993743896e-01 8.177936673164367676e-01 -6.451904773712158203e-01 5.251111388206481934e-01 -4.734752476215362549e-01
-1.542194783687591553e-01 8.039300441741943359e-01 -5.870330333709716797e-01 5.438652634620666504e-01 -4.699820876121520996e-01
-1.998448371887207031e-01 1.124414682388305664e+00 -7.608903050422668457e-01 6.144071221351623535e-01 -4.226216375827789307e-01
-8.265586197376251221e-02 1.160801529884338379e+00 -9.597856402397155762e-01 7.202610969543457031e-01 -4.685734212398529053e-01
-1.964041292667388916e-01 6.845788955688476562e-01 -9.557653069496154785e-01 9.107576608657836914e-01 -5.227098464965820312e-01
-1.903401911258697510e-01 8.104619979858398438e-01 -9.273883700370788574e-01 9.107710719108581543e-01 -4.381744265556335449e-01
-8.517887443304061890e-02 1.296701550483703613e+00 -8.992968797683715820e-01 9.084241390228271484e-01 -4.048694074153900146e-01
-1.705448329448699951e-02 1.367013335227966309e+00 -1.046901345252990723e+00 9.331275224685668945e-01 -6.479163169860839844e-01
-8.562310785055160522e-02 1.285157442092895508e+00 -1.067683219909667969e+00 9.286317825317382812e-01 -6.302456259727478027e-01
-1.594748795032501221e-01 1.077976942062377930e+00 -8.794538974761962891e-01 7.789299488067626953e-01 -4.152196347713470459e-01
-2.526758313179016113e-01 1.012953162193298340e+00 -9.851080775260925293e-01 7.989327907562255859e-01 -5.929682850837707520e-01
1.372066885232925415e-01 1.507700681686401367e-01 3.157399892807006836e-01 6.689973473548889160e-01 -2.003909796476364136e-01
-7.749223113059997559e-01 1.384397745132446289e-01 3.519094884395599365e-01 9.916489720344543457e-01 3.543286323547363281e-01
-1.183222681283950806e-01 4.780737757682800293e-01 6.636589169502258301e-01 9.702692031860351562e-01 5.410638451576232910e-01
-2.532782256603240967e-01 5.519018769264221191e-01 3.966445326805114746e-01 9.308153986930847168e-01 5.263795852661132812e-01
-1.525237113237380981e-01 4.228112101554870605e-01 4.519295990467071533e-01 9.439903497695922852e-01 5.008169412612915039e-01
-3.036374747753143311e-01 6.306164264678955078e-01 4.462855458259582520e-01 1.195235729217529297e+00 4.687329530715942383e-01
-1.705704480409622192e-01 7.095016241073608398e-01 4.714029431343078613e-01 1.168381094932556152e+00 5.110965371131896973e-01
-2.054335623979568481e-01 6.463992595672607422e-01 4.441537261009216309e-01 1.178884029388427734e+00 5.468412637710571289e-01
-5.470218062400817871e-01 1.472927570343017578e+00 8.811339735984802246e-01 1.492126226425170898e+00 1.024826884269714355e+00
-5.772157311439514160e-01 1.466023087501525879e+00 9.015816450119018555e-01 1.515653371810913086e+00 1.132995367050170898e+00
-5.772157311439514160e-01 1.466023087501525879e+00 9.015816450119018555e-01 1.515653371810913086e+00 1.132995367050170898e+00
-6.157233119010925293e-01 1.332380414009094238e+00 9.585947990417480469e-01 1.629503965377807617e+00 4.353356957435607910e-01
-6.296170353889465332e-01 1.368645906448364258e+00 8.588227033615112305e-01 1.572013497352600098e+00 4.094045460224151611e-01
5.415564179420471191e-01 -1.581937521696090698e-01 2.413135766983032227e-01 1.449359774589538574e+00 3.970810174942016602e-01
3.544645309448242188e-01 -1.743200570344924927e-01 1.308535337448120117e-01 1.535513758659362793e+00 5.398697257041931152e-01
4.258423745632171631e-01 -2.528304792940616608e-02 -1.720844507217407227e-01 1.672802567481994629e+00 5.352118015289306641e-01
1.267298758029937744e-01 -2.771169245243072510e-01 9.176698327064514160e-02 1.693422555923461914e+00 4.661652445793151855e-01
3.654021620750427246e-01 -5.369458198547363281e-01 1.124685034155845642e-01 1.329537630081176758e+00 1.103340908885002136e-01
6.192097067832946777e-01 -3.421942591667175293e-01 1.199230551719665527e-02 1.722835421562194824e+00 1.857258975505828857e-01
5.525740981101989746e-01 -1.892757117748260498e-01 1.920315474271774292e-01 1.722949624061584473e+00 2.106225863099098206e-02
4.843491613864898682e-01 -2.640675008296966553e-01 7.190978527069091797e-02 1.598121881484985352e+00 -1.717509627342224121e-01
1.752780675888061523e-01 -1.834083050489425659e-01 1.297575831413269043e-01 1.811005711555480957e+00 -4.032002389430999756e-01
2.009375691413879395e-01 -6.179475784301757812e-02 2.013261914253234863e-01 1.883628368377685547e+00 -3.211063146591186523e-01
1.074672341346740723e+00 3.233618736267089844e-01 3.632225096225738525e-01 1.554226875305175781e+00 -1.325292587280273438e+00
1.044340848922729492e+00 3.636163175106048584e-01 3.314179182052612305e-01 1.568966388702392578e+00 -1.374926686286926270e+00
9.179518222808837891e-01 3.584261536598205566e-01 4.534743428230285645e-01 1.387312293052673340e+00 -1.174850463867187500e+00
8.930822610855102539e-01 3.483290374279022217e-01 4.877680838108062744e-01 1.316051244735717773e+00 -1.185894370079040527e+00
1.025733590126037598e+00 3.071128726005554199e-01 6.456191539764404297e-01 1.294077396392822266e+00 -1.138850569725036621e+00
9.734703898429870605e-01 4.058139920234680176e-01 3.658587634563446045e-01 1.351521015167236328e+00 -1.104850769042968750e+00
9.709011912345886230e-01 4.342820346355438232e-01 4.102714359760284424e-01 1.321589946746826172e+00 -1.040416002273559570e+00
9.717223644256591797e-01 6.274017095565795898e-01 4.563876092433929443e-01 1.378852367401123047e+00 -9.133737683296203613e-01
1.104573726654052734e+00 6.908456683158874512e-01 5.554716587066650391e-01 1.382049798965454102e+00 -1.060611248016357422e+00
1.041513085365295410e+00 8.233199715614318848e-01 3.594789206981658936e-01 1.330860376358032227e+00 -1.365962624549865723e+00
1.044792175292968750e+00 8.172211050987243652e-01 9.966889619827270508e-01 1.262616038322448730e+00 -1.310912251472473145e+00
1.039844274520874023e+00 8.945360779762268066e-01 1.133781790733337402e+00 1.236951708793640137e+00 -1.240473866462707520e+00
8.933396935462951660e-01 9.269154071807861328e-01 1.200312137603759766e+00 1.210725903511047363e+00 -1.201755404472351074e+00
8.941069841384887695e-01 9.633076786994934082e-01 1.221290707588195801e+00 1.198622703552246094e+00 -1.285160779953002930e+00
8.621079921722412109e-01 1.043238162994384766e+00 1.166956186294555664e+00 1.180405378341674805e+00 -1.260618805885314941e+00
8.283621668815612793e-01 8.991047143936157227e-01 1.166638970375061035e+00 1.169171929359436035e+00 -1.242783784866333008e+00
8.058669567108154297e-01 9.331029057502746582e-01 1.167587518692016602e+00 1.103577256202697754e+00 -1.251643538475036621e+00
7.703012228012084961e-01 9.313881993293762207e-01 1.176140189170837402e+00 1.135125756263732910e+00 -1.247294783592224121e+00
6.647322773933410645e-01 -2.990498244762420654e-01 3.077653050422668457e-02 1.256559371948242188e+00 -1.034802496433258057e-01
6.743262410163879395e-01 -2.811028361320495605e-01 4.594817012548446655e-02 1.269646167755126953e+00 -8.756153285503387451e-02
9.328348040580749512e-01 -3.273110091686248779e-01 2.777513265609741211e-01 1.207050919532775879e+00 2.985773384571075439e-01
9.385220408439636230e-01 -1.822806894779205322e-01 2.388565838336944580e-01 1.048529148101806641e+00 3.402464687824249268e-01
9.385220408439636230e-01 -1.822806894779205322e-01 2.388565838336944580e-01 1.048529148101806641e+00 3.402464687824249268e-01
9.385220408439636230e-01 -1.822806894779205322e-01 2.388565838336944580e-01 1.048529148101806641e+00 3.402464687824249268e-01
9.050754308700561523e-01 -2.103748917579650879e-01 2.453771978616714478e-01 1.066883325576782227e+00 3.324253261089324951e-01
7.028298974037170410e-01 -3.708579540252685547e-01 3.734599351882934570e-01 1.038070440292358398e+00 2.902023494243621826e-01
7.028298974037170410e-01 -3.708579540252685547e-01 3.734599351882934570e-01 1.038070440292358398e+00 2.902023494243621826e-01
5.535297393798828125e-01 -3.623307943344116211e-01 2.751184403896331787e-01 1.053786158561706543e+00 1.750644892454147339e-01
4.956054687500000000e-01 -3.384299874305725098e-01 4.802414476871490479e-01 1.292089223861694336e+00 2.027224153280258179e-01
7.527273893356323242e-01 1.891301572322845459e-02 8.194457888603210449e-01 1.352428555488586426e+00 1.432351768016815186e-03
7.172855138778686523e-01 -1.950673907995223999e-01 9.894472956657409668e-01 1.570591211318969727e+00 2.094193696975708008e-01
8.840428590774536133e-01 -2.883887477219104767e-02 4.868829250335693359e-01 1.772677183151245117e+00 2.146691381931304932e-01
1.088416814804077148e+00 -8.148685097694396973e-02 1.371445417404174805e+00 2.006942033767700195e+00 4.780549556016921997e-03
1.093706727027893066e+00 -2.461641132831573486e-01 1.371966242790222168e+00 2.040860891342163086e+00 1.449450850486755371e-01
1.109049081802368164e+00 -2.720141708850860596e-01 1.263529300689697266e+00 2.112882852554321289e+00 1.614126116037368774e-01
1.112677812576293945e+00 -3.943976759910583496e-01 1.279859423637390137e+00 2.113342761993408203e+00 1.402702927589416504e-01
1.125424742698669434e+00 -4.200450181961059570e-01 1.261677742004394531e+00 2.130914926528930664e+00 1.394530981779098511e-01
4.182823598384857178e-01 -3.388345837593078613e-01 1.671570897102355957e+00 2.223193407058715820e+00 3.218526244163513184e-01
-2.930375337600708008e-01 -8.629758954048156738e-01 1.877995014190673828e+00 2.487452983856201172e+00 2.107079178094863892e-01
-4.283667802810668945e-01 -3.473891913890838623e-01 2.089430332183837891e+00 2.365188360214233398e+00 1.454251706600189209e-01
-6.728775054216384888e-02 -7.155416607856750488e-01 1.698872804641723633e+00 2.049552917480468750e+00 -2.691920101642608643e-01
-1.111777573823928833e-01 -7.188122868537902832e-01 1.764536261558532715e+00 1.908781647682189941e+00 -1.904056370258331299e-01
-4.310589432716369629e-01 -4.089657664299011230e-01 1.747287869453430176e+00 1.774038910865783691e+00 -3.290383219718933105e-01
-3.625318706035614014e-01 -6.109403967857360840e-01 1.738251805305480957e+00 1.755224466323852539e+00 -2.379392534494400024e-01
-1.073582172393798828e+00 -1.044829607009887695e+00 1.770400047302246094e+00 1.651568412780761719e+00 -1.603223830461502075e-01
-1.125008702278137207e+00 -9.568242430686950684e-01 1.764039993286132812e+00 1.577136039733886719e+00 -2.668258845806121826e-01
-7.510914206504821777e-01 -5.573258399963378906e-01 1.967114448547363281e+00 1.631077289581298828e+00 -9.034546613693237305e-01
-9.576911330223083496e-01 -1.501780629158020020e+00 3.619767427444458008e-01 2.091253757476806641e+00 1.646494120359420776e-02
-1.212018489837646484e+00 -1.816349267959594727e+00 -2.654318884015083313e-02 1.760942935943603516e+00 4.197184741497039795e-01
-1.186442732810974121e+00 -1.873096466064453125e+00 -1.399749517440795898e-02 1.724547743797302246e+00 4.136251807212829590e-01
-1.186442732810974121e+00 -1.873096466064453125e+00 -1.399749517440795898e-02 1.724547743797302246e+00 4.136251807212829590e-01
-1.203673124313354492e+00 -1.830257654190063477e+00 -4.486963897943496704e-02 1.755128741264343262e+00 3.251817226409912109e-01
-8.275309801101684570e-01 -1.277081727981567383e+00 6.152207255363464355e-01 2.579367399215698242e+00 3.920466899871826172e-01
-3.253771364688873291e-01 -1.811447262763977051e+00 3.237500786781311035e-01 2.222640275955200195e+00 3.378136456012725830e-01
-3.089345395565032959e-01 -1.391936898231506348e+00 -3.320169821381568909e-02 2.022469282150268555e+00 3.008900582790374756e-01
-3.709625005722045898e-01 -1.345221638679504395e+00 -2.300496548414230347e-01 1.939134478569030762e+00 1.438885182142257690e-01
-3.240525126457214355e-01 -7.719982862472534180e-01 6.653092503547668457e-01 2.464033603668212891e+00 -4.111620411276817322e-02
-3.408182263374328613e-01 -7.505071759223937988e-01 6.017566323280334473e-01 2.434264421463012695e+00 -4.994325339794158936e-03
1.444522291421890259e-01 -1.203937411308288574e+00 7.002101540565490723e-01 2.701644420623779297e+00 8.758897893130779266e-04
1.512250304222106934e-01 -1.141865015029907227e+00 6.702684164047241211e-01 2.557822227478027344e+00 -1.269800364971160889e-01
4.705067873001098633e-01 -1.254366993904113770e+00 5.050316452980041504e-01 2.268285751342773438e+00 2.300767153501510620e-01
6.759077906608581543e-01 -3.081755638122558594e-01 5.956817269325256348e-01 2.442496061325073242e+00 -1.209652796387672424e-01
6.782292127609252930e-01 -1.807396113872528076e-01 4.432991445064544678e-01 2.258858442306518555e+00 2.874882221221923828e-01
6.281988620758056641e-01 -4.915278553962707520e-01 6.704023480415344238e-01 1.632880330085754395e+00 5.088617205619812012e-01
6.616387367248535156e-01 7.137332558631896973e-01 4.863418340682983398e-01 1.723045468330383301e+00 1.782300919294357300e-01
1.259045004844665527e+00 3.626565635204315186e-01 4.486567676067352295e-01 1.895149707794189453e+00 8.993674814701080322e-02
1.274587750434875488e+00 5.945905447006225586e-01 3.913847506046295166e-01 1.979267716407775879e+00 -8.883491158485412598e-01
1.253166079521179199e+00 5.471420288085937500e-01 2.321035861968994141e-01 2.162922620773315430e+00 -1.012971043586730957e+00
1.448059320449829102e+00 8.584211468696594238e-01 5.648423433303833008e-01 2.305645465850830078e+00 -8.678801059722900391e-01
-3.835389614105224609e-01 1.853990554809570312e+00 -1.347797214984893799e-01 6.861387491226196289e-01 -1.660005092620849609e+00
-4.127051532268524170e-01 1.913815021514892578e+00 -1.283282935619354248e-01 6.882165670394897461e-01 -1.631720423698425293e+00
-5.090265274047851562e-01 1.615606069564819336e+00 -9.019925445318222046e-02 1.168362498283386230e+00 -6.760503649711608887e-01
-1.124643683433532715e+00 2.139869689941406250e+00 -1.545564293861389160e+00 8.612700104713439941e-01 -8.875712752342224121e-01
-9.303206801414489746e-01 1.885808467864990234e+00 -1.675733327865600586e+00 9.094700813293457031e-01 -9.712955355644226074e-01
-4.435060620307922363e-01 1.848690629005432129e+00 -1.288555502891540527e+00 1.429869651794433594e+00 -8.032203316688537598e-01
-3.981137573719024658e-01 2.130531549453735352e+00 -1.345319032669067383e+00 1.108290076255798340e+00 -1.136116743087768555e+00
-6.695773601531982422e-01 2.400060415267944336e+00 -1.132628321647644043e+00 1.196663498878479004e+00 -9.578219056129455566e-01
-8.441072106361389160e-01 2.618209362030029297e+00 -8.475992679595947266e-01 1.250435829162597656e+00 -1.161262869834899902e+00
-5.049677491188049316e-01 1.741388797760009766e+00 -3.776923418045043945e-01 1.687110304832458496e+00 -2.165217697620391846e-01
6.533390283584594727e-02 6.791710853576660156e-01 6.105781793594360352e-01 1.741870045661926270e+00 -1.493718661367893219e-02
5.779404938220977783e-02 7.252320647239685059e-01 5.685133337974548340e-01 1.309425950050354004e+00 8.415989279747009277e-01
6.481444835662841797e-02 6.582883000373840332e-02 7.422837018966674805e-01 1.069745302200317383e+00 7.428836822509765625e-01
-4.703848361968994141e-01 -5.837162733078002930e-01 2.795744240283966064e-01 1.183850407600402832e+00 5.844382643699645996e-01
-5.361244678497314453e-01 -8.702743649482727051e-01 3.864237368106842041e-01 1.475573420524597168e+00 7.134015560150146484e-01
-3.522061109542846680e-01 -8.092005252838134766e-01 3.355212509632110596e-01 1.521368861198425293e+00 5.753502249717712402e-01
-4.144754707813262939e-01 -9.597566723823547363e-01 1.171514764428138733e-01 1.773393750190734863e+00 7.539556026458740234e-01
-3.511804342269897461e-01 -8.525531291961669922e-01 -8.200499415397644043e-02 1.854712128639221191e+00 6.365926861763000488e-01
-6.156398057937622070e-01 -9.467206001281738281e-01 -9.715310484170913696e-02 1.913016319274902344e+00 4.991459548473358154e-01
-8.490410447120666504e-01 -6.146860122680664062e-01 1.276488006114959717e-01 2.241355657577514648e+00 4.886078238487243652e-01
-1.536208152770996094e+00 -6.200603246688842773e-01 -1.345789074897766113e+00 2.490959167480468750e+00 4.417105913162231445e-01
-1.526017785072326660e+00 -5.031359791755676270e-01 -1.305154800415039062e+00 2.639315128326416016e+00 3.668034076690673828e-01
-1.744416952133178711e+00 -8.840597867965698242e-01 -1.091957926750183105e+00 1.907408356666564941e+00 5.342213511466979980e-01
-1.425072312355041504e+00 -6.081323027610778809e-01 -5.365875363349914551e-01 1.800895690917968750e+00 1.685046851634979248e-01
-1.499820590019226074e+00 -7.176808118820190430e-01 -5.384419560432434082e-01 1.591568589210510254e+00 6.518965959548950195e-02
-1.529333591461181641e+00 -7.584787607192993164e-01 -3.360463976860046387e-01 1.705222964286804199e+00 1.513145864009857178e-01
-1.251188755035400391e+00 -7.028042078018188477e-01 -4.702277779579162598e-01 1.436311244964599609e+00 8.757706731557846069e-03
1.047153696417808533e-01 -1.271545290946960449e+00 -3.849486112594604492e-01 2.133263349533081055e+00 -2.846820652484893799e-01
-7.244461774826049805e-01 -1.271499037742614746e+00 -3.547121882438659668e-01 1.778444409370422363e+00 5.472582578659057617e-01
-7.427081465721130371e-01 -3.973505496978759766e-01 -4.271477162837982178e-01 1.941441774368286133e+00 2.087009549140930176e-01
-7.238144874572753906e-01 -4.344391822814941406e-01 -4.815847575664520264e-01 1.911862611770629883e+00 2.464257478713989258e-01
-1.403290987014770508e+00 -5.300670266151428223e-01 -2.883393466472625732e-01 2.038846969604492188e+00 1.882124245166778564e-01
-1.441173434257507324e+00 -5.781895518302917480e-01 -2.370786964893341064e-01 2.062149286270141602e+00 1.386824399232864380e-01
-8.634767532348632812e-01 -1.401628375053405762e+00 -4.907354339957237244e-02 1.826336383819580078e+00 -3.787047266960144043e-01
-1.107566237449645996e+00 -1.239375829696655273e+00 2.346158027648925781e-01 1.647703647613525391e+00 -5.929459333419799805e-01
-1.233604311943054199e+00 -1.036661624908447266e+00 4.326820373535156250e-01 1.767554879188537598e+00 -3.870162963867187500e-01
-1.496483087539672852e+00 -6.762170195579528809e-01 6.251309514045715332e-01 1.549688696861267090e+00 -4.403277933597564697e-01
-1.496483087539672852e+00 -6.762170195579528809e-01 6.251309514045715332e-01 1.549688696861267090e+00 -4.403277933597564697e-01
-1.496483087539672852e+00 -6.762170195579528809e-01 6.251309514045715332e-01 1.549688696861267090e+00 -4.403277933597564697e-01
-1.549645304679870605e+00 -1.097493648529052734e+00 3.220529556274414062e-01 2.517403125762939453e+00 3.848055750131607056e-02
-1.542204856872558594e+00 -9.791670441627502441e-01 1.022398546338081360e-01 2.856897830963134766e+00 3.774375617504119873e-01
-1.614879369735717773e+00 -9.841149449348449707e-01 1.320185959339141846e-01 2.882637977600097656e+00 3.331577479839324951e-01
-1.609154224395751953e+00 -1.571249723434448242e+00 -1.005210280418395996e-01 3.133624553680419922e+00 1.217794299125671387e+00
-1.651543617248535156e+00 -1.880279183387756348e+00 -3.598675131797790527e-01 3.505286693572998047e+00 9.812972545623779297e-01
-1.625684499740600586e+00 -1.876256108283996582e+00 -5.047554373741149902e-01 3.564467668533325195e+00 1.099108576774597168e+00
-1.556065917015075684e+00 -2.176264524459838867e+00 -6.993390321731567383e-01 3.648685216903686523e+00 1.099703669548034668e+00
-1.971730470657348633e+00 -2.376513719558715820e+00 -8.155856728553771973e-01 4.010837554931640625e+00 6.476542353630065918e-01
-1.342621088027954102e+00 -2.667507410049438477e+00 -8.792895078659057617e-02 4.007683753967285156e+00 5.424100756645202637e-01
4.446331560611724854e-01 -2.646201252937316895e-01 3.086230456829071045e-01 3.827647686004638672e+00 -2.195066809654235840e-01
1.408779919147491455e-01 4.475301876664161682e-02 -3.011635541915893555e-01 3.061098098754882812e+00 -6.580504179000854492e-01
-1.494871079921722412e-01 4.905944466590881348e-01 -5.323360562324523926e-01 3.147544384002685547e+00 -7.675778269767761230e-01
-9.348855912685394287e-02 3.351344168186187744e-01 -2.334643304347991943e-01 3.290016889572143555e+00 -7.035726904869079590e-01
4.426524043083190918e-01 7.277650833129882812e-01 -8.692383170127868652e-01 1.353581547737121582e+00 -4.820589721202850342e-01
1.731707155704498291e-01 5.472957491874694824e-01 -1.119129180908203125e+00 1.307676792144775391e+00 -5.328044891357421875e-01
1.483651250600814819e-01 8.238586187362670898e-01 -1.166197180747985840e+00 1.278643250465393066e+00 -4.358237683773040771e-01
2.953713238239288330e-01 1.098587989807128906e+00 -8.010365962982177734e-01 1.230022072792053223e+00 -4.613862037658691406e-01
-1.018071174621582031e+00 1.890515685081481934e+00 -9.957120418548583984e-01 7.144307494163513184e-01 -1.243321895599365234e+00
-8.732103705406188965e-01 1.638278603553771973e+00 -7.960560321807861328e-01 8.062340021133422852e-01 -1.373587012290954590e+00
-8.765101432800292969e-01 1.617433071136474609e+00 -8.568589091300964355e-01 7.850379943847656250e-01 -1.393704175949096680e+00
-9.019633531570434570e-01 1.662428259849548340e+00 -8.049784898757934570e-01 8.163833022117614746e-01 -1.367317080497741699e+00
-2.850469946861267090e-01 2.069903850555419922e+00 -2.997504770755767822e-01 8.287596106529235840e-01 -1.946690201759338379e+00
-8.559906482696533203e-02 2.136841535568237305e+00 -4.692773222923278809e-01 9.750406146049499512e-01 -1.917977809906005859e+00
-2.070052325725555420e-01 2.328890085220336914e+00 -6.788875460624694824e-01 9.773455858230590820e-01 -1.895166277885437012e+00
-2.075976878404617310e-01 2.473478794097900391e+00 -5.214589238166809082e-01 1.118444204330444336e+00 -1.885909676551818848e+00
-8.783738315105438232e-02 2.439158201217651367e+00 -7.143495082855224609e-01 1.122254014015197754e+00 -1.827918410301208496e+00
1.617330163717269897e-01 3.093678236007690430e+00 -7.564637660980224609e-01 1.237461328506469727e+00 -1.668975949287414551e+00
-5.254516378045082092e-02 2.894350767135620117e+00 -1.018261551856994629e+00 1.206645607948303223e+00 -1.479174375534057617e+00
-1.677457839250564575e-01 2.628071308135986328e+00 -9.172618985176086426e-01 1.109977483749389648e+00 -1.600684523582458496e+00
-2.261458933353424072e-01 2.108087778091430664e+00 -1.126106619834899902e+00 1.058216691017150879e+00 -1.878407716751098633e+00
-1.142127811908721924e-01 1.988841414451599121e+00 -8.509900569915771484e-01 9.648422002792358398e-01 -2.126407861709594727e+00
-5.538778752088546753e-02 2.066939592361450195e+00 -1.018302321434020996e+00 1.079355239868164062e+00 -2.204597949981689453e+00
4.200016558170318604e-01 8.142927885055541992e-01 -6.807465553283691406e-01 1.532274365425109863e+00 -1.122169733047485352e+00
4.941999316215515137e-01 8.435326218605041504e-01 -4.197159409523010254e-01 1.200257897377014160e+00 -1.223212599754333496e+00
1.317851543426513672e-01 5.494636893272399902e-01 -1.043495833873748779e-01 6.453860998153686523e-01 -7.485671043395996094e-01
2.477051317691802979e-01 5.012286901473999023e-01 2.164150774478912354e-02 6.710903048515319824e-01 -6.657959818840026855e-01
6.609576195478439331e-02 3.828102946281433105e-01 2.066570371389389038e-01 6.698454022407531738e-01 -4.562748670578002930e-01
4.416049271821975708e-02 3.091572225093841553e-01 2.067537307739257812e-01 5.414505004882812500e-01 -4.999058842658996582e-01
5.427586659789085388e-02 3.207244277000427246e-01 1.713360548019409180e-01 5.790882706642150879e-01 -4.694141149520874023e-01
1.985447853803634644e-02 4.030189812183380127e-01 2.015824913978576660e-01 5.737066864967346191e-01 -4.881534576416015625e-01
3.428305685520172119e-02 4.311036765575408936e-01 2.486504912376403809e-01 5.845816135406494141e-01 -4.539925456047058105e-01
2.616405673325061798e-02 4.989510774612426758e-01 1.097081005573272705e-01 7.218559980392456055e-01 -4.507484138011932373e-01
6.555004417896270752e-02 4.502766430377960205e-01 1.667701154947280884e-01 8.081856966018676758e-01 -5.414354801177978516e-01
5.184121057391166687e-02 4.951549768447875977e-01 2.584463357925415039e-01 7.892056107521057129e-01 -4.884997904300689697e-01
8.593627810478210449e-02 5.810692906379699707e-01 1.889957189559936523e-01 8.136637806892395020e-01 -3.800963163375854492e-01
1.014408022165298462e-01 6.258516907691955566e-01 1.817369908094406128e-01 7.700890302658081055e-01 -3.416366875171661377e-01
-8.065065369009971619e-03 3.314210176467895508e-01 -3.976063802838325500e-02 8.163048028945922852e-01 -1.342908442020416260e-01
-2.001315802335739136e-01 2.652150094509124756e-01 8.999664783477783203e-01 9.352080821990966797e-01 3.876029700040817261e-02
-1.573074907064437866e-01 7.932646274566650391e-01 1.254367947578430176e+00 1.255835533142089844e+00 -5.312467813491821289e-01
-1.231597363948822021e-01 8.283175230026245117e-01 1.245831727981567383e+00 1.208343863487243652e+00 -5.016242861747741699e-01
-6.685429811477661133e-01 1.127437204122543335e-01 4.909696877002716064e-01 9.429246187210083008e-01 8.277115821838378906e-01
-7.275916934013366699e-01 2.791109681129455566e-01 4.582576751708984375e-01 9.463070631027221680e-01 6.659008264541625977e-01
-5.110495090484619141e-01 4.106071293354034424e-01 8.470747470855712891e-01 8.902369141578674316e-01 6.900416612625122070e-01
-3.869467675685882568e-01 3.968066871166229248e-01 1.001764893531799316e+00 8.933476805686950684e-01 7.052177786827087402e-01
-3.970795869827270508e-01 3.713769614696502686e-01 1.003881573677062988e+00 9.680209159851074219e-01 6.819108128547668457e-01
-5.175868272781372070e-01 -2.187655121088027954e-01 9.434990286827087402e-01 1.727703332901000977e+00 6.817719340324401855e-01
-4.843978583812713623e-01 1.051820069551467896e-02 1.040870189666748047e+00 1.777621746063232422e+00 8.289973735809326172e-01
-2.371394038200378418e-01 1.678396463394165039e-01 8.527659773826599121e-01 1.832325816154479980e+00 7.126343846321105957e-01
3.193205296993255615e-01 9.721371531486511230e-01 8.234680294990539551e-01 1.539582610130310059e+00 1.406865715980529785e+00
3.821978569030761719e-01 6.432760357856750488e-01 5.876057744026184082e-01 1.427060365676879883e+00 2.884762883186340332e-01
4.679202735424041748e-01 9.058863520622253418e-01 4.923138916492462158e-01 1.533269882202148438e+00 1.512364298105239868e-02
5.482800602912902832e-01 8.964371085166931152e-01 5.469021797180175781e-01 1.543186545372009277e+00 -6.448791176080703735e-02
4.200879335403442383e-01 5.436826944351196289e-01 5.720354914665222168e-01 1.988220691680908203e+00 5.507096052169799805e-01
1.672077476978302002e-01 7.224935889244079590e-01 -2.904725074768066406e-01 2.705466747283935547e+00 1.160676956176757812e+00
2.088592201471328735e-01 -7.240185141563415527e-02 -1.002529114484786987e-01 3.535627126693725586e+00 1.916303038597106934e+00
7.426027953624725342e-02 3.878649175167083740e-01 -2.692445814609527588e-01 2.684370279312133789e+00 1.368014812469482422e+00
2.355231344699859619e-01 2.446934878826141357e-01 1.378041803836822510e-01 2.644499540328979492e+00 1.368670344352722168e+00
2.890625000000000000e-01 -7.233013212680816650e-02 -3.944026678800582886e-02 2.520165205001831055e+00 1.322164773941040039e+00
-5.425222516059875488e-01 3.812636733055114746e-01 8.914057016372680664e-01 2.127722978591918945e+00 1.333205699920654297e+00
-5.719617605209350586e-01 5.300403833389282227e-01 6.919233202934265137e-01 2.030692100524902344e+00 1.289476513862609863e+00
-5.765024423599243164e-01 3.628135621547698975e-01 8.573046326637268066e-01 1.961019039154052734e+00 1.105008721351623535e+00
-7.353072166442871094e-01 4.523962363600730896e-02 1.291066884994506836e+00 1.957282781600952148e+00 6.953994035720825195e-01
-1.183298230171203613e+00 8.301448076963424683e-03 7.852982282638549805e-01 2.226782083511352539e+00 1.297230005264282227e+00
-1.181540131568908691e+00 3.171099126338958740e-01 8.513284325599670410e-01 2.158891201019287109e+00 1.386890411376953125e+00
-9.275396466255187988e-01 5.224653482437133789e-01 9.446362853050231934e-01 1.877150535583496094e+00 1.280262589454650879e+00
-8.685309290885925293e-01 1.917772591114044189e-01 6.545902490615844727e-01 1.450403809547424316e+00 1.069631576538085938e+00
-7.170531153678894043e-01 3.211188316345214844e-01 6.198559999465942383e-01 1.456942915916442871e+00 1.155073165893554688e+00
-6.500362753868103027e-01 2.184961289167404175e-01 7.739813327789306641e-01 1.228193998336791992e+00 1.213575839996337891e+00
-6.344273090362548828e-01 1.913632005453109741e-01 8.205654621124267578e-01 1.182037591934204102e+00 1.253384709358215332e+00
-5.406780838966369629e-01 2.272878438234329224e-01 8.233167529106140137e-01 1.271712303161621094e+00 1.468552827835083008e+00
-7.611891031265258789e-01 1.264221370220184326e-01 1.132131814956665039e+00 8.017334938049316406e-01 5.399879217147827148e-01
-1.000681161880493164e+00 6.278128921985626221e-02 1.036201953887939453e+00 8.871484994888305664e-01 5.631437897682189941e-01
-9.187036752700805664e-01 4.062794521450996399e-02 1.253281235694885254e+00 1.085785984992980957e+00 1.003953337669372559e+00
-8.355603814125061035e-01 7.532776892185211182e-02 1.020366549491882324e+00 6.780363917350769043e-01 7.814014554023742676e-01
-8.437326550483703613e-01 6.869135797023773193e-02 1.066155433654785156e+00 7.615692019462585449e-01 8.349000215530395508e-01
-7.557598352432250977e-01 -7.335856556892395020e-02 1.218689441680908203e+00 6.472889184951782227e-01 7.657738327980041504e-01
-8.781139850616455078e-01 8.986799418926239014e-02 1.231641888618469238e+00 1.078559994697570801e+00 6.614212989807128906e-01
-1.003807306289672852e+00 8.534414172172546387e-01 1.323138833045959473e+00 9.387492537498474121e-01 3.342503607273101807e-01
-7.905500531196594238e-01 8.885223269462585449e-01 1.340390086174011230e+00 8.912285566329956055e-01 5.129269957542419434e-01
-1.102585792541503906e-01 6.072963476181030273e-01 6.499886512756347656e-01 1.170651555061340332e+00 1.326991468667984009e-01
-1.770765930414199829e-01 5.524176359176635742e-01 3.660520315170288086e-01 7.764388918876647949e-01 1.124671325087547302e-01
-2.756705880165100098e-01 4.361205101013183594e-01 4.444567859172821045e-01 7.102397084236145020e-01 4.274796843528747559e-01
-3.389235734939575195e-01 4.309194982051849365e-01 3.247183859348297119e-01 6.473888158798217773e-01 3.990362882614135742e-01
-3.389235734939575195e-01 4.309194982051849365e-01 3.247183859348297119e-01 6.473888158798217773e-01 3.990362882614135742e-01
-3.293199837207794189e-01 5.197243094444274902e-01 4.178027212619781494e-01 6.687439680099487305e-01 4.373751878738403320e-01
6.246817111968994141e-02 -3.272755444049835205e-01 3.512785136699676514e-01 5.628662705421447754e-01 -1.800944805145263672e-01
-2.049156129360198975e-01 -2.455156147480010986e-01 2.730087935924530029e-01 2.761918604373931885e-01 -5.920848622918128967e-02
-2.064418494701385498e-01 -2.112894952297210693e-01 2.599349021911621094e-01 2.394363135099411011e-01 -8.166913688182830811e-02
-2.064418494701385498e-01 -2.112894952297210693e-01 2.599349021911621094e-01 2.394363135099411011e-01 -8.166913688182830811e-02
-2.241830229759216309e-01 -1.766165792942047119e-01 3.368985354900360107e-01 2.623835206031799316e-01 -7.010777294635772705e-02
-3.871958330273628235e-02 4.078112170100212097e-02 6.375291347503662109e-01 2.944880425930023193e-01 3.309596329927444458e-02
-3.871958330273628235e-02 4.078112170100212097e-02 6.375291347503662109e-01 2.944880425930023193e-01 3.309596329927444458e-02
-3.871958330273628235e-02 4.078112170100212097e-02 6.375291347503662109e-01 2.944880425930023193e-01 3.309596329927444458e-02
-7.789525389671325684e-02 -6.238101050257682800e-02 6.143931746482849121e-01 3.249498307704925537e-01 9.174884855747222900e-02
2.697413861751556396e-01 -1.857650429010391235e-01 8.216801285743713379e-01 7.118171453475952148e-01 -4.573937654495239258e-01
3.790465593338012695e-01 -4.165444672107696533e-01 8.271197676658630371e-01 6.828863620758056641e-01 -4.103356897830963135e-01
3.251045346260070801e-01 -4.194086492061614990e-01 9.093818664550781250e-01 6.842231750488281250e-01 -4.517329633235931396e-01
3.251045346260070801e-01 -4.194086492061614990e-01 9.093818664550781250e-01 6.842231750488281250e-01 -4.517329633235931396e-01
2.189564406871795654e-01 -3.914884030818939209e-01 9.204882383346557617e-01 7.413273453712463379e-01 -4.497149586677551270e-01
2.464676499366760254e-01 -5.030065774917602539e-01 9.191610217094421387e-01 7.568590641021728516e-01 -3.963114917278289795e-01
7.371413707733154297e-02 -4.498541057109832764e-01 1.109018564224243164e+00 8.249102830886840820e-01 -4.623284041881561279e-01
-6.280597299337387085e-02 -5.826991796493530273e-01 1.123258352279663086e+00 8.562960028648376465e-01 -4.891576766967773438e-01
-6.280597299337387085e-02 -5.826991796493530273e-01 1.123258352279663086e+00 8.562960028648376465e-01 -4.891576766967773438e-01
-1.662227138876914978e-02 -1.795176267623901367e-01 7.927799224853515625e-01 8.814548254013061523e-01 -2.987906038761138916e-01
5.039716139435768127e-03 -2.763048708438873291e-01 8.252779841423034668e-01 8.613699674606323242e-01 -2.592861056327819824e-01
8.795590698719024658e-02 -3.504048287868499756e-01 8.389973044395446777e-01 8.018854260444641113e-01 -1.389906555414199829e-01
1.142598837614059448e-01 -3.348791897296905518e-01 8.354235887527465820e-01 8.295347094535827637e-01 -6.545694172382354736e-02
4.582282528281211853e-02 -4.545261263847351074e-01 8.281316161155700684e-01 7.394206523895263672e-01 -1.546069234609603882e-01
5.054737254977226257e-02 -3.123328685760498047e-01 7.183194756507873535e-01 7.658894062042236328e-01 -2.016251385211944580e-01
-1.095243692398071289e-01 -1.839665323495864868e-01 3.127612471580505371e-01 8.840570449829101562e-01 -3.334831446409225464e-02
-2.188601344823837280e-01 -2.292598038911819458e-01 1.960137337446212769e-01 8.774620890617370605e-01 -5.595058947801589966e-02
2.130952477455139160e-02 -6.231639385223388672e-01 2.326058149337768555e-01 9.935469627380371094e-01 -1.999916434288024902e-01
-5.948013663291931152e-01 -2.288187295198440552e-01 -6.105425953865051270e-02 1.187579751014709473e+00 -1.032183319330215454e-01
-1.549723148345947266e-01 -7.098762989044189453e-01 4.973069131374359131e-01 1.240931272506713867e+00 -4.941073656082153320e-01
-2.795926332473754883e-01 -7.928170561790466309e-01 4.838810563087463379e-01 1.264339089393615723e+00 -2.813813388347625732e-01
-4.647514224052429199e-01 -6.676065921783447266e-01 7.497514039278030396e-02 1.495660305023193359e+00 -1.356437504291534424e-01
-2.167109251022338867e-01 -8.153799176216125488e-01 2.552578151226043701e-01 1.489575743675231934e+00 -3.426813483238220215e-01
-1.453857123851776123e-01 -7.765554785728454590e-01 1.827987134456634521e-01 1.423076987266540527e+00 -4.115682244300842285e-01
-1.884140670299530029e-01 -9.099942445755004883e-01 3.090458512306213379e-01 1.309778213500976562e+00 -5.710676312446594238e-01
-2.590339779853820801e-01 -9.638918638229370117e-01 3.528419733047485352e-01 1.148467659950256348e+00 -4.960110485553741455e-01
-4.019213318824768066e-01 -9.204450845718383789e-01 3.702825307846069336e-01 1.116302847862243652e+00 -5.525994300842285156e-01
-4.077229201793670654e-01 -7.981678843498229980e-01 5.073484778404235840e-01 1.151863574981689453e+00 -3.933409452438354492e-01
-6.213824823498725891e-02 -1.119757533073425293e+00 3.913721442222595215e-01 1.223597884178161621e+00 -3.354218602180480957e-01
2.172021009027957916e-02 -1.199018120765686035e+00 1.440349817276000977e+00 1.629834771156311035e+00 -5.246489048004150391e-01
-1.445308923721313477e-01 -5.038833618164062500e-01 5.369448065757751465e-01 1.266204953193664551e+00 -7.407829761505126953e-01
-1.884735524654388428e-01 -6.076363921165466309e-01 4.773112833499908447e-01 1.190783858299255371e+00 -6.416681408882141113e-01
-3.791794478893280029e-01 -7.190048694610595703e-01 6.752359867095947266e-01 1.241077303886413574e+00 -6.921445727348327637e-01
3.612414300441741943e-01 -1.375920176506042480e+00 1.099188208580017090e+00 1.266802310943603516e+00 -7.257478237152099609e-01
2.113224267959594727e-01 -1.380109906196594238e+00 1.141537427902221680e+00 1.146079659461975098e+00 -7.563312649726867676e-01
-1.689704507589340210e-01 -1.626790523529052734e+00 1.291663527488708496e+00 1.657910823822021484e+00 -1.225696563720703125e+00
-5.039030909538269043e-01 -1.679211735725402832e+00 1.033757925033569336e+00 1.622004628181457520e+00 -1.157505393028259277e+00
-2.442896962165832520e-01 -1.858979701995849609e+00 8.285114765167236328e-01 1.720888733863830566e+00 -1.127621889114379883e+00
-3.675613701343536377e-01 -1.150108814239501953e+00 6.726635694503784180e-01 1.395544171333312988e+00 -1.127423405647277832e+00
-7.279938459396362305e-01 -1.207107424736022949e+00 6.238254904747009277e-01 1.424539089202880859e+00 -1.042236804962158203e+00
-8.041166663169860840e-01 -6.619982719421386719e-01 1.514841437339782715e+00 1.602919578552246094e+00 -4.376891553401947021e-01
-7.799825072288513184e-01 -5.004082322120666504e-01 1.146700024604797363e+00 1.629953742027282715e+00 -9.081673622131347656e-01
-9.713220596313476562e-01 -1.661454916000366211e+00 8.326601982116699219e-01 2.184185504913330078e+00 -9.030809402465820312e-01
-1.057415485382080078e+00 -1.385840177536010742e+00 8.691136240959167480e-01 1.778869152069091797e+00 -6.858306527137756348e-01
-1.023298621177673340e+00 -1.220088005065917969e+00 9.879084825515747070e-01 1.684387207031250000e+00 -6.229190230369567871e-01
-1.033101201057434082e+00 -6.252532005310058594e-01 -1.359751522541046143e-01 1.705765962600708008e+00 1.764505207538604736e-01
-1.109701991081237793e+00 -2.487707734107971191e-01 -2.025232464075088501e-01 1.583637952804565430e+00 5.886794626712799072e-02
-1.303225755691528320e+00 -8.723305165767669678e-02 1.448702067136764526e-02 1.819427251815795898e+00 2.368062734603881836e-01
-1.346637487411499023e+00 1.549463272094726562e-01 -3.143313527107238770e-02 1.889614820480346680e+00 2.226161956787109375e-01
-8.655380606651306152e-01 1.786228083074092865e-02 -2.369580604135990143e-02 1.745345115661621094e+00 7.682324200868606567e-02
-3.134848475456237793e-01 -4.115321487188339233e-02 8.196870684623718262e-01 1.768410205841064453e+00 8.760716915130615234e-01
-5.416206717491149902e-01 -8.269276022911071777e-01 7.354077696800231934e-01 1.837997078895568848e+00 5.049144029617309570e-01
-4.871836006641387939e-01 -8.062061071395874023e-01 7.181594967842102051e-01 1.873723745346069336e+00 6.140593290328979492e-01
-3.708824813365936279e-01 -7.385559678077697754e-01 6.909865140914916992e-01 1.919780015945434570e+00 7.076393961906433105e-01
-3.837573528289794922e-01 -7.027759552001953125e-01 6.304394602775573730e-01 1.913214802742004395e+00 7.434193491935729980e-01
2.126069739460945129e-02 -4.136405289173126221e-01 5.481358170509338379e-01 1.678886651992797852e+00 7.683067917823791504e-01
9.398946911096572876e-02 -6.565969586372375488e-01 2.665476799011230469e-01 1.891311883926391602e+00 7.429457306861877441e-01
1.141620948910713196e-01 -7.848360538482666016e-01 3.962805569171905518e-01 1.786479949951171875e+00 7.730100750923156738e-01
-5.215837359428405762e-01 -2.244350016117095947e-01 2.696857452392578125e-01 1.715916514396667480e+00 5.243843793869018555e-01
-2.739895135164260864e-02 -1.609012335538864136e-01 2.265530824661254883e-01 1.619514942169189453e+00 5.244810581207275391e-01
-7.621514052152633667e-02 4.373759627342224121e-01 1.957942843437194824e-01 1.840392708778381348e+00 4.136840105056762695e-01
-1.488261669874191284e-02 1.222201287746429443e-01 4.186272621154785156e-01 2.340299367904663086e+00 1.053461432456970215e+00
3.934943079948425293e-01 -3.935967385768890381e-01 5.493326783180236816e-01 1.855624914169311523e+00 7.542154788970947266e-01
4.179420471191406250e-01 -3.453330993652343750e-01 5.578761696815490723e-01 1.846834778785705566e+00 6.829375028610229492e-01
-2.209145724773406982e-01 1.202951431274414062e+00 5.205401182174682617e-01 1.471140742301940918e+00 -2.305889129638671875e-01
-5.091497302055358887e-02 7.578293681144714355e-01 7.949377894401550293e-01 1.730147957801818848e+00 -4.193403422832489014e-01
-1.407770365476608276e-01 5.979994535446166992e-01 3.222467601299285889e-01 1.390231013298034668e+00 1.699702590703964233e-01
-2.744953632354736328e-01 5.905043482780456543e-01 -4.106760025024414062e-03 1.336103796958923340e+00 1.094438880681991577e-01
2.560252323746681213e-03 7.325679659843444824e-01 -6.521563231945037842e-02 1.486239790916442871e+00 8.868966996669769287e-02
1.746618002653121948e-01 7.269852161407470703e-01 -3.184328675270080566e-01 1.431226968765258789e+00 2.216954343020915985e-02
1.611408293247222900e-01 1.024332761764526367e+00 -6.355343759059906006e-02 1.349186062812805176e+00 -1.439909785985946655e-01
2.529677450656890869e-01 7.816604971885681152e-01 -3.665407299995422363e-01 1.317929029464721680e+00 -2.275561541318893433e-01
6.406969577074050903e-02 8.337906002998352051e-01 -2.780618965625762939e-01 1.505596756935119629e+00 -5.328099727630615234e-01
-4.745991528034210205e-01 6.694852709770202637e-01 -3.307551741600036621e-01 1.175478577613830566e+00 -8.901236653327941895e-01
-4.745991528034210205e-01 6.694852709770202637e-01 -3.307551741600036621e-01 1.175478577613830566e+00 -8.901236653327941895e-01
-4.453598260879516602e-01 7.180762887001037598e-01 -3.028558790683746338e-01 1.177263140678405762e+00 -8.261087536811828613e-01
-4.591987729072570801e-01 6.912448406219482422e-01 -2.255283147096633911e-01 1.175651907920837402e+00 -8.511635661125183105e-01
-2.706166803836822510e-01 1.136552810668945312e+00 -2.526141703128814697e-02 9.842911958694458008e-01 -9.397382736206054688e-01
-3.807990252971649170e-01 1.034520506858825684e+00 -4.390233755111694336e-02 6.706725358963012695e-01 -1.056009411811828613e+00
-3.807990252971649170e-01 1.034520506858825684e+00 -4.390233755111694336e-02 6.706725358963012695e-01 -1.056009411811828613e+00
-4.466052055358886719e-01 1.162791490554809570e+00 -2.575252056121826172e-01 8.094098567962646484e-01 -9.725918173789978027e-01
-4.922134578227996826e-01 1.132512569427490234e+00 -2.676302194595336914e-01 8.128055334091186523e-01 -9.991425275802612305e-01
-5.277270674705505371e-01 1.131253719329833984e+00 -8.378599584102630615e-02 8.782345056533813477e-01 -7.971216440200805664e-01
-4.601674079895019531e-01 1.103341221809387207e+00 -1.115453839302062988e-01 9.464651346206665039e-01 -4.995659589767456055e-01
-9.409594535827636719e-02 1.109618306159973145e+00 3.011784553527832031e-01 8.184925913810729980e-01 -8.985321521759033203e-01
5.216596126556396484e-01 6.258942484855651855e-01 2.957665324211120605e-01 1.351068496704101562e+00 -9.952855706214904785e-01
2.190531641244888306e-01 4.514548182487487793e-01 -8.770649135112762451e-02 1.463402628898620605e+00 -9.168719053268432617e-01
3.212788701057434082e-01 6.777219772338867188e-01 -1.858975291252136230e-01 1.282084226608276367e+00 -9.470226168632507324e-01
3.519919812679290771e-01 6.708259582519531250e-01 -3.387616872787475586e-01 1.136155962944030762e+00 -9.315295815467834473e-01
1.155192703008651733e-01 5.502064824104309082e-01 -3.472326993942260742e-01 1.047068834304809570e+00 -9.269872307777404785e-01
3.181243538856506348e-01 5.433680415153503418e-01 -2.843267023563385010e-01 8.010397553443908691e-01 -7.154431343078613281e-01
3.589330315589904785e-01 3.553950786590576172e-01 -2.036123126745223999e-01 9.984164237976074219e-01 -5.470608472824096680e-01
2.103248387575149536e-01 5.007390379905700684e-01 -6.419265270233154297e-01 9.382925629615783691e-01 -3.946956098079681396e-01
-8.004149794578552246e-02 2.960558831691741943e-01 2.788256853818893433e-03 7.918476462364196777e-01 -3.565952181816101074e-01
-6.093805655837059021e-02 2.387640029191970825e-01 1.305891573429107666e-02 9.725701808929443359e-01 -9.924966841936111450e-02
-4.737369716167449951e-01 -1.938051730394363403e-01 4.376974999904632568e-01 8.588366508483886719e-01 4.659051448106765747e-02
-5.253386497497558594e-01 -2.306261509656906128e-01 4.962877035140991211e-01 8.379545211791992188e-01 3.953865915536880493e-02
-3.812019526958465576e-01 -8.376978337764739990e-02 4.756702780723571777e-01 1.120356917381286621e+00 -2.428044229745864868e-01
-4.175876379013061523e-01 3.608595132827758789e-01 1.030157431960105896e-01 1.309359669685363770e+00 1.188517138361930847e-01
-3.898220956325531006e-01 5.713272690773010254e-01 4.056327342987060547e-01 1.155983567237854004e+00 1.934430450201034546e-01
-1.067499756813049316e+00 5.522110462188720703e-01 7.716054320335388184e-01 6.596909165382385254e-01 7.526764869689941406e-01
-1.080008029937744141e+00 4.929765760898590088e-01 8.689306974411010742e-01 7.141937017440795898e-01 6.973100900650024414e-01
-9.985154271125793457e-01 3.327890932559967041e-01 1.289389610290527344e+00 7.134476900100708008e-01 2.987989187240600586e-01
-1.033428072929382324e+00 1.103842109441757202e-01 1.077056765556335449e+00 1.082544326782226562e+00 3.503265082836151123e-01
-4.987085163593292236e-01 1.946606636047363281e-01 1.026816010475158691e+00 6.462985277175903320e-01 -4.974164813756942749e-02
-6.369406580924987793e-01 1.038741618394851685e-01 1.240682363510131836e+00 5.931851267814636230e-01 2.554385066032409668e-01
-7.277705669403076172e-01 2.144726365804672241e-01 1.089560270309448242e+00 6.671848297119140625e-01 2.465333491563796997e-01
-5.306814908981323242e-01 5.592288374900817871e-01 7.677512168884277344e-01 3.708576261997222900e-01 7.744467258453369141e-01
-5.306814908981323242e-01 5.592288374900817871e-01 7.677512168884277344e-01 3.708576261997222900e-01 7.744467258453369141e-01
2.035181820392608643e-01 2.558927237987518311e-01 8.863944411277770996e-01 1.507425665855407715e+00 1.927571594715118408e-01
1.098209992051124573e-01 4.497118592262268066e-01 3.236598670482635498e-01 1.032106995582580566e+00 5.271134376525878906e-01
1.376598179340362549e-01 4.025865793228149414e-01 4.757597446441650391e-01 1.011322736740112305e+00 7.050601243972778320e-01
-1.238378807902336121e-01 4.623552858829498291e-01 6.395084261894226074e-01 1.078657865524291992e+00 7.258952856063842773e-01
-2.435139715671539307e-01 1.898646205663681030e-01 6.046670079231262207e-01 1.233119487762451172e+00 4.655719995498657227e-01
-6.060584783554077148e-01 2.755288183689117432e-01 3.616128861904144287e-01 1.232645511627197266e+00 4.308343529701232910e-01
-6.653189063072204590e-01 1.943504214286804199e-01 4.656916856765747070e-01 1.197118401527404785e+00 -2.110871672630310059e-02
-1.738510727882385254e-01 2.214157879352569580e-01 5.463061332702636719e-01 1.474937915802001953e+00 -3.047375977039337158e-01
-5.632359981536865234e-01 2.372478991746902466e-01 4.707630723714828491e-02 1.714064836502075195e+00 -2.245213836431503296e-03
-1.993531584739685059e-01 4.365502893924713135e-01 1.425868272781372070e-01 1.264636278152465820e+00 -2.230310346931219101e-03
-3.964093327522277832e-02 1.553841829299926758e-01 -6.468638032674789429e-02 1.198571681976318359e+00 -6.374686211347579956e-02
-1.661100424826145172e-03 -1.338041126728057861e-01 -1.014167349785566330e-02 8.983480334281921387e-01 -1.523623615503311157e-01
2.262450456619262695e-01 -8.643170446157455444e-02 5.458406731486320496e-02 7.566240429878234863e-01 -4.915114492177963257e-02
2.343554049730300903e-01 -7.239080965518951416e-02 -1.103248074650764465e-02 7.453916072845458984e-01 -9.597441554069519043e-02
2.404806315898895264e-01 -2.291776984930038452e-02 5.289562419056892395e-02 6.897861361503601074e-01 -6.486516445875167847e-02
-1.924066096544265747e-01 6.716228723526000977e-01 -1.270736902952194214e-01 5.415079593658447266e-01 -7.066225409507751465e-01
-1.249240040779113770e-01 5.714508295059204102e-01 -2.201953232288360596e-01 5.914083123207092285e-01 -6.664834022521972656e-01
-7.068819552659988403e-02 6.253193020820617676e-01 -1.745084226131439209e-01 6.347002387046813965e-01 -6.830503940582275391e-01
3.398268520832061768e-01 4.842884242534637451e-01 4.460574686527252197e-01 9.642680287361145020e-01 -8.683113455772399902e-01
1.383252292871475220e-01 6.995153427124023438e-01 6.907364726066589355e-01 1.086367011070251465e+00 -9.645854830741882324e-01
5.789203047752380371e-01 1.076201200485229492e+00 6.710284948348999023e-01 1.348897695541381836e+00 -7.861120700836181641e-01
4.012412130832672119e-01 1.234886169433593750e+00 6.150612831115722656e-01 1.154390096664428711e+00 -1.066765308380126953e+00
4.108826518058776855e-01 1.231458187103271484e+00 6.754304170608520508e-01 1.128908276557922363e+00 -9.515652656555175781e-01
5.910871624946594238e-01 1.136361598968505859e+00 8.263658881187438965e-01 1.112470984458923340e+00 -9.204705357551574707e-01
5.843746662139892578e-01 1.103374481201171875e+00 8.917935490608215332e-01 1.140192270278930664e+00 -9.423695802688598633e-01
5.559579133987426758e-01 1.029686689376831055e+00 9.799771308898925781e-01 1.096627712249755859e+00 -1.092392921447753906e+00
4.189381301403045654e-01 8.745901584625244141e-01 1.191593527793884277e+00 1.242741465568542480e+00 -1.247169017791748047e+00
7.834830284118652344e-01 7.146654129028320312e-01 6.649078726768493652e-01 1.260976672172546387e+00 -1.360937833786010742e+00
8.084766864776611328e-01 7.121235728263854980e-01 6.849920153617858887e-01 1.291111707687377930e+00 -1.345892548561096191e+00
4.152831435203552246e-01 1.472334861755371094e+00 8.585579395294189453e-01 1.077334761619567871e+00 -1.419801950454711914e+00
4.173065423965454102e-01 1.427694559097290039e+00 9.028831720352172852e-01 1.091670870780944824e+00 -1.463006734848022461e+00
4.087823331356048584e-01 1.014187216758728027e+00 5.506312847137451172e-01 1.278818368911743164e+00 -1.495951056480407715e+00
4.087823331356048584e-01 1.014187216758728027e+00 5.506312847137451172e-01 1.278818368911743164e+00 -1.495951056480407715e+00
3.192714452743530273e-01 1.503033995628356934e+00 8.309500217437744141e-01 1.145898938179016113e+00 -1.304365277290344238e+00
-1.178966611623764038e-01 2.136358976364135742e+00 1.249296307563781738e+00 1.180570602416992188e+00 -1.759849548339843750e+00
-3.358228206634521484e-01 1.845776677131652832e+00 1.044118762016296387e+00 1.208799719810485840e+00 -1.206823468208312988e+00
-3.737475872039794922e-01 1.739093184471130371e+00 9.639671444892883301e-01 1.322020888328552246e+00 -1.266301631927490234e+00
-4.117856621742248535e-01 1.699200272560119629e+00 1.056851506233215332e+00 1.274414777755737305e+00 -1.271866679191589355e+00
-8.379717171192169189e-02 1.818790674209594727e+00 8.974715471267700195e-01 1.418350458145141602e+00 -1.132674098014831543e+00
-1.850437968969345093e-01 1.791110277175903320e+00 1.127855658531188965e+00 1.799530744552612305e+00 -1.009154915809631348e+00
-3.523717224597930908e-01 1.394348144531250000e+00 1.984705567359924316e+00 2.273509025573730469e+00 2.054036557674407959e-01
-3.523781001567840576e-01 7.131776213645935059e-01 1.592835664749145508e+00 2.215395212173461914e+00 1.086996681988239288e-02
8.209582567214965820e-01 1.009187698364257812e+00 -5.576750636100769043e-02 1.790410399436950684e+00 8.045774698257446289e-01
1.063833117485046387e+00 9.911350011825561523e-01 -9.306966513395309448e-02 1.825637221336364746e+00 6.655582785606384277e-01
1.002891540527343750e+00 8.784955143928527832e-01 -4.769052565097808838e-01 2.265070199966430664e+00 1.077084064483642578e+00
8.618351221084594727e-01 1.007698059082031250e+00 -6.278426051139831543e-01 2.125876665115356445e+00 1.212682843208312988e+00
8.620713353157043457e-01 9.032672047615051270e-01 -5.125970840454101562e-01 2.189628124237060547e+00 1.178331017494201660e+00
9.029860496520996094e-01 8.916209340095520020e-01 -5.202852487564086914e-01 2.175479173660278320e+00 1.191159963607788086e+00
5.331403017044067383e-01 1.237827301025390625e+00 -5.649333000183105469e-01 2.267892122268676758e+00 1.218326568603515625e+00
4.113009870052337646e-01 1.245505213737487793e+00 -7.435718178749084473e-01 2.329603195190429688e+00 1.067323803901672363e+00
1.731296442449092865e-02 3.636219799518585205e-01 7.662417739629745483e-02 3.248957633972167969e+00 8.424240350723266602e-01
-1.528592109680175781e-01 5.215882062911987305e-01 7.861524820327758789e-01 2.708725214004516602e+00 1.289624810218811035e+00
-4.012731909751892090e-01 -3.501705825328826904e-01 2.166353166103363037e-01 2.853453159332275391e+00 9.478646516799926758e-01
1.949091851711273193e-01 2.354938983917236328e-01 4.692450463771820068e-01 2.740722656250000000e+00 1.386940956115722656e+00
2.050904035568237305e-01 2.567905783653259277e-01 3.613662719726562500e-01 2.654194831848144531e+00 1.336590051651000977e+00
3.787692189216613770e-01 -1.374803334474563599e-01 8.960135579109191895e-01 2.455828666687011719e+00 1.326269626617431641e+00
1.228881254792213440e-01 -3.545008897781372070e-01 1.355540871620178223e+00 2.033317327499389648e+00 8.996340632438659668e-01
-9.295318126678466797e-01 -1.028183221817016602e+00 6.747773289680480957e-01 2.230524778366088867e+00 5.912894606590270996e-01
-9.367550611495971680e-01 -1.319607257843017578e+00 8.126357197761535645e-01 2.014052152633666992e+00 6.782121062278747559e-01
-8.452382683753967285e-01 -8.968141078948974609e-01 5.719342231750488281e-01 2.126278638839721680e+00 5.396477580070495605e-01
6.941487789154052734e-01 -1.025436401367187500e+00 1.283800005912780762e+00 2.259158134460449219e+00 6.742259263992309570e-01
6.829422116279602051e-01 -1.015508890151977539e+00 1.226460933685302734e+00 2.302223920822143555e+00 6.649720668792724609e-01
2.625415623188018799e-01 -7.409240007400512695e-01 7.623274326324462891e-01 2.468727588653564453e+00 8.132893443107604980e-01
-6.890167593955993652e-01 -1.003044486045837402e+00 6.905285120010375977e-01 2.557414054870605469e+00 1.735121607780456543e-01
2.571813762187957764e-01 1.872817724943161011e-01 1.915760338306427002e-01 1.604047417640686035e+00 1.126053810119628906e+00
2.226104736328125000e-01 1.534753888845443726e-01 3.116129338741302490e-01 1.608064889907836914e+00 1.093841910362243652e+00
-2.011875063180923462e-01 1.933665573596954346e-01 1.151348501443862915e-01 1.387543320655822754e+00 4.748174846172332764e-01
-3.379565179347991943e-01 -1.103976368904113770e-02 8.825128078460693359e-01 8.300936818122863770e-01 3.180055618286132812e-01
-2.993297874927520752e-01 1.023348234593868256e-02 1.009835720062255859e+00 9.574079513549804688e-01 3.179534077644348145e-01
-5.656329393386840820e-01 -4.296270012855529785e-02 3.776445388793945312e-01 7.593016624450683594e-01 -6.812733411788940430e-02
-6.387906670570373535e-01 1.891063451766967773e-01 4.812674522399902344e-01 6.399941444396972656e-01 2.783006429672241211e-01
-4.044790565967559814e-01 2.188191562891006470e-01 5.871955752372741699e-01 6.423361897468566895e-01 2.894097268581390381e-01
-3.577776849269866943e-01 2.587319612503051758e-01 5.984721779823303223e-01 6.270251274108886719e-01 3.373259902000427246e-01
-4.487699568271636963e-01 2.232749164104461670e-01 1.174120381474494934e-01 6.220790743827819824e-01 -7.710731029510498047e-02
-4.487699568271636963e-01 2.232749164104461670e-01 1.174120381474494934e-01 6.220790743827819824e-01 -7.710731029510498047e-02
-6.141685843467712402e-01 6.702591180801391602e-01 7.701403498649597168e-01 1.268504142761230469e+00 8.245836496353149414e-01
-5.279322862625122070e-01 8.561412692070007324e-01 6.287685036659240723e-01 1.672934293746948242e+00 6.247447133064270020e-01
1.846578717231750488e-01 5.186671018600463867e-01 6.840907931327819824e-01 1.975205063819885254e+00 1.047585308551788330e-01
-1.052204370498657227e+00 -1.310670018196105957e+00 7.224574685096740723e-01 1.648740053176879883e+00 -1.046539783477783203e+00
8.262100815773010254e-02 -1.573491334915161133e+00 1.004873037338256836e+00 1.455819725990295410e+00 -1.207975387573242188e+00
1.724783033132553101e-01 -1.766305088996887207e+00 9.379544258117675781e-01 1.372067332267761230e+00 -1.270605564117431641e+00
3.565395474433898926e-01 -1.618450760841369629e+00 8.446245193481445312e-01 1.220044851303100586e+00 -8.489488363265991211e-01
4.049250185489654541e-01 -1.479767084121704102e+00 7.979413866996765137e-01 1.188796520233154297e+00 -6.654157042503356934e-01
3.797898888587951660e-01 -1.493308424949645996e+00 7.441312670707702637e-01 1.126345515251159668e+00 -7.037769556045532227e-01
2.773081064224243164e-01 -1.247024297714233398e+00 4.166678786277770996e-01 1.216781139373779297e+00 -7.654410004615783691e-01
2.934491336345672607e-01 -1.165329217910766602e+00 3.649182319641113281e-01 1.254718422889709473e+00 -7.502216696739196777e-01
4.610329270362854004e-01 -9.486234784126281738e-01 4.580897390842437744e-01 1.223409175872802734e+00 -5.843484401702880859e-01
4.219964146614074707e-01 -1.034626841545104980e+00 3.229350447654724121e-01 1.207489132881164551e+00 -5.519281625747680664e-01
4.786658883094787598e-01 -1.102811098098754883e+00 2.976239323616027832e-01 1.188128352165222168e+00 -5.420325398445129395e-01
4.525543153285980225e-01 -1.081765413284301758e+00 2.986530363559722900e-01 1.264161586761474609e+00 -5.221632719039916992e-01
3.904024064540863037e-01 -1.006612300872802734e+00 3.360909521579742432e-01 1.424088120460510254e+00 -5.802448391914367676e-01
4.506740868091583252e-01 -9.612817168235778809e-01 4.051291644573211670e-01 1.413907289505004883e+00 -5.059098005294799805e-01
2.084402441978454590e-01 -7.507632970809936523e-01 7.734392285346984863e-01 1.016200065612792969e+00 -4.069095551967620850e-01
1.549947857856750488e-01 -7.930165529251098633e-01 8.618711829185485840e-01 1.015437126159667969e+00 -3.956651687622070312e-01
1.478852331638336182e-01 -6.765370368957519531e-01 7.164642810821533203e-01 9.392870068550109863e-01 -4.910076558589935303e-01
8.355937898159027100e-02 -6.317100524902343750e-01 1.111519932746887207e+00 8.993983268737792969e-01 -3.290323317050933838e-01
2.637716941535472870e-02 -6.578286290168762207e-01 1.164751529693603516e+00 9.161224365234375000e-01 -2.646577954292297363e-01
3.317494317889213562e-02 -2.306944876909255981e-02 1.400888442993164062e+00 8.351922035217285156e-01 -2.836730480194091797e-01
-5.404867231845855713e-03 -1.550027821213006973e-02 1.529625415802001953e+00 7.645952701568603516e-01 -2.032820284366607666e-01
1.369337141513824463e-01 -7.524050772190093994e-02 1.458822369575500488e+00 8.462289571762084961e-01 -1.562483310699462891e-01
-4.233121871948242188e-03 -1.997128427028656006e-01 1.233511924743652344e+00 8.141794800758361816e-01 -3.122357726097106934e-01
-8.058138191699981689e-03 -3.831487894058227539e-01 1.284909009933471680e+00 6.948165893554687500e-01 -2.505426406860351562e-01
-3.275094628334045410e-01 -3.517252802848815918e-01 1.469436645507812500e+00 8.429219722747802734e-01 -1.943374052643775940e-02
-1.316373050212860107e-01 -1.205512955784797668e-01 1.690486669540405273e+00 1.564668178558349609e+00 6.423425674438476562e-01
-1.090834856033325195e+00 -2.990685775876045227e-02 1.387067437171936035e+00 1.488519430160522461e+00 3.697583079338073730e-01
-1.147516489028930664e+00 2.958129048347473145e-01 1.637416005134582520e+00 1.285527825355529785e+00 5.573015809059143066e-01
7.138898372650146484e-01 8.397670388221740723e-01 -1.644990444183349609e-01 1.373243927955627441e+00 7.836241126060485840e-01
7.360970377922058105e-01 8.471482992172241211e-01 -1.930918991565704346e-01 1.332182884216308594e+00 6.579698324203491211e-01
7.360970377922058105e-01 8.471482992172241211e-01 -1.930918991565704346e-01 1.332182884216308594e+00 6.579698324203491211e-01
7.256379723548889160e-01 8.802985548973083496e-01 -1.858575642108917236e-01 1.335617780685424805e+00 6.340590119361877441e-01
6.911361217498779297e-01 8.889845013618469238e-01 -1.957926899194717407e-01 1.356662392616271973e+00 6.149212718009948730e-01
8.842198252677917480e-01 4.224468469619750977e-01 7.796595990657806396e-02 1.602482080459594727e+00 4.720689356327056885e-01
1.768100261688232422e-01 4.521998390555381775e-02 -4.405165314674377441e-01 2.091623306274414062e+00 -8.441875576972961426e-01
3.123854100704193115e-02 1.996954679489135742e-01 -5.137346684932708740e-02 1.918418288230895996e+00 -5.756366848945617676e-01
-1.274055391550064087e-01 2.429438233375549316e-01 -5.489845275878906250e-01 1.872028112411499023e+00 -5.005791783332824707e-01
-1.543316617608070374e-02 2.576496303081512451e-01 -6.392720341682434082e-01 1.787381768226623535e+00 -6.412264704704284668e-01
-3.578353300690650940e-02 2.882620394229888916e-01 -6.662967205047607422e-01 1.811608433723449707e+00 -5.809096097946166992e-01
-2.581430971622467041e-01 4.128938317298889160e-01 -4.980528056621551514e-01 1.683807373046875000e+00 -8.138339519500732422e-01
-2.061312943696975708e-01 5.228639245033264160e-01 -5.762258768081665039e-01 9.956546425819396973e-01 -7.490669488906860352e-01
-2.794086039066314697e-01 6.383852362632751465e-01 -3.661434948444366455e-01 1.077422142028808594e+00 -6.250409483909606934e-01
-1.246789768338203430e-01 8.563413619995117188e-01 -1.751525402069091797e-01 8.029664158821105957e-01 -6.226110458374023438e-01
-2.525667250156402588e-01 1.154237389564514160e+00 -1.375773698091506958e-01 7.403396368026733398e-01 -4.027087092399597168e-01
1.412640511989593506e-01 7.778342962265014648e-01 -2.650646567344665527e-01 4.824351370334625244e-01 -6.039803028106689453e-01
1.412640511989593506e-01 7.778342962265014648e-01 -2.650646567344665527e-01 4.824351370334625244e-01 -6.039803028106689453e-01
1.107116341590881348e-01 6.793733835220336914e-01 -1.304377019405364990e-01 4.228446781635284424e-01 -5.089421272277832031e-01
1.286721825599670410e-01 7.702813744544982910e-01 -1.785107403993606567e-01 4.554280340671539307e-01 -5.491603016853332520e-01
1.286721825599670410e-01 7.702813744544982910e-01 -1.785107403993606567e-01 4.554280340671539307e-01 -5.491603016853332520e-01
1.287942677736282349e-01 7.381951808929443359e-01 -1.018344610929489136e-01 4.526373744010925293e-01 -5.423157811164855957e-01
1.492145508527755737e-01 7.822632789611816406e-01 -1.594024300575256348e-01 4.785470664501190186e-01 -5.362387895584106445e-01
1.805119067430496216e-01 7.633404731750488281e-01 -9.878238290548324585e-02 4.915178716182708740e-01 -5.435505509376525879e-01
1.853458881378173828e-01 8.199061155319213867e-01 -1.144708395004272461e-01 5.377768874168395996e-01 -5.407706499099731445e-01
-1.139370426535606384e-01 9.404131770133972168e-01 1.054528355598449707e-01 6.145586371421813965e-01 -6.179144382476806641e-01
-3.084825575351715088e-01 1.143530368804931641e+00 4.401074945926666260e-01 6.956820487976074219e-01 -6.552589535713195801e-01
-4.158077239990234375e-01 1.022594690322875977e+00 4.043951034545898438e-01 8.318808674812316895e-01 -6.764553785324096680e-01
-2.299808263778686523e-01 1.441837549209594727e+00 6.775540709495544434e-01 1.043756604194641113e+00 -7.596817612648010254e-01
-4.073091447353363037e-01 1.286594510078430176e+00 3.958859145641326904e-01 9.094941020011901855e-01 -9.557865858078002930e-01
-3.269284665584564209e-01 1.010335803031921387e+00 2.353501319885253906e-02 7.314794659614562988e-01 -6.952785849571228027e-01
-6.866877079010009766e-01 1.856178402900695801e+00 -4.327552914619445801e-01 1.369555115699768066e+00 -7.369791269302368164e-01
-5.730714797973632812e-01 2.049336433410644531e+00 1.153274551033973694e-01 1.071308732032775879e+00 -8.534519076347351074e-01
-3.737436234951019287e-01 1.428875923156738281e+00 9.680818766355514526e-02 9.521477222442626953e-01 -3.324273228645324707e-01
-6.607789993286132812e-01 1.288097262382507324e+00 6.862260401248931885e-02 6.780211329460144043e-01 -5.404890775680541992e-01
-5.848329067230224609e-01 1.209360122680664062e+00 -5.696544051170349121e-02 7.231837511062622070e-01 -5.478429794311523438e-01
-7.917774319648742676e-01 1.475486040115356445e+00 -2.649672031402587891e-01 7.229912877082824707e-01 -4.275077581405639648e-01
-6.892881393432617188e-01 1.570905089378356934e+00 -5.270928740501403809e-01 6.139569878578186035e-01 -6.573277115821838379e-01
-7.382711172103881836e-01 1.665971994400024414e+00 -5.049221515655517578e-01 5.844514369964599609e-01 -7.273086905479431152e-01
-7.805204391479492188e-01 1.435423493385314941e+00 -6.786805391311645508e-01 5.568060874938964844e-01 -6.910968422889709473e-01
-8.683423995971679688e-01 1.806045055389404297e+00 -3.692550659179687500e-01 4.834455251693725586e-01 -7.095171809196472168e-01
-8.254346251487731934e-01 1.607341527938842773e+00 -1.157563328742980957e+00 7.021036148071289062e-01 -9.564041495323181152e-01
-4.730664193630218506e-01 9.469325542449951172e-01 -4.918086230754852295e-01 8.356415629386901855e-01 -9.035993814468383789e-01
-4.924511313438415527e-01 2.554795503616333008e+00 -8.489916920661926270e-01 1.339125752449035645e+00 -1.332936525344848633e+00
-3.861863613128662109e-01 2.875891447067260742e+00 -9.329183697700500488e-01 1.260025620460510254e+00 -1.223450899124145508e+00
-7.473062872886657715e-01 1.641737937927246094e+00 2.449633777141571045e-01 1.019723534584045410e+00 -9.045772552490234375e-01
-6.559380292892456055e-01 1.526164054870605469e+00 2.599976956844329834e-01 1.070935487747192383e+00 -8.577525019645690918e-01
-6.017286777496337891e-01 1.487119436264038086e+00 3.401343226432800293e-01 1.048353552818298340e+00 -7.440041899681091309e-01
-6.004101037979125977e-01 1.310277581214904785e+00 -1.677262783050537109e-02 6.634306907653808594e-01 -5.708545446395874023e-01
-5.182621479034423828e-01 1.289874434471130371e+00 -4.161279499530792236e-01 5.114145278930664062e-01 -7.292259335517883301e-01
-1.793213784694671631e-01 1.139351010322570801e+00 -2.444769740104675293e-01 8.377988338470458984e-01 -8.767320513725280762e-01
-1.699904799461364746e-01 8.615821599960327148e-01 -1.670440137386322021e-01 6.835018396377563477e-01 -7.777510285377502441e-01
-1.486343443393707275e-01 9.087200164794921875e-01 -5.523595958948135376e-02 5.855783820152282715e-01 -8.499630689620971680e-01
-1.018636599183082581e-01 8.793358802795410156e-01 -3.623181581497192383e-02 5.511748790740966797e-01 -8.450754284858703613e-01
-2.829895615577697754e-01 1.162621617317199707e+00 -2.612025737762451172e-01 5.147255063056945801e-01 -8.804513216018676758e-01
-2.696290612220764160e-01 1.261743783950805664e+00 -3.204911351203918457e-01 5.235441327095031738e-01 -6.740508079528808594e-01
-3.044189214706420898e-01 1.226461648941040039e+00 -3.513970077037811279e-01 5.615600347518920898e-01 -6.683892607688903809e-01
1.973728835582733154e-01 1.249334454536437988e+00 -2.917450666427612305e-01 9.592597484588623047e-01 -1.581192851066589355e+00
-5.340094566345214844e-01 1.312534570693969727e+00 -6.789003312587738037e-02 7.370634675025939941e-01 -9.908185005187988281e-01
-4.418695867061614990e-01 1.297354340553283691e+00 -2.528867684304714203e-02 6.995626688003540039e-01 -8.639651536941528320e-01
-6.535546779632568359e-01 1.401572346687316895e+00 2.665346860885620117e-01 6.135473847389221191e-01 -9.110412597656250000e-01
-4.402675926685333252e-01 1.338806509971618652e+00 3.411341309547424316e-01 6.413069963455200195e-01 -8.909417390823364258e-01
-5.171403288841247559e-01 1.448469996452331543e+00 5.444132089614868164e-01 7.969079613685607910e-01 -7.900439500808715820e-01
-3.633039295673370361e-01 1.240286111831665039e+00 1.292838454246520996e-01 6.308584809303283691e-01 -9.922900795936584473e-01
-2.068639993667602539e-01 1.303692817687988281e+00 5.204771757125854492e-01 7.125849127769470215e-01 -1.233539462089538574e+00
-2.068639993667602539e-01 1.303692817687988281e+00 5.204771757125854492e-01 7.125849127769470215e-01 -1.233539462089538574e+00
-4.938939213752746582e-01 1.088799238204956055e+00 3.453674912452697754e-01 8.797478675842285156e-01 -8.640390634536743164e-01
-4.938939213752746582e-01 1.088799238204956055e+00 3.453674912452697754e-01 8.797478675842285156e-01 -8.640390634536743164e-01
-4.672755897045135498e-01 1.139620780944824219e+00 1.320323050022125244e-01 7.282947301864624023e-01 -8.828903436660766602e-01
-5.178680419921875000e-01 1.160938739776611328e+00 9.748933464288711548e-02 6.862698197364807129e-01 -9.263479113578796387e-01
-5.065186619758605957e-01 1.164476871490478516e+00 1.934217214584350586e-01 6.236311793327331543e-01 -8.710317015647888184e-01
-4.324400126934051514e-01 1.382725834846496582e+00 5.336083769798278809e-01 6.124472618103027344e-01 -8.659917712211608887e-01
-5.109236240386962891e-01 1.362882494926452637e+00 5.278472304344177246e-01 6.267910003662109375e-01 -8.853460550308227539e-01
-5.807709693908691406e-01 1.374233484268188477e+00 5.235602259635925293e-01 6.577287316322326660e-01 -8.720101118087768555e-01
-5.101634562015533447e-02 1.196850538253784180e+00 5.426120758056640625e-01 9.175801873207092285e-01 -6.660501956939697266e-01
-3.580906093120574951e-01 1.123175382614135742e+00 7.570666670799255371e-01 1.007886290550231934e+00 -7.839424610137939453e-01
-3.292381465435028076e-01 1.231702208518981934e+00 3.443244695663452148e-01 9.823429584503173828e-01 -1.143144965171813965e+00
-2.148606181144714355e-01 1.250775098800659180e+00 3.889712393283843994e-01 9.119477272033691406e-01 -1.194747805595397949e+00
9.030075371265411377e-02 1.009373188018798828e+00 3.971044719219207764e-01 9.427564740180969238e-01 -9.047504663467407227e-01
7.863989472389221191e-02 1.217327833175659180e+00 4.264084696769714355e-01 9.508655071258544922e-01 -9.601847529411315918e-01
-8.338109850883483887e-01 1.678674697875976562e+00 -3.077612817287445068e-02 5.631918311119079590e-01 -6.694999337196350098e-01
-8.793978691101074219e-01 1.735722541809082031e+00 -6.385947763919830322e-02 5.818380117416381836e-01 -6.186843514442443848e-01
-9.363456368446350098e-01 1.850207448005676270e+00 -1.753664165735244751e-01 5.847598314285278320e-01 -6.827602386474609375e-01
-5.729594230651855469e-01 1.075759887695312500e+00 -2.847042977809906006e-01 5.593515038490295410e-01 -4.583676159381866455e-01
-5.314502120018005371e-01 1.071545600891113281e+00 -2.479210793972015381e-01 6.051405668258666992e-01 -5.053827166557312012e-01
-5.692801475524902344e-01 1.113496899604797363e+00 -5.683138221502304077e-02 4.306976795196533203e-01 -4.123948812484741211e-01
-5.873041152954101562e-01 1.046908974647521973e+00 -2.320200577378273010e-02 4.536037445068359375e-01 -4.617412686347961426e-01
-5.836219787597656250e-01 1.111015439033508301e+00 -6.929998099803924561e-02 4.155724048614501953e-01 -4.229822754859924316e-01
-5.655612945556640625e-01 9.448590874671936035e-01 -4.256863296031951904e-01 4.820630252361297607e-01 -6.308177709579467773e-01
-5.584509968757629395e-01 9.730560779571533203e-01 -5.549896955490112305e-01 3.822849094867706299e-01 -7.214640974998474121e-01
-5.584509968757629395e-01 9.730560779571533203e-01 -5.549896955490112305e-01 3.822849094867706299e-01 -7.214640974998474121e-01
-5.492102503776550293e-01 1.053539037704467773e+00 -4.971497058868408203e-01 4.666254520416259766e-01 -4.755040109157562256e-01
-6.096043586730957031e-01 9.993876218795776367e-01 -5.024138689041137695e-01 5.281507372856140137e-01 -7.098144888877868652e-01
-5.978854298591613770e-01 1.008015155792236328e+00 -4.513375759124755859e-01 4.939842522144317627e-01 -8.072745203971862793e-01
-6.201172471046447754e-01 1.014319658279418945e+00 -3.536246716976165771e-01 4.728343784809112549e-01 -7.438051700592041016e-01
-4.566963911056518555e-01 7.926161289215087891e-01 -4.903757572174072266e-01 4.502085149288177490e-01 -6.365917921066284180e-01
-4.398728013038635254e-01 9.008681774139404297e-01 -3.960095643997192383e-01 5.290548205375671387e-01 -5.653257966041564941e-01
3.512604534626007080e-01 5.697322487831115723e-01 -7.860502600669860840e-02 4.941632747650146484e-01 -6.237526535987854004e-01
4.400331079959869385e-01 8.238049745559692383e-01 -9.554544836282730103e-02 6.583127379417419434e-01 -5.617879629135131836e-01
4.169896841049194336e-01 8.122720122337341309e-01 5.019925534725189209e-03 6.662930250167846680e-01 -5.284823179244995117e-01
3.735627532005310059e-01 8.386643528938293457e-01 -1.314788125455379486e-02 6.610558032989501953e-01 -5.364112854003906250e-01
3.735627532005310059e-01 8.386643528938293457e-01 -1.314788125455379486e-02 6.610558032989501953e-01 -5.364112854003906250e-01
2.742626890540122986e-02 9.627469778060913086e-01 -2.634423077106475830e-01 1.396432876586914062e+00 -8.891252279281616211e-01
2.445172518491744995e-01 9.207329154014587402e-01 -2.065640836954116821e-01 1.440888404846191406e+00 -8.410533666610717773e-01
1.336573809385299683e-01 7.762841582298278809e-01 -7.706695199012756348e-01 1.205658555030822754e+00 -3.720044493675231934e-01
2.864733934402465820e-01 2.392174452543258667e-01 -8.832175284624099731e-02 1.373082041740417480e+00 -1.649700552225112915e-01
2.568199038505554199e-01 4.043157100677490234e-01 5.566873550415039062e-01 1.515107750892639160e+00 -1.731574982404708862e-01
-2.276973128318786621e-01 4.115771651268005371e-01 7.048013806343078613e-01 1.786491274833679199e+00 -3.688264191150665283e-01
-4.379734769463539124e-02 5.183873176574707031e-01 9.190292954444885254e-01 1.691869020462036133e+00 -6.006776094436645508e-01
-4.735351502895355225e-01 -3.502964675426483154e-01 1.164473891258239746e+00 2.568076848983764648e+00 7.401918172836303711e-01
3.201183676719665527e-01 -5.683042407035827637e-01 -2.255890667438507080e-01 1.593326210975646973e+00 2.498876452445983887e-01
3.272914290428161621e-01 -5.292331576347351074e-01 -2.189175933599472046e-01 1.575547575950622559e+00 3.378711938858032227e-01
2.582989931106567383e-01 -2.669228315353393555e-01 -2.645585238933563232e-01 1.501651883125305176e+00 3.242259025573730469e-01
-3.171166777610778809e-02 1.059932559728622437e-01 -3.105453550815582275e-01 1.632692694664001465e+00 4.700569063425064087e-02
-8.627840131521224976e-02 2.490118592977523804e-01 -1.973139345645904541e-01 1.689892172813415527e+00 -1.137989573180675507e-02
1.274982653558254242e-02 7.784336805343627930e-02 -2.894228398799896240e-01 1.714823126792907715e+00 2.936356961727142334e-01
1.565624922513961792e-01 -2.540254592895507812e-01 -2.843770384788513184e-02 1.960611462593078613e+00 5.814921110868453979e-02
5.736377835273742676e-01 -5.756160020828247070e-01 -2.572757657617330551e-03 1.813036561012268066e+00 -1.146927922964096069e-01
1.191900148987770081e-01 -7.284597754478454590e-01 3.714236617088317871e-01 1.624947547912597656e+00 -3.884156644344329834e-01
-5.014334321022033691e-01 -7.165030837059020996e-01 -2.474879622459411621e-01 7.779822945594787598e-01 1.885215938091278076e-01
-3.416064679622650146e-01 -7.975604534149169922e-01 -2.052719295024871826e-01 7.501881718635559082e-01 2.327139079570770264e-01
-3.195185661315917969e-01 -6.248086094856262207e-01 -2.383762598037719727e-01 8.146800994873046875e-01 3.037343323230743408e-01
-2.121988236904144287e-01 -5.850967168807983398e-01 -1.721923798322677612e-01 7.538551092147827148e-01 1.863579750061035156e-01
-2.483975142240524292e-01 -9.113855957984924316e-01 -1.831167936325073242e-01 8.035225272178649902e-01 2.001550644636154175e-01
-2.604374289512634277e-01 -9.667842388153076172e-01 -1.667029559612274170e-01 8.259538412094116211e-01 1.886871904134750366e-01
-2.187703549861907959e-01 -9.091419577598571777e-01 -1.730495244264602661e-01 7.900743484497070312e-01 2.479916065931320190e-01
-3.533620238304138184e-01 -7.531178593635559082e-01 -1.441217511892318726e-01 6.740116477012634277e-01 -1.302158087491989136e-02
-3.357997238636016846e-01 -7.238749265670776367e-01 -8.383421599864959717e-02 6.243883371353149414e-01 1.065015047788619995e-02
3.005277365446090698e-02 -8.450615406036376953e-01 7.212551310658454895e-03 7.082406282424926758e-01 1.944700479507446289e-01
1.834523379802703857e-01 -7.560301423072814941e-01 -5.125860869884490967e-02 7.532466053962707520e-01 1.329105794429779053e-01
1.831427067518234253e-01 -5.670545101165771484e-01 -4.244519025087356567e-02 6.775686740875244141e-01 5.690716952085494995e-02
-6.031454205513000488e-01 -1.864945650100708008e+00 5.925725698471069336e-01 1.706995487213134766e+00 -5.946252346038818359e-01
-4.245476722717285156e-01 -2.741642713546752930e+00 8.787040710449218750e-01 1.987181305885314941e+00 -6.769568324089050293e-01
-9.300794452428817749e-02 -9.930370450019836426e-01 -9.733628481626510620e-03 1.713294386863708496e+00 7.581501454114913940e-02
-1.312967777252197266e+00 -1.214387178421020508e+00 1.852965205907821655e-01 1.562677860260009766e+00 1.394526474177837372e-02
-1.188996791839599609e+00 -1.439510703086853027e+00 -7.337971776723861694e-02 1.444431781768798828e+00 9.717150777578353882e-02
-1.272304058074951172e+00 -1.143197536468505859e+00 5.078448355197906494e-02 1.572349786758422852e+00 1.265297830104827881e-02
-1.435513854026794434e+00 -1.231307029724121094e+00 2.101323902606964111e-01 1.431954741477966309e+00 2.133066058158874512e-01
-1.681916117668151855e+00 -4.447263479232788086e-01 -3.950265347957611084e-01 1.693764328956604004e+00 3.665224909782409668e-01
-1.797352313995361328e+00 -4.981807768344879150e-01 -8.468710780143737793e-01 1.987003087997436523e+00 4.646014571189880371e-01
-2.052337408065795898e+00 -5.981047153472900391e-01 -5.671250224113464355e-01 2.046471834182739258e+00 3.299290835857391357e-01
-1.910801649093627930e+00 -9.347627758979797363e-01 -3.137415051460266113e-01 2.572191953659057617e+00 -4.885256662964820862e-02
-1.618387222290039062e+00 -1.954061686992645264e-01 -7.993075996637344360e-02 2.707478046417236328e+00 -3.161672055721282959e-01
-7.406534552574157715e-01 -8.409292697906494141e-01 -2.277509421110153198e-01 2.489073276519775391e+00 -6.200119853019714355e-01
-1.456107616424560547e+00 -1.208994746208190918e+00 -5.568188428878784180e-01 1.850441575050354004e+00 -8.044167608022689819e-02
-1.240066766738891602e+00 -1.561448454856872559e+00 -3.794049024581909180e-01 1.799787640571594238e+00 -8.925747871398925781e-02
-8.441206216812133789e-01 -1.366781592369079590e+00 -3.058662414550781250e-01 1.486536860466003418e+00 5.378733277320861816e-01
-1.137545824050903320e+00 -9.675338268280029297e-01 -1.277753114700317383e-01 1.371083021163940430e+00 5.245076119899749756e-02
-5.015326738357543945e-01 -9.515466094017028809e-01 2.995016425848007202e-02 1.067546963691711426e+00 -1.935141384601593018e-01
-5.005814433097839355e-01 -1.037597537040710449e+00 1.916969120502471924e-01 1.961532115936279297e+00 5.930683016777038574e-02
-3.956550359725952148e-01 -8.118035197257995605e-01 -1.370395906269550323e-02 2.033508300781250000e+00 -1.402289569377899170e-01
-2.761514186859130859e-01 -6.339278221130371094e-01 -3.297309875488281250e-01 2.019328594207763672e+00 -2.334721535444259644e-01
-2.887242138385772705e-01 -3.780150413513183594e-01 -3.807005286216735840e-01 2.118561983108520508e+00 -1.423630714416503906e-01
-2.710965275764465332e-01 -4.358440637588500977e-01 -3.597493171691894531e-01 2.127865552902221680e+00 -1.670685857534408569e-01
-4.092594981193542480e-01 -7.225831151008605957e-01 -3.393797203898429871e-02 1.866614937782287598e+00 -5.706648156046867371e-02
-3.411379158496856689e-01 -3.822019696235656738e-01 5.567958950996398926e-01 1.201261162757873535e+00 4.632324874401092529e-01
-3.230526149272918701e-01 -3.393905460834503174e-01 5.619565844535827637e-01 1.246562123298645020e+00 4.862065911293029785e-01
-2.892714738845825195e-01 -3.563850224018096924e-01 6.118327975273132324e-01 1.279860496520996094e+00 6.727854609489440918e-01
-5.204005837440490723e-01 -4.918273985385894775e-01 4.690974354743957520e-01 1.433078169822692871e+00 4.145624041557312012e-01
-2.803486287593841553e-01 -5.180808901786804199e-01 7.336057424545288086e-01 2.219452142715454102e+00 3.162359893321990967e-01
6.311993598937988281e-01 2.039762288331985474e-01 -1.003967285156250000e+00 2.507567882537841797e+00 -4.474579393863677979e-01
7.947571873664855957e-01 -2.273577004671096802e-01 -2.285397052764892578e-01 2.660525560379028320e+00 -8.748519420623779297e-01
-6.044635176658630371e-01 7.979348301887512207e-01 7.304850816726684570e-01 2.893176317214965820e+00 8.562108874320983887e-01
-6.988704800605773926e-01 7.875737547874450684e-01 6.347726583480834961e-01 2.819937229156494141e+00 8.519482612609863281e-01
-5.483636856079101562e-01 8.335348963737487793e-01 4.062877595424652100e-01 2.737331628799438477e+00 1.163780689239501953e+00
-4.196637570858001709e-01 5.526609420776367188e-01 4.243808984756469727e-01 2.508855819702148438e+00 1.851637214422225952e-01
-8.368650078773498535e-01 -1.342886686325073242e-01 -3.006985485553741455e-01 1.841639041900634766e+00 7.800448685884475708e-02
-6.407492756843566895e-01 -2.682469487190246582e-01 -2.324490398168563843e-01 1.821892261505126953e+00 7.656352967023849487e-02
-7.992063164710998535e-01 -1.355209648609161377e-01 -3.063253462314605713e-01 1.818573236465454102e+00 3.879219293594360352e-04
-8.011808991432189941e-01 -7.617218792438507080e-02 -3.107697665691375732e-01 1.827507138252258301e+00 -6.387754529714584351e-02
-9.384561181068420410e-01 -3.377697616815567017e-02 -3.387818932533264160e-01 1.946305036544799805e+00 5.428446456789970398e-02
-8.204282522201538086e-01 -1.333202607929706573e-02 -1.706592887639999390e-01 1.939556956291198730e+00 5.852930713444948196e-03
-1.376626729965209961e+00 -5.113259553909301758e-01 -2.047041952610015869e-01 1.996792793273925781e+00 -3.550779819488525391e-01
-1.456197857856750488e+00 -1.697330772876739502e-01 -4.984454214572906494e-01 1.682003140449523926e+00 2.508918642997741699e-01
-1.541665196418762207e+00 -2.576748728752136230e-01 -5.357952713966369629e-01 1.695599913597106934e+00 1.426740288734436035e-01
3.225810080766677856e-02 1.004902645945549011e-02 4.539431333541870117e-01 1.526731133460998535e+00 1.989264339208602905e-01
-7.806385308504104614e-02 1.308839559555053711e+00 7.997152805328369141e-01 1.687438845634460449e+00 2.690194360911846161e-02
-5.578970909118652344e-02 1.331026434898376465e+00 7.827101945877075195e-01 1.641227602958679199e+00 2.380854636430740356e-02
4.400465488433837891e-01 5.071495175361633301e-01 9.562687277793884277e-01 2.060953378677368164e+00 -2.779986560344696045e-01
5.609846711158752441e-01 7.057157754898071289e-01 1.379439473152160645e+00 1.800099015235900879e+00 -3.260413110256195068e-01
4.397452175617218018e-01 7.221046090126037598e-01 1.211381196975708008e+00 1.901440858840942383e+00 -2.130712717771530151e-01
5.157566070556640625e-01 6.163907647132873535e-01 1.257690191268920898e+00 1.922494649887084961e+00 -3.166052401065826416e-01
7.495502382516860962e-02 3.301262855529785156e-02 7.833968400955200195e-01 1.946495413780212402e+00 4.200702011585235596e-01
2.522437274456024170e-01 8.603256195783615112e-02 7.799251675605773926e-01 1.715441584587097168e+00 7.007119655609130859e-01
9.716364145278930664e-01 -2.225237339735031128e-01 7.826607823371887207e-01 2.199495315551757812e+00 7.268367409706115723e-01
8.342679738998413086e-01 -2.474293857812881470e-01 5.179572105407714844e-01 2.272653579711914062e+00 8.584733605384826660e-01
5.784546136856079102e-01 -5.157718658447265625e-01 3.578484654426574707e-01 2.242262363433837891e+00 7.016232013702392578e-01
5.258823037147521973e-01 -7.206012606620788574e-01 3.793818354606628418e-01 2.135664701461791992e+00 7.420186400413513184e-01
5.158718228340148926e-01 -8.173316717147827148e-01 3.258620500564575195e-01 1.858839631080627441e+00 7.375776767730712891e-01
7.084411978721618652e-01 -6.442829966545104980e-01 2.258814722299575806e-01 1.865764856338500977e+00 7.438005208969116211e-01
1.055259585380554199e+00 -3.403169661760330200e-02 6.703067421913146973e-01 1.928431749343872070e+00 4.883454442024230957e-01
1.823941916227340698e-01 1.120945453643798828e+00 1.664293527603149414e+00 1.641087889671325684e+00 -1.526148468255996704e-01
3.917951881885528564e-02 1.063579440116882324e+00 1.603335618972778320e+00 1.713798642158508301e+00 -1.373634040355682373e-01
-5.449895747005939484e-03 1.094308972358703613e+00 1.504299759864807129e+00 2.058014869689941406e+00 -5.348564386367797852e-01
2.043684720993041992e-01 9.722822904586791992e-01 6.327352523803710938e-01 1.630096197128295898e+00 7.972295284271240234e-01
2.055125832557678223e-01 1.651716530323028564e-01 1.374717950820922852e+00 1.789966702461242676e+00 8.777213692665100098e-01
2.727097868919372559e-01 8.392904698848724365e-02 1.394144296646118164e+00 1.971268653869628906e+00 8.673074245452880859e-01
2.176091521978378296e-01 -3.280954062938690186e-01 2.299412250518798828e+00 2.248052358627319336e+00 1.059687495231628418e+00
-2.120607197284698486e-01 1.503564566373825073e-01 1.399599075317382812e+00 2.555114984512329102e+00 1.303936600685119629e+00
-1.006860256195068359e+00 8.168795108795166016e-01 1.470038056373596191e+00 1.896865129470825195e+00 1.045829653739929199e+00
-1.239084959030151367e+00 5.880393981933593750e-01 1.598719120025634766e+00 1.322878360748291016e+00 1.058904886245727539e+00
-1.034997344017028809e+00 5.615568161010742188e-01 1.240310668945312500e+00 1.441302061080932617e+00 8.920275568962097168e-01
-1.328645467758178711e+00 9.891741871833801270e-01 1.707347869873046875e+00 1.327719092369079590e+00 8.880152702331542969e-01
-1.179887771606445312e+00 8.505361676216125488e-01 2.057440996170043945e+00 8.131423592567443848e-01 9.371374249458312988e-01
-1.094633698463439941e+00 8.524268865585327148e-01 2.109624147415161133e+00 8.361993432044982910e-01 1.341925978660583496e+00
-4.788472056388854980e-01 3.193506896495819092e-01 1.805697560310363770e+00 1.488377451896667480e+00 2.055929228663444519e-02
-7.485038638114929199e-01 5.294091105461120605e-01 1.686579942703247070e+00 1.741768836975097656e+00 -3.849419206380844116e-02
-7.515619397163391113e-01 5.850460529327392578e-01 1.495072007179260254e+00 1.840099453926086426e+00 1.868998408317565918e-01
-8.036953806877136230e-01 6.612838506698608398e-01 1.479672908782958984e+00 1.854138731956481934e+00 1.947427839040756226e-01
1.371594369411468506e-01 1.389908194541931152e-01 8.480553627014160156e-01 1.846452593803405762e+00 -4.056318402290344238e-01
-3.356201946735382080e-02 6.278471350669860840e-01 1.140850067138671875e+00 1.578187227249145508e+00 2.989776059985160828e-02
-1.276264190673828125e-01 8.881779313087463379e-01 1.067556023597717285e+00 1.813687086105346680e+00 4.685590565204620361e-01
-2.654514014720916748e-01 7.797243595123291016e-01 8.997159004211425781e-01 1.922028422355651855e+00 5.663828253746032715e-01
-2.196929156780242920e-01 1.204581499099731445e+00 8.301297426223754883e-01 2.434673070907592773e+00 1.054390311241149902e+00
7.676024734973907471e-02 1.318510770797729492e+00 1.085395932197570801e+00 2.014760971069335938e+00 1.403808355331420898e+00
-4.906689003109931946e-02 1.367012143135070801e+00 1.034973263740539551e+00 1.766630768775939941e+00 1.208291053771972656e+00
-1.748415380716323853e-01 4.618421196937561035e-01 1.833114326000213623e-01 2.125479221343994141e+00 1.232516318559646606e-01
-1.177050843834877014e-01 6.795815229415893555e-01 1.667977720499038696e-01 8.927472233772277832e-01 -3.418241068720817566e-02
-8.475974947214126587e-02 5.456627607345581055e-01 2.322150021791458130e-02 8.011832833290100098e-01 -8.187463134527206421e-02
-2.065422981977462769e-01 5.398440361022949219e-01 1.007094979286193848e-03 8.173332214355468750e-01 -9.683108329772949219e-02
-1.540241390466690063e-02 1.909672915935516357e-01 6.213775370270013809e-03 9.715261459350585938e-01 -3.311870694160461426e-01
-1.321909874677658081e-01 2.492376714944839478e-01 -8.970955014228820801e-02 8.668150901794433594e-01 -2.453905344009399414e-02
-1.793506741523742676e-01 4.406535997986793518e-02 -4.550866782665252686e-03 8.352133035659790039e-01 -1.197371929883956909e-01
-3.929937481880187988e-01 2.476744055747985840e-01 1.156661286950111389e-01 6.824151277542114258e-01 -5.979911610484123230e-02
-3.929937481880187988e-01 2.476744055747985840e-01 1.156661286950111389e-01 6.824151277542114258e-01 -5.979911610484123230e-02
-7.327008843421936035e-01 2.305799871683120728e-01 1.083246231079101562e+00 7.246831059455871582e-01 -3.326790407299995422e-02
-8.912392258644104004e-01 7.572688162326812744e-02 9.784487485885620117e-01 9.997282028198242188e-01 2.879890203475952148e-01
-1.015070796012878418e+00 -1.099769771099090576e-02 9.190377593040466309e-01 1.075120449066162109e+00 2.476696372032165527e-01
-9.842510819435119629e-01 -7.933219894766807556e-03 9.843962788581848145e-01 1.118476510047912598e+00 2.711109817028045654e-01
-9.985349178314208984e-01 -1.234320104122161865e-01 1.549478173255920410e+00 9.065852165222167969e-01 4.853868484497070312e-02
-9.985349178314208984e-01 -1.234320104122161865e-01 1.549478173255920410e+00 9.065852165222167969e-01 4.853868484497070312e-02
-8.877737820148468018e-02 1.206515192985534668e+00 1.975505232810974121e+00 8.705486059188842773e-01 2.941937148571014404e-01
-1.228987202048301697e-01 2.807581424713134766e-01 1.365331411361694336e+00 5.202249288558959961e-01 2.511185705661773682e-01
-1.228987202048301697e-01 2.807581424713134766e-01 1.365331411361694336e+00 5.202249288558959961e-01 2.511185705661773682e-01
2.446623742580413818e-01 -3.036357462406158447e-03 1.542415261268615723e+00 1.266053915023803711e+00 5.620668530464172363e-01
4.915323853492736816e-01 5.191247463226318359e-01 8.637691140174865723e-01 1.298002600669860840e+00 6.755214929580688477e-01
3.556085228919982910e-01 7.631475329399108887e-01 6.709606647491455078e-01 1.290433168411254883e+00 7.135542631149291992e-01
2.859370112419128418e-01 8.086106181144714355e-01 4.705926477909088135e-01 1.195566296577453613e+00 6.700508594512939453e-01
3.287068307399749756e-01 1.405902147293090820e+00 5.043480992317199707e-01 1.334688305854797363e+00 1.110164761543273926e+00
3.592147827148437500e-01 1.336092710494995117e+00 5.236746668815612793e-01 1.336963772773742676e+00 1.159006953239440918e+00
1.593057811260223389e-02 1.194895029067993164e+00 6.921411156654357910e-01 1.249364972114562988e+00 1.180611371994018555e+00
-1.375785097479820251e-03 1.221237540245056152e+00 6.379330754280090332e-01 1.254652738571166992e+00 1.240292310714721680e+00
1.366538107395172119e-01 1.190507888793945312e+00 7.624546885490417480e-01 1.139871001243591309e+00 1.357128500938415527e+00
-1.216922625899314880e-01 1.101781129837036133e+00 7.839413285255432129e-01 1.367297768592834473e+00 8.784403204917907715e-01
-2.576694078743457794e-02 7.970654964447021484e-01 7.455738186836242676e-01 1.830281138420104980e+00 1.073616862297058105e+00
-2.966377735137939453e-01 -1.413257271051406860e-01 2.937501072883605957e-01 1.190736174583435059e+00 -2.244843244552612305e-01
-3.374871313571929932e-01 -1.605242192745208740e-01 2.515280544757843018e-01 1.237949252128601074e+00 -2.376729846000671387e-01
-3.629043400287628174e-01 -5.074089020490646362e-02 3.891855478286743164e-01 1.166954636573791504e+00 7.544472813606262207e-03
-7.272377610206604004e-01 8.085430413484573364e-02 2.073106914758682251e-01 1.719915628433227539e+00 -1.071626022458076477e-01
-3.859881758689880371e-01 4.078108668327331543e-01 8.557370901107788086e-01 1.268195867538452148e+00 -1.523617804050445557e-01


==> images/fashion_mnist_adversarial/gan_wo_0.txt <==
7.179505825042724609e-01 1.800237298011779785e+00 -5.699602514505386353e-02 -1.964646875858306885e-01 -3.400890827178955078e-01
7.270199060440063477e-01 1.948355555534362793e+00 -1.541894376277923584e-01 -3.075304627418518066e-01 -4.586729407310485840e-01
6.037255525588989258e-01 1.349404573440551758e+00 -1.485168933868408203e-01 -2.999479472637176514e-01 -4.653528034687042236e-01
5.667517185211181641e-01 1.446821451187133789e+00 -2.415015101432800293e-01 -2.516677379608154297e-01 -4.652734100818634033e-01
6.136298179626464844e-01 1.455479025840759277e+00 -2.600720524787902832e-01 -2.670102715492248535e-01 -5.181925892829895020e-01
6.421536207199096680e-01 1.492119789123535156e+00 -2.862608730792999268e-01 -2.949578464031219482e-01 -4.524411857128143311e-01
6.582095623016357422e-01 1.703804492950439453e+00 -3.722844719886779785e-01 -3.212084174156188965e-01 -5.257391929626464844e-01
5.495407581329345703e-01 1.727447867393493652e+00 -2.815288305282592773e-01 -3.395144939422607422e-01 -1.496394872665405273e-01
5.828058719635009766e-01 1.717996716499328613e+00 -3.078088760375976562e-01 -2.985909581184387207e-01 -1.011614650487899780e-01
9.020961523056030273e-01 1.713178515434265137e+00 -2.827135026454925537e-01 -1.007210850715637207e+00 -4.573535174131393433e-02
1.415539532899856567e-01 2.356873273849487305e+00 -5.058187842369079590e-01 -1.131999611854553223e+00 9.673221409320831299e-02
-9.920988976955413818e-02 2.583725690841674805e+00 -7.912886738777160645e-01 -1.036013245582580566e+00 -1.192379146814346313e-01
-4.798261821269989014e-02 1.735068321228027344e+00 -1.176669120788574219e+00 -1.179186582565307617e+00 -8.329036086797714233e-02
-4.459516704082489014e-02 1.541272759437561035e+00 -9.017353653907775879e-01 -7.580078840255737305e-01 -2.043760120868682861e-01
3.316137492656707764e-01 1.524214267730712891e+00 -8.689097762107849121e-01 -7.241161465644836426e-01 -2.883417606353759766e-01
3.103286921977996826e-01 1.319035887718200684e+00 -7.748087048530578613e-01 -7.153716087341308594e-01 -3.266223669052124023e-01
2.278114557266235352e-01 1.295436978340148926e+00 -8.104906082153320312e-01 -9.141144752502441406e-01 -2.503886818885803223e-01
2.407391667366027832e-01 1.180283188819885254e+00 -7.502967119216918945e-01 -9.752690196037292480e-01 -2.493311315774917603e-01
6.826736032962799072e-02 1.354758620262145996e+00 -7.087947726249694824e-01 -6.727200150489807129e-01 -3.097506165504455566e-01
7.584077119827270508e-02 1.386602520942687988e+00 -7.500870227813720703e-01 -6.552610993385314941e-01 -2.776768207550048828e-01
2.081153839826583862e-01 1.226461172103881836e+00 -7.474223375320434570e-01 -7.386956214904785156e-01 -5.753018856048583984e-01
2.314662784337997437e-01 2.000616788864135742e+00 -1.130735993385314941e+00 -1.113838911056518555e+00 -6.466081738471984863e-01
5.836257934570312500e-01 1.796605587005615234e+00 -1.135900020599365234e+00 -1.164462685585021973e+00 -8.575331568717956543e-01
2.295716851949691772e-01 1.459006547927856445e+00 -9.242715239524841309e-01 -8.979704380035400391e-01 -4.538292288780212402e-01
-6.655394099652767181e-03 9.159177541732788086e-01 5.330086499452590942e-02 -5.831246450543403625e-02 2.591199278831481934e-01
2.018942683935165405e-02 1.031399607658386230e+00 1.072045862674713135e-01 -3.613477945327758789e-02 1.856897622346878052e-01
-6.368353962898254395e-03 7.011988759040832520e-01 1.419221051037311554e-02 -1.350779235363006592e-01 2.256721705198287964e-01
3.969104960560798645e-03 8.371583819389343262e-01 -1.590008847415447235e-02 -1.268310993909835815e-01 2.477712184190750122e-01
-6.275924853980541229e-03 8.117360472679138184e-01 -1.703251712024211884e-02 -1.611887812614440918e-01 2.261557132005691528e-01
-8.615486323833465576e-03 8.393714427947998047e-01 -4.822188615798950195e-02 -1.580704152584075928e-01 2.598982751369476318e-01
-6.833999417722225189e-03 8.399865031242370605e-01 -5.700143054127693176e-02 -9.036659449338912964e-02 2.938544750213623047e-01
3.395625948905944824e-01 9.947336316108703613e-01 -4.285310506820678711e-01 -6.948869824409484863e-01 -4.394728839397430420e-01
3.241647481918334961e-01 1.011958599090576172e+00 -4.416706264019012451e-01 -6.934641003608703613e-01 -4.583632647991180420e-01
-1.060314103960990906e-01 1.284809827804565430e+00 -4.236019551753997803e-01 -3.182473182678222656e-01 2.299613133072853088e-02
1.385096758604049683e-01 1.395018935203552246e+00 -4.168899953365325928e-01 -2.996684014797210693e-01 -8.802399039268493652e-02
1.415328383445739746e-01 1.378778219223022461e+00 -3.937780261039733887e-01 -2.859934270381927490e-01 -9.740021079778671265e-02
8.970355987548828125e-02 1.419853448867797852e+00 -3.892123103141784668e-01 -3.229092061519622803e-01 -1.010700538754463196e-01
-3.344206139445304871e-02 1.226881861686706543e+00 -3.824410736560821533e-01 -2.269382476806640625e-01 -1.229402571916580200e-01
1.609338521957397461e-01 1.004561424255371094e+00 -5.446238517761230469e-01 -6.204769015312194824e-01 -1.370672583580017090e-01
-6.784232333302497864e-03 1.184065580368041992e+00 -5.122615098953247070e-01 -6.146515011787414551e-01 -7.327622175216674805e-02
-1.240008417516946793e-02 1.180033206939697266e+00 -4.046942591667175293e-01 -5.707721710205078125e-01 9.417915344238281250e-02
3.825999051332473755e-02 1.298998713493347168e+00 -3.460867702960968018e-01 -5.815317630767822266e-01 2.412406504154205322e-01
1.142808720469474792e-01 1.261979818344116211e+00 -2.929358780384063721e-01 -8.491649627685546875e-01 2.380846291780471802e-01
1.142808720469474792e-01 1.261979818344116211e+00 -2.929358780384063721e-01 -8.491649627685546875e-01 2.380846291780471802e-01
3.439005911350250244e-01 1.472009658813476562e+00 -2.277834862470626831e-01 -7.734723687171936035e-01 -4.462876543402671814e-02
2.771934270858764648e-01 1.047815084457397461e+00 -7.746377587318420410e-01 -6.919350624084472656e-01 -3.861510753631591797e-01
8.318595588207244873e-02 2.370019197463989258e+00 -1.090638279914855957e+00 -1.090795874595642090e+00 1.524040400981903076e-01
1.190977245569229126e-01 1.235992908477783203e+00 -6.009401679039001465e-01 -3.638132810592651367e-01 -2.093914151191711426e-01
2.150083035230636597e-01 2.352134943008422852e+00 -4.607864320278167725e-01 -4.749284982681274414e-01 -2.633796036243438721e-01
3.711588382720947266e-01 2.575994968414306641e+00 -4.811458587646484375e-01 -6.246845722198486328e-01 -2.978553473949432373e-01
3.935462236404418945e-01 2.797129869461059570e+00 -5.384586453437805176e-01 -7.991225123405456543e-01 -1.914026588201522827e-01
4.740899801254272461e-01 3.193343639373779297e+00 -3.536579310894012451e-01 -8.657326698303222656e-01 -7.486182451248168945e-01
4.740899801254272461e-01 3.193343639373779297e+00 -3.536579310894012451e-01 -8.657326698303222656e-01 -7.486182451248168945e-01
5.085082650184631348e-01 3.174436807632446289e+00 -5.002898573875427246e-01 -9.260316491127014160e-01 -5.694058537483215332e-01
5.194731950759887695e-01 1.789975404739379883e+00 -3.605334758758544922e-01 -6.251193881034851074e-01 -2.822855412960052490e-01
6.186640262603759766e-01 1.653733611106872559e+00 1.428962945938110352e-01 -5.548720955848693848e-01 1.030696853995323181e-01
6.185123920440673828e-01 1.876787781715393066e+00 1.902971267700195312e-01 -8.222879171371459961e-01 4.118068516254425049e-01
6.185123920440673828e-01 1.876787781715393066e+00 1.902971267700195312e-01 -8.222879171371459961e-01 4.118068516254425049e-01
6.871314644813537598e-01 1.735929250717163086e+00 1.205779463052749634e-01 -7.444657683372497559e-01 3.458351194858551025e-01
6.637814044952392578e-01 1.688670396804809570e+00 5.309727787971496582e-02 -8.639526367187500000e-01 2.173191606998443604e-01
6.637814044952392578e-01 1.688670396804809570e+00 5.309727787971496582e-02 -8.639526367187500000e-01 2.173191606998443604e-01
4.017284810543060303e-01 2.180427074432373047e+00 -5.328025221824645996e-01 -9.537392258644104004e-01 2.634292244911193848e-01
3.623932301998138428e-01 2.085703611373901367e+00 -4.474128782749176025e-01 -9.958976507186889648e-01 2.093319296836853027e-01
3.606357574462890625e-01 1.739024043083190918e+00 -3.797738254070281982e-01 -1.154955625534057617e+00 1.765601485967636108e-01
3.360005617141723633e-01 1.747647404670715332e+00 -5.416699647903442383e-01 -1.380788326263427734e+00 8.638396114110946655e-02
2.889648079872131348e-01 1.906491994857788086e+00 -3.496551513671875000e-01 -1.123279213905334473e+00 3.135794401168823242e-01
3.821964859962463379e-01 2.301157236099243164e+00 -2.812561392784118652e-01 -9.994820952415466309e-01 2.352116629481315613e-02
1.422104686498641968e-01 2.407771348953247070e+00 -3.724811375141143799e-01 -5.728729367256164551e-01 -2.598369419574737549e-01
2.731077671051025391e-01 2.507410526275634766e+00 -2.884410321712493896e-01 -7.979725599288940430e-01 7.140124589204788208e-02
2.663162648677825928e-01 2.514788627624511719e+00 -2.673420011997222900e-01 -8.107051849365234375e-01 5.114232003688812256e-02
3.172508776187896729e-01 2.549809217453002930e+00 -1.894421875476837158e-01 -7.869921326637268066e-01 1.320271790027618408e-01
3.210868537425994873e-01 2.506965637207031250e+00 -2.266098856925964355e-01 -8.039469122886657715e-01 1.096543446183204651e-01
1.909806430339813232e-01 2.216179370880126953e+00 -2.521786093711853027e-01 -1.037921309471130371e+00 3.390178084373474121e-01
4.435312449932098389e-01 2.097450971603393555e+00 -3.041862547397613525e-01 -1.059143185615539551e+00 1.135424673557281494e-01
4.997627735137939453e-01 1.985037684440612793e+00 -1.964340358972549438e-01 -1.183391928672790527e+00 1.095333471894264221e-01
4.925943315029144287e-01 2.132709980010986328e+00 -3.520470857620239258e-01 -1.072858572006225586e+00 1.081176102161407471e-01
4.319161176681518555e-01 1.977696776390075684e+00 -9.734109789133071899e-02 -1.952876210212707520e+00 1.067208051681518555e+00
4.353967010974884033e-01 1.882595181465148926e+00 -9.580464661121368408e-02 -1.932510256767272949e+00 1.081077337265014648e+00
1.006277322769165039e+00 2.603982686996459961e+00 -5.058360099792480469e-01 -1.169119358062744141e+00 -5.049630999565124512e-01
9.665451049804687500e-01 2.724820852279663086e+00 -4.258598089218139648e-01 -7.256237864494323730e-01 -5.747653245925903320e-01
1.091643691062927246e+00 2.524111747741699219e+00 -3.029796183109283447e-01 -5.211783051490783691e-01 -3.841061592102050781e-01
9.144299030303955078e-01 2.205202817916870117e+00 -4.553637802600860596e-01 -7.686846852302551270e-01 -7.029010057449340820e-01
8.699798583984375000e-01 2.104250431060791016e+00 -8.393830657005310059e-01 -9.203152656555175781e-01 -3.616349995136260986e-01
8.056895136833190918e-01 2.182181835174560547e+00 -8.298786878585815430e-01 -9.723780155181884766e-01 -5.966846346855163574e-01
8.043267726898193359e-01 2.196075201034545898e+00 -7.873476147651672363e-01 -1.001790642738342285e+00 -5.434064269065856934e-01
7.283681035041809082e-01 2.063017129898071289e+00 -6.885051131248474121e-01 -1.297138094902038574e+00 -4.318152964115142822e-01
9.276314973831176758e-01 1.821371555328369141e+00 -6.861634254455566406e-01 -1.213963508605957031e+00 -4.838895201683044434e-01
8.655327558517456055e-01 2.108710050582885742e+00 -5.418320894241333008e-01 -1.033982872962951660e+00 -4.426980614662170410e-01
1.014729022979736328e+00 1.899644255638122559e+00 -7.517518401145935059e-01 -9.709388017654418945e-01 -2.618584036827087402e-01
9.930921792984008789e-01 2.010487079620361328e+00 -7.512210607528686523e-01 -9.672586321830749512e-01 -3.504404723644256592e-01
1.183802127838134766e+00 2.707730293273925781e+00 -9.450983405113220215e-01 -1.607564330101013184e+00 -4.723522067070007324e-01
1.091608881950378418e+00 2.265179634094238281e+00 -7.642846703529357910e-01 -1.862813949584960938e+00 -2.460692822933197021e-01
9.895153343677520752e-02 2.379621028900146484e+00 -1.411402821540832520e+00 -9.369928240776062012e-01 2.556972205638885498e-01
1.990609616041183472e-01 2.502257585525512695e+00 -1.593935608863830566e+00 -8.112134933471679688e-01 8.093155920505523682e-02
2.149677425622940063e-01 2.383630514144897461e+00 -1.538267731666564941e+00 -8.731349706649780273e-01 1.772251352667808533e-02
5.417615175247192383e-03 2.493426561355590820e+00 -1.583952426910400391e+00 -1.128358125686645508e+00 -1.150749176740646362e-01
5.138654112815856934e-01 2.702817440032958984e+00 -1.433810114860534668e+00 -2.310246706008911133e+00 -4.120107293128967285e-01
5.631121993064880371e-01 2.634182453155517578e+00 -1.213683366775512695e+00 -2.149399995803833008e+00 -5.764551162719726562e-01
5.956376791000366211e-01 2.619020700454711914e+00 -1.212646007537841797e+00 -2.101731300354003906e+00 -5.815908312797546387e-01
8.907171487808227539e-01 2.859207868576049805e+00 -1.047032833099365234e+00 -2.056890010833740234e+00 -3.922010064125061035e-01
6.675643324851989746e-01 2.433072805404663086e+00 -1.110635638236999512e+00 -1.620734214782714844e+00 -8.200055360794067383e-01
6.509380936622619629e-01 2.206556081771850586e+00 -1.021256446838378906e+00 -9.151969552040100098e-01 -9.405422210693359375e-01
1.466516256332397461e-01 1.305239439010620117e+00 -4.647170305252075195e-01 -1.095709323883056641e+00 2.155971229076385498e-01
2.096732258796691895e-01 1.301863312721252441e+00 -4.552770853042602539e-01 -1.041633367538452148e+00 1.696640551090240479e-01
1.699327528476715088e-01 1.187482595443725586e+00 -3.618135750293731689e-01 -4.846329391002655029e-01 -1.172948330640792847e-01
4.447140544652938843e-02 1.029043316841125488e+00 -6.469982266426086426e-01 -5.826354622840881348e-01 7.770648598670959473e-02
4.762974083423614502e-01 2.276659250259399414e+00 -6.963914036750793457e-01 -1.139060497283935547e+00 -1.198012009263038635e-01
7.780220508575439453e-01 1.554764270782470703e+00 -4.232738018035888672e-01 -1.316482782363891602e+00 -1.022345349192619324e-01
7.272248864173889160e-01 1.588317036628723145e+00 -4.198319911956787109e-01 -1.311564683914184570e+00 -9.219975769519805908e-02
-2.576349377632141113e-01 1.768103361129760742e+00 -7.541154623031616211e-01 -6.739184856414794922e-01 1.617765575647354126e-01
2.288013696670532227e-01 1.581872105598449707e+00 -3.824629783630371094e-01 -7.085828781127929688e-01 -2.570050060749053955e-01
2.249346524477005005e-01 1.459069728851318359e+00 -7.956869602203369141e-01 -8.567400574684143066e-01 1.190158426761627197e-01
1.683385074138641357e-01 1.409752964973449707e+00 -8.193973302841186523e-01 -9.994211196899414062e-01 9.108379483222961426e-02
4.761002063751220703e-01 1.728987932205200195e+00 -1.183682322502136230e+00 -1.433130741119384766e+00 -6.004192829132080078e-01
4.457168877124786377e-01 1.712725400924682617e+00 -1.243843197822570801e+00 -1.676164269447326660e+00 -6.504842638969421387e-01
3.693602085113525391e-01 1.679062604904174805e+00 -1.207753539085388184e+00 -1.639566063880920410e+00 -7.100405693054199219e-01
3.991294503211975098e-01 1.651292443275451660e+00 -1.220022320747375488e+00 -1.617528438568115234e+00 -6.993771791458129883e-01
4.668611288070678711e-01 1.494106531143188477e+00 -1.138628482818603516e+00 -1.557738900184631348e+00 -5.850676298141479492e-01
4.358195662498474121e-01 1.315773010253906250e+00 -9.994069933891296387e-01 -1.409990787506103516e+00 -2.905867695808410645e-01
3.332105875015258789e-01 1.780669331550598145e+00 -1.056787610054016113e+00 -1.477885127067565918e+00 7.868248969316482544e-03
3.190749883651733398e-01 1.754477977752685547e+00 -1.020444989204406738e+00 -1.502169609069824219e+00 3.410617820918560028e-03
5.329269170761108398e-01 2.281281471252441406e+00 -6.785112023353576660e-01 -1.555490493774414062e+00 -4.621866047382354736e-01
5.461911559104919434e-01 2.365825414657592773e+00 -7.804957628250122070e-01 -1.501393437385559082e+00 -3.460138738155364990e-01
1.377575397491455078e-01 3.732467889785766602e+00 -1.106802344322204590e+00 -5.326470732688903809e-01 -8.302959799766540527e-01
1.578180342912673950e-01 4.057657241821289062e+00 -1.075785398483276367e+00 -6.682609319686889648e-01 -6.246794462203979492e-01
2.996606826782226562e-01 3.856379270553588867e+00 -1.183933854103088379e+00 -8.912316560745239258e-01 -6.983794569969177246e-01
4.891802966594696045e-01 4.061960697174072266e+00 -1.169208645820617676e+00 -9.142850041389465332e-01 -1.019723773002624512e+00
3.756209015846252441e-01 2.719102859497070312e+00 -1.313029289245605469e+00 -1.307497620582580566e+00 -5.333142280578613281e-01
4.551576673984527588e-01 2.504491329193115234e+00 -1.360849261283874512e+00 -1.245005130767822266e+00 -8.024365454912185669e-02
2.952837049961090088e-01 2.524589776992797852e+00 -1.320269465446472168e+00 -1.473900318145751953e+00 -1.615967601537704468e-01
4.815776050090789795e-01 2.869750976562500000e+00 -9.758623242378234863e-01 -1.396049141883850098e+00 6.084278598427772522e-02
5.103217959403991699e-01 3.004421234130859375e+00 -9.215995073318481445e-01 -1.427188873291015625e+00 -9.775850176811218262e-02
4.065783619880676270e-01 2.646481752395629883e+00 -3.713361620903015137e-01 -1.361352443695068359e+00 2.351448982954025269e-01
4.396969974040985107e-01 2.696605205535888672e+00 -4.348250329494476318e-01 -1.324550867080688477e+00 3.795839548110961914e-01
3.733139932155609131e-01 3.180671930313110352e+00 -4.645506143569946289e-01 -1.604070186614990234e+00 2.354168891906738281e-02
3.942572176456451416e-01 3.229881286621093750e+00 -4.947628378868103027e-01 -1.541854143142700195e+00 4.177881777286529541e-02
4.495605528354644775e-01 3.428591012954711914e+00 -4.107280969619750977e-01 -1.755540013313293457e+00 1.671980768442153931e-01
4.185957312583923340e-01 3.681193590164184570e+00 -1.104575872421264648e+00 -1.991770505905151367e+00 -3.672048747539520264e-01
2.577775120735168457e-01 2.862654924392700195e+00 -1.341320514678955078e+00 -1.724343776702880859e+00 -9.915294051170349121e-01
3.503675460815429688e-01 2.165909290313720703e+00 -1.536525249481201172e+00 -1.345793008804321289e+00 -8.840051293373107910e-01
3.678150773048400879e-01 2.118213891983032227e+00 -1.500637769699096680e+00 -1.434439778327941895e+00 -9.380882978439331055e-01
3.198360800743103027e-01 9.847196936607360840e-01 -6.059788465499877930e-01 -9.508096575736999512e-01 -4.425355195999145508e-01
3.793132305145263672e-01 1.508897662162780762e+00 -5.468569397926330566e-01 -9.312700033187866211e-01 -7.068261504173278809e-02
3.283587098121643066e-01 1.277043581008911133e+00 -6.823648214340209961e-01 -1.351655364036560059e+00 1.083278656005859375e-02
6.215671300888061523e-01 1.699725151062011719e+00 -5.393070578575134277e-01 -1.575530767440795898e+00 3.657479286193847656e-01
6.240033507347106934e-01 1.654317617416381836e+00 1.774117350578308105e-01 -1.341579794883728027e+00 7.787840962409973145e-01
6.253603696823120117e-01 1.641878843307495117e+00 1.891003996133804321e-01 -1.395913004875183105e+00 7.852076292037963867e-01
6.957702636718750000e-01 1.332566857337951660e+00 -2.591266632080078125e-01 -1.420003056526184082e+00 2.694416642189025879e-01
7.144672870635986328e-01 1.502567768096923828e+00 -2.495038360357284546e-01 -1.218106508255004883e+00 3.145383894443511963e-01
8.909907937049865723e-01 1.388665318489074707e+00 -1.364895552396774292e-01 -1.115700006484985352e+00 1.982386410236358643e-01
8.797672390937805176e-01 1.452020883560180664e+00 -2.032655477523803711e-01 -1.110935091972351074e+00 1.993063986301422119e-01
8.472176790237426758e-01 1.536704182624816895e+00 -1.458368897438049316e-01 -1.148094534873962402e+00 3.116046190261840820e-01
9.717864394187927246e-01 2.196678638458251953e+00 -4.773541092872619629e-01 -1.486043810844421387e+00 -1.704081147909164429e-01
1.114099621772766113e+00 1.910875201225280762e+00 -5.680704116821289062e-01 -1.396685719490051270e+00 -1.764822304248809814e-01
6.661339402198791504e-01 2.056670188903808594e+00 -6.963999271392822266e-01 -7.424409389495849609e-01 -1.196903809905052185e-01
6.641074419021606445e-01 2.183611392974853516e+00 -8.640562891960144043e-01 -7.898240089416503906e-01 -1.945397555828094482e-01
4.728819131851196289e-01 1.793391942977905273e+00 -9.578841328620910645e-01 -9.032038450241088867e-01 -2.216466367244720459e-01
4.790842235088348389e-01 1.325076103210449219e+00 -4.248149096965789795e-01 -8.179770708084106445e-01 -1.196205988526344299e-01
4.048660099506378174e-01 1.419687747955322266e+00 -2.237964719533920288e-01 -4.032287597656250000e-01 -4.323755204677581787e-01
2.943826317787170410e-01 1.559243559837341309e+00 -3.759593516588211060e-02 -4.543095827102661133e-01 7.216869294643402100e-02
1.978691965341567993e-01 1.667154073715209961e+00 6.831126287579536438e-03 -5.953438282012939453e-01 4.107933044433593750e-01
2.244013845920562744e-01 1.805165529251098633e+00 -9.182923287153244019e-02 -8.091745972633361816e-01 3.785944283008575439e-01
1.967544108629226685e-01 1.658131003379821777e+00 -4.853734374046325684e-02 -6.772078871726989746e-01 3.713861703872680664e-01
2.090647518634796143e-01 1.690164804458618164e+00 -2.994164824485778809e-04 -6.702471375465393066e-01 3.472481071949005127e-01
2.115270197391510010e-01 1.663599252700805664e+00 -4.419647902250289917e-02 -6.835340261459350586e-01 3.913422822952270508e-01
1.741123348474502563e-01 1.724243044853210449e+00 -5.977947115898132324e-01 -1.104761362075805664e+00 -9.419942274689674377e-03
1.612586081027984619e-01 1.753757953643798828e+00 -6.445578932762145996e-01 -1.385754108428955078e+00 1.142162606120109558e-01
6.149163842201232910e-01 2.146536350250244141e+00 -1.580671966075897217e-01 -1.711463809013366699e+00 5.495172739028930664e-01
6.286510229110717773e-01 2.054461479187011719e+00 -1.577278226613998413e-01 -1.682322502136230469e+00 5.410356521606445312e-01
1.833084523677825928e-01 1.515765309333801270e+00 -5.774305462837219238e-01 -1.501167893409729004e+00 4.865767955780029297e-01
1.901622563600540161e-01 1.542434573173522949e+00 -5.655720829963684082e-01 -1.528881192207336426e+00 4.356933832168579102e-01
1.957910656929016113e-01 1.455765843391418457e+00 -6.123867630958557129e-01 -1.415559291839599609e+00 3.809312283992767334e-01
1.736534684896469116e-01 1.446836948394775391e+00 -8.273674249649047852e-01 -1.221409916877746582e+00 -2.026637047529220581e-01
2.332405298948287964e-01 2.054586172103881836e+00 -5.232895016670227051e-01 -9.238693118095397949e-01 -3.848500251770019531e-01
3.663520514965057373e-01 2.247272014617919922e+00 -3.201115131378173828e-01 -4.410169422626495361e-01 -2.969447970390319824e-01
3.624038100242614746e-01 2.172032594680786133e+00 -4.592185020446777344e-01 -4.689565896987915039e-01 -3.798170685768127441e-01
2.675831615924835205e-01 2.085760354995727539e+00 -4.654316306114196777e-01 -5.821084380149841309e-01 -3.603810071945190430e-01
3.337696492671966553e-01 1.865445852279663086e+00 -3.994471430778503418e-01 -8.103073239326477051e-01 -4.585387408733367920e-01
3.724175095558166504e-01 1.937853574752807617e+00 -3.561134636402130127e-01 -5.108473896980285645e-01 -2.421483248472213745e-01
1.004974693059921265e-01 2.234274148941040039e+00 -8.574907779693603516e-01 -5.903896093368530273e-01 -5.467017292976379395e-01
1.945136040449142456e-01 2.161458253860473633e+00 -9.685834050178527832e-01 -7.261651754379272461e-01 -6.287384033203125000e-01
3.779361248016357422e-01 2.502362489700317383e+00 -1.113927006721496582e+00 -8.435741066932678223e-01 -7.224873900413513184e-01
5.924139618873596191e-01 2.348055601119995117e+00 -9.616470336914062500e-01 -1.583359837532043457e+00 -5.876550674438476562e-01
1.921185106039047241e-01 1.578393220901489258e+00 -2.954263389110565186e-01 -2.630276978015899658e-01 -2.733389139175415039e-01
2.004064321517944336e-01 1.335646748542785645e+00 -3.085691630840301514e-01 -3.831914365291595459e-01 -1.258574128150939941e-01
2.693233788013458252e-01 1.034861326217651367e+00 -2.162309288978576660e-01 -5.045022368431091309e-01 -1.090641617774963379e-01
2.693233788013458252e-01 1.034861326217651367e+00 -2.162309288978576660e-01 -5.045022368431091309e-01 -1.090641617774963379e-01
-1.584941297769546509e-01 7.669348716735839844e-01 -5.169913768768310547e-01 -3.330177664756774902e-01 1.516856998205184937e-01
4.847869277000427246e-04 9.237407445907592773e-01 -3.759409189224243164e-01 -4.805170297622680664e-01 4.059393703937530518e-02
8.562005311250686646e-02 1.151007533073425293e+00 -2.279839813709259033e-01 -2.677085995674133301e-01 4.200046882033348083e-02
2.361638844013214111e-01 1.066908717155456543e+00 -1.931167989969253540e-01 -2.588468492031097412e-01 3.102598711848258972e-02
1.134623959660530090e-01 9.530525803565979004e-01 -2.004765868186950684e-01 -5.949097871780395508e-02 2.961514517664909363e-03
9.248554706573486328e-02 1.178582191467285156e+00 -1.568250656127929688e-01 -2.326344996690750122e-01 -6.019016727805137634e-03
9.634070098400115967e-02 1.280311107635498047e+00 -3.489864617586135864e-02 -8.309657126665115356e-02 1.065428853034973145e-01
1.020876020193099976e-01 1.196772575378417969e+00 -9.185723215341567993e-02 -2.031479924917221069e-01 2.055847644805908203e-02
1.784726679325103760e-01 7.948863506317138672e-01 -3.129411041736602783e-01 -5.152138471603393555e-01 1.204714998602867126e-01
1.784726679325103760e-01 7.948863506317138672e-01 -3.129411041736602783e-01 -5.152138471603393555e-01 1.204714998602867126e-01
3.231594339013099670e-02 8.757739067077636719e-01 -3.920669853687286377e-01 -3.798792362213134766e-01 -6.295605748891830444e-02
4.815594106912612915e-02 8.611354827880859375e-01 -3.962376117706298828e-01 -5.221897363662719727e-01 2.783749997615814209e-02
1.585485339164733887e-01 7.972102761268615723e-01 -2.346200495958328247e-01 -4.356094896793365479e-01 -1.653028838336467743e-02
1.536834388971328735e-01 8.531255722045898438e-01 -2.740414142608642578e-01 -4.762847721576690674e-01 -1.680409349501132965e-02
1.899885237216949463e-01 9.493820667266845703e-01 -5.219690501689910889e-02 -3.444824516773223877e-01 1.089537590742111206e-01
1.928561776876449585e-01 9.090677499771118164e-01 -8.921288698911666870e-02 -3.045802414417266846e-01 1.286157369613647461e-01
-3.483762964606285095e-03 1.050453543663024902e+00 -7.047399878501892090e-02 -1.970574706792831421e-01 2.294522970914840698e-01
9.140370413661003113e-03 1.111748337745666504e+00 -9.059194475412368774e-02 -1.701932102441787720e-01 2.430551499128341675e-01
1.454993486404418945e-01 8.099370002746582031e-01 3.476053476333618164e-02 -2.481144070625305176e-01 2.444432377815246582e-01
1.999251917004585266e-02 9.225292801856994629e-01 -1.945562511682510376e-01 -3.336270153522491455e-02 5.816788971424102783e-02
3.633539006114006042e-02 9.681823253631591797e-01 -1.327200531959533691e-01 -4.784464836120605469e-02 1.481981277465820312e-01
8.504831045866012573e-02 9.582470059394836426e-01 -1.013631820678710938e-01 -1.965473592281341553e-01 1.109177172183990479e-01
4.110810756683349609e-01 1.594207167625427246e+00 -4.238665699958801270e-01 -8.335223197937011719e-01 -3.271389603614807129e-01
6.537035107612609863e-01 1.685947537422180176e+00 -3.522337973117828369e-01 -7.447623014450073242e-01 -3.669429123401641846e-01
5.417188405990600586e-01 1.362061023712158203e+00 -6.425449848175048828e-01 -1.196114778518676758e+00 -3.767099082469940186e-01
1.848861724138259888e-01 1.523369908332824707e+00 -2.640101909637451172e-01 -8.023525476455688477e-01 1.610941588878631592e-01
1.533852815628051758e-01 1.583523869514465332e+00 -3.006041049957275391e-01 -8.127977252006530762e-01 2.988223135471343994e-01
1.019078642129898071e-01 1.546680688858032227e+00 -3.714543581008911133e-01 -7.285059094429016113e-01 2.740507721900939941e-01
1.019078642129898071e-01 1.546680688858032227e+00 -3.714543581008911133e-01 -7.285059094429016113e-01 2.740507721900939941e-01
3.115689754486083984e-01 1.513442039489746094e+00 -3.460085093975067139e-01 -8.754102587699890137e-01 4.915294051170349121e-02
3.090817332267761230e-01 1.492995262145996094e+00 -3.259651660919189453e-01 -8.844977617263793945e-01 9.690253436565399170e-02
2.185307443141937256e-01 1.491504311561584473e+00 -4.836091995239257812e-01 -1.250132441520690918e+00 3.401273787021636963e-01
1.152590811252593994e-01 1.458994746208190918e+00 -6.696282029151916504e-01 -1.291326642036437988e+00 1.706534177064895630e-01
1.152590811252593994e-01 1.458994746208190918e+00 -6.696282029151916504e-01 -1.291326642036437988e+00 1.706534177064895630e-01
1.803205311298370361e-01 1.173586368560791016e+00 -9.644024074077606201e-02 -1.667369455099105835e-01 -1.109533980488777161e-01
1.048562526702880859e-01 1.385782122611999512e+00 -9.492025524377822876e-02 -9.190315753221511841e-02 -8.527697995305061340e-03
1.509124338626861572e-01 1.782423496246337891e+00 -3.019134700298309326e-01 -8.797393739223480225e-02 -3.070132434368133545e-01
1.204606369137763977e-01 2.010938405990600586e+00 -2.990527153015136719e-01 -2.091285884380340576e-01 -2.332175672054290771e-01
1.487093716859817505e-01 2.001079320907592773e+00 -4.055473208427429199e-01 -8.645047247409820557e-02 -3.858399391174316406e-01
1.487093716859817505e-01 2.001079320907592773e+00 -4.055473208427429199e-01 -8.645047247409820557e-02 -3.858399391174316406e-01
5.620547533035278320e-01 2.181185483932495117e+00 -5.251812338829040527e-01 -6.636784076690673828e-01 -7.704426050186157227e-01
7.462597489356994629e-01 2.031713962554931641e+00 -3.827067017555236816e-01 -5.503896474838256836e-01 -4.069113433361053467e-01
8.895553350448608398e-01 1.927175998687744141e+00 -3.003396987915039062e-01 -5.084614753723144531e-01 -2.779219150543212891e-01
5.664723515510559082e-01 2.079254388809204102e+00 -6.459398269653320312e-01 -9.471602439880371094e-01 -8.410607576370239258e-01
1.399570554494857788e-01 2.089430332183837891e+00 -1.043158531188964844e+00 -5.848644375801086426e-01 -7.269634008407592773e-01
1.302378922700881958e-01 1.975534439086914062e+00 -9.133100509643554688e-01 -5.671048164367675781e-01 -4.347451031208038330e-01
2.740800566971302032e-02 2.108265161514282227e+00 -7.929971218109130859e-01 -7.135598659515380859e-01 -2.935332655906677246e-01
-1.004508323967456818e-02 1.795579314231872559e+00 -1.119951605796813965e+00 -8.535572290420532227e-01 -1.991816312074661255e-01
-2.070569619536399841e-02 1.841748237609863281e+00 -1.077562928199768066e+00 -8.386502265930175781e-01 -2.230406999588012695e-01
1.972498372197151184e-03 1.820504426956176758e+00 -1.011866569519042969e+00 -8.621947765350341797e-01 -2.338067144155502319e-01
-6.097598746418952942e-02 1.817516922950744629e+00 -1.087868690490722656e+00 -8.474268913269042969e-01 -1.554079949855804443e-01
-1.909092366695404053e-01 1.851356625556945801e+00 -1.061660885810852051e+00 -7.874372601509094238e-01 -1.447798013687133789e-01
1.081097349524497986e-01 1.945995569229125977e+00 -1.382361173629760742e+00 -1.490664601325988770e+00 -2.354211956262588501e-01
2.535705864429473877e-01 1.120692968368530273e+00 -3.440920412540435791e-01 -4.886974394321441650e-01 -4.944236576557159424e-02
2.313532531261444092e-01 1.261596441268920898e+00 -3.449529111385345459e-01 -4.477238655090332031e-01 -6.142294779419898987e-02
4.881662130355834961e-01 1.142267107963562012e+00 -7.083488106727600098e-01 -9.336337447166442871e-01 -7.689688801765441895e-01
1.948538273572921753e-01 2.244401216506958008e+00 -1.295543909072875977e+00 -1.292502164840698242e+00 -2.645592689514160156e-01
3.148179948329925537e-01 2.066297769546508789e+00 -9.786663055419921875e-01 -1.292163848876953125e+00 2.055328488349914551e-01
3.708074688911437988e-01 1.918148756027221680e+00 -1.033841013908386230e+00 -1.227516651153564453e+00 -4.060108065605163574e-01
1.748831421136856079e-01 1.658671498298645020e+00 -8.667363524436950684e-01 -1.241276979446411133e+00 -4.543906450271606445e-01
1.981118917465209961e-01 1.572551488876342773e+00 -8.734377026557922363e-01 -1.215808033943176270e+00 -4.307757616043090820e-01
1.793348193168640137e-01 1.619416594505310059e+00 -8.499368429183959961e-01 -1.236961364746093750e+00 -4.511923491954803467e-01
1.028934717178344727e-01 1.553663134574890137e+00 -7.292128801345825195e-01 -2.644865512847900391e-01 -2.529270350933074951e-01
9.606431424617767334e-02 1.292064428329467773e+00 -8.048246502876281738e-01 -5.458564162254333496e-01 -3.769674301147460938e-01
3.836907446384429932e-01 2.020080804824829102e+00 -4.092760682106018066e-01 -3.585448265075683594e-01 -4.417800605297088623e-01
3.577709794044494629e-01 2.158982038497924805e+00 -4.549942314624786377e-01 -3.360518515110015869e-01 -4.922396242618560791e-01
3.469974696636199951e-01 2.210047960281372070e+00 -4.509805738925933838e-01 -3.178954124450683594e-01 -5.215560197830200195e-01
3.269129693508148193e-01 2.023387432098388672e+00 -4.696972072124481201e-01 -3.233570158481597900e-01 -6.341480016708374023e-01
3.398106098175048828e-01 1.192748546600341797e+00 -5.127602219581604004e-01 -5.218710899353027344e-01 -4.355931580066680908e-01
1.800250858068466187e-01 1.156581521034240723e+00 -3.693323731422424316e-01 -3.429876267910003662e-01 -7.339006662368774414e-02
1.279311478137969971e-01 1.018746852874755859e+00 -3.480443954467773438e-01 -2.450898885726928711e-01 -1.777724772691726685e-01
1.994621753692626953e-01 1.018390417098999023e+00 -3.471654057502746582e-01 -2.577264010906219482e-01 -2.130853533744812012e-01
1.985763609409332275e-01 9.813780784606933594e-01 -3.144209682941436768e-01 -2.590775489807128906e-01 -2.255756556987762451e-01
2.351897656917572021e-01 1.087563157081604004e+00 -2.973629534244537354e-01 -1.704505980014801025e-01 -2.567119300365447998e-01
2.351897656917572021e-01 1.087563157081604004e+00 -2.973629534244537354e-01 -1.704505980014801025e-01 -2.567119300365447998e-01
2.252829670906066895e-01 9.501972198486328125e-01 -1.877080351114273071e-01 -3.891288936138153076e-01 -1.140846237540245056e-01
2.120984792709350586e-01 9.132905006408691406e-01 -2.310217767953872681e-01 -1.734900027513504028e-01 4.011891782283782959e-02
1.978386044502258301e-01 9.777588248252868652e-01 -1.966409236192703247e-01 -2.221855223178863525e-01 -4.337957128882408142e-03
1.599350422620773315e-01 7.646036744117736816e-01 -3.192131221294403076e-01 -2.378820180892944336e-01 -5.074717476963996887e-02
8.038304746150970459e-02 7.624925971031188965e-01 -3.393829464912414551e-01 -3.113873004913330078e-01 1.385188102722167969e-01
8.038304746150970459e-02 7.624925971031188965e-01 -3.393829464912414551e-01 -3.113873004913330078e-01 1.385188102722167969e-01
-7.701354473829269409e-02 8.759219050407409668e-01 -3.587995767593383789e-01 -4.673722386360168457e-01 2.490911930799484253e-01
5.705322325229644775e-02 8.589379191398620605e-01 5.835985019803047180e-02 5.356992036104202271e-02 4.750053584575653076e-02
8.934536576271057129e-02 8.924624919891357422e-01 4.197548329830169678e-02 6.839736551046371460e-02 5.692341178655624390e-02
9.481179714202880859e-02 9.294979572296142578e-01 1.009489595890045166e-01 -2.729401588439941406e-01 4.316973686218261719e-01
9.481179714202880859e-02 9.294979572296142578e-01 1.009489595890045166e-01 -2.729401588439941406e-01 4.316973686218261719e-01
7.699255645275115967e-02 7.462761402130126953e-01 8.413499593734741211e-02 -2.941801548004150391e-01 4.003898799419403076e-01
7.699255645275115967e-02 7.462761402130126953e-01 8.413499593734741211e-02 -2.941801548004150391e-01 4.003898799419403076e-01
6.220679730176925659e-02 7.854937314987182617e-01 1.012383624911308289e-01 -2.764269113540649414e-01 3.756072819232940674e-01
1.213905066251754761e-01 7.912012934684753418e-01 1.413854956626892090e-01 -2.481871694326400757e-01 3.737380504608154297e-01
-4.745049774646759033e-02 1.001673579216003418e+00 -1.209560483694076538e-01 5.196531116962432861e-02 1.159653440117835999e-02
-8.650586009025573730e-03 9.610256552696228027e-01 -1.520720869302749634e-01 4.182727634906768799e-02 2.595902234315872192e-02
-8.224009536206722260e-03 1.001399040222167969e+00 -1.442425847053527832e-01 4.226603731513023376e-02 3.651568293571472168e-02
9.301996976137161255e-02 1.559660673141479492e+00 -2.457843571901321411e-01 -6.920564770698547363e-01 1.459426581859588623e-01
3.167777955532073975e-01 1.070306777954101562e+00 -3.911859691143035889e-01 -4.456560313701629639e-01 -5.496090650558471680e-02
3.551562130451202393e-01 9.614072442054748535e-01 -4.030598402023315430e-01 -5.392403602600097656e-01 -4.812646657228469849e-02
8.218531012535095215e-01 2.588515996932983398e+00 -1.810013949871063232e-01 -9.574856162071228027e-01 -4.514943361282348633e-01
8.364387154579162598e-01 2.202768325805664062e+00 -4.994528889656066895e-01 -7.484849095344543457e-01 -5.236966013908386230e-01
7.639423608779907227e-01 1.496601223945617676e+00 -3.957006931304931641e-01 -6.569971442222595215e-01 -2.372371256351470947e-01
7.503902316093444824e-01 1.523085713386535645e+00 -5.939581394195556641e-01 -1.017258524894714355e+00 -2.146723419427871704e-01
3.521165549755096436e-01 1.778290510177612305e+00 -8.037945628166198730e-01 -1.867557764053344727e+00 1.546041369438171387e-01
6.680625081062316895e-01 2.119214534759521484e+00 -7.390931844711303711e-01 -1.827496170997619629e+00 -3.402487188577651978e-02
3.585760593414306641e-01 2.028957605361938477e+00 -7.012543082237243652e-01 -1.639501690864562988e+00 -1.052171662449836731e-01
6.152957081794738770e-01 1.840320825576782227e+00 -7.088721394538879395e-01 -1.329427003860473633e+00 -1.382975578308105469e-01
1.558331847190856934e+00 2.915650844573974609e+00 -5.099157691001892090e-01 -1.257472276687622070e+00 -3.190350532531738281e-01
1.107691884040832520e+00 2.181785583496093750e+00 -8.494430780410766602e-01 -1.505803942680358887e+00 -5.356698036193847656e-01
9.886608719825744629e-01 2.989827871322631836e+00 -6.282988786697387695e-01 -6.995622515678405762e-01 -6.409293413162231445e-01
7.808576822280883789e-01 2.638712882995605469e+00 -4.318432509899139404e-01 -8.272915482521057129e-01 -4.791955649852752686e-01
9.900277256965637207e-01 2.402576446533203125e+00 -5.006752014160156250e-01 -1.065746665000915527e+00 -4.955680668354034424e-01
7.585417032241821289e-01 2.634979486465454102e+00 -8.788785934448242188e-01 -1.139802575111389160e+00 -1.318735599517822266e+00
7.565029859542846680e-01 2.325905323028564453e+00 -8.292188048362731934e-01 -8.420068025588989258e-01 -1.113596558570861816e+00
4.546598494052886963e-01 1.590909600257873535e+00 -1.452166438102722168e+00 -1.385112166404724121e+00 -6.861229538917541504e-01
2.011498510837554932e-01 1.653243899345397949e+00 -1.349080920219421387e+00 -1.545194864273071289e+00 -4.315533936023712158e-01
1.480466872453689575e-01 1.469226121902465820e+00 -1.150684714317321777e+00 -1.021141290664672852e+00 -4.725472033023834229e-01
1.877649426460266113e-01 1.156874775886535645e+00 -1.067525029182434082e+00 -9.044744968414306641e-01 -2.840683460235595703e-01
1.556566804647445679e-01 1.353698015213012695e+00 -1.015654563903808594e+00 -7.960937023162841797e-01 -3.365366756916046143e-01
5.215965509414672852e-01 1.821984171867370605e+00 -6.991641521453857422e-01 -1.133656859397888184e+00 -3.481050953269004822e-02
7.229821085929870605e-01 1.786464452743530273e+00 -6.029517650604248047e-01 -9.660024046897888184e-01 -5.675696209073066711e-02
5.923129916191101074e-01 1.695689797401428223e+00 -7.605437636375427246e-01 -1.127081274986267090e+00 -4.668965041637420654e-01
4.917083084583282471e-01 1.707542777061462402e+00 -7.564584612846374512e-01 -1.266900658607482910e+00 -6.185113787651062012e-01
3.154463768005371094e-01 1.262377023696899414e+00 -4.777736365795135498e-01 -4.229250550270080566e-01 -4.967946112155914307e-01
3.316670358180999756e-01 1.439415454864501953e+00 -3.947226107120513916e-01 -2.742032706737518311e-01 -5.621945858001708984e-01
3.861185014247894287e-01 1.526117563247680664e+00 -4.569338560104370117e-01 -3.930867612361907959e-01 -6.268554925918579102e-01
2.867539823055267334e-01 1.611507058143615723e+00 -4.638392031192779541e-01 -5.577260851860046387e-01 -5.802922844886779785e-01
3.082772493362426758e-01 1.592065334320068359e+00 -4.643105864524841309e-01 -4.417680501937866211e-01 -6.802474856376647949e-01
4.215350747108459473e-01 2.391508817672729492e+00 -4.245878756046295166e-01 -6.043573021888732910e-01 -6.724511384963989258e-01
4.171041846275329590e-01 2.447121143341064453e+00 -5.658119916915893555e-01 -5.233128070831298828e-01 -4.905312657356262207e-01
4.745783805847167969e-01 2.298613786697387695e+00 -6.497638821601867676e-01 -8.161175251007080078e-01 -4.782652258872985840e-01
6.343127489089965820e-01 2.314467668533325195e+00 -7.867711782455444336e-01 -7.404796481132507324e-01 -3.394769430160522461e-01
1.016644597053527832e+00 2.182963609695434570e+00 -2.938620150089263916e-01 -1.330893397331237793e+00 -3.087709844112396240e-01
7.767825126647949219e-01 2.054543733596801758e+00 -2.687309980392456055e-01 -1.092675924301147461e+00 -1.547175943851470947e-01
2.815923690795898438e-01 2.083747386932373047e+00 -5.252155661582946777e-01 -8.201412558555603027e-01 -3.181324899196624756e-01
4.024150073528289795e-01 1.954159021377563477e+00 -4.850365817546844482e-01 -8.565165996551513672e-01 -2.544829547405242920e-01
3.821355402469635010e-01 1.919147610664367676e+00 -4.332860708236694336e-01 -9.012040495872497559e-01 -2.525490522384643555e-01
3.522731065750122070e-01 1.898329734802246094e+00 -4.752028584480285645e-01 -8.105524778366088867e-01 -2.915762662887573242e-01
3.180873095989227295e-01 1.464643001556396484e+00 -9.999111294746398926e-01 -8.562555909156799316e-01 -2.286764681339263916e-01
1.380266845226287842e-01 1.435687065124511719e+00 -1.074835777282714844e+00 -8.632218241691589355e-01 -1.431513428688049316e-01
1.014419198036193848e-01 1.419436931610107422e+00 -1.060397267341613770e+00 -8.727996945381164551e-01 -1.536362767219543457e-01
6.095948815345764160e-01 1.697206497192382812e+00 -7.888612747192382812e-01 -1.217271685600280762e+00 -2.593938410282135010e-01
1.141294166445732117e-01 1.595999836921691895e+00 -1.167358279228210449e+00 -1.025386095046997070e+00 -3.377768993377685547e-01
1.598339080810546875e-01 1.583584904670715332e+00 -1.201071619987487793e+00 -9.463819861412048340e-01 -2.975175380706787109e-01
8.661285042762756348e-02 1.817696332931518555e+00 -9.751070141792297363e-01 -1.239545941352844238e+00 -1.902528405189514160e-01
2.225227504968643188e-01 1.665021896362304688e+00 -9.848295450210571289e-01 -1.050102591514587402e+00 1.173041835427284241e-01
8.826616406440734863e-02 1.507381319999694824e+00 -8.387957215309143066e-01 -4.506929814815521240e-01 -3.648766279220581055e-01
5.389476418495178223e-01 1.828138947486877441e+00 -1.103897616267204285e-01 -8.814415335655212402e-01 8.642631769180297852e-02
3.982699513435363770e-01 1.865904927253723145e+00 7.345923781394958496e-02 -3.775414824485778809e-01 -4.381408169865608215e-02
2.265040278434753418e-01 1.605529308319091797e+00 -1.780213117599487305e-01 -3.206507861614227295e-01 -1.873279809951782227e-01
2.879217863082885742e-01 1.627181887626647949e+00 -1.848427802324295044e-01 -3.588656187057495117e-01 -1.419050097465515137e-01
3.131857514381408691e-01 1.021986007690429688e+00 -3.297412693500518799e-01 -3.120399415493011475e-01 -4.096746444702148438e-01
2.957734465599060059e-01 9.592644572257995605e-01 -3.422414958477020264e-01 -3.681771159172058105e-01 -4.657369256019592285e-01
2.983871698379516602e-01 1.126736402511596680e+00 -2.623107731342315674e-01 -3.644514381885528564e-01 -1.814025640487670898e-01
1.137594729661941528e-01 1.435537695884704590e+00 -5.186251923441886902e-02 -2.159948945045471191e-01 6.475008279085159302e-02
6.512574106454849243e-02 1.136162877082824707e+00 -6.962356716394424438e-02 -1.618699580430984497e-01 2.226115167140960693e-01
-2.589861489832401276e-02 8.498972058296203613e-01 -6.496874094009399414e-01 -5.846220850944519043e-01 2.373103052377700806e-03
-5.125970020890235901e-02 1.394056200981140137e+00 -1.357792317867279053e-01 -3.030262589454650879e-01 2.528720796108245850e-01
2.369781583547592163e-01 1.115076184272766113e+00 -2.639688551425933838e-01 -3.555772602558135986e-01 -4.839700832962989807e-02
3.164498805999755859e-01 1.293343663215637207e+00 -1.014831811189651489e-01 -2.919867634773254395e-01 -2.801479771733283997e-02
1.899332851171493530e-01 8.163859844207763672e-01 -1.279439926147460938e-01 -8.669985830783843994e-02 -6.849512457847595215e-02
3.876709565520286560e-02 1.529384374618530273e+00 -6.029902696609497070e-01 -8.805958032608032227e-01 -7.502231001853942871e-02
1.730283945798873901e-01 1.604301214218139648e+00 -4.952332675457000732e-01 -8.107829689979553223e-01 5.215340480208396912e-02
2.632744312286376953e-01 1.590818166732788086e+00 -5.209863185882568359e-01 -9.004401564598083496e-01 1.510348916053771973e-01
2.646816968917846680e-01 1.589809894561767578e+00 -6.833659410476684570e-01 -6.270536780357360840e-01 8.768507093191146851e-02
2.856389880180358887e-01 1.605070233345031738e+00 -6.834974288940429688e-01 -8.000572919845581055e-01 1.286703944206237793e-01
3.953013420104980469e-01 1.599049329757690430e+00 -6.616748571395874023e-01 -7.973830103874206543e-01 3.054207563400268555e-02
4.810922741889953613e-01 1.810670256614685059e+00 -9.263262152671813965e-01 -6.190140247344970703e-01 -2.083527669310569763e-02
3.882507979869842529e-01 1.637631416320800781e+00 -8.300160765647888184e-01 -6.853537559509277344e-01 1.051040887832641602e-01
3.095472455024719238e-01 1.682927370071411133e+00 -9.750125408172607422e-01 -4.647013545036315918e-01 4.787871241569519043e-02
2.759217023849487305e-01 1.677871227264404297e+00 -9.626511931419372559e-01 -4.412484169006347656e-01 1.310561597347259521e-02
2.938342392444610596e-01 1.695993065834045410e+00 -9.703086614608764648e-01 -5.386835932731628418e-01 1.423309743404388428e-02
2.830099761486053467e-01 1.943616986274719238e+00 -1.211160182952880859e+00 -6.730864048004150391e-01 1.354891210794448853e-01
5.546674728393554688e-01 1.755051255226135254e+00 -1.541891992092132568e-01 -8.900750875473022461e-01 4.063538089394569397e-02
5.273562669754028320e-01 1.767113447189331055e+00 -1.580901741981506348e-01 -9.605408310890197754e-01 1.496824435889720917e-02
8.059124946594238281e-01 2.185584783554077148e+00 -1.711657792329788208e-01 -1.083889484405517578e+00 1.746413558721542358e-01
4.362653791904449463e-01 2.322840213775634766e+00 -2.251796275377273560e-01 -1.113941192626953125e+00 -4.422361962497234344e-03
4.362653791904449463e-01 2.322840213775634766e+00 -2.251796275377273560e-01 -1.113941192626953125e+00 -4.422361962497234344e-03
4.129680693149566650e-01 2.279381990432739258e+00 -2.154305428266525269e-01 -1.030304908752441406e+00 -2.100596576929092407e-02
3.196591436862945557e-01 1.856896400451660156e+00 -2.387191951274871826e-01 -9.488700628280639648e-01 2.479135990142822266e-01
1.977440267801284790e-01 1.645195841789245605e+00 -2.978531122207641602e-01 -8.950682878494262695e-01 2.761777043342590332e-01
1.598457694053649902e-01 1.595587968826293945e+00 -3.549558222293853760e-01 -9.652279019355773926e-01 1.516313254833221436e-01
5.416631102561950684e-01 1.334666013717651367e+00 -6.580562591552734375e-01 -1.040987849235534668e+00 -3.570788204669952393e-01
2.405913025140762329e-01 1.800743818283081055e+00 -8.861134648323059082e-01 -8.590071201324462891e-01 -1.788776069879531860e-01
2.608596682548522949e-01 1.797525167465209961e+00 -8.453271389007568359e-01 -8.904414772987365723e-01 -2.659996151924133301e-01
2.999076247215270996e-01 1.813912749290466309e+00 -8.390803337097167969e-01 -8.695677518844604492e-01 -3.156095445156097412e-01
2.268198579549789429e-01 2.285756826400756836e+00 -9.623647928237915039e-01 -7.579448819160461426e-01 -1.904411315917968750e-01
1.767952889204025269e-01 1.149718403816223145e+00 -8.571454286575317383e-01 -6.263262033462524414e-01 -1.788144856691360474e-01
7.638030219823122025e-03 1.382907629013061523e+00 -5.955532193183898926e-01 -6.237965226173400879e-01 1.151762008666992188e-01
1.940050534904003143e-02 1.355804324150085449e+00 -5.895550251007080078e-01 -6.111256480216979980e-01 1.187791824340820312e-01
-1.170540750026702881e-01 1.441189646720886230e+00 -6.708645820617675781e-01 -6.284416317939758301e-01 -3.477097302675247192e-02
-1.024138405919075012e-01 1.928202986717224121e+00 -7.442599534988403320e-01 -8.518674969673156738e-01 -9.169296361505985260e-03
3.173778951168060303e-02 1.378811359405517578e+00 -7.837479710578918457e-01 -1.072021484375000000e+00 1.353748701512813568e-02
2.152191102504730225e-01 1.570881962776184082e+00 -6.538277864456176758e-01 -1.007135987281799316e+00 -7.137899845838546753e-02
2.563738524913787842e-01 1.575891256332397461e+00 -7.974951863288879395e-01 -9.940132498741149902e-01 -1.523608863353729248e-01
3.121824264526367188e-01 1.640895605087280273e+00 -1.080276489257812500e+00 -8.341941237449645996e-01 -5.860053300857543945e-01
2.243033945560455322e-01 1.673664212226867676e+00 -1.046364307403564453e+00 -9.654720425605773926e-01 -6.219621300697326660e-01
8.999308943748474121e-02 1.940226435661315918e+00 -8.104549646377563477e-01 -8.260532617568969727e-01 -5.911079645156860352e-01
8.999308943748474121e-02 1.940226435661315918e+00 -8.104549646377563477e-01 -8.260532617568969727e-01 -5.911079645156860352e-01
1.757706403732299805e-01 1.823227763175964355e+00 -1.002818346023559570e+00 -6.090995073318481445e-01 -5.267309546470642090e-01
4.843216836452484131e-01 1.810487627983093262e+00 -5.697141289710998535e-01 -6.369068622589111328e-01 -1.002181410789489746e+00
1.554509103298187256e-01 1.388088107109069824e+00 -8.096069097518920898e-01 -7.339503169059753418e-01 -5.752680897712707520e-01
2.117009758949279785e-01 1.623182296752929688e+00 -9.793465137481689453e-01 -6.728148460388183594e-01 -4.094714820384979248e-01
1.471238136291503906e-01 1.754480481147766113e+00 -7.598444223403930664e-01 -6.911939382553100586e-01 -6.394407898187637329e-02
6.965364813804626465e-01 2.257982015609741211e+00 -5.470058321952819824e-01 -7.402495145797729492e-01 -4.830500781536102295e-01
7.515579462051391602e-01 1.604620218276977539e+00 -8.827056288719177246e-01 -1.050176858901977539e+00 -9.083014726638793945e-01
7.339379787445068359e-01 1.726249814033508301e+00 -8.602036833763122559e-01 -1.261877536773681641e+00 -9.456694722175598145e-01
6.388643383979797363e-01 1.537435889244079590e+00 -8.610063195228576660e-01 -1.290087461471557617e+00 -9.654744863510131836e-01
5.844784975051879883e-01 1.377508401870727539e+00 -6.957721114158630371e-01 -8.229451179504394531e-01 -8.887785077095031738e-01
4.899350106716156006e-01 1.256622433662414551e+00 -7.769041657447814941e-01 -6.803617477416992188e-01 -9.193962812423706055e-01
5.096500515937805176e-01 1.170672655105590820e+00 -8.075227737426757812e-01 -1.323290348052978516e+00 -5.300839543342590332e-01
5.432397723197937012e-01 1.356306791305541992e+00 -7.150157690048217773e-01 -1.308655738830566406e+00 -6.558008193969726562e-01
1.610124260187149048e-01 1.988861322402954102e+00 -1.382460832595825195e+00 -1.049268245697021484e+00 -2.262170016765594482e-01
1.124826967716217041e-01 1.949576616287231445e+00 -1.259606838226318359e+00 -9.008298516273498535e-01 7.669305801391601562e-02
7.350162416696548462e-02 1.535409212112426758e+00 -1.498150944709777832e+00 -1.032320380210876465e+00 1.154416128993034363e-01
-2.766296267509460449e-02 1.967999696731567383e+00 -1.494681000709533691e+00 -1.042234539985656738e+00 1.115114837884902954e-01
2.506270110607147217e-01 2.593420982360839844e+00 -1.102487325668334961e+00 -1.161153554916381836e+00 -2.783443331718444824e-01
2.717606425285339355e-01 2.957076549530029297e+00 -1.471637248992919922e+00 -7.907473444938659668e-01 -1.110472440719604492e+00
4.573436379432678223e-01 2.004122257232666016e+00 -8.583379983901977539e-01 -9.763749241828918457e-01 -4.702307879924774170e-01
2.515930235385894775e-01 1.190379023551940918e+00 -6.391936540603637695e-01 -9.139611721038818359e-01 -3.212626650929450989e-02
3.582376539707183838e-01 1.229157447814941406e+00 -6.564639210700988770e-01 -8.835974931716918945e-01 -1.610257476568222046e-01
1.577569991350173950e-01 1.370570302009582520e+00 -4.268591701984405518e-01 -1.145916104316711426e+00 2.082619071006774902e-01
1.557350903749465942e-01 1.341378569602966309e+00 -4.429654479026794434e-01 -1.122063279151916504e+00 2.419148385524749756e-01
8.765600919723510742e-01 1.913385152816772461e+00 -5.237450599670410156e-01 -1.775585651397705078e+00 2.982557117938995361e-01
7.253647446632385254e-01 2.000828027725219727e+00 -5.353364944458007812e-01 -1.753846764564514160e+00 9.846287965774536133e-02
1.316960096359252930e+00 2.628782033920288086e+00 1.806481033563613892e-01 -1.098513841629028320e+00 4.362110793590545654e-01
1.277067542076110840e+00 2.353174924850463867e+00 1.959673166275024414e-01 -1.015478014945983887e+00 1.212149634957313538e-01
1.014815807342529297e+00 2.005838155746459961e+00 -1.114688888192176819e-01 -1.263554453849792480e+00 2.698352038860321045e-01
7.861918210983276367e-01 1.920891642570495605e+00 -9.241695702075958252e-02 -1.157454490661621094e+00 3.664371371269226074e-01
7.811275124549865723e-01 1.823473095893859863e+00 -5.461815744638442993e-03 -1.166479587554931641e+00 3.123206496238708496e-01
6.292572021484375000e-01 2.160521268844604492e+00 -3.550341352820396423e-03 -1.090522646903991699e+00 3.815074265003204346e-01
6.407759785652160645e-01 2.511739969253540039e+00 -1.013829261064529419e-01 -9.961168169975280762e-01 3.041771054267883301e-01
6.259098649024963379e-01 2.643613576889038086e+00 -4.810703918337821960e-02 -1.183332920074462891e+00 4.153646230697631836e-01
6.070744991302490234e-01 2.438536882400512695e+00 -1.809323430061340332e-01 -1.025734782218933105e+00 2.903459668159484863e-01
6.701093316078186035e-01 2.299279689788818359e+00 -1.321434080600738525e-01 -1.435575842857360840e+00 5.168351531028747559e-01
6.676094532012939453e-01 2.263554811477661133e+00 -1.435365825891494751e-01 -1.433854341506958008e+00 5.003284811973571777e-01
6.922572851181030273e-01 2.316828012466430664e+00 -2.027304172515869141e-01 -1.478631973266601562e+00 3.469480276107788086e-01
6.860972046852111816e-01 2.232330560684204102e+00 -2.360639721155166626e-01 -1.407592058181762695e+00 4.009324908256530762e-01
7.475727796554565430e-01 1.628518342971801758e+00 -6.646197438240051270e-01 -1.573399186134338379e+00 1.138404086232185364e-01
7.840375900268554688e-01 1.617022991180419922e+00 -6.438216567039489746e-01 -1.587677240371704102e+00 3.464493528008460999e-02
6.077644824981689453e-01 1.999878048896789551e+00 -7.577028274536132812e-01 -1.476294994354248047e+00 1.690687686204910278e-01
1.202495336532592773e+00 2.468158960342407227e+00 -2.072114199399948120e-01 -7.202546000480651855e-01 -4.879985451698303223e-01
1.144857287406921387e+00 2.803071975708007812e+00 -1.814354807138442993e-01 -5.288524031639099121e-01 -5.897145271301269531e-01
1.033969998359680176e+00 2.439337730407714844e+00 -2.207035720348358154e-01 -3.764073252677917480e-01 -6.964946389198303223e-01
1.089338660240173340e+00 2.313003301620483398e+00 -2.229208946228027344e-01 -3.124779462814331055e-01 -6.520382761955261230e-01
1.100458383560180664e+00 2.416754961013793945e+00 8.541209995746612549e-02 -5.629609227180480957e-01 -2.154039740562438965e-01
1.069103479385375977e+00 2.376382827758789062e+00 7.866610586643218994e-02 -5.930622816085815430e-01 -2.653842270374298096e-01
9.345599412918090820e-01 1.849732518196105957e+00 -2.795613110065460205e-01 -9.301813244819641113e-01 -1.177329719066619873e-01
9.824280142784118652e-01 1.963693499565124512e+00 -6.322578787803649902e-01 -8.113448619842529297e-01 -5.760200619697570801e-01
9.936384558677673340e-01 2.373202562332153320e+00 -5.345743298530578613e-01 -8.416590690612792969e-01 -4.800915718078613281e-01
8.528058528900146484e-01 2.268650531768798828e+00 -5.597408413887023926e-01 -9.554138779640197754e-01 -5.485785603523254395e-01
8.436621427536010742e-01 1.993898868560791016e+00 -8.339226245880126953e-01 -8.485664129257202148e-01 -3.159957230091094971e-01
1.178986310958862305e+00 2.467404842376708984e+00 -6.749925017356872559e-01 -8.793246746063232422e-01 -5.387704968452453613e-01
9.416310787200927734e-01 2.660980701446533203e+00 -2.753894925117492676e-01 -6.254245638847351074e-01 -2.838446199893951416e-01
8.494221568107604980e-01 1.897181391716003418e+00 -5.510186553001403809e-01 -6.056613326072692871e-01 -3.995814323425292969e-01
7.056643366813659668e-01 1.953066229820251465e+00 7.746746391057968140e-02 -1.358522623777389526e-01 -4.594833254814147949e-01
6.515756845474243164e-01 2.053023576736450195e+00 -9.768400341272354126e-04 -2.781851291656494141e-01 -2.107954025268554688e-01
6.712903380393981934e-01 1.619860291481018066e+00 -4.609424769878387451e-01 -4.590060412883758545e-01 -6.935267150402069092e-02
7.456584572792053223e-01 2.032796144485473633e+00 -6.427955627441406250e-01 -9.742654561996459961e-01 -8.345473557710647583e-02
8.425893187522888184e-01 1.946814775466918945e+00 -1.246370822191238403e-01 -7.270759940147399902e-01 -1.485646665096282959e-01
9.293538928031921387e-01 1.861401915550231934e+00 -1.967072486877441406e-01 -9.556161165237426758e-01 -4.369936585426330566e-01
9.293538928031921387e-01 1.861401915550231934e+00 -1.967072486877441406e-01 -9.556161165237426758e-01 -4.369936585426330566e-01
7.147955298423767090e-01 1.778900146484375000e+00 -2.681778371334075928e-01 -5.639478564262390137e-01 -3.981611132621765137e-01
8.019143939018249512e-01 2.047548294067382812e+00 3.839476406574249268e-02 -4.128423333168029785e-01 -3.080589473247528076e-01
9.032571911811828613e-01 1.587077140808105469e+00 -4.398565590381622314e-01 -1.097944855690002441e+00 3.234507516026496887e-03
8.319087028503417969e-01 1.921354413032531738e+00 -3.734069466590881348e-01 -9.051535725593566895e-01 -1.154328361153602600e-01
9.536908268928527832e-01 2.167170763015747070e+00 -3.153713643550872803e-01 -5.550581812858581543e-01 -1.293098479509353638e-01
9.055492281913757324e-01 2.557079792022705078e+00 -3.569763898849487305e-01 -4.312116801738739014e-01 -1.505691260099411011e-01
1.137776374816894531e+00 2.463302612304687500e+00 -4.073432683944702148e-01 -6.946904659271240234e-01 -2.423405647277832031e-01
4.994313418865203857e-01 1.399926662445068359e+00 -4.040470421314239502e-01 -9.492248892784118652e-01 -1.194381192326545715e-01
-8.342801034450531006e-02 1.852517604827880859e+00 -1.067775249481201172e+00 -1.037511229515075684e+00 -1.329597383737564087e-01
1.579277813434600830e-01 1.729340314865112305e+00 -7.422178387641906738e-01 -1.079199671745300293e+00 -5.483968183398246765e-02
1.198770925402641296e-01 1.680446147918701172e+00 -6.374960541725158691e-01 -1.037962198257446289e+00 -1.529541425406932831e-02
2.060515880584716797e-01 1.715604543685913086e+00 -7.343321442604064941e-01 -6.974127292633056641e-01 -2.043287754058837891e-01
1.703641563653945923e-01 1.710579991340637207e+00 -7.069777846336364746e-01 -6.959857940673828125e-01 -3.023977875709533691e-01
1.864840537309646606e-01 1.529795289039611816e+00 -5.704426765441894531e-01 -7.794221043586730957e-01 -3.953674435615539551e-01
1.842607706785202026e-01 1.527685403823852539e+00 -5.559931397438049316e-01 -7.971115708351135254e-01 -4.254803061485290527e-01
2.265073210000991821e-01 1.578702092170715332e+00 -6.008759140968322754e-01 -7.975186109542846680e-01 -4.200973212718963623e-01
3.130382299423217773e-01 1.682153463363647461e+00 -7.228474617004394531e-01 -7.032763957977294922e-01 -4.758095443248748779e-01
1.351932436227798462e-01 1.727966070175170898e+00 -7.950034737586975098e-01 -8.329323530197143555e-01 -4.785138368606567383e-01
1.429958194494247437e-01 1.722872138023376465e+00 -7.461625337600708008e-01 -9.296039342880249023e-01 -1.402418017387390137e-01
-4.870280995965003967e-02 1.481202363967895508e+00 -7.820946574211120605e-01 -8.056962490081787109e-01 8.710300922393798828e-02
3.592733740806579590e-01 1.787384867668151855e+00 -9.838513731956481934e-01 -1.385573029518127441e+00 -7.782573699951171875e-01
1.631784290075302124e-01 1.920840501785278320e+00 -1.799587488174438477e+00 -1.473537206649780273e+00 -4.725285470485687256e-01
1.230587512254714966e-01 1.867352604866027832e+00 -1.654721856117248535e+00 -1.568819880485534668e+00 -3.823553621768951416e-01
1.842742711305618286e-01 1.860484719276428223e+00 -1.621072530746459961e+00 -1.510117053985595703e+00 -3.488127589225769043e-01
2.942416965961456299e-01 1.339876890182495117e+00 -1.167112827301025391e+00 -1.289144992828369141e+00 -3.882259130477905273e-01
2.527019381523132324e-01 1.411344885826110840e+00 -1.232378125190734863e+00 -1.119742989540100098e+00 -7.049140930175781250e-01
2.527019381523132324e-01 1.411344885826110840e+00 -1.232378125190734863e+00 -1.119742989540100098e+00 -7.049140930175781250e-01
2.913905978202819824e-01 3.016194820404052734e+00 -1.363625645637512207e+00 -2.289805650711059570e+00 -1.568196415901184082e-01
-4.058836400508880615e-02 3.060606479644775391e+00 -1.847160220146179199e+00 -2.009245395660400391e+00 -4.877030253410339355e-01
-1.151395291090011597e-01 3.036792755126953125e+00 -1.381537556648254395e+00 -1.856212615966796875e+00 -3.631664812564849854e-02
4.941194951534271240e-01 3.656457185745239258e+00 -1.209177851676940918e+00 -1.223443388938903809e+00 -4.207570254802703857e-01
6.156442761421203613e-01 2.095111608505249023e+00 -1.106311157345771790e-01 -9.603753089904785156e-01 -1.888084858655929565e-01
6.156442761421203613e-01 2.095111608505249023e+00 -1.106311157345771790e-01 -9.603753089904785156e-01 -1.888084858655929565e-01
6.156442761421203613e-01 2.095111608505249023e+00 -1.106311157345771790e-01 -9.603753089904785156e-01 -1.888084858655929565e-01
7.828953266143798828e-01 2.123361587524414062e+00 -2.123980969190597534e-01 -6.292756199836730957e-01 -1.924706846475601196e-01
4.807857871055603027e-01 1.986076712608337402e+00 -4.912344738841056824e-02 -5.225071907043457031e-01 -2.282841950654983521e-01
4.024186730384826660e-01 2.070637226104736328e+00 -1.868193298578262329e-01 -5.800073146820068359e-01 -1.729989498853683472e-01
5.742958188056945801e-01 2.163877248764038086e+00 1.457156538963317871e-01 -7.621006369590759277e-01 2.349724322557449341e-01
6.946983337402343750e-01 1.626032710075378418e+00 -6.872177720069885254e-01 -1.068535089492797852e+00 -7.166603207588195801e-01
4.493542313575744629e-01 1.224764227867126465e+00 -6.641723513603210449e-01 -9.509324431419372559e-01 -6.493692994117736816e-01
3.957361876964569092e-01 1.339519023895263672e+00 -6.465231180191040039e-01 -1.032285332679748535e+00 -3.960888385772705078e-01
3.976508378982543945e-01 1.236876964569091797e+00 -7.479580640792846680e-01 -6.969395279884338379e-01 -6.370641589164733887e-01
1.883253306150436401e-01 1.229134678840637207e+00 -1.516455709934234619e-01 -2.868719696998596191e-01 -1.297609414905309677e-02
1.859611123800277710e-01 1.281455516815185547e+00 -1.271217763423919678e-01 -2.841005623340606689e-01 -4.707346111536026001e-02
1.938733756542205811e-01 1.179807782173156738e+00 -1.401970535516738892e-01 -2.611946463584899902e-01 -2.450733818113803864e-02
1.400076225399971008e-02 1.421026825904846191e+00 -4.408282935619354248e-01 -5.213150382041931152e-01 -5.810033995658159256e-03
4.454841911792755127e-01 1.566742658615112305e+00 -7.752650976181030273e-01 -8.323699831962585449e-01 -8.317924141883850098e-01
-2.195103093981742859e-03 1.723828077316284180e+00 -9.399811625480651855e-01 -7.664303779602050781e-01 -2.867701351642608643e-01
9.008210897445678711e-02 1.710310935974121094e+00 -7.337857484817504883e-01 -4.984782040119171143e-01 -4.507616460323333740e-01
1.216579005122184753e-01 1.731571793556213379e+00 -8.750288486480712891e-01 -9.765833616256713867e-01 -4.216666147112846375e-02
1.468165814876556396e-01 1.714572668075561523e+00 -9.152950644493103027e-01 -9.143556952476501465e-01 -4.178949072957038879e-02
-3.450699523091316223e-02 1.540220737457275391e+00 -1.172251343727111816e+00 -1.194642424583435059e+00 -1.909404546022415161e-01
1.710814088582992554e-01 1.635629534721374512e+00 -6.882907748222351074e-01 -8.410035371780395508e-01 -2.794239521026611328e-01
2.380172163248062134e-01 1.220981836318969727e+00 -7.679201960563659668e-01 -5.412132740020751953e-01 -2.946684658527374268e-01
2.553945183753967285e-01 1.236094594001770020e+00 -7.686773538589477539e-01 -5.277131795883178711e-01 -2.879130244255065918e-01
1.560837626457214355e-01 1.041604757308959961e+00 -6.794459819793701172e-01 -5.617106556892395020e-01 -3.368784785270690918e-01
1.772105097770690918e-01 8.871655464172363281e-01 -5.646811127662658691e-01 -4.906194806098937988e-01 -9.269464761018753052e-02
1.477897614240646362e-01 7.920410633087158203e-01 -3.148936927318572998e-01 -4.458211660385131836e-01 6.627172976732254028e-02
1.618029177188873291e-01 7.302141189575195312e-01 -3.198314011096954346e-01 -4.360205829143524170e-01 2.797335013747215271e-02
1.133492141962051392e-01 6.170703768730163574e-01 -2.792425751686096191e-01 -4.655926227569580078e-01 2.633196488022804260e-02
1.459228694438934326e-01 5.765221118927001953e-01 -3.066787719726562500e-01 -4.359622001647949219e-01 4.599972069263458252e-02
1.459228694438934326e-01 5.765221118927001953e-01 -3.066787719726562500e-01 -4.359622001647949219e-01 4.599972069263458252e-02
1.459228694438934326e-01 5.765221118927001953e-01 -3.066787719726562500e-01 -4.359622001647949219e-01 4.599972069263458252e-02
-1.363881528377532959e-01 1.210433125495910645e+00 -1.850583404302597046e-01 -2.607453763484954834e-01 3.345259428024291992e-01
7.421548664569854736e-02 9.751619696617126465e-01 -1.133312135934829712e-01 -3.308590948581695557e-01 2.154177725315093994e-01
1.045002043247222900e-02 9.255961775779724121e-01 -1.870886981487274170e-01 -3.478790223598480225e-01 3.165730237960815430e-01
8.148228749632835388e-03 7.791226506233215332e-01 -1.569014191627502441e-01 -2.789283394813537598e-01 2.821879982948303223e-01
-4.072269424796104431e-02 1.032528519630432129e+00 -1.622347086668014526e-01 -2.944608330726623535e-01 3.741786777973175049e-01
-8.755137026309967041e-02 9.323058128356933594e-01 -2.026481628417968750e-01 -1.987032145261764526e-01 2.150176465511322021e-01
-1.162203773856163025e-01 1.037868380546569824e+00 -2.580860853195190430e-01 -1.823894381523132324e-01 2.541865706443786621e-01
-8.820177614688873291e-02 1.160057306289672852e+00 -3.475837111473083496e-01 -2.111206799745559692e-01 2.116396129131317139e-01
-9.446105360984802246e-02 1.201507925987243652e+00 -4.141053557395935059e-01 -2.352849245071411133e-01 2.290605604648590088e-01
-1.322183012962341309e-01 1.202993512153625488e+00 -3.174418509006500244e-01 -1.838406622409820557e-01 9.453121572732925415e-02
3.001010119915008545e-01 9.534580111503601074e-01 -5.777004361152648926e-01 -7.126781344413757324e-01 -2.647958397865295410e-01
1.421015262603759766e-01 8.496932387351989746e-01 -6.492319107055664062e-01 -6.518599987030029297e-01 -1.309830099344253540e-01
1.164411157369613647e-01 8.501607179641723633e-01 -6.303604245185852051e-01 -6.039242744445800781e-01 -1.714154332876205444e-01
1.055438667535781860e-01 8.311760425567626953e-01 -6.487590074539184570e-01 -5.829107165336608887e-01 -2.139883190393447876e-01
1.164615005254745483e-01 8.491805791854858398e-01 -6.403170228004455566e-01 -5.514452457427978516e-01 -1.630592793226242065e-01
7.711504399776458740e-02 8.159124851226806641e-01 -1.772375255823135376e-01 -2.241410017013549805e-01 2.792125940322875977e-01
8.106250315904617310e-03 8.062481880187988281e-01 -1.250339746475219727e-01 -1.924083530902862549e-01 2.620227336883544922e-01
-2.869431674480438232e-02 8.589696884155273438e-01 -1.126722320914268494e-01 -1.547558754682540894e-01 2.137636244297027588e-01
1.596412658691406250e-01 8.528349995613098145e-01 1.017910540103912354e-01 -9.932520985603332520e-02 1.779040843248367310e-01
-6.276021152734756470e-02 1.134387850761413574e+00 -7.681368589401245117e-01 -5.377792119979858398e-01 -1.369221210479736328e-01
1.917303055524826050e-01 8.316585421562194824e-01 -2.653496265411376953e-01 -3.622260987758636475e-01 -1.369354277849197388e-01
2.358243167400360107e-01 1.435039043426513672e+00 -9.134920835494995117e-01 -9.671385884284973145e-01 -6.643342971801757812e-01
2.624769210815429688e-01 2.218184471130371094e+00 -6.945976614952087402e-01 -4.840719997882843018e-01 -5.188582539558410645e-01
1.323338299989700317e-01 1.919728875160217285e+00 -5.994541645050048828e-01 -2.696418166160583496e-01 -4.150215685367584229e-01
2.472245842218399048e-01 1.857805967330932617e+00 -4.122206568717956543e-01 -3.009321391582489014e-01 -3.761748969554901123e-01
3.790915012359619141e-01 9.930086731910705566e-01 -1.829646080732345581e-01 -4.449457824230194092e-01 -9.869136661291122437e-02
3.413335680961608887e-01 9.804627299308776855e-01 -1.706093847751617432e-01 -3.346956074237823486e-01 -1.180517971515655518e-01
3.280188739299774170e-01 9.671648740768432617e-01 -1.369154453277587891e-01 -2.380816489458084106e-01 -1.447889059782028198e-01
3.154594302177429199e-01 9.345850944519042969e-01 -1.415329277515411377e-01 -2.742561995983123779e-01 -1.353061199188232422e-01
3.022595942020416260e-01 9.355059862136840820e-01 -1.217139363288879395e-01 -2.746257781982421875e-01 -1.912866085767745972e-01
3.022595942020416260e-01 9.355059862136840820e-01 -1.217139363288879395e-01 -2.746257781982421875e-01 -1.912866085767745972e-01
2.198092788457870483e-01 1.283222675323486328e+00 -2.366481125354766846e-01 -3.644497096538543701e-01 5.121707171201705933e-02
1.180053576827049255e-01 1.354234695434570312e+00 -1.352844536304473877e-01 -2.475999593734741211e-01 1.281332224607467651e-01
1.011127978563308716e-01 1.419769167900085449e+00 -6.503143906593322754e-02 -2.933062911033630371e-01 1.266531497240066528e-01
1.453569084405899048e-01 1.368576049804687500e+00 -7.339476048946380615e-02 -2.579547762870788574e-01 2.169353216886520386e-01
1.196929737925529480e-01 1.179841756820678711e+00 -7.399059832096099854e-02 -3.572510778903961182e-01 1.901405453681945801e-01
1.196929737925529480e-01 1.179841756820678711e+00 -7.399059832096099854e-02 -3.572510778903961182e-01 1.901405453681945801e-01
1.687995195388793945e-01 1.196955084800720215e+00 -5.531611293554306030e-02 -4.176518321037292480e-01 2.873286902904510498e-01
1.027900204062461853e-01 1.232102274894714355e+00 -3.487541526556015015e-02 -4.187542200088500977e-01 2.854252755641937256e-01
9.243427962064743042e-02 1.367193698883056641e+00 -4.278730228543281555e-02 -3.737782835960388184e-01 3.397664427757263184e-01
1.403550207614898682e-01 1.305323123931884766e+00 3.272136673331260681e-03 -4.706099033355712891e-01 3.607473969459533691e-01
2.293156981468200684e-01 9.417782425880432129e-01 -1.297118701040744781e-02 -3.622196018695831299e-01 1.255240291357040405e-01
1.793609559535980225e-01 1.172630310058593750e+00 -8.860435336828231812e-02 -2.200681418180465698e-01 1.453823596239089966e-01
1.097779944539070129e-01 1.131107926368713379e+00 -1.756656169891357422e-01 -8.069824427366256714e-02 -6.418062746524810791e-02
1.872869431972503662e-01 8.877171277999877930e-01 5.485190451145172119e-02 4.165661521255970001e-03 -6.899271905422210693e-02
1.674579530954360962e-01 9.027410745620727539e-01 5.292240530252456665e-02 -5.973704159259796143e-02 -2.566642686724662781e-02
1.290659159421920776e-01 1.109661221504211426e+00 9.514678269624710083e-02 -2.307385802268981934e-01 2.799674272537231445e-01
2.402580529451370239e-01 1.127397775650024414e+00 -2.316798567771911621e-01 -3.003042340278625488e-01 -2.098326534032821655e-01
1.846794188022613525e-01 1.430825948715209961e+00 -4.032255113124847412e-01 -4.345102906227111816e-01 -2.356092929840087891e-01
2.231160849332809448e-01 1.294072985649108887e+00 -5.072028040885925293e-01 -3.794968724250793457e-01 -2.539903521537780762e-01
-2.011801302433013916e-01 1.354881763458251953e+00 -6.267380714416503906e-01 -2.760306894779205322e-01 -1.904495507478713989e-01
-2.011801302433013916e-01 1.354881763458251953e+00 -6.267380714416503906e-01 -2.760306894779205322e-01 -1.904495507478713989e-01
-9.976582229137420654e-02 1.378054857254028320e+00 -5.729857087135314941e-01 -1.896983087062835693e-01 -2.776174545288085938e-01
5.435982942581176758e-01 1.942244529724121094e+00 -6.008922457695007324e-01 -1.258340120315551758e+00 4.866938292980194092e-02
4.930110275745391846e-01 2.055681943893432617e+00 -4.847466349601745605e-01 -1.088746190071105957e+00 -3.460054844617843628e-02
5.925815105438232422e-01 1.584021568298339844e+00 -4.293561577796936035e-01 -1.261338591575622559e+00 1.042745411396026611e-01
4.734647572040557861e-01 1.409393310546875000e+00 -5.316661596298217773e-01 -1.409751534461975098e+00 1.973462700843811035e-01
8.268026113510131836e-01 2.621241569519042969e+00 -3.910991549491882324e-01 -1.447629690170288086e+00 -1.908039599657058716e-01
3.744483888149261475e-01 1.176948785781860352e+00 -3.697993457317352295e-01 -8.979961276054382324e-01 -7.180047035217285156e-02
4.338719248771667480e-01 1.518385291099548340e+00 -5.681985616683959961e-01 -5.891670584678649902e-01 -4.286200702190399170e-01
3.996311426162719727e-01 1.531691431999206543e+00 -5.423315167427062988e-01 -6.327548623085021973e-01 -4.609060287475585938e-01
4.715839624404907227e-01 1.417433977127075195e+00 -4.900338053703308105e-01 -6.333494186401367188e-01 -1.331921219825744629e-01
4.794955253601074219e-01 1.362436532974243164e+00 -4.611595571041107178e-01 -6.509504914283752441e-01 -1.395702213048934937e-01
3.337787687778472900e-01 1.769742608070373535e+00 -8.581010997295379639e-02 -4.152756929397583008e-01 -1.152477934956550598e-01
2.832839190959930420e-01 1.583949923515319824e+00 -2.354244887828826904e-01 -5.733571648597717285e-01 -9.162482619285583496e-02
3.192245066165924072e-01 1.609385371208190918e+00 -3.188210725784301758e-01 -5.987334251403808594e-01 -4.951940476894378662e-02
2.617450356483459473e-01 1.205525517463684082e+00 -1.039967060089111328e+00 -8.258334398269653320e-01 -2.909132838249206543e-01
1.565879583358764648e-01 1.097248554229736328e+00 -8.213848471641540527e-01 -8.210053443908691406e-01 -1.901233941316604614e-01
2.225295156240463257e-01 1.193136692047119141e+00 -7.324602603912353516e-01 -7.040763497352600098e-01 -4.523275047540664673e-02
5.145808309316635132e-02 1.346642732620239258e+00 -5.916603803634643555e-01 -7.836930155754089355e-01 -1.475879829376935959e-02
3.766783475875854492e-01 1.252587318420410156e+00 -8.619571924209594727e-01 -8.507475852966308594e-01 -3.401261866092681885e-01
4.374486207962036133e-01 9.802808761596679688e-01 -7.254794836044311523e-01 -1.210561037063598633e+00 -5.864948630332946777e-01
4.285584092140197754e-01 1.221755266189575195e+00 -7.718729972839355469e-01 -7.932290434837341309e-01 -4.859571158885955811e-01
2.475100755691528320e-01 1.302917361259460449e+00 -7.904500961303710938e-01 -6.569688916206359863e-01 -4.630836844444274902e-01
6.239864230155944824e-01 1.750608682632446289e+00 -8.974857926368713379e-01 -1.594387412071228027e+00 -6.419780254364013672e-01
5.888247489929199219e-01 2.251625776290893555e+00 -1.017886757850646973e+00 -1.628168463706970215e+00 -2.665401697158813477e-01
1.071662425994873047e+00 2.219373226165771484e+00 -9.283217787742614746e-01 -1.165712952613830566e+00 -2.725009322166442871e-01
8.942421078681945801e-01 2.612843513488769531e+00 -7.565692067146301270e-01 -1.030515551567077637e+00 -1.323215216398239136e-01
3.159718513488769531e-01 1.312551140785217285e+00 -6.547706723213195801e-01 -6.903908252716064453e-01 -5.932595729827880859e-01
1.794586479663848877e-01 1.300687193870544434e+00 -8.936446905136108398e-01 -8.643395304679870605e-01 -1.508008241653442383e-01
4.526517391204833984e-01 1.946456074714660645e+00 -8.575657606124877930e-01 -6.125754117965698242e-01 6.965246051549911499e-02
3.070218861103057861e-01 1.544700145721435547e+00 -8.947393298149108887e-01 -6.547473073005676270e-01 4.351438581943511963e-02
2.587200999259948730e-01 1.658736228942871094e+00 -8.460885882377624512e-01 -8.896827101707458496e-01 -5.723221972584724426e-02
3.773434758186340332e-01 1.789569377899169922e+00 -6.784418225288391113e-01 -6.845593452453613281e-01 1.431901007890701294e-01
3.035119473934173584e-01 2.077488183975219727e+00 -5.076335072517395020e-01 -8.041802644729614258e-01 -3.023838102817535400e-01
2.568237781524658203e-01 1.925609827041625977e+00 -4.892730712890625000e-01 -8.034523725509643555e-01 -3.850750029087066650e-01
4.034134447574615479e-01 2.351183652877807617e+00 -5.039532184600830078e-01 -5.316526293754577637e-01 -8.352391123771667480e-01
5.144848823547363281e-01 1.044869661331176758e+00 -7.875190377235412598e-01 -1.075233697891235352e+00 -6.116721630096435547e-01
3.828334212303161621e-01 1.246927499771118164e+00 -4.445583820343017578e-01 -5.553965568542480469e-01 -7.183045148849487305e-01
4.532166421413421631e-01 1.229313254356384277e+00 -4.325823187828063965e-01 -5.267259478569030762e-01 -6.847346425056457520e-01
5.197392106056213379e-01 1.265805006027221680e+00 -3.771602511405944824e-01 -4.385548532009124756e-01 -7.142969369888305664e-01
4.278991818428039551e-01 1.350785851478576660e+00 -6.191615462303161621e-01 -1.132518053054809570e+00 -5.488247275352478027e-01
4.827739000320434570e-01 1.449298143386840820e+00 -7.095117568969726562e-01 -1.279121756553649902e+00 -7.181814312934875488e-01
6.446028947830200195e-01 1.439008951187133789e+00 -6.341177225112915039e-01 -1.020434021949768066e+00 -7.284770607948303223e-01
6.927740573883056641e-01 1.372049331665039062e+00 -6.121470332145690918e-01 -1.104005336761474609e+00 -7.250752449035644531e-01
1.176720261573791504e-01 1.361266851425170898e+00 -9.442241787910461426e-01 -9.526840448379516602e-01 -2.934610545635223389e-01
3.055693507194519043e-01 1.327352643013000488e+00 -8.363759517669677734e-01 -1.083374261856079102e+00 -1.268144547939300537e-01
1.064779311418533325e-01 1.867577552795410156e+00 -9.056349992752075195e-01 -1.116338968276977539e+00 -1.229711920022964478e-01
9.149472415447235107e-02 1.843154311180114746e+00 -8.920962810516357422e-01 -1.123358130455017090e+00 -1.328417956829071045e-01
-6.163198873400688171e-02 1.660490155220031738e+00 -9.874074459075927734e-01 -9.274521470069885254e-01 -1.023173108696937561e-01
1.532742679119110107e-01 1.137452721595764160e+00 -5.833637714385986328e-01 -8.995752930641174316e-01 1.557112112641334534e-02
9.751178324222564697e-02 1.145406126976013184e+00 -5.982561707496643066e-01 -9.121217727661132812e-01 3.926856443285942078e-04
1.052972599864006042e-01 1.302127003669738770e+00 -6.467751860618591309e-01 -9.324897527694702148e-01 9.430035948753356934e-02
9.499997645616531372e-02 1.249225378036499023e+00 -7.053077220916748047e-01 -9.614061713218688965e-01 1.120648458600044250e-01
8.327007293701171875e-03 1.680371403694152832e+00 -9.919558167457580566e-01 -1.030360698699951172e+00 -1.730355620384216309e-01
5.648844242095947266e-01 1.526363015174865723e+00 -1.141348838806152344e+00 -1.138315916061401367e+00 -8.695815205574035645e-01
6.411849260330200195e-01 1.706855177879333496e+00 -1.038687825202941895e+00 -1.619189143180847168e+00 -5.299780368804931641e-01
5.812955498695373535e-01 1.664853930473327637e+00 -1.086158156394958496e+00 -1.542148828506469727e+00 -6.286122202873229980e-01
8.327971100807189941e-01 1.851167678833007812e+00 -1.139130949974060059e+00 -1.292164087295532227e+00 -1.570007681846618652e+00
8.593437671661376953e-01 1.740990519523620605e+00 -8.209782838821411133e-01 -1.187311053276062012e+00 -1.511244416236877441e+00
7.044143676757812500e-01 1.734184503555297852e+00 -1.277822732925415039e+00 -1.456007957458496094e+00 -1.204918622970581055e+00
6.318297386169433594e-01 1.935046076774597168e+00 -1.200365900993347168e+00 -1.472212672233581543e+00 -1.163190603256225586e+00
5.819799900054931641e-01 1.494795560836791992e+00 -3.868857920169830322e-01 -8.987989425659179688e-01 -8.040077984333038330e-02
6.124246120452880859e-01 1.564513444900512695e+00 -2.955900430679321289e-01 -7.946012616157531738e-01 -1.147928386926651001e-01
7.463856339454650879e-01 1.511979579925537109e+00 -4.800643920898437500e-01 -7.731592059135437012e-01 -3.727169334888458252e-02
3.505148589611053467e-01 1.860748410224914551e+00 -5.963111519813537598e-01 -9.375563859939575195e-01 3.878397494554519653e-02
4.346667826175689697e-01 1.908337831497192383e+00 -4.864212870597839355e-01 -7.650218009948730469e-01 1.032757610082626343e-01
5.378317236900329590e-01 1.535905838012695312e+00 -7.325066328048706055e-01 -9.299442172050476074e-01 -7.711343467235565186e-03
1.276949942111968994e-01 1.815167665481567383e+00 -4.265213012695312500e-01 -8.246455192565917969e-01 1.730438619852066040e-01
7.108906507492065430e-01 2.224339962005615234e+00 -1.849401295185089111e-01 -1.139703869819641113e+00 1.863756477832794189e-01
4.409637153148651123e-01 1.656070590019226074e+00 -4.313154518604278564e-02 -8.331060409545898438e-01 3.842039108276367188e-01
4.178737401962280273e-01 1.661408662796020508e+00 1.368038356304168701e-03 -8.603143095970153809e-01 3.263597488403320312e-01
4.178737401962280273e-01 1.661408662796020508e+00 1.368038356304168701e-03 -8.603143095970153809e-01 3.263597488403320312e-01
4.178737401962280273e-01 1.661408662796020508e+00 1.368038356304168701e-03 -8.603143095970153809e-01 3.263597488403320312e-01
4.655273556709289551e-01 1.637041807174682617e+00 -1.031270436942577362e-02 -6.161806583404541016e-01 3.784551620483398438e-01
4.506976008415222168e-01 1.679227828979492188e+00 -4.689775407314300537e-03 -7.020121812820434570e-01 2.910030484199523926e-01
4.704132080078125000e-01 1.722826123237609863e+00 -1.927623525261878967e-02 -6.968277692794799805e-01 2.813348472118377686e-01
3.110333681106567383e-01 1.761952161788940430e+00 -1.754620075225830078e-01 -7.095878720283508301e-01 3.380689620971679688e-01
4.032644331455230713e-01 1.268781781196594238e+00 -3.327541351318359375e-01 -6.532258391380310059e-01 -1.682983934879302979e-01
6.583819985389709473e-01 2.149541854858398438e+00 -5.455574989318847656e-01 -1.716906547546386719e+00 1.154852379113435745e-02
6.244879364967346191e-01 2.141719818115234375e+00 -6.108605861663818359e-01 -1.577714323997497559e+00 1.798828393220901489e-01
8.165837526321411133e-01 1.981156229972839355e+00 -6.832931041717529297e-01 -1.597658634185791016e+00 1.710790842771530151e-01
7.800906896591186523e-01 2.025030136108398438e+00 -6.975781917572021484e-01 -1.626007199287414551e+00 1.740832477807998657e-01
-7.011229544878005981e-02 1.402018547058105469e+00 -8.767106533050537109e-01 -1.453479677438735962e-01 -2.434824258089065552e-01
3.973896801471710205e-02 1.766950488090515137e+00 -8.143010735511779785e-01 -1.844051033258438110e-01 -3.967159986495971680e-01
1.145249381661415100e-01 1.487411856651306152e+00 -5.215085744857788086e-01 -2.573291659355163574e-01 -5.214638113975524902e-01
1.145249381661415100e-01 1.487411856651306152e+00 -5.215085744857788086e-01 -2.573291659355163574e-01 -5.214638113975524902e-01
4.165441393852233887e-01 1.364975690841674805e+00 -2.394097745418548584e-01 -1.069537639617919922e+00 2.932388782501220703e-01
3.487427234649658203e-01 1.411443352699279785e+00 -2.033133506774902344e-01 -1.053680539131164551e+00 2.784362435340881348e-01
3.523230850696563721e-01 1.463498950004577637e+00 -2.309744656085968018e-01 -1.046863198280334473e+00 3.407830595970153809e-01
-1.022766306996345520e-01 1.774887800216674805e+00 -3.352375030517578125e-01 -6.955401301383972168e-01 3.213734328746795654e-01
-5.438956245779991150e-02 2.074619054794311523e+00 -4.293614029884338379e-01 -7.031978964805603027e-01 1.812554448843002319e-01
1.379106286913156509e-02 2.088119506835937500e+00 -4.312345087528228760e-01 -7.341109514236450195e-01 -7.764823734760284424e-02
-5.872204899787902832e-02 1.791656017303466797e+00 -6.287973523139953613e-01 -4.951978027820587158e-01 -1.520678848028182983e-01
3.597809672355651855e-01 1.649395346641540527e+00 -8.381879925727844238e-01 -9.559737443923950195e-01 -3.823104202747344971e-01
4.974769055843353271e-02 1.755492687225341797e+00 -1.201627969741821289e+00 -6.174723505973815918e-01 -4.956489801406860352e-02
-1.484340429306030273e-02 1.729442000389099121e+00 -1.181185841560363770e+00 -3.755958080291748047e-01 -3.728064596652984619e-01
3.344432413578033447e-01 2.499127388000488281e+00 -7.038566470146179199e-01 -8.006704449653625488e-01 -5.620530247688293457e-01
1.669761538505554199e-01 2.436100482940673828e+00 -7.171341180801391602e-01 -9.028961062431335449e-01 -5.329538583755493164e-01
1.953041702508926392e-01 1.865331530570983887e+00 -1.000413537025451660e+00 -5.041089057922363281e-01 -4.935002326965332031e-01
4.763212203979492188e-01 1.696561098098754883e+00 -5.758693814277648926e-01 -1.145637750625610352e+00 -4.022417962551116943e-01
2.954434156417846680e-01 1.513489603996276855e+00 -8.121913671493530273e-01 -1.093846797943115234e+00 -2.588686048984527588e-01
4.721620082855224609e-01 1.475317358970642090e+00 -8.203312158584594727e-01 -7.865227460861206055e-01 -4.032063484191894531e-01
3.695097565650939941e-01 1.763480305671691895e+00 -5.641814470291137695e-01 -1.037828922271728516e+00 -3.279832899570465088e-01
5.098412632942199707e-01 1.940992712974548340e+00 -3.974695503711700439e-01 -1.069336056709289551e+00 -2.785096764564514160e-01
1.277562081813812256e-01 2.308399200439453125e+00 -1.546836256980895996e+00 -6.904489398002624512e-01 -3.371524512767791748e-01
8.727228268980979919e-03 2.156822443008422852e+00 -1.478937149047851562e+00 -5.755262374877929688e-01 -3.552583158016204834e-01
-2.073282897472381592e-01 2.400478363037109375e+00 -1.751162767410278320e+00 -6.452044248580932617e-01 -4.884640127420425415e-02
3.636204302310943604e-01 1.403072953224182129e+00 -8.836635351181030273e-01 -1.043477058410644531e+00 -3.185146450996398926e-01
4.921823740005493164e-01 1.426448464393615723e+00 -9.068526625633239746e-01 -9.131576418876647949e-01 -3.547328412532806396e-01
6.997630596160888672e-01 2.290672302246093750e+00 -1.487648129463195801e+00 -1.604638576507568359e+00 -1.072429060935974121e+00
4.774227440357208252e-01 2.539771795272827148e+00 -1.356416463851928711e+00 -1.751802086830139160e+00 -9.105837345123291016e-01
5.330429673194885254e-01 2.715839147567749023e+00 -1.450658082962036133e+00 -1.804753303527832031e+00 -7.240239977836608887e-01
6.187704205513000488e-01 2.112399339675903320e+00 -1.377164006233215332e+00 -1.840144157409667969e+00 -1.224004983901977539e+00
6.181151270866394043e-01 2.029708147048950195e+00 -1.413008332252502441e+00 -1.918925642967224121e+00 -1.166124939918518066e+00
9.520613551139831543e-01 1.822389364242553711e+00 -9.189368486404418945e-01 -1.497761845588684082e+00 -1.226093530654907227e+00
7.444588541984558105e-01 1.596690058708190918e+00 -1.081061720848083496e+00 -1.642523765563964844e+00 -1.124696969985961914e+00
7.457425594329833984e-01 1.789536356925964355e+00 -1.282660126686096191e+00 -1.948514580726623535e+00 -8.476008772850036621e-01
5.320091843605041504e-01 1.465415477752685547e+00 -9.855973124504089355e-01 -1.601149201393127441e+00 -6.864853501319885254e-01
4.086743593215942383e-01 1.518983364105224609e+00 -1.111712098121643066e+00 -1.518875718116760254e+00 -5.807166099548339844e-01
3.373116850852966309e-01 1.641993522644042969e+00 -1.007997393608093262e+00 -9.220054745674133301e-01 -4.225258827209472656e-01
3.349108994007110596e-01 1.505967974662780762e+00 -9.614412188529968262e-01 -9.783695340156555176e-01 -4.658964574337005615e-01
1.152429729700088501e-01 1.136815071105957031e+00 -7.064310908317565918e-01 -8.148506879806518555e-01 -3.830569237470626831e-02
1.676176935434341431e-01 1.578959941864013672e+00 -9.029114842414855957e-01 -9.904044270515441895e-01 -1.046008020639419556e-01
9.086634963750839233e-02 1.369664549827575684e+00 -5.619766116142272949e-01 -5.074983239173889160e-01 4.422343149781227112e-02
1.097226664423942566e-01 1.379339218139648438e+00 -5.202709436416625977e-01 -4.991115629673004150e-01 8.168093115091323853e-02
1.030988618731498718e-01 1.372367978096008301e+00 -5.110734105110168457e-01 -4.567959904670715332e-01 1.047899946570396423e-01
2.832461893558502197e-01 1.390216350555419922e+00 -6.939989328384399414e-01 -1.090043544769287109e+00 -4.800623655319213867e-02
4.000908434391021729e-01 1.381709456443786621e+00 -6.799304485321044922e-01 -1.052379012107849121e+00 -2.724522352218627930e-02
5.708218216896057129e-01 1.883180975914001465e+00 -5.424074530601501465e-01 -1.051909565925598145e+00 -1.660345196723937988e-01
5.965307354927062988e-01 1.777838826179504395e+00 -8.084274530410766602e-01 -1.116829991340637207e+00 -5.682205557823181152e-01
5.575512051582336426e-01 1.695395588874816895e+00 -7.579593658447265625e-01 -1.238252878189086914e+00 -6.344317793846130371e-01
1.014224171638488770e+00 2.654874324798583984e+00 -1.111549377441406250e+00 -1.333403348922729492e+00 -6.355206966400146484e-01
9.999432563781738281e-01 2.567902088165283203e+00 -1.076571583747863770e+00 -1.322832345962524414e+00 -6.660614013671875000e-01
6.922468543052673340e-01 1.892166376113891602e+00 -1.069512248039245605e+00 -1.212949991226196289e+00 -1.070279553532600403e-01
7.747568488121032715e-01 2.002834320068359375e+00 -2.925019860267639160e-01 -4.701031446456909180e-01 -4.454284161329269409e-02
8.047787547111511230e-01 2.044617891311645508e+00 -2.527908384799957275e-01 -5.202611684799194336e-01 -1.770247817039489746e-01
8.384941220283508301e-01 2.083282232284545898e+00 -2.919716835021972656e-01 -3.983048796653747559e-01 -1.748864799737930298e-01
8.551039099693298340e-01 1.658415913581848145e+00 1.597877591848373413e-03 -5.494250059127807617e-01 -1.823997795581817627e-01
1.017164289951324463e-01 1.404005050659179688e+00 -7.966629266738891602e-01 -2.069520056247711182e-01 -4.138313829898834229e-01
9.962254017591476440e-02 1.404636025428771973e+00 -8.095200657844543457e-01 -2.756840586662292480e-01 -4.230553507804870605e-01
-4.025102779269218445e-02 1.433199405670166016e+00 -8.341398239135742188e-01 -2.973797619342803955e-01 -1.822794228792190552e-01
-2.294241636991500854e-02 1.517208337783813477e+00 -7.618168592453002930e-01 -2.381842434406280518e-01 -1.735867261886596680e-01
-6.375070661306381226e-02 1.465573310852050781e+00 -6.297738552093505859e-01 -8.666320145130157471e-02 -1.838104575872421265e-01
-6.021607667207717896e-02 1.519556045532226562e+00 -6.556525230407714844e-01 -6.985743343830108643e-02 -1.544209420680999756e-01
-6.021607667207717896e-02 1.519556045532226562e+00 -6.556525230407714844e-01 -6.985743343830108643e-02 -1.544209420680999756e-01
4.964802041649818420e-02 1.602816939353942871e+00 -9.500349164009094238e-01 -2.601292133331298828e-01 -2.207633405923843384e-01
6.220002472400665283e-02 1.933628916740417480e+00 -7.539482116699218750e-01 -2.623435556888580322e-01 -5.018026828765869141e-01
2.831393182277679443e-01 1.775630354881286621e+00 -6.123732328414916992e-01 -9.099167585372924805e-01 -1.056318506598472595e-01
4.175664782524108887e-01 2.208539247512817383e+00 -2.116426676511764526e-01 -8.286178708076477051e-01 -2.076083794236183167e-03
2.638458907604217529e-01 2.334557533264160156e+00 -4.681430011987686157e-02 -9.123826622962951660e-01 4.240303635597229004e-01
2.784129679203033447e-01 1.155545711517333984e+00 -6.022935509681701660e-01 -1.194055795669555664e+00 -6.499086320400238037e-02
-1.801013946533203125e-02 1.424276709556579590e+00 -2.779692709445953369e-01 -4.772570431232452393e-01 6.358151137828826904e-02
1.211387589573860168e-01 1.721280932426452637e+00 -8.066055178642272949e-01 -9.709084630012512207e-01 -9.306262247264385223e-03
1.888970136642456055e-01 1.723604083061218262e+00 -7.914766669273376465e-01 -1.007932305335998535e+00 -4.137023352086544037e-03
2.455191165208816528e-01 1.741906166076660156e+00 -8.488157987594604492e-01 -9.975978732109069824e-01 -7.021093368530273438e-02
2.290026694536209106e-01 1.628771543502807617e+00 -7.652255296707153320e-01 -9.808196425437927246e-01 -1.825729608535766602e-01
2.163589596748352051e-01 1.679144978523254395e+00 -8.082484602928161621e-01 -1.133233308792114258e+00 7.419479638338088989e-02
2.401142567396163940e-01 1.725596189498901367e+00 -8.466692566871643066e-01 -1.112538576126098633e+00 8.310582488775253296e-02
1.494994945824146271e-02 1.631314277648925781e+00 -1.158404469490051270e+00 -1.193397879600524902e+00 -2.259491980075836182e-01
-1.305973622947931290e-02 1.884110331535339355e+00 -1.102544426918029785e+00 -1.206416368484497070e+00 -2.686737477779388428e-01
9.025596082210540771e-04 1.910644650459289551e+00 -1.121024608612060547e+00 -1.198793649673461914e+00 -1.977251619100570679e-01
1.005250401794910431e-02 1.848416686058044434e+00 -1.073243379592895508e+00 -1.184890031814575195e+00 -2.772080600261688232e-01
6.319076754152774811e-03 2.172196865081787109e+00 -1.012293934822082520e+00 -1.364285588264465332e+00 8.924058824777603149e-02
3.745885938405990601e-02 2.368407249450683594e+00 -1.144449234008789062e+00 -1.296927928924560547e+00 -3.523583412170410156e-01
2.430686652660369873e-01 1.427460432052612305e+00 -4.848242402076721191e-01 -4.984446465969085693e-01 -5.147272944450378418e-01
2.731310427188873291e-01 1.447478532791137695e+00 -4.917666018009185791e-01 -4.676377475261688232e-01 -4.960426390171051025e-01
3.484228551387786865e-01 1.564685463905334473e+00 -5.515750050544738770e-01 -5.392922163009643555e-01 -4.487948119640350342e-01
4.088057279586791992e-01 1.572483539581298828e+00 -5.649046897888183594e-01 -4.094263911247253418e-01 -4.443876147270202637e-01
4.354427456855773926e-01 1.568692564964294434e+00 -3.014719784259796143e-01 -7.146418690681457520e-01 -2.293220162391662598e-02
4.214842319488525391e-01 1.738819599151611328e+00 -6.582005620002746582e-01 -4.889601469039916992e-01 -7.204563915729522705e-02
6.298413872718811035e-01 1.577025055885314941e+00 -4.821174144744873047e-01 -5.848963260650634766e-01 -5.338626727461814880e-02
6.475899815559387207e-01 1.532897830009460449e+00 -4.568830430507659912e-01 -5.873301625251770020e-01 -1.220193952322006226e-01
6.164218187332153320e-01 1.654438972473144531e+00 -6.535355448722839355e-01 -5.175082087516784668e-01 -2.274861633777618408e-01
7.999371886253356934e-01 2.231647253036499023e+00 -4.772988855838775635e-01 -3.643278181552886963e-01 -5.424878001213073730e-01
7.435436248779296875e-01 1.566397666931152344e+00 -4.039761126041412354e-01 -5.335141420364379883e-01 -6.006395816802978516e-01
6.602606177330017090e-01 1.347814321517944336e+00 -1.547908633947372437e-01 -5.375469923019409180e-01 -2.314602732658386230e-01
3.145729601383209229e-01 1.645897150039672852e+00 -4.223873317241668701e-01 -8.004205822944641113e-01 -2.467407584190368652e-01
3.632678985595703125e-01 1.691545844078063965e+00 -6.254926919937133789e-01 -8.108912110328674316e-01 -2.080707252025604248e-01
3.845070302486419678e-01 1.556498765945434570e+00 -6.851180791854858398e-01 -8.576800823211669922e-01 -1.303393840789794922e-01
5.509915351867675781e-01 1.526363849639892578e+00 -7.223142385482788086e-01 -7.886556386947631836e-01 5.367131903767585754e-02
5.366256833076477051e-01 1.545556664466857910e+00 -7.028303742408752441e-01 -7.957192659378051758e-01 1.958012953400611877e-02
4.690406024456024170e-01 1.552028298377990723e+00 -6.892800927162170410e-01 -7.932502031326293945e-01 -6.467812694609165192e-03
4.101965725421905518e-01 1.985978245735168457e+00 -8.472003936767578125e-01 -1.036920189857482910e+00 -4.434115588665008545e-01
3.517850637435913086e-01 1.980577349662780762e+00 -9.999855756759643555e-01 -9.422075152397155762e-01 -3.806232511997222900e-01
4.740058779716491699e-01 1.709830641746520996e+00 -9.432231187820434570e-01 -8.631412386894226074e-01 -5.255808830261230469e-01
4.395333528518676758e-01 1.983921289443969727e+00 -1.183612823486328125e+00 -1.060166001319885254e+00 -3.189386725425720215e-01
4.832403659820556641e-01 2.273672103881835938e+00 -8.655611276626586914e-01 -1.239288926124572754e+00 -1.028113126754760742e+00
4.592629671096801758e-01 2.297469139099121094e+00 -8.073337674140930176e-01 -1.221458077430725098e+00 -9.940785169601440430e-01
4.768137633800506592e-01 2.022280693054199219e+00 -1.010805368423461914e+00 -1.447449922561645508e+00 -7.319891452789306641e-01
3.625491857528686523e-01 2.024205446243286133e+00 -7.381202578544616699e-01 -1.047053337097167969e+00 -7.033661603927612305e-01
5.520219206809997559e-01 1.778549671173095703e+00 -8.373635411262512207e-01 -7.504417300224304199e-01 -7.633268833160400391e-01
5.278111696243286133e-01 2.005181312561035156e+00 -8.049774169921875000e-01 -8.775364160537719727e-01 -6.722079515457153320e-01
5.202388763427734375e-01 2.106370687484741211e+00 -5.906625390052795410e-01 -5.614752173423767090e-01 -6.888664960861206055e-01
4.540994465351104736e-01 2.111140966415405273e+00 -6.247566938400268555e-01 -6.792702674865722656e-01 -6.211259365081787109e-01
5.029069185256958008e-01 2.177153348922729492e+00 -4.605839252471923828e-01 -6.204600334167480469e-01 -6.311223506927490234e-01
5.808261036872863770e-01 1.968699932098388672e+00 -5.046594738960266113e-01 -5.204242467880249023e-01 -6.874547600746154785e-01
5.808261036872863770e-01 1.968699932098388672e+00 -5.046594738960266113e-01 -5.204242467880249023e-01 -6.874547600746154785e-01
5.290630459785461426e-01 2.131711721420288086e+00 -4.855912923812866211e-01 -6.157203316688537598e-01 -7.070555686950683594e-01
4.739586114883422852e-01 2.229423999786376953e+00 -5.628101825714111328e-01 -6.398072242736816406e-01 -6.716786026954650879e-01
2.719956934452056885e-01 1.236991524696350098e+00 -7.769464850425720215e-01 -8.098270297050476074e-01 -6.828311085700988770e-01
2.992947995662689209e-01 1.599460482597351074e+00 -6.351588964462280273e-01 -7.284235954284667969e-01 -5.076841115951538086e-01
2.508019506931304932e-01 1.470601677894592285e+00 -5.412162542343139648e-01 -7.805271148681640625e-01 -4.346848726272583008e-01
2.508019506931304932e-01 1.470601677894592285e+00 -5.412162542343139648e-01 -7.805271148681640625e-01 -4.346848726272583008e-01
4.458160325884819031e-02 1.953410506248474121e+00 -5.155761837959289551e-01 -5.564713478088378906e-01 -1.814331710338592529e-01
2.201900780200958252e-01 2.005988836288452148e+00 -3.662376999855041504e-01 -4.057374000549316406e-01 -3.576663136482238770e-01
1.461458355188369751e-01 2.009259462356567383e+00 -2.226879596710205078e-01 -4.709234237670898438e-01 -2.133545577526092529e-01
6.270176172256469727e-01 2.409435510635375977e+00 -4.623629748821258545e-01 -7.550984621047973633e-01 -4.465698003768920898e-01
5.542309880256652832e-01 1.737028360366821289e+00 -4.561148285865783691e-01 -1.627248048782348633e+00 3.405131995677947998e-01
3.951349854469299316e-01 1.806403398513793945e+00 -4.746533632278442383e-01 -1.570599675178527832e+00 3.056125938892364502e-01
3.988999724388122559e-01 1.887696623802185059e+00 -5.125092864036560059e-01 -1.563006401062011719e+00 3.584598600864410400e-01
3.824832141399383545e-01 1.928037285804748535e+00 -5.447180271148681641e-01 -1.527469158172607422e+00 4.047371447086334229e-01
3.288122117519378662e-01 1.912690520286560059e+00 -4.907816052436828613e-01 -1.527177453041076660e+00 3.552370667457580566e-01
3.531215488910675049e-01 1.897745966911315918e+00 -4.989463686943054199e-01 -1.585662603378295898e+00 2.752613723278045654e-01
3.531215488910675049e-01 1.897745966911315918e+00 -4.989463686943054199e-01 -1.585662603378295898e+00 2.752613723278045654e-01
3.401332795619964600e-01 1.896661520004272461e+00 -4.989254474639892578e-01 -1.589419007301330566e+00 2.304276227951049805e-01
3.401332795619964600e-01 1.896661520004272461e+00 -4.989254474639892578e-01 -1.589419007301330566e+00 2.304276227951049805e-01
5.547973513603210449e-01 2.117587327957153320e+00 -9.679717421531677246e-01 -1.144491553306579590e+00 -7.066029310226440430e-02
2.433182299137115479e-01 1.995742082595825195e+00 -8.221249580383300781e-01 -1.031386017799377441e+00 -2.627042829990386963e-01
1.356064528226852417e-01 1.771468400955200195e+00 -4.104227125644683838e-01 -5.427803397178649902e-01 -3.373071849346160889e-01
6.056876853108406067e-02 2.012371301651000977e+00 -8.615171909332275391e-01 -4.478700757026672363e-01 -3.621390759944915771e-01
3.421190977096557617e-01 1.676374912261962891e+00 -7.917313575744628906e-01 -6.020511984825134277e-01 -8.195451498031616211e-01
3.110531568527221680e-01 1.627926707267761230e+00 -7.594116330146789551e-01 -7.075421810150146484e-01 -7.675064802169799805e-01
3.021970689296722412e-01 1.438608407974243164e+00 -8.416616916656494141e-01 -6.857878565788269043e-01 -6.970250606536865234e-01
3.385493755340576172e-01 9.281356930732727051e-01 -5.390955805778503418e-01 -8.173753619194030762e-01 -5.205973386764526367e-01
4.021260142326354980e-01 8.460801839828491211e-01 -5.507216453552246094e-01 -8.098217248916625977e-01 -5.084725022315979004e-01
3.769111037254333496e-01 8.857232332229614258e-01 -5.592731237411499023e-01 -8.104653954505920410e-01 -5.367695689201354980e-01
4.839999973773956299e-01 1.208379268646240234e+00 -6.433637142181396484e-01 -7.423396706581115723e-01 -6.619420051574707031e-01
4.544949531555175781e-01 1.261856079101562500e+00 -5.806765556335449219e-01 -7.962521910667419434e-01 -6.792885661125183105e-01
4.380186200141906738e-01 1.247205972671508789e+00 -6.296272277832031250e-01 -8.577129840850830078e-01 -7.136421203613281250e-01
5.010542273521423340e-01 1.182062506675720215e+00 -6.602030992507934570e-01 -8.195323348045349121e-01 -7.040983438491821289e-01
4.347133040428161621e-01 1.169172286987304688e+00 -5.590389966964721680e-01 -8.076938986778259277e-01 -7.335311770439147949e-01
4.425485432147979736e-01 1.174360990524291992e+00 -6.146410703659057617e-01 -7.259241342544555664e-01 -7.217665314674377441e-01
4.440450072288513184e-01 1.284465909004211426e+00 -6.124936342239379883e-01 -7.310009002685546875e-01 -7.178175449371337891e-01
3.530272245407104492e-01 8.097038269042968750e-01 -5.302543640136718750e-01 -7.180686593055725098e-01 -4.956957101821899414e-01
3.913502097129821777e-01 9.003595113754272461e-01 -5.043745636940002441e-01 -6.100713014602661133e-01 -5.831777453422546387e-01
3.381725549697875977e-01 1.887868523597717285e+00 -9.134876132011413574e-01 -1.082181811332702637e+00 -7.891746163368225098e-01
4.531149566173553467e-01 2.002534151077270508e+00 -8.859879970550537109e-01 -9.833140373229980469e-01 -6.700209975242614746e-01
4.160958528518676758e-01 1.991039752960205078e+00 -8.557471036911010742e-01 -1.006774902343750000e+00 -6.667062044143676758e-01
4.529322385787963867e-01 1.997418165206909180e+00 -8.938771486282348633e-01 -9.942952990531921387e-01 -6.397677659988403320e-01
3.686690330505371094e-01 1.885894536972045898e+00 -8.323296904563903809e-01 -9.018844962120056152e-01 -6.008377671241760254e-01
2.135729342699050903e-01 2.172626733779907227e+00 -3.250811100006103516e-01 -7.573105692863464355e-01 -4.525121673941612244e-02
3.011642992496490479e-01 2.263635873794555664e+00 -3.401696085929870605e-01 -9.425413608551025391e-01 1.827937178313732147e-02
2.636643052101135254e-01 1.527204513549804688e+00 -5.397500991821289062e-01 -1.161243200302124023e+00 1.128308102488517761e-01
4.705825448036193848e-02 1.102971076965332031e+00 -3.693818747997283936e-01 -3.799427151679992676e-01 -7.020606100559234619e-02
1.055073291063308716e-01 1.083192825317382812e+00 -3.642983138561248779e-01 -3.566851019859313965e-01 -8.407793194055557251e-02
-4.541271179914474487e-02 9.887047410011291504e-01 -5.524059534072875977e-01 -6.464521884918212891e-01 1.268453896045684814e-01
-7.193414494395256042e-03 9.869061708450317383e-01 -5.907953977584838867e-01 -6.472299695014953613e-01 -1.611720025539398193e-02
-6.602945923805236816e-02 1.183489322662353516e+00 -4.966464340686798096e-01 -7.317811846733093262e-01 1.848032474517822266e-01
-6.602945923805236816e-02 1.183489322662353516e+00 -4.966464340686798096e-01 -7.317811846733093262e-01 1.848032474517822266e-01
2.972434088587760925e-02 1.506232261657714844e+00 -3.974891602993011475e-01 -7.004128098487854004e-01 2.298638522624969482e-01
3.010393977165222168e-01 1.368310809135437012e+00 -4.260807931423187256e-01 -8.660793900489807129e-01 1.355072259902954102e-01
2.958483695983886719e-01 1.296068906784057617e+00 -3.321819901466369629e-01 -9.624317884445190430e-01 1.816685348749160767e-01
2.755022644996643066e-01 1.198715567588806152e+00 -3.458355665206909180e-01 -9.995563030242919922e-01 2.086478471755981445e-01
2.866945862770080566e-01 1.261888146400451660e+00 -3.806967735290527344e-01 -1.011410474777221680e+00 2.248573452234268188e-01
1.761766970157623291e-01 1.832411408424377441e+00 -4.294512271881103516e-01 -9.140493273735046387e-01 2.358672022819519043e-01
9.323805570602416992e-02 1.367196321487426758e+00 -3.081226646900177002e-01 -8.531963229179382324e-01 2.284152656793594360e-01
9.323805570602416992e-02 1.367196321487426758e+00 -3.081226646900177002e-01 -8.531963229179382324e-01 2.284152656793594360e-01
9.323805570602416992e-02 1.367196321487426758e+00 -3.081226646900177002e-01 -8.531963229179382324e-01 2.284152656793594360e-01
9.323805570602416992e-02 1.367196321487426758e+00 -3.081226646900177002e-01 -8.531963229179382324e-01 2.284152656793594360e-01
1.305557638406753540e-01 1.289854288101196289e+00 -2.927446663379669189e-01 -8.190075159072875977e-01 2.737079262733459473e-01
1.497683823108673096e-01 1.339256644248962402e+00 -2.899226248264312744e-01 -8.049600720405578613e-01 2.693557143211364746e-01
1.907508820295333862e-01 1.043900012969970703e+00 -2.137947678565979004e-01 -7.594660520553588867e-01 1.906629502773284912e-01
1.849763393402099609e-01 1.055587410926818848e+00 -2.758331894874572754e-01 -7.334584593772888184e-01 2.078551054000854492e-01
2.081165015697479248e-01 1.176880836486816406e+00 -2.364486306905746460e-01 -6.809807419776916504e-01 1.853135526180267334e-01
1.862611323595046997e-01 1.125498533248901367e+00 -2.641983032226562500e-01 -7.588136792182922363e-01 2.196290493011474609e-01
3.405310809612274170e-01 1.435307502746582031e+00 -2.213930934667587280e-01 -9.696786999702453613e-01 2.503487467765808105e-01
3.551379442214965820e-01 1.465895056724548340e+00 -2.968221902847290039e-01 -9.515962600708007812e-01 2.534621655941009521e-01
2.826909422874450684e-01 1.132104754447937012e+00 -4.847157895565032959e-01 -1.084591269493103027e+00 1.637368649244308472e-02
5.801150798797607422e-01 1.429123401641845703e+00 -2.896983623504638672e-01 -6.248226761817932129e-01 -2.186315506696701050e-01
6.445310711860656738e-01 1.405777335166931152e+00 -2.313268780708312988e-01 -6.547091603279113770e-01 -2.952949702739715576e-01
6.773895025253295898e-01 1.391001701354980469e+00 -1.968385875225067139e-01 -6.678947806358337402e-01 -2.945559620857238770e-01
6.234603524208068848e-01 1.222388625144958496e+00 -7.013675570487976074e-01 -9.040242433547973633e-01 -1.074630022048950195e+00
-2.286640554666519165e-02 1.632763981819152832e+00 -6.366519331932067871e-01 -8.650038838386535645e-01 7.455436885356903076e-02
3.289996832609176636e-02 1.534612178802490234e+00 -6.628133654594421387e-01 -7.943527698516845703e-01 7.114987075328826904e-02
-8.635429292917251587e-02 1.585260152816772461e+00 -4.944087862968444824e-01 -6.061882972717285156e-01 2.157759070396423340e-01
1.315180957317352295e-01 1.558464169502258301e+00 -3.740860819816589355e-01 -5.705834627151489258e-01 1.192958354949951172e-01
1.319500654935836792e-01 1.595905661582946777e+00 -3.505580127239227295e-01 -5.455973148345947266e-01 7.115141302347183228e-02
2.610689997673034668e-01 9.174703359603881836e-01 -2.835514545440673828e-01 -6.647572517395019531e-01 -1.101463753730058670e-02
4.425981640815734863e-01 1.980737686157226562e+00 -8.532298207283020020e-01 -1.016990900039672852e+00 -2.003023177385330200e-01
4.745608270168304443e-01 1.856139540672302246e+00 -7.995458841323852539e-01 -1.131609678268432617e+00 -9.496821463108062744e-02
7.702078223228454590e-01 1.694983601570129395e+00 -2.471582591533660889e-01 -6.451077461242675781e-01 -3.820979893207550049e-01
6.606519818305969238e-01 1.645039916038513184e+00 -2.095957994461059570e-01 -7.163646221160888672e-01 -4.000517427921295166e-01
6.631077527999877930e-01 1.508113861083984375e+00 -5.728511214256286621e-01 -6.984073519706726074e-01 -2.478000670671463013e-01
7.125842571258544922e-01 1.735220432281494141e+00 -4.381278455257415771e-01 -7.500053048133850098e-01 -5.044588446617126465e-01
5.315994620323181152e-01 1.390597462654113770e+00 -4.513312280178070068e-01 -6.055067181587219238e-01 -3.229301869869232178e-01
6.689515709877014160e-01 1.466968536376953125e+00 -5.174913406372070312e-01 -5.110934376716613770e-01 -3.167680501937866211e-01
6.689515709877014160e-01 1.466968536376953125e+00 -5.174913406372070312e-01 -5.110934376716613770e-01 -3.167680501937866211e-01
6.149424910545349121e-01 1.482446551322937012e+00 -5.312059521675109863e-01 -5.444680452346801758e-01 -2.659460306167602539e-01
6.508123278617858887e-01 1.428054094314575195e+00 -5.451430678367614746e-01 -5.719181299209594727e-01 -2.969963252544403076e-01
6.359168887138366699e-01 1.764449715614318848e+00 -5.102469921112060547e-01 -8.225101232528686523e-01 -4.739169478416442871e-01
4.886093139648437500e-01 1.656437635421752930e+00 -4.904371201992034912e-01 -7.567167878150939941e-01 -4.063006937503814697e-01
5.125423669815063477e-01 1.628395915031433105e+00 -4.659851789474487305e-01 -7.921218872070312500e-01 -4.347021877765655518e-01
6.283052563667297363e-01 1.441369771957397461e+00 -5.294079184532165527e-01 -9.639605283737182617e-01 -4.663996100425720215e-01
6.231521368026733398e-01 1.429514884948730469e+00 -5.537118911743164062e-01 -9.510245919227600098e-01 -4.224662780761718750e-01
5.884397625923156738e-01 1.746127843856811523e+00 -5.477444529533386230e-01 -1.063093304634094238e+00 -8.212855458259582520e-01
5.660226345062255859e-01 2.034605979919433594e+00 -5.494669079780578613e-01 -4.901012182235717773e-01 -8.283809423446655273e-01
5.473187565803527832e-01 2.074555158615112305e+00 -5.337388515472412109e-01 -5.518639683723449707e-01 -7.997066974639892578e-01
5.390596985816955566e-01 2.015903949737548828e+00 -5.373272895812988281e-01 -5.103802680969238281e-01 -8.754326105117797852e-01
6.688514351844787598e-01 1.849659562110900879e+00 -4.185419082641601562e-01 -6.346299648284912109e-01 -8.668505549430847168e-01
6.141529679298400879e-01 1.913860559463500977e+00 -5.103405117988586426e-01 -9.218963980674743652e-01 -7.293510437011718750e-01
4.362939596176147461e-01 1.622504949569702148e+00 -6.325287222862243652e-01 -4.672732353210449219e-01 -7.509027123451232910e-01
4.255515038967132568e-01 1.643249273300170898e+00 -6.510117053985595703e-01 -5.658095479011535645e-01 -8.242737054824829102e-01
6.225354075431823730e-01 2.418591976165771484e+00 -4.384997189044952393e-01 -7.143453359603881836e-01 -7.572560310363769531e-01
2.697812318801879883e-01 2.348316192626953125e+00 -5.100411772727966309e-01 -7.747887372970581055e-01 -5.581041574478149414e-01
3.352468013763427734e-01 1.717650532722473145e+00 -4.000266492366790771e-01 -2.975354790687561035e-01 -4.431909918785095215e-01
2.670478522777557373e-01 1.503249526023864746e+00 -3.582052588462829590e-01 -4.394743740558624268e-01 -3.258822560310363770e-01
7.742518782615661621e-01 1.979715228080749512e+00 -1.611156612634658813e-01 -9.863957762718200684e-01 -7.238996028900146484e-02
7.909793853759765625e-01 1.836289286613464355e+00 -1.375050693750381470e-01 -8.606047630310058594e-01 -7.859554141759872437e-02
7.264557480812072754e-01 2.007613182067871094e+00 1.866236329078674316e-01 -9.002171754837036133e-01 3.893083035945892334e-01
8.864315152168273926e-01 2.952147483825683594e+00 2.246586605906486511e-02 -1.117310881614685059e+00 2.518588304519653320e-01
5.776249170303344727e-01 2.825598716735839844e+00 -4.117502570152282715e-01 -2.260768413543701172e+00 9.097038507461547852e-01
3.045944571495056152e-01 2.665154933929443359e+00 -4.568704962730407715e-01 -2.087236166000366211e+00 9.026556015014648438e-01
8.264963626861572266e-01 3.218588352203369141e+00 -8.651303052902221680e-01 -2.611685752868652344e+00 3.322700858116149902e-01
8.240039348602294922e-01 2.688307762145996094e+00 -6.994431018829345703e-01 -2.783450365066528320e+00 5.667076110839843750e-01
7.648882269859313965e-01 2.376765012741088867e+00 -1.096853613853454590e+00 -2.824736118316650391e+00 6.234379410743713379e-01
7.404192686080932617e-01 2.516607522964477539e+00 -1.034355998039245605e+00 -2.879659652709960938e+00 5.900052189826965332e-01
7.942225933074951172e-01 2.346157312393188477e+00 -9.325141906738281250e-01 -2.586024284362792969e+00 5.120335817337036133e-01
4.546755254268646240e-01 1.581045031547546387e+00 -4.266845583915710449e-01 -1.898456692695617676e+00 7.046074867248535156e-01
5.333403944969177246e-01 1.683748364448547363e+00 -3.695057332515716553e-01 -1.811146974563598633e+00 7.244457602500915527e-01
1.040983796119689941e+00 2.471496820449829102e+00 -6.447139978408813477e-01 -1.386078238487243652e+00 -1.455933898687362671e-01
1.006740570068359375e+00 2.451824665069580078e+00 -7.123190164566040039e-01 -1.263571858406066895e+00 -1.876671314239501953e-01
5.858976244926452637e-01 1.322291731834411621e+00 -5.244145393371582031e-01 -1.271396875381469727e+00 -1.644015684723854065e-02
3.871413469314575195e-01 1.450108528137207031e+00 -3.601464927196502686e-01 -8.979299068450927734e-01 -9.657073020935058594e-02
5.429700016975402832e-01 1.259552001953125000e+00 -4.741808176040649414e-01 -8.556156754493713379e-01 -2.177056223154067993e-01
6.700194478034973145e-01 1.706877470016479492e+00 -3.039707243442535400e-01 -9.336573481559753418e-01 -3.733618259429931641e-01
5.520403385162353516e-01 1.680655121803283691e+00 -2.911973893642425537e-01 -1.031249403953552246e+00 -1.802486181259155273e-01
6.020785570144653320e-01 1.649230599403381348e+00 -2.332396209239959717e-01 -9.635531306266784668e-01 -1.355582177639007568e-01
5.997965335845947266e-01 1.607661247253417969e+00 -4.101182520389556885e-01 -9.240074157714843750e-01 -1.193366199731826782e-01
7.685996294021606445e-01 1.840961098670959473e+00 -5.959296599030494690e-02 -9.254970550537109375e-01 8.181615173816680908e-02
8.051514029502868652e-01 1.955286502838134766e+00 -6.320298463106155396e-02 -8.691118955612182617e-01 -5.114373937249183655e-02
1.451482474803924561e-01 1.101060986518859863e+00 -3.578499555587768555e-01 -2.904454469680786133e-01 -1.464821249246597290e-01
1.311924755573272705e-01 1.045985579490661621e+00 -2.985692024230957031e-01 -2.736683785915374756e-01 -1.953769326210021973e-01
1.241839453577995300e-01 1.007136464118957520e+00 -3.104408979415893555e-01 -3.857294321060180664e-01 -8.276183158159255981e-02
1.806650757789611816e-01 1.063615441322326660e+00 -2.739433348178863525e-01 -3.515995740890502930e-01 5.267789214849472046e-02
1.841885745525360107e-01 8.774294257164001465e-01 -2.807500362396240234e-01 -4.177772998809814453e-01 -7.900945842266082764e-02
1.190255731344223022e-01 9.481106996536254883e-01 -1.652015745639801025e-01 -1.395123898983001709e-01 5.465866625308990479e-02
-7.170061767101287842e-02 8.073895573616027832e-01 -2.718531489372253418e-01 -4.780273139476776123e-02 1.585555970668792725e-01
-6.802213191986083984e-02 7.997646927833557129e-01 -2.500979602336883545e-01 -8.360052108764648438e-02 1.897425800561904907e-01
-9.801646322011947632e-02 8.081588745117187500e-01 -2.010603994131088257e-01 -1.219866797327995300e-01 3.418333828449249268e-01
-7.690923660993576050e-02 8.235533237457275391e-01 -2.241981923580169678e-01 -1.716244220733642578e-01 3.309176266193389893e-01
-9.488919377326965332e-02 7.598150372505187988e-01 -2.686307728290557861e-01 -7.905325293540954590e-02 1.601527631282806396e-01
-4.276309534907341003e-02 9.188813567161560059e-01 -3.634942770004272461e-01 -3.820237219333648682e-01 2.127667665481567383e-01
-4.181686788797378540e-02 8.897757530212402344e-01 -3.592784106731414795e-01 -4.443396329879760742e-01 1.969900727272033691e-01
-3.956704586744308472e-02 1.077810049057006836e+00 -5.399011969566345215e-01 -4.369138777256011963e-01 -1.092830821871757507e-01
1.421857178211212158e-01 9.532653689384460449e-01 -6.284002065658569336e-01 -6.756585240364074707e-01 -1.999867558479309082e-01
5.804721117019653320e-01 1.779712438583374023e+00 -3.537766039371490479e-01 -1.227431058883666992e+00 -3.153709322214126587e-02
3.444564342498779297e-01 2.274118423461914062e+00 -5.248392820358276367e-01 -1.344715714454650879e+00 -8.385875821113586426e-02
3.483531177043914795e-01 2.234316110610961914e+00 -4.580650031566619873e-01 -1.342538237571716309e+00 -1.106216385960578918e-01
4.212735891342163086e-01 2.173246860504150391e+00 -5.614726543426513672e-01 -1.300347685813903809e+00 -8.040934801101684570e-03
3.040910959243774414e-01 1.352219700813293457e+00 -4.930826425552368164e-01 -5.591177940368652344e-01 -7.164193689823150635e-02
1.806992739439010620e-01 1.537439107894897461e+00 -4.626716375350952148e-01 -6.552484631538391113e-01 -4.376386292278766632e-03
3.797150552272796631e-01 1.760665535926818848e+00 -6.672423481941223145e-01 -1.129171609878540039e+00 1.133729740977287292e-01
4.203074872493743896e-01 2.285846233367919922e+00 -3.941342234611511230e-01 -3.339864909648895264e-01 -5.946666002273559570e-01
3.295153975486755371e-01 2.261767864227294922e+00 -3.849968016147613525e-01 -4.967541098594665527e-01 -4.765152335166931152e-01
4.305530488491058350e-01 2.523254871368408203e+00 -3.647484183311462402e-01 -4.558961987495422363e-01 -4.147676527500152588e-01
4.305530488491058350e-01 2.523254871368408203e+00 -3.647484183311462402e-01 -4.558961987495422363e-01 -4.147676527500152588e-01
3.300274610519409180e-01 2.288373470306396484e+00 -3.308492898941040039e-01 -5.172627568244934082e-01 -4.903644919395446777e-01
4.419406652450561523e-01 1.036625981330871582e+00 -6.234592795372009277e-01 -6.859526634216308594e-01 -6.704667210578918457e-01
2.438004463911056519e-01 1.360512256622314453e+00 -1.353548914194107056e-01 -4.360619187355041504e-01 3.804371133446693420e-02
3.731648921966552734e-01 1.247955679893493652e+00 -9.239487051963806152e-01 -1.325348019599914551e+00 -4.185524880886077881e-01
4.164654910564422607e-01 1.147605538368225098e+00 -1.002519249916076660e+00 -1.404729366302490234e+00 -3.444111347198486328e-01
4.630005955696105957e-01 1.467257499694824219e+00 -8.903357982635498047e-01 -1.184608340263366699e+00 -3.368681073188781738e-01
3.733541071414947510e-01 1.218782901763916016e+00 -8.595944046974182129e-01 -9.603748321533203125e-01 -2.145834863185882568e-01
2.628417611122131348e-01 1.345972537994384766e+00 -6.964911222457885742e-01 -9.454763531684875488e-01 -2.679522037506103516e-01
1.928302645683288574e-01 1.365831136703491211e+00 -8.241499662399291992e-01 -8.702467083930969238e-01 -3.496369421482086182e-01
6.004432439804077148e-01 1.835480213165283203e+00 -1.049949288368225098e+00 -1.646486401557922363e+00 -7.619444727897644043e-01
6.645303368568420410e-01 1.619970083236694336e+00 -9.952958226203918457e-01 -1.774428963661193848e+00 -6.007912158966064453e-01
5.988317131996154785e-01 1.653452873229980469e+00 -9.449328780174255371e-01 -1.700731992721557617e+00 -6.912648677825927734e-01
7.563831806182861328e-01 1.830932736396789551e+00 -7.439211606979370117e-01 -1.491336941719055176e+00 -6.680821776390075684e-01
5.082884430885314941e-01 1.990791201591491699e+00 -6.077135801315307617e-01 -1.268618941307067871e+00 -7.243157029151916504e-01
4.884777665138244629e-01 2.124965429306030273e+00 -6.164580583572387695e-01 -8.503734469413757324e-01 -4.622360765933990479e-01
6.779594421386718750e-01 1.993721365928649902e+00 -5.348873734474182129e-01 -8.612680435180664062e-01 -1.046026274561882019e-01
8.172298669815063477e-01 1.994651436805725098e+00 -5.965472459793090820e-01 -9.970890879631042480e-01 -1.211542561650276184e-01
4.811749756336212158e-01 2.423460483551025391e+00 -7.240207195281982422e-01 -1.442507147789001465e+00 6.672867387533187866e-02
4.607267081737518311e-01 2.544315099716186523e+00 -8.764384984970092773e-01 -1.506266236305236816e+00 1.024808138608932495e-01
4.391924142837524414e-01 2.429764986038208008e+00 -9.496068358421325684e-01 -6.669564843177795410e-01 8.267518877983093262e-02
4.372355937957763672e-01 2.157874107360839844e+00 -8.063504099845886230e-01 -9.101848006248474121e-01 1.275216341018676758e-01
3.992459774017333984e-01 2.212948083877563477e+00 -6.975215673446655273e-01 -9.564298391342163086e-01 1.405770182609558105e-01
3.467965126037597656e-01 2.278198242187500000e+00 -7.028301358222961426e-01 -9.101094007492065430e-01 1.520227193832397461e-01
2.492300570011138916e-01 2.220577001571655273e+00 -9.874150156974792480e-01 -7.268402576446533203e-01 4.576677083969116211e-02
3.614833056926727295e-01 2.291957855224609375e+00 -7.715901732444763184e-01 -8.646866083145141602e-01 -1.408350002020597458e-02
3.468718528747558594e-01 2.120632648468017578e+00 -6.834229826927185059e-01 -8.659967780113220215e-01 2.343640923500061035e-01
3.082566857337951660e-01 2.155528783798217773e+00 -6.708552837371826172e-01 -8.450215458869934082e-01 2.178290784358978271e-01
3.677836060523986816e-01 1.841929912567138672e+00 -4.557133615016937256e-01 -1.069216847419738770e+00 -4.656101018190383911e-02
2.575320601463317871e-01 1.716084957122802734e+00 -5.026079416275024414e-01 -1.335218429565429688e+00 1.079576984047889709e-01
3.035996854305267334e-01 2.345076560974121094e+00 -3.813497722148895264e-01 -1.078054904937744141e+00 1.188841983675956726e-01
3.206349909305572510e-01 2.356524944305419922e+00 -4.645729362964630127e-01 -1.019537687301635742e+00 2.395500540733337402e-01
2.443278729915618896e-01 2.052256584167480469e+00 -3.962806165218353271e-01 -8.899282813072204590e-01 2.846339941024780273e-01
1.650420874357223511e-01 2.302106857299804688e+00 -2.561463117599487305e-01 -6.362851858139038086e-01 -2.160546928644180298e-01
7.874892950057983398e-01 2.045907020568847656e+00 -5.942687392234802246e-01 -8.518480062484741211e-01 -2.188125997781753540e-01
8.204219341278076172e-01 2.079987049102783203e+00 -5.439275503158569336e-01 -8.736608624458312988e-01 -1.824219673871994019e-01
1.382555484771728516e+00 3.488448619842529297e+00 -1.133414268493652344e+00 -1.197287440299987793e+00 -2.387206852436065674e-01
1.305729985237121582e+00 2.954237699508666992e+00 -3.915801942348480225e-01 -1.166895866394042969e+00 1.934998184442520142e-01
3.238249197602272034e-02 1.998620271682739258e+00 -7.639169692993164062e-01 -6.587657928466796875e-01 3.648030012845993042e-02
1.807279884815216064e-01 1.871359586715698242e+00 -7.011179327964782715e-01 -6.703456640243530273e-01 8.078467100858688354e-03
1.329770535230636597e-01 1.911295175552368164e+00 -8.007869720458984375e-01 -7.896676659584045410e-01 -2.393612265586853027e-01
7.473461329936981201e-02 1.634279131889343262e+00 -4.863997399806976318e-01 -7.223791480064392090e-01 -7.030194252729415894e-02
6.172701343894004822e-02 1.605725407600402832e+00 -4.780335724353790283e-01 -7.476747035980224609e-01 -8.213620632886886597e-02
2.397238016128540039e-01 1.445897579193115234e+00 -4.514822363853454590e-01 -4.650379717350006104e-01 -7.034466415643692017e-02
2.089982777833938599e-01 1.115627408027648926e+00 -3.470689952373504639e-01 -6.345134973526000977e-01 -6.204431131482124329e-02
1.937485039234161377e-01 1.104286432266235352e+00 -4.798100292682647705e-01 -7.360178828239440918e-01 -2.716691046953201294e-02
7.752122282981872559e-01 1.856593847274780273e+00 -1.027098447084426880e-01 -2.684208750724792480e-01 -4.732891917228698730e-01
7.097982764244079590e-01 1.933779835700988770e+00 -1.131505668163299561e-01 -2.007043361663818359e-01 -6.572338342666625977e-01
5.035513639450073242e-01 1.634162425994873047e+00 -4.961553215980529785e-01 -3.170543611049652100e-01 -2.348358035087585449e-01
5.059934854507446289e-01 1.558825135231018066e+00 -5.148718357086181641e-01 -2.794372439384460449e-01 -2.440585643053054810e-01
6.088431477546691895e-01 1.912497520446777344e+00 -2.547542750835418701e-01 -2.226082384586334229e-01 -3.015463352203369141e-01
9.210950136184692383e-01 2.059252977371215820e+00 -1.289331912994384766e-01 -6.139802932739257812e-01 -1.356634348630905151e-01
9.260659813880920410e-01 2.646020174026489258e+00 -2.393044382333755493e-01 -9.156666994094848633e-01 -5.536815524101257324e-01
8.330732583999633789e-01 2.720769882202148438e+00 -1.147549524903297424e-01 -5.939742326736450195e-01 -4.756477475166320801e-01
6.307217478752136230e-01 2.966081619262695312e+00 -4.201129674911499023e-01 -9.621523022651672363e-01 -5.643960833549499512e-01
9.352333545684814453e-01 2.849374294281005859e+00 -3.398072123527526855e-01 -8.660975098609924316e-01 -9.104664325714111328e-01
6.408122777938842773e-01 2.629196643829345703e+00 -8.554401993751525879e-01 -9.126654863357543945e-01 -1.266006231307983398e+00
5.226819515228271484e-01 3.030740022659301758e+00 -8.802964091300964355e-01 -8.452252149581909180e-01 -1.021436572074890137e+00
4.132850170135498047e-01 2.886039733886718750e+00 -9.156744480133056641e-01 -8.394557833671569824e-01 -1.034981369972229004e+00
7.222963571548461914e-01 2.833649396896362305e+00 -7.882878780364990234e-01 -6.945065855979919434e-01 -1.127887845039367676e+00
3.704265654087066650e-01 2.175879955291748047e+00 -7.477603554725646973e-01 -8.869345784187316895e-01 -8.429159522056579590e-01
5.746809840202331543e-01 2.117514371871948242e+00 -7.556061148643493652e-01 -8.309584259986877441e-01 -1.078271627426147461e+00
7.202936410903930664e-01 1.863619565963745117e+00 -9.335527420043945312e-01 -1.089284181594848633e+00 -9.356507062911987305e-01
7.017688751220703125e-01 1.934387922286987305e+00 -9.740540385246276855e-01 -1.148631334304809570e+00 -8.975527882575988770e-01
6.759478449821472168e-01 1.818924546241760254e+00 -1.014999628067016602e+00 -1.322457194328308105e+00 -8.982717394828796387e-01
8.100793957710266113e-01 1.909996509552001953e+00 -6.142209172248840332e-01 -9.117309451103210449e-01 -9.236200451850891113e-01
7.519285678863525391e-01 1.959059953689575195e+00 -7.042454481124877930e-01 -8.624834418296813965e-01 -9.062981605529785156e-01
8.412622809410095215e-01 1.748096108436584473e+00 -6.212238073348999023e-01 -1.114104986190795898e+00 -1.029668211936950684e+00
8.412622809410095215e-01 1.748096108436584473e+00 -6.212238073348999023e-01 -1.114104986190795898e+00 -1.029668211936950684e+00
-5.144411697983741760e-02 2.241386651992797852e+00 -7.699422836303710938e-01 -1.131583333015441895e+00 2.036579102277755737e-01
-5.274692550301551819e-02 2.144698381423950195e+00 -8.228167295455932617e-01 -1.021367192268371582e+00 8.102291822433471680e-02
2.470718473196029663e-01 2.110301017761230469e+00 -6.453401446342468262e-01 -9.472816586494445801e-01 -1.089198514819145203e-01
4.503005146980285645e-01 2.274314403533935547e+00 -6.472967267036437988e-01 -8.595781326293945312e-01 -1.527332067489624023e-01
1.179883480072021484e+00 1.863875269889831543e+00 -3.278863430023193359e-01 -1.453048467636108398e+00 6.790234893560409546e-02
2.101359963417053223e-01 1.927000641822814941e+00 -5.731127262115478516e-01 -1.356014251708984375e+00 5.149644240736961365e-02
3.888159096240997314e-01 2.267099380493164062e+00 -4.824842810630798340e-01 -1.404528617858886719e+00 6.809563376009464264e-03
5.432291030883789062e-01 2.170132398605346680e+00 -4.306528270244598389e-01 -1.190603971481323242e+00 -1.705301403999328613e-01
6.812057495117187500e-01 1.766928553581237793e+00 -6.835520267486572266e-01 -7.516029477119445801e-01 -9.724964499473571777e-01
5.979701280593872070e-01 1.087043881416320801e+00 -9.029486179351806641e-01 -1.382544279098510742e+00 -7.124777436256408691e-01
5.265488624572753906e-01 1.148942828178405762e+00 -8.709413409233093262e-01 -1.403379559516906738e+00 -7.503027319908142090e-01
5.287863016128540039e-01 1.197021245956420898e+00 -8.706448674201965332e-01 -1.358910441398620605e+00 -7.581728696823120117e-01
5.272014141082763672e-01 1.689354181289672852e+00 -7.471452355384826660e-01 -1.066359758377075195e+00 -4.200960695743560791e-01
5.674738883972167969e-01 1.579727649688720703e+00 -7.969838976860046387e-01 -9.402045011520385742e-01 -3.372626006603240967e-01
6.189578175544738770e-01 1.743274688720703125e+00 -7.457771897315979004e-01 -1.066633701324462891e+00 -2.590664327144622803e-01
6.045306324958801270e-01 1.304929852485656738e+00 -1.538739800453186035e-01 -3.894745707511901855e-01 -3.349917531013488770e-01


==> images/fashion_mnist_adversarial/gan_wo_1.txt <==
-4.519289433956146240e-01 6.709438562393188477e-02 4.471681714057922363e-01 1.074922084808349609e+00 -9.120956063270568848e-01
-4.457806944847106934e-01 8.275809139013290405e-02 4.649716317653656006e-01 1.061509013175964355e+00 -9.235756993293762207e-01
-4.379426538944244385e-01 8.341576159000396729e-02 4.607123434543609619e-01 1.057957887649536133e+00 -9.438831210136413574e-01
-4.382933974266052246e-01 7.358134537935256958e-02 4.476568996906280518e-01 1.062171578407287598e+00 -9.393534660339355469e-01
-4.187482297420501709e-01 7.590185850858688354e-02 4.562308490276336670e-01 1.046370267868041992e+00 -9.213278889656066895e-01
-4.312781095504760742e-01 5.810352787375450134e-02 4.569572508335113525e-01 1.032144546508789062e+00 -9.103892445564270020e-01
-4.023869037628173828e-01 5.399078875780105591e-02 4.671847522258758545e-01 1.004884839057922363e+00 -9.164406061172485352e-01
-4.054777324199676514e-01 4.641549289226531982e-02 4.501605331897735596e-01 1.025390028953552246e+00 -9.293761849403381348e-01
-4.112473130226135254e-01 5.942236259579658508e-02 4.466619491577148438e-01 1.021165251731872559e+00 -9.222925305366516113e-01
-3.718074560165405273e-01 4.375662654638290405e-02 4.521743357181549072e-01 9.780393242835998535e-01 -9.089692234992980957e-01
-3.967128396034240723e-01 3.166582807898521423e-02 4.576713144779205322e-01 9.788547158241271973e-01 -8.756911158561706543e-01
-3.977356553077697754e-01 3.290409967303276062e-02 4.640099406242370605e-01 9.587608575820922852e-01 -8.800632953643798828e-01
-3.771020472049713135e-01 5.147453770041465759e-02 4.580177962779998779e-01 9.745405912399291992e-01 -9.258233308792114258e-01
-4.022835195064544678e-01 5.085588991641998291e-02 4.810980558395385742e-01 9.939572811126708984e-01 -9.286218285560607910e-01
-4.213970303535461426e-01 5.367081612348556519e-02 4.611439108848571777e-01 1.029201149940490723e+00 -9.293274283409118652e-01
-4.173913300037384033e-01 6.356164067983627319e-02 4.553145766258239746e-01 1.024576306343078613e+00 -8.879916667938232422e-01
-4.334290623664855957e-01 6.935662031173706055e-02 4.379677176475524902e-01 1.024832725524902344e+00 -8.882716894149780273e-01
-4.189449548721313477e-01 5.505167320370674133e-02 4.547366201877593994e-01 1.021208643913269043e+00 -8.904483914375305176e-01
-4.203884899616241455e-01 7.925163954496383667e-02 4.406942129135131836e-01 1.037565827369689941e+00 -9.205943346023559570e-01
-3.982595801353454590e-01 6.842277944087982178e-02 4.360384941101074219e-01 1.027346253395080566e+00 -9.108759164810180664e-01
-4.046291708946228027e-01 6.708823144435882568e-02 4.376392364501953125e-01 1.031355023384094238e+00 -9.054580926895141602e-01
-4.053799211978912354e-01 5.257533118128776550e-02 4.701894819736480713e-01 1.012079834938049316e+00 -9.171792268753051758e-01
-4.141255021095275879e-01 5.802364647388458252e-02 4.696045815944671631e-01 1.011239528656005859e+00 -9.147178530693054199e-01
-4.151577353477478027e-01 6.669321656227111816e-02 4.498392641544342041e-01 1.007117152214050293e+00 -9.055513143539428711e-01
-3.884685039520263672e-01 6.662259250879287720e-02 4.557396471500396729e-01 1.015984773635864258e+00 -9.075511693954467773e-01
-4.274535179138183594e-01 4.540774598717689514e-02 4.910541772842407227e-01 1.025533795356750488e+00 -9.857788085937500000e-01
-4.257041513919830322e-01 4.471452906727790833e-02 4.874196946620941162e-01 1.024605393409729004e+00 -9.853550791740417480e-01
-4.148333370685577393e-01 4.893369227647781372e-02 4.836046099662780762e-01 1.051337718963623047e+00 -9.753913879394531250e-01
-4.084701240062713623e-01 5.504846945405006409e-02 4.855820238590240479e-01 9.942518472671508789e-01 -9.228695631027221680e-01
-3.659960627555847168e-01 4.355659335851669312e-02 4.427202343940734863e-01 9.741635322570800781e-01 -9.074739217758178711e-01
-3.771201670169830322e-01 5.887504294514656067e-02 4.424211382865905762e-01 9.848508238792419434e-01 -9.046891927719116211e-01
-4.196213781833648682e-01 3.668651729822158813e-02 4.696030020713806152e-01 1.018458247184753418e+00 -9.286545515060424805e-01
-4.257867038249969482e-01 3.223971650004386902e-02 4.717176258563995361e-01 1.011818766593933105e+00 -9.233747720718383789e-01
-4.330886900424957275e-01 4.525471106171607971e-02 4.791571497917175293e-01 1.023750305175781250e+00 -9.171953201293945312e-01
-4.495478570461273193e-01 5.566922202706336975e-02 4.730255901813507080e-01 1.023988008499145508e+00 -8.915844559669494629e-01
-4.673120081424713135e-01 4.659414291381835938e-02 4.698534905910491943e-01 1.026633381843566895e+00 -8.832218050956726074e-01
-4.538429677486419678e-01 5.300634354352951050e-02 4.790605604648590088e-01 1.020995497703552246e+00 -8.896749615669250488e-01
-3.841136395931243896e-01 5.053446814417839050e-02 4.681875407695770264e-01 1.005472064018249512e+00 -9.461187124252319336e-01
-3.953664004802703857e-01 4.483355209231376648e-02 4.615915417671203613e-01 1.001538634300231934e+00 -9.473748207092285156e-01
-3.878607451915740967e-01 3.318899124860763550e-02 4.622724652290344238e-01 1.011945605278015137e+00 -9.508005380630493164e-01
-3.975172340869903564e-01 4.666834324598312378e-02 4.735749363899230957e-01 9.928699731826782227e-01 -9.462233185768127441e-01
-4.138900935649871826e-01 5.795123800635337830e-02 4.336599111557006836e-01 1.042158722877502441e+00 -9.017728567123413086e-01
-4.304849505424499512e-01 6.306961923837661743e-02 4.418719410896301270e-01 1.033867120742797852e+00 -8.945855498313903809e-01
-4.001103639602661133e-01 5.795251205563545227e-02 4.509846270084381104e-01 1.008083105087280273e+00 -9.142225980758666992e-01
-3.950682282447814941e-01 4.742618277668952942e-02 4.620413482189178467e-01 9.666850566864013672e-01 -8.917254209518432617e-01
-3.918528258800506592e-01 4.343461990356445312e-02 4.565907716751098633e-01 9.816247224807739258e-01 -8.896650671958923340e-01
-4.042182564735412598e-01 5.302271619439125061e-02 4.501395523548126221e-01 9.920281171798706055e-01 -9.081748723983764648e-01
-4.079772830009460449e-01 7.462460547685623169e-02 4.738296866416931152e-01 1.024582266807556152e+00 -9.364667534828186035e-01
-4.247734844684600830e-01 6.883376091718673706e-02 4.775781333446502686e-01 1.035215735435485840e+00 -9.529028534889221191e-01
-4.237251579761505127e-01 6.491272896528244019e-02 4.528899788856506348e-01 1.020729660987854004e+00 -9.263918399810791016e-01
-4.074853360652923584e-01 7.537737488746643066e-02 4.393917024135589600e-01 1.015066146850585938e+00 -9.255523085594177246e-01
-4.174152910709381104e-01 5.883489549160003662e-02 4.438148736953735352e-01 1.034085631370544434e+00 -8.828443884849548340e-01
-4.232513010501861572e-01 6.674317270517349243e-02 4.326347410678863525e-01 1.023856759071350098e+00 -8.807816505432128906e-01
-4.241174161434173584e-01 5.384331941604614258e-02 4.471743702888488770e-01 1.005885481834411621e+00 -8.838611245155334473e-01
-4.161166846752166748e-01 5.844643712043762207e-02 4.513736963272094727e-01 1.018504977226257324e+00 -8.999128937721252441e-01
-4.221965968608856201e-01 5.228524655103683472e-02 4.517043530941009521e-01 1.021541833877563477e+00 -9.030841588973999023e-01
-4.296832978725433350e-01 6.797997653484344482e-02 4.460274279117584229e-01 1.030131578445434570e+00 -8.911826610565185547e-01
-3.983502388000488281e-01 4.929013922810554504e-02 4.586718976497650146e-01 1.017627239227294922e+00 -9.209868311882019043e-01
-4.319115877151489258e-01 6.214636191725730896e-02 4.563344120979309082e-01 1.026354908943176270e+00 -8.997924923896789551e-01
-4.463261365890502930e-01 4.956509917974472046e-02 4.499841928482055664e-01 1.026898145675659180e+00 -8.885676860809326172e-01
-4.453434050083160400e-01 5.608542263507843018e-02 5.214206576347351074e-01 1.028677821159362793e+00 -9.542700648307800293e-01
-4.262475967407226562e-01 6.351935863494873047e-02 5.028821229934692383e-01 1.020887374877929688e+00 -9.577748775482177734e-01
-4.263851046562194824e-01 6.260889023542404175e-02 5.056064724922180176e-01 1.003649830818176270e+00 -9.501281976699829102e-01
-4.408553540706634521e-01 4.368691518902778625e-02 4.660433530807495117e-01 1.034897685050964355e+00 -9.258942008018493652e-01
-4.296720921993255615e-01 4.728259891271591187e-02 4.760027229785919189e-01 1.005310416221618652e+00 -8.919744491577148438e-01
-4.021315872669219971e-01 5.276237428188323975e-02 4.503005146980285645e-01 1.031338810920715332e+00 -9.412068724632263184e-01
-3.934878706932067871e-01 3.958647698163986206e-02 4.785394370555877686e-01 9.700130224227905273e-01 -9.297570586204528809e-01
-3.992972373962402344e-01 4.578055441379547119e-02 4.652374684810638428e-01 9.963547587394714355e-01 -9.142691493034362793e-01
-3.997247517108917236e-01 5.443444475531578064e-02 4.630972146987915039e-01 9.950129985809326172e-01 -9.029209017753601074e-01
-3.997507393360137939e-01 5.906607955694198608e-02 4.446148574352264404e-01 1.019344091415405273e+00 -9.045249819755554199e-01
-4.440687596797943115e-01 6.384808570146560669e-02 4.614855647087097168e-01 1.043331027030944824e+00 -9.194597005844116211e-01
-4.365519285202026367e-01 7.018871605396270752e-02 4.688912332057952881e-01 1.038379549980163574e+00 -9.201924800872802734e-01
-4.206874370574951172e-01 6.505734473466873169e-02 4.409923851490020752e-01 1.024758696556091309e+00 -9.044352769851684570e-01
-4.069817364215850830e-01 6.181845068931579590e-02 4.428313374519348145e-01 1.022321343421936035e+00 -9.077835083007812500e-01
-4.313069283962249756e-01 7.499714940786361694e-02 4.420158565044403076e-01 1.033465623855590820e+00 -8.909133076667785645e-01
-4.220530688762664795e-01 7.280819118022918701e-02 4.492724537849426270e-01 1.039455652236938477e+00 -9.138774275779724121e-01
-4.263545274734497070e-01 7.110216468572616577e-02 4.418550431728363037e-01 1.053615689277648926e+00 -9.223835468292236328e-01
-4.267099797725677490e-01 5.508599057793617249e-02 4.602167904376983643e-01 1.024024248123168945e+00 -9.116975069046020508e-01
-4.205474853515625000e-01 4.544856771826744080e-02 4.610384404659271240e-01 1.007986903190612793e+00 -9.042165279388427734e-01
-3.965388238430023193e-01 4.796424135565757751e-02 4.619654119014739990e-01 1.012429237365722656e+00 -9.373121857643127441e-01
-4.094397425651550293e-01 5.225166305899620056e-02 4.657930731773376465e-01 1.024793982505798340e+00 -9.438043236732482910e-01
-4.025576710700988770e-01 5.328495427966117859e-02 4.603509008884429932e-01 1.017702817916870117e+00 -9.274184107780456543e-01
-4.067823886871337891e-01 4.639876261353492737e-02 4.606124758720397949e-01 1.014109969139099121e+00 -9.275817871093750000e-01
-3.972391784191131592e-01 4.905714467167854309e-02 4.466778039932250977e-01 1.008347988128662109e+00 -9.135428071022033691e-01
-3.904741704463958740e-01 3.779152035713195801e-02 4.758612811565399170e-01 9.542604684829711914e-01 -9.233083128929138184e-01
-3.966694176197052002e-01 5.495664477348327637e-02 4.691665172576904297e-01 1.031103372573852539e+00 -9.663885831832885742e-01
-4.190829992294311523e-01 3.317641466856002808e-02 4.856327176094055176e-01 1.027230858802795410e+00 -9.733010530471801758e-01
-4.240940511226654053e-01 3.455471619963645935e-02 4.870116114616394043e-01 1.028841733932495117e+00 -9.715433716773986816e-01
-4.179439246654510498e-01 4.742403328418731689e-02 4.838318526744842529e-01 1.029085397720336914e+00 -9.594274163246154785e-01
-3.820224106311798096e-01 5.146281793713569641e-02 4.473256766796112061e-01 1.019811511039733887e+00 -9.503393769264221191e-01
-3.954373002052307129e-01 6.111482158303260803e-02 4.384463429450988770e-01 1.022867441177368164e+00 -9.138999581336975098e-01
-4.125154018402099609e-01 7.652804255485534668e-02 4.365886151790618896e-01 1.028520226478576660e+00 -9.087550044059753418e-01
-4.173617959022521973e-01 6.677921861410140991e-02 4.417827427387237549e-01 1.043514132499694824e+00 -9.170193076133728027e-01
-4.322694540023803711e-01 6.782642006874084473e-02 4.600232541561126709e-01 1.035406827926635742e+00 -9.049192667007446289e-01
-4.402791857719421387e-01 3.808973357081413269e-02 4.685525596141815186e-01 1.027923703193664551e+00 -9.094961881637573242e-01
-4.429838955402374268e-01 4.071290045976638794e-02 4.587067961692810059e-01 1.024168014526367188e+00 -8.971157073974609375e-01
-4.602999687194824219e-01 7.574511319398880005e-02 4.694628715515136719e-01 1.033100605010986328e+00 -8.805636167526245117e-01
-3.761055767536163330e-01 5.447046458721160889e-02 4.168215095996856689e-01 1.014676928520202637e+00 -9.014903903007507324e-01
-3.742733299732208252e-01 5.637127161026000977e-02 4.193658530712127686e-01 1.005896210670471191e+00 -8.996070027351379395e-01
-3.860871791839599609e-01 4.739774763584136963e-02 4.590931236743927002e-01 9.697664976119995117e-01 -9.015477895736694336e-01
-3.988018333911895752e-01 4.006858542561531067e-02 4.510037004947662354e-01 9.782308340072631836e-01 -9.012888669967651367e-01
-3.931418657302856445e-01 3.822725638747215271e-02 4.674480557441711426e-01 1.013113617897033691e+00 -9.565041065216064453e-01
-4.064638316631317139e-01 5.801610276103019714e-02 4.423549175262451172e-01 9.924530386924743652e-01 -8.724602460861206055e-01
-3.991581499576568604e-01 8.020624518394470215e-02 4.739624559879302979e-01 1.009577274322509766e+00 -9.381596446037292480e-01
-4.236521720886230469e-01 3.266720846295356750e-02 4.536137878894805908e-01 1.017342329025268555e+00 -9.119690656661987305e-01
-4.220602214336395264e-01 5.040966346859931946e-02 4.822567701339721680e-01 9.884365797042846680e-01 -9.032369256019592285e-01
-4.208783805370330811e-01 3.722743690013885498e-02 4.880197644233703613e-01 9.974808692932128906e-01 -9.242687225341796875e-01
-4.198726415634155273e-01 4.280994832515716553e-02 4.774127006530761719e-01 9.939445853233337402e-01 -9.305418133735656738e-01
-4.185627102851867676e-01 4.453846812248229980e-02 4.858828186988830566e-01 9.999054074287414551e-01 -9.267762899398803711e-01
-4.094717502593994141e-01 3.338656201958656311e-02 4.786289036273956299e-01 9.664354324340820312e-01 -9.049478769302368164e-01
-3.817884624004364014e-01 5.647746846079826355e-02 4.437317848205566406e-01 9.898317456245422363e-01 -9.271460771560668945e-01
-3.882927298545837402e-01 5.675240978598594666e-02 4.490213692188262939e-01 9.780692458152770996e-01 -9.117223024368286133e-01
-3.781168758869171143e-01 5.490193888545036316e-02 4.503089487552642822e-01 9.819450378417968750e-01 -9.089865088462829590e-01
-3.976959288120269775e-01 6.353383511304855347e-02 4.569215178489685059e-01 1.008167266845703125e+00 -9.196034073829650879e-01
-4.233600199222564697e-01 5.010651051998138428e-02 4.620576500892639160e-01 1.025994420051574707e+00 -9.125464558601379395e-01
-4.126159250736236572e-01 5.028257891535758972e-02 4.616833925247192383e-01 1.022482395172119141e+00 -9.147373437881469727e-01
-4.051496684551239014e-01 5.253901705145835876e-02 4.563140273094177246e-01 1.014541506767272949e+00 -9.127967357635498047e-01
-4.319043159484863281e-01 6.422976404428482056e-02 4.591127932071685791e-01 1.034530162811279297e+00 -9.169178605079650879e-01
-4.291570484638214111e-01 6.755850464105606079e-02 4.479931890964508057e-01 1.037522077560424805e+00 -9.012408256530761719e-01
-4.184474349021911621e-01 7.017350941896438599e-02 4.556855559349060059e-01 1.025964975357055664e+00 -9.210050702095031738e-01
-4.098366498947143555e-01 6.127228960394859314e-02 4.529979526996612549e-01 1.022951364517211914e+00 -9.149014353752136230e-01
-4.119961559772491455e-01 6.605622917413711548e-02 4.500599205493927002e-01 1.032341957092285156e+00 -9.136567711830139160e-01
-4.102197885513305664e-01 7.159119099378585815e-02 4.471606016159057617e-01 1.034216403961181641e+00 -9.150251150131225586e-01
-4.285290539264678955e-01 6.401444226503372192e-02 4.426676332950592041e-01 1.033553123474121094e+00 -9.087793827056884766e-01
-4.222079813480377197e-01 5.919416248798370361e-02 4.442114233970642090e-01 1.027704000473022461e+00 -9.025892615318298340e-01
-4.232351779937744141e-01 6.071557104587554932e-02 4.447478055953979492e-01 1.026143431663513184e+00 -9.019559025764465332e-01
-4.241644740104675293e-01 5.351696163415908813e-02 4.607993960380554199e-01 1.018404364585876465e+00 -9.048151373863220215e-01
-4.466333985328674316e-01 5.860979855060577393e-02 4.544979631900787354e-01 1.033456683158874512e+00 -8.896498084068298340e-01
-4.502648711204528809e-01 6.094822287559509277e-02 4.514229297637939453e-01 1.031300544738769531e+00 -8.772560358047485352e-01
-4.404411911964416504e-01 6.314072757959365845e-02 4.405442178249359131e-01 1.033833980560302734e+00 -8.673491477966308594e-01
-4.356846809387207031e-01 5.471429228782653809e-02 4.462818205356597900e-01 1.032594799995422363e+00 -8.945480585098266602e-01
-4.147665202617645264e-01 6.111100688576698303e-02 4.770416617393493652e-01 1.009605169296264648e+00 -9.289879798889160156e-01
-3.859314024448394775e-01 3.735235333442687988e-02 4.724915921688079834e-01 9.930571913719177246e-01 -9.393029808998107910e-01
-3.982659578323364258e-01 3.826886788010597229e-02 4.637321829795837402e-01 1.005277514457702637e+00 -9.437181353569030762e-01
-4.215696156024932861e-01 5.283037573099136353e-02 4.783325791358947754e-01 9.811872243881225586e-01 -9.141851663589477539e-01
-3.911339938640594482e-01 3.385730460286140442e-02 4.711425006389617920e-01 9.955383539199829102e-01 -9.425777792930603027e-01
-4.057280719280242920e-01 5.711366981267929077e-02 4.767896831035614014e-01 9.867497086524963379e-01 -9.108396768569946289e-01
-4.093211293220520020e-01 5.578471347689628601e-02 4.754316210746765137e-01 9.951409697532653809e-01 -9.167193174362182617e-01
-4.027679562568664551e-01 5.329842492938041687e-02 4.710539281368255615e-01 1.004603147506713867e+00 -9.294887781143188477e-01
-4.159122705459594727e-01 5.760246515274047852e-02 4.654977321624755859e-01 1.025601863861083984e+00 -9.384062290191650391e-01
-4.187854528427124023e-01 5.992735922336578369e-02 4.465952515602111816e-01 1.033786773681640625e+00 -9.177295565605163574e-01
-4.187969267368316650e-01 6.256015598773956299e-02 4.431639909744262695e-01 1.035562515258789062e+00 -9.157230854034423828e-01
-4.210779666900634766e-01 6.194492802023887634e-02 4.700033068656921387e-01 1.024693727493286133e+00 -9.304413795471191406e-01
-4.115017950534820557e-01 6.346876174211502075e-02 4.404021799564361572e-01 1.024553179740905762e+00 -8.878556489944458008e-01
-4.149938523769378662e-01 6.373055279254913330e-02 4.439756274223327637e-01 1.021746873855590820e+00 -9.039125442504882812e-01
-4.449933469295501709e-01 6.242988258600234985e-02 4.630377292633056641e-01 1.045233607292175293e+00 -9.174186587333679199e-01
-4.321801662445068359e-01 6.440313905477523804e-02 4.790617525577545166e-01 1.024930596351623535e+00 -8.989445567131042480e-01
-4.382947087287902832e-01 6.433235108852386475e-02 4.739370346069335938e-01 1.016384243965148926e+00 -9.025591611862182617e-01
-4.700375199317932129e-01 8.389574289321899414e-02 4.566344022750854492e-01 1.044181942939758301e+00 -8.688852787017822266e-01
-4.170564711093902588e-01 7.814193516969680786e-02 4.302266836166381836e-01 1.030638694763183594e+00 -8.901380300521850586e-01
-4.138534963130950928e-01 8.298838883638381958e-02 4.240297079086303711e-01 1.028945207595825195e+00 -8.962745666503906250e-01
-4.163215458393096924e-01 7.778732478618621826e-02 4.225958883762359619e-01 1.030518054962158203e+00 -9.079897403717041016e-01
-4.668141901493072510e-01 5.770659446716308594e-02 5.068770051002502441e-01 1.038345456123352051e+00 -9.303507804870605469e-01
-4.381232559680938721e-01 6.231848895549774170e-02 4.987992644309997559e-01 1.038911342620849609e+00 -9.582999348640441895e-01
-4.638078808784484863e-01 6.098288670182228088e-02 5.199986696243286133e-01 1.031446456909179688e+00 -9.375301003456115723e-01
-4.374092519283294678e-01 7.246436923742294312e-02 4.405027925968170166e-01 1.057611346244812012e+00 -9.174232482910156250e-01
-4.315977394580841064e-01 7.229094952344894409e-02 4.370608627796173096e-01 1.041026711463928223e+00 -9.080040454864501953e-01
-4.188576042652130127e-01 7.562204450368881226e-02 4.349057078361511230e-01 1.057022571563720703e+00 -9.149731993675231934e-01
-4.280050396919250488e-01 7.226137816905975342e-02 4.430523812770843506e-01 1.055393218994140625e+00 -9.075134992599487305e-01
-4.252111911773681641e-01 7.311722636222839355e-02 4.432141482830047607e-01 1.052942037582397461e+00 -9.087282419204711914e-01
-4.269033074378967285e-01 7.029785215854644775e-02 4.430040717124938965e-01 1.051842212677001953e+00 -9.096552729606628418e-01
-4.079864323139190674e-01 5.587748438119888306e-02 4.629822075366973877e-01 1.013017058372497559e+00 -9.153384566307067871e-01
-4.176544249057769775e-01 6.388873606920242310e-02 4.322313964366912842e-01 1.017585635185241699e+00 -8.933875560760498047e-01
-4.278011023998260498e-01 6.378834694623947144e-02 4.512619078159332275e-01 1.028222441673278809e+00 -9.121093750000000000e-01
-4.173519015312194824e-01 6.153171509504318237e-02 4.453360736370086670e-01 1.012485861778259277e+00 -9.091811180114746094e-01
-4.024995267391204834e-01 4.854797944426536560e-02 4.372933804988861084e-01 1.011773109436035156e+00 -9.080261588096618652e-01
-3.932953476905822754e-01 4.647460207343101501e-02 4.468034207820892334e-01 1.000616550445556641e+00 -9.071325659751892090e-01
-3.931454718112945557e-01 4.312725365161895752e-02 4.470045566558837891e-01 1.006855249404907227e+00 -9.152028560638427734e-01
-3.941818475723266602e-01 4.020179435610771179e-02 4.435945153236389160e-01 9.992177486419677734e-01 -9.138046503067016602e-01
-4.205890893936157227e-01 7.276456058025360107e-02 4.686635434627532959e-01 1.028520703315734863e+00 -9.251468181610107422e-01
-4.245768785476684570e-01 5.419853702187538147e-02 4.502819478511810303e-01 1.041732788085937500e+00 -9.167536497116088867e-01
-4.099995493888854980e-01 7.075637578964233398e-02 4.490378201007843018e-01 1.022991538047790527e+00 -9.117069840431213379e-01
-4.320172667503356934e-01 6.578346341848373413e-02 4.517379403114318848e-01 1.036404132843017578e+00 -9.091789126396179199e-01
-4.214597344398498535e-01 5.843658745288848877e-02 4.540801346302032471e-01 1.037342429161071777e+00 -9.167646169662475586e-01
-4.199039340019226074e-01 5.536964908242225647e-02 4.555939137935638428e-01 1.029965996742248535e+00 -9.178519248962402344e-01
-3.745096027851104736e-01 3.617911413311958313e-02 4.558565318584442139e-01 1.002623796463012695e+00 -9.477170705795288086e-01
-3.804951608180999756e-01 3.763150796294212341e-02 4.553052783012390137e-01 1.001652479171752930e+00 -9.509357213973999023e-01
-3.652911782264709473e-01 3.504339978098869324e-02 4.611893594264984131e-01 1.008873581886291504e+00 -9.588423371315002441e-01
-4.444212913513183594e-01 6.326088309288024902e-02 4.716909229755401611e-01 1.033436298370361328e+00 -8.805524110794067383e-01
-4.392401576042175293e-01 6.174273788928985596e-02 4.706109166145324707e-01 1.029039740562438965e+00 -8.774098157882690430e-01
-4.266746044158935547e-01 6.186505779623985291e-02 4.432008266448974609e-01 1.042079806327819824e+00 -9.216892719268798828e-01
-4.200632870197296143e-01 7.937741279602050781e-02 4.472538232803344727e-01 1.046317934989929199e+00 -9.345424771308898926e-01
-4.336287677288055420e-01 5.176549032330513000e-02 4.485339820384979248e-01 1.026779770851135254e+00 -8.937232494354248047e-01
-4.291553497314453125e-01 7.571849972009658813e-02 4.438229799270629883e-01 1.048139095306396484e+00 -9.181416630744934082e-01
-3.912167251110076904e-01 5.271042138338088989e-02 4.479888975620269775e-01 1.010413050651550293e+00 -9.195376634597778320e-01
-3.982764780521392822e-01 5.453149229288101196e-02 4.485861659049987793e-01 1.013342022895812988e+00 -9.150567054748535156e-01
-3.856514096260070801e-01 5.251474678516387939e-02 4.363712072372436523e-01 1.014946699142456055e+00 -9.235160946846008301e-01
-4.329168200492858887e-01 6.454211473464965820e-02 4.712664783000946045e-01 1.014294862747192383e+00 -9.003542065620422363e-01
-4.418140947818756104e-01 6.773446500301361084e-02 4.597994089126586914e-01 1.073573589324951172e+00 -9.449906349182128906e-01
-4.437158405780792236e-01 8.704868704080581665e-02 4.659153223037719727e-01 1.041261196136474609e+00 -9.031461477279663086e-01
-4.436236321926116943e-01 1.033892706036567688e-01 4.576941728591918945e-01 1.022011876106262207e+00 -8.795053958892822266e-01
-4.580347537994384766e-01 9.996101260185241699e-02 4.616599380970001221e-01 1.038829326629638672e+00 -8.851113319396972656e-01
-4.604150652885437012e-01 8.373207598924636841e-02 4.644495248794555664e-01 1.035434961318969727e+00 -8.791742920875549316e-01
-4.410723745822906494e-01 5.885269865393638611e-02 4.453819990158081055e-01 1.045719265937805176e+00 -9.003422260284423828e-01
-4.232425391674041748e-01 7.337172329425811768e-02 4.409130811691284180e-01 1.025492668151855469e+00 -8.938080668449401855e-01
-4.333431422710418701e-01 7.090086489915847778e-02 4.373395740985870361e-01 1.029578804969787598e+00 -8.824646472930908203e-01
-4.193933904170989990e-01 6.147181987762451172e-02 4.496181607246398926e-01 1.046415448188781738e+00 -9.338271021842956543e-01
-4.209489524364471436e-01 6.255725771188735962e-02 4.430020749568939209e-01 1.033028483390808105e+00 -9.196717143058776855e-01
-4.261859655380249023e-01 7.195781171321868896e-02 4.750301539897918701e-01 1.060725331306457520e+00 -9.390465021133422852e-01
-4.258182048797607422e-01 6.329889595508575439e-02 4.677535891532897949e-01 1.032884478569030762e+00 -9.470515847206115723e-01
-4.262685775756835938e-01 6.134931370615959167e-02 4.662903249263763428e-01 1.034908533096313477e+00 -9.511327147483825684e-01
-4.296865165233612061e-01 4.104011505842208862e-02 4.714863896369934082e-01 1.019765019416809082e+00 -9.520248770713806152e-01
-3.965720534324645996e-01 4.665550962090492249e-02 4.820395708084106445e-01 1.028084874153137207e+00 -9.530106782913208008e-01
-4.264865815639495850e-01 4.426366090774536133e-02 4.689707458019256592e-01 1.032225489616394043e+00 -9.660963416099548340e-01
-4.186281859874725342e-01 4.075546190142631531e-02 4.946337938308715820e-01 9.888247847557067871e-01 -9.360037446022033691e-01
-4.295046925544738770e-01 3.764860332012176514e-02 4.602290093898773193e-01 1.021193385124206543e+00 -9.099406599998474121e-01
-3.878155946731567383e-01 7.017303258180618286e-02 4.619697332382202148e-01 9.905880093574523926e-01 -9.239995479583740234e-01
-3.919771611690521240e-01 7.171900570392608643e-02 4.597459137439727783e-01 1.005205035209655762e+00 -9.247930645942687988e-01
-4.206874668598175049e-01 4.860886558890342712e-02 4.533098936080932617e-01 1.028001070022583008e+00 -9.009469747543334961e-01
-3.820353150367736816e-01 5.030117556452751160e-02 4.514471590518951416e-01 9.699577093124389648e-01 -9.173193573951721191e-01
-3.922868967056274414e-01 4.285610467195510864e-02 4.630739390850067139e-01 9.563659429550170898e-01 -8.933188915252685547e-01
-3.890357613563537598e-01 4.663980379700660706e-02 4.539475440979003906e-01 9.735351204872131348e-01 -8.942014575004577637e-01
-4.256882369518280029e-01 7.468442618846893311e-02 4.616401195526123047e-01 1.043135762214660645e+00 -9.223269820213317871e-01
-4.029316008090972900e-01 4.943087697029113770e-02 4.436546564102172852e-01 1.005702614784240723e+00 -8.967136740684509277e-01
-4.019207954406738281e-01 5.176720395684242249e-02 4.434860050678253174e-01 9.907413125038146973e-01 -9.022761583328247070e-01
-3.869616985321044922e-01 5.731271207332611084e-02 4.525084197521209717e-01 9.806087017059326172e-01 -9.046037793159484863e-01
-4.070210456848144531e-01 4.751941934227943420e-02 4.653659164905548096e-01 9.965476989746093750e-01 -9.132550358772277832e-01
-4.246881604194641113e-01 5.512453988194465637e-02 4.734911322593688965e-01 1.017828226089477539e+00 -9.163526892662048340e-01
-4.178555905818939209e-01 5.301363766193389893e-02 4.732410609722137451e-01 1.016936659812927246e+00 -9.156637787818908691e-01
-4.233330786228179932e-01 6.135437637567520142e-02 4.661211371421813965e-01 1.004900932312011719e+00 -9.217690229415893555e-01
-4.251943230628967285e-01 6.124276667833328247e-02 4.783200323581695557e-01 1.013290643692016602e+00 -9.125360250473022461e-01
-4.329698085784912109e-01 6.588891893625259399e-02 4.706026613712310791e-01 1.008128166198730469e+00 -8.968089818954467773e-01
-4.175760447978973389e-01 5.791091173887252808e-02 4.629228711128234863e-01 1.002820372581481934e+00 -8.935365080833435059e-01
-4.144683182239532471e-01 6.283771991729736328e-02 4.716642796993255615e-01 1.010766983032226562e+00 -8.967661857604980469e-01
-4.276749789714813232e-01 6.132593378424644470e-02 4.672407209873199463e-01 1.014870405197143555e+00 -9.073781967163085938e-01
-4.192057251930236816e-01 6.883024424314498901e-02 4.608949422836303711e-01 1.019793391227722168e+00 -9.117774963378906250e-01
-4.134329259395599365e-01 7.213022559881210327e-02 4.572369754314422607e-01 1.018524885177612305e+00 -9.153580665588378906e-01
-4.002403318881988525e-01 7.388505339622497559e-02 4.408158957958221436e-01 1.042177319526672363e+00 -9.254150390625000000e-01
-4.152252674102783203e-01 7.867896556854248047e-02 4.429481923580169678e-01 1.039338588714599609e+00 -9.390171170234680176e-01
-4.308185279369354248e-01 5.769010260701179504e-02 4.502204954624176025e-01 1.047178030014038086e+00 -9.041698575019836426e-01
-4.121772348880767822e-01 7.614382356405258179e-02 4.325672388076782227e-01 1.023844122886657715e+00 -9.059610962867736816e-01
-4.174460768699645996e-01 6.401952356100082397e-02 4.550113976001739502e-01 1.022522091865539551e+00 -9.292702078819274902e-01
-4.231554567813873291e-01 6.404098868370056152e-02 4.512943625450134277e-01 1.045759916305541992e+00 -9.191550016403198242e-01
-4.003534317016601562e-01 5.719998478889465332e-02 4.441980719566345215e-01 1.029989004135131836e+00 -9.378255009651184082e-01
-4.022954702377319336e-01 5.538804084062576294e-02 4.406492114067077637e-01 1.017662644386291504e+00 -9.156128168106079102e-01
-4.202725887298583984e-01 7.334923744201660156e-02 4.716578423976898193e-01 1.024427533149719238e+00 -9.290074110031127930e-01
-4.070584475994110107e-01 7.762591540813446045e-02 4.581500589847564697e-01 1.022918939590454102e+00 -9.253292083740234375e-01
-3.911314308643341064e-01 5.888251215219497681e-02 4.590975642204284668e-01 9.964292645454406738e-01 -9.260139465332031250e-01
-3.911314308643341064e-01 5.888251215219497681e-02 4.590975642204284668e-01 9.964292645454406738e-01 -9.260139465332031250e-01
-3.782553970813751221e-01 5.919233709573745728e-02 4.621684551239013672e-01 9.879105687141418457e-01 -9.303304553031921387e-01
-4.113958179950714111e-01 4.178701713681221008e-02 4.656238853931427002e-01 1.010454416275024414e+00 -9.273282289505004883e-01
-4.121079444885253906e-01 3.058513998985290527e-02 4.536202251911163330e-01 1.007426500320434570e+00 -9.122179746627807617e-01
-3.942514061927795410e-01 3.577047213912010193e-02 4.617182016372680664e-01 9.967169761657714844e-01 -9.273461699485778809e-01
-4.368031322956085205e-01 6.341821700334548950e-02 4.645999968051910400e-01 1.038714885711669922e+00 -9.115836024284362793e-01
-4.461362063884735107e-01 6.319523602724075317e-02 4.597452878952026367e-01 1.034102678298950195e+00 -9.118710756301879883e-01
-4.075458049774169922e-01 6.634238362312316895e-02 4.430987238883972168e-01 1.030528426170349121e+00 -8.990229368209838867e-01
-4.294172823429107666e-01 5.968625843524932861e-02 4.572021663188934326e-01 1.028454661369323730e+00 -9.223378300666809082e-01
-4.138887226581573486e-01 5.413896963000297546e-02 4.457351863384246826e-01 1.028760910034179688e+00 -9.141641855239868164e-01
-4.189819693565368652e-01 6.267414242029190063e-02 4.425340890884399414e-01 1.019072055816650391e+00 -8.887127041816711426e-01
-4.192054569721221924e-01 5.801689997315406799e-02 4.454292654991149902e-01 1.040819048881530762e+00 -9.198660850524902344e-01
-4.202483892440795898e-01 6.159171462059020996e-02 4.553955793380737305e-01 1.030020833015441895e+00 -9.173491001129150391e-01
-4.157857000827789307e-01 4.798115044832229614e-02 4.619052410125732422e-01 1.005377531051635742e+00 -9.129995107650756836e-01
-4.158666431903839111e-01 5.255157127976417542e-02 4.659018814563751221e-01 1.005738735198974609e+00 -9.148460626602172852e-01
-4.139037132263183594e-01 3.835690021514892578e-02 4.581907093524932861e-01 1.019038915634155273e+00 -9.133141636848449707e-01
-4.105561077594757080e-01 3.956713527441024780e-02 4.590007066726684570e-01 1.021107673645019531e+00 -9.162930846214294434e-01
-4.048908352851867676e-01 4.094599932432174683e-02 4.492052793502807617e-01 1.014743447303771973e+00 -9.190717339515686035e-01
-3.731511533260345459e-01 5.876868590712547302e-02 4.572610557079315186e-01 9.751157760620117188e-01 -9.272542595863342285e-01
-3.850321173667907715e-01 5.825151503086090088e-02 4.542002677917480469e-01 9.806448221206665039e-01 -9.090948104858398438e-01
-4.253143966197967529e-01 5.458498746156692505e-02 4.686140120029449463e-01 1.027883887290954590e+00 -9.190033078193664551e-01
-4.301383197307586670e-01 6.360075622797012329e-02 4.668149948120117188e-01 1.021875381469726562e+00 -9.081781506538391113e-01
-4.281216263771057129e-01 6.670740246772766113e-02 4.681206643581390381e-01 1.017095685005187988e+00 -9.063158631324768066e-01
-4.298368096351623535e-01 6.232639402151107788e-02 4.613137245178222656e-01 1.020622134208679199e+00 -9.029715657234191895e-01
-4.289520978927612305e-01 5.342942848801612854e-02 4.611471593379974365e-01 1.010982632637023926e+00 -8.918377757072448730e-01
-4.325898289680480957e-01 6.408971548080444336e-02 4.706892669200897217e-01 1.028519272804260254e+00 -9.207699894905090332e-01
-4.318549335002899170e-01 6.095418706536293030e-02 4.652433097362518311e-01 1.033883333206176758e+00 -9.194903373718261719e-01
-4.089999496936798096e-01 5.085332319140434265e-02 4.563431739807128906e-01 1.010894298553466797e+00 -9.099482893943786621e-01
-4.267673790454864502e-01 5.786927044391632080e-02 4.632707536220550537e-01 1.032546162605285645e+00 -9.269047379493713379e-01
-4.087425172328948975e-01 4.650808125734329224e-02 4.768410921096801758e-01 1.026127815246582031e+00 -9.717971086502075195e-01
-4.045721292495727539e-01 6.365440040826797485e-02 4.526799619197845459e-01 1.021937489509582520e+00 -9.280140399932861328e-01
-4.114897251129150391e-01 4.660009592771530151e-02 4.702059328556060791e-01 1.001052856445312500e+00 -9.071248769760131836e-01
-3.935889601707458496e-01 6.504257023334503174e-02 4.599865376949310303e-01 9.914921522140502930e-01 -9.286674261093139648e-01
-3.855460584163665771e-01 6.120778620243072510e-02 4.685651957988739014e-01 9.879989027976989746e-01 -9.260016083717346191e-01
-4.034836590290069580e-01 5.400841310620307922e-02 4.696796834468841553e-01 9.970783591270446777e-01 -9.127302169799804688e-01
-3.961023390293121338e-01 6.132681295275688171e-02 4.680652320384979248e-01 9.969074726104736328e-01 -9.156849980354309082e-01
-4.195748567581176758e-01 7.155510783195495605e-02 4.877520203590393066e-01 9.870183467864990234e-01 -9.297331571578979492e-01
-4.319532513618469238e-01 4.367133602499961853e-02 4.533467590808868408e-01 1.007593393325805664e+00 -8.934915661811828613e-01
-4.165476262569427490e-01 4.209924861788749695e-02 4.640966355800628662e-01 1.010209321975708008e+00 -9.066168069839477539e-01
-4.223068654537200928e-01 6.043757870793342590e-02 4.538447260856628418e-01 1.033781886100769043e+00 -9.283248782157897949e-01
-4.293280541896820068e-01 7.920327037572860718e-02 4.426201879978179932e-01 1.039278030395507812e+00 -9.057683944702148438e-01
-4.246867299079895020e-01 7.328254729509353638e-02 4.420344829559326172e-01 1.055634498596191406e+00 -9.308905601501464844e-01
-4.362351894378662109e-01 6.541702896356582642e-02 4.377241730690002441e-01 1.045404791831970215e+00 -8.897405862808227539e-01
-4.222851693630218506e-01 8.390595763921737671e-02 4.507428109645843506e-01 1.061207056045532227e+00 -9.393765926361083984e-01
-4.127247333526611328e-01 4.929451644420623779e-02 4.459651708602905273e-01 1.036896705627441406e+00 -9.398961663246154785e-01
-4.151601195335388184e-01 5.351992696523666382e-02 4.544606506824493408e-01 1.037622690200805664e+00 -9.355506896972656250e-01
-3.984024524688720703e-01 6.446534395217895508e-02 4.614177942276000977e-01 9.886727929115295410e-01 -9.145928025245666504e-01
-4.272232651710510254e-01 4.741184413433074951e-02 4.581701457500457764e-01 1.032548666000366211e+00 -9.321273565292358398e-01
-4.495072364807128906e-01 8.011826872825622559e-02 4.680173695087432861e-01 1.027472972869873047e+00 -8.884808421134948730e-01
-4.416343569755554199e-01 6.885486096143722534e-02 4.594630002975463867e-01 1.026069164276123047e+00 -8.895552158355712891e-01
-4.061673283576965332e-01 6.574543565511703491e-02 4.499068260192871094e-01 1.043071269989013672e+00 -9.488397836685180664e-01
-3.894641697406768799e-01 4.720922559499740601e-02 4.504730105400085449e-01 1.002364635467529297e+00 -9.222815036773681641e-01
-4.014225602149963379e-01 7.457876950502395630e-02 4.333721101284027100e-01 1.016148328781127930e+00 -8.876702785491943359e-01
-4.058908522129058838e-01 7.566578686237335205e-02 4.279603064060211182e-01 1.018838047981262207e+00 -8.890489339828491211e-01
-4.054981470108032227e-01 5.962936580181121826e-02 4.564833641052246094e-01 1.016218781471252441e+00 -9.255966544151306152e-01
-4.116272628307342529e-01 6.483963876962661743e-02 4.577542543411254883e-01 1.006381750106811523e+00 -9.180418848991394043e-01
-4.088138043880462646e-01 6.422713398933410645e-02 4.554384946823120117e-01 1.027320504188537598e+00 -9.289420247077941895e-01
-4.053073525428771973e-01 4.771886393427848816e-02 4.450753033161163330e-01 1.022059917449951172e+00 -9.104018807411193848e-01
-4.301198720932006836e-01 5.084736272692680359e-02 4.859616756439208984e-01 1.011456966400146484e+00 -9.102638363838195801e-01
-3.873879909515380859e-01 6.770305335521697998e-02 4.227683544158935547e-01 1.019968271255493164e+00 -9.250014424324035645e-01
-3.997189402580261230e-01 5.840227007865905762e-02 4.461953639984130859e-01 1.016931414604187012e+00 -9.113082289695739746e-01
-3.943654298782348633e-01 6.984982639551162720e-02 4.483213424682617188e-01 1.007877707481384277e+00 -9.270081520080566406e-01
-4.071927964687347412e-01 7.093580067157745361e-02 4.624568223953247070e-01 1.016355514526367188e+00 -9.215660691261291504e-01
-4.216088056564331055e-01 7.305873930454254150e-02 4.556955397129058838e-01 1.026898622512817383e+00 -9.150136113166809082e-01
-4.094992876052856445e-01 5.470072850584983826e-02 4.740661084651947021e-01 1.008944630622863770e+00 -9.262362718582153320e-01
-3.910801708698272705e-01 5.377325415611267090e-02 4.640451669692993164e-01 9.854913353919982910e-01 -9.134459495544433594e-01
-3.835236132144927979e-01 5.711232870817184448e-02 4.655722975730895996e-01 9.756541848182678223e-01 -8.980906605720520020e-01
-4.097168445587158203e-01 6.023687124252319336e-02 4.643897414207458496e-01 1.051204919815063477e+00 -9.527751803398132324e-01
-4.047173559665679932e-01 4.556829854846000671e-02 4.564895629882812500e-01 1.006317257881164551e+00 -9.019198417663574219e-01
-3.978975713253021240e-01 5.685339123010635376e-02 4.486417472362518311e-01 9.977388381958007812e-01 -9.061024785041809082e-01
-3.956708610057830811e-01 6.332030892372131348e-02 4.498465955257415771e-01 1.003783702850341797e+00 -9.149839282035827637e-01
-4.367800354957580566e-01 6.454160064458847046e-02 4.515200257301330566e-01 1.035467624664306641e+00 -8.982471227645874023e-01
-4.150430560111999512e-01 7.365045696496963501e-02 4.250853061676025391e-01 1.031864047050476074e+00 -8.887526988983154297e-01
-4.200601279735565186e-01 6.612968444824218750e-02 4.522753357887268066e-01 1.045947790145874023e+00 -9.260544776916503906e-01
-4.330425560474395752e-01 7.094185799360275269e-02 4.568936228752136230e-01 1.040481328964233398e+00 -9.004535675048828125e-01
-4.052842855453491211e-01 5.984988808631896973e-02 4.492970108985900879e-01 1.039049267768859863e+00 -9.360064864158630371e-01
-4.125152230262756348e-01 6.866463273763656616e-02 4.568890929222106934e-01 1.031637549400329590e+00 -9.310897588729858398e-01
-4.075925648212432861e-01 7.707405835390090942e-02 4.412298500537872314e-01 1.029992222785949707e+00 -9.221758246421813965e-01
-4.256079792976379395e-01 6.342925876379013062e-02 4.388521611690521240e-01 1.043208837509155273e+00 -8.875058293342590332e-01
-4.086874127388000488e-01 6.323012709617614746e-02 4.706103801727294922e-01 1.021978616714477539e+00 -9.268646836280822754e-01
-3.972887992858886719e-01 7.718483358621597290e-02 4.539765715599060059e-01 1.011749386787414551e+00 -9.419476985931396484e-01
-4.142530262470245361e-01 6.931979954242706299e-02 4.361269772052764893e-01 1.045163273811340332e+00 -9.157650470733642578e-01
-4.161020219326019287e-01 4.381370916962623596e-02 4.755097329616546631e-01 9.909732937812805176e-01 -9.084293246269226074e-01
-4.271753430366516113e-01 3.321152925491333008e-02 4.704421758651733398e-01 1.010981440544128418e+00 -9.109734296798706055e-01
-3.938829004764556885e-01 7.790043950080871582e-02 4.533141255378723145e-01 1.008418440818786621e+00 -9.301748275756835938e-01
-3.936515450477600098e-01 5.837221071124076843e-02 4.351617693901062012e-01 1.014007806777954102e+00 -9.094033241271972656e-01
-3.982440829277038574e-01 6.305187940597534180e-02 4.327887594699859619e-01 1.030539512634277344e+00 -9.245688915252685547e-01
-3.952207267284393311e-01 5.736201629042625427e-02 4.333572089672088623e-01 1.033338904380798340e+00 -9.150837659835815430e-01
-3.962314426898956299e-01 5.688378587365150452e-02 4.290523827075958252e-01 1.030914306640625000e+00 -9.089893698692321777e-01
-4.388590157032012939e-01 7.113008201122283936e-02 4.321966171264648438e-01 1.053257584571838379e+00 -9.006818532943725586e-01
-4.344146847724914551e-01 7.240349054336547852e-02 4.381549060344696045e-01 1.050092697143554688e+00 -8.881233930587768555e-01
-4.433895945549011230e-01 7.427139580249786377e-02 4.404558241367340088e-01 1.043856263160705566e+00 -8.940537571907043457e-01
-4.239079654216766357e-01 6.059452518820762634e-02 4.617727398872375488e-01 1.031603813171386719e+00 -9.334428310394287109e-01
-4.207500815391540527e-01 7.439447194337844849e-02 4.641834497451782227e-01 1.020786404609680176e+00 -9.178946018218994141e-01
-4.135222434997558594e-01 7.222478091716766357e-02 4.640485942363739014e-01 1.020504951477050781e+00 -9.196457862854003906e-01
-3.818676769733428955e-01 5.705989524722099304e-02 4.737012386322021484e-01 9.824432134628295898e-01 -9.471637010574340820e-01
-4.098410010337829590e-01 5.113189667463302612e-02 4.634838700294494629e-01 9.899197816848754883e-01 -9.119048714637756348e-01
-3.926872611045837402e-01 4.178037866950035095e-02 4.653950035572052002e-01 1.000934362411499023e+00 -9.224144816398620605e-01
-4.303332269191741943e-01 5.290480703115463257e-02 4.559279084205627441e-01 1.013061761856079102e+00 -9.005140662193298340e-01
-4.052217602729797363e-01 6.081666424870491028e-02 4.435472190380096436e-01 1.015755891799926758e+00 -9.065360426902770996e-01
-4.400779306888580322e-01 6.994175910949707031e-02 4.464616477489471436e-01 1.044103026390075684e+00 -9.089398384094238281e-01
-4.195112586021423340e-01 7.999073714017868042e-02 4.376384913921356201e-01 1.057586669921875000e+00 -9.254102706909179688e-01
-4.145046770572662354e-01 6.389921903610229492e-02 4.405390918254852295e-01 1.060082554817199707e+00 -9.320641756057739258e-01
-4.288016557693481445e-01 6.524479389190673828e-02 4.473890066146850586e-01 1.056536436080932617e+00 -9.326090216636657715e-01
-4.158054292201995850e-01 5.567013472318649292e-02 4.488252997398376465e-01 1.048306226730346680e+00 -9.262089729309082031e-01
-4.439254999160766602e-01 6.168162822723388672e-02 4.558372795581817627e-01 1.043378353118896484e+00 -9.148176908493041992e-01
-4.164764285087585449e-01 5.834677070379257202e-02 4.666352868080139160e-01 1.014172673225402832e+00 -9.114125370979309082e-01
-4.057096242904663086e-01 5.668333172798156738e-02 4.509809315204620361e-01 1.025549173355102539e+00 -9.296900629997253418e-01
-4.056025445461273193e-01 6.277990341186523438e-02 4.560694098472595215e-01 1.026558756828308105e+00 -9.172344207763671875e-01
-4.118229448795318604e-01 7.184805721044540405e-02 4.516672790050506592e-01 1.003703236579895020e+00 -9.182568192481994629e-01
-4.021816849708557129e-01 6.850028038024902344e-02 4.570191502571105957e-01 1.009777545928955078e+00 -9.140570759773254395e-01
-4.222174584865570068e-01 5.180104449391365051e-02 4.516955912113189697e-01 1.027559399604797363e+00 -9.088110327720642090e-01
-4.343533515930175781e-01 4.953410848975181580e-02 4.520179331302642822e-01 1.024178028106689453e+00 -9.040759205818176270e-01
-4.411565363407135010e-01 5.210126936435699463e-02 4.649673700332641602e-01 1.023024320602416992e+00 -8.914263844490051270e-01
-4.120014011859893799e-01 7.033004611730575562e-02 4.390244781970977783e-01 1.030030131340026855e+00 -9.065926671028137207e-01
-4.373798370361328125e-01 5.685586482286453247e-02 4.703587293624877930e-01 1.027684807777404785e+00 -8.954493999481201172e-01
-4.451691508293151855e-01 5.693589150905609131e-02 4.644532501697540283e-01 1.028449058532714844e+00 -9.041544795036315918e-01
-3.679765164852142334e-01 5.210851132869720459e-02 4.419203400611877441e-01 9.738498926162719727e-01 -8.954569101333618164e-01
-3.544580936431884766e-01 3.775431588292121887e-02 4.495915174484252930e-01 9.345915913581848145e-01 -8.901090025901794434e-01
-3.706571459770202637e-01 3.130851686000823975e-02 4.613187015056610107e-01 9.444155693054199219e-01 -9.132141470909118652e-01
-3.848305642604827881e-01 3.368277102708816528e-02 4.363015294075012207e-01 9.823478460311889648e-01 -9.044678807258605957e-01
-3.674876987934112549e-01 5.499984323978424072e-02 4.332359433174133301e-01 9.701483249664306641e-01 -8.784771561622619629e-01
-4.076413810253143311e-01 4.437816515564918518e-02 4.459466040134429932e-01 9.751216173171997070e-01 -8.805568814277648926e-01
-4.002445638179779053e-01 4.906196519732475281e-02 4.429319798946380615e-01 1.014718055725097656e+00 -9.032329320907592773e-01
-4.096427857875823975e-01 6.661249697208404541e-02 4.481916129589080811e-01 1.021947264671325684e+00 -9.142895936965942383e-01
-4.266852736473083496e-01 7.340168207883834839e-02 4.239868819713592529e-01 1.042786717414855957e+00 -8.944728970527648926e-01
-4.204677939414978027e-01 6.984125077724456787e-02 4.360388517379760742e-01 1.031814336776733398e+00 -8.989897966384887695e-01
-4.136016070842742920e-01 4.135129228234291077e-02 4.760638773441314697e-01 1.015537858009338379e+00 -9.342914819717407227e-01
-4.053606092929840088e-01 4.488575458526611328e-02 4.632731676101684570e-01 1.020893573760986328e+00 -9.457246065139770508e-01
-4.115252196788787842e-01 7.513599097728729248e-02 4.329507946968078613e-01 1.039462566375732422e+00 -9.264362454414367676e-01
-4.144619703292846680e-01 7.583431899547576904e-02 4.620487093925476074e-01 1.042217254638671875e+00 -9.327102899551391602e-01
-3.975507915019989014e-01 6.327183544635772705e-02 4.548710584640502930e-01 1.025519728660583496e+00 -9.588056206703186035e-01
-3.964619040489196777e-01 6.106243282556533813e-02 4.554734528064727783e-01 1.028421282768249512e+00 -9.587900042533874512e-01
-4.322048425674438477e-01 5.814913287758827209e-02 4.597520530223846436e-01 1.050050973892211914e+00 -9.405102133750915527e-01
-4.269386827945709229e-01 7.787587493658065796e-02 4.645663499832153320e-01 1.045843362808227539e+00 -9.239079356193542480e-01
-4.295764863491058350e-01 7.531692087650299072e-02 4.607713222503662109e-01 1.045422554016113281e+00 -9.284653067588806152e-01
-4.195139408111572266e-01 6.790941953659057617e-02 4.537211060523986816e-01 1.062151432037353516e+00 -9.301772117614746094e-01
-4.171864390373229980e-01 6.467613577842712402e-02 4.542957544326782227e-01 9.989202022552490234e-01 -8.984078764915466309e-01
-4.329091608524322510e-01 5.318068340420722961e-02 4.542976319789886475e-01 1.034444332122802734e+00 -9.204168319702148438e-01
-4.015615880489349365e-01 6.549403071403503418e-02 4.613169133663177490e-01 1.005705356597900391e+00 -9.351187348365783691e-01
-4.025582075119018555e-01 6.698224693536758423e-02 4.568945467472076416e-01 1.032057404518127441e+00 -9.280028939247131348e-01
-4.216660261154174805e-01 5.743944644927978516e-02 4.638432860374450684e-01 1.021277308464050293e+00 -9.052838087081909180e-01
-3.921721577644348145e-01 6.208805367350578308e-02 4.773528873920440674e-01 9.879886507987976074e-01 -9.415464997291564941e-01
-4.209409654140472412e-01 5.814468115568161011e-02 4.609765708446502686e-01 1.025812387466430664e+00 -9.106233716011047363e-01
-4.373499453067779541e-01 5.135745555162429810e-02 4.657143950462341309e-01 1.031448245048522949e+00 -9.131788015365600586e-01
-4.219426214694976807e-01 5.636617913842201233e-02 4.751375317573547363e-01 1.012560367584228516e+00 -9.100238084793090820e-01
-4.086650609970092773e-01 6.462097167968750000e-02 4.376016259193420410e-01 1.025999665260314941e+00 -9.115965962409973145e-01
-4.166310429573059082e-01 7.678364962339401245e-02 4.423740506172180176e-01 1.005475640296936035e+00 -8.913243412971496582e-01
-4.207910895347595215e-01 5.917972326278686523e-02 4.407128095626831055e-01 1.038438796997070312e+00 -9.185175299644470215e-01
-4.067824184894561768e-01 5.431887134909629822e-02 4.438467025756835938e-01 1.031883835792541504e+00 -9.200249314308166504e-01
-3.963150680065155029e-01 6.777416914701461792e-02 4.721932113170623779e-01 9.920018315315246582e-01 -9.324090480804443359e-01
-4.328355491161346436e-01 5.151234939694404602e-02 4.539792835712432861e-01 1.043277144432067871e+00 -9.115943908691406250e-01
-4.221136868000030518e-01 5.184676870703697205e-02 4.773397147655487061e-01 9.960969686508178711e-01 -9.230119585990905762e-01
-4.216561019420623779e-01 7.995180785655975342e-02 4.282223284244537354e-01 1.031271934509277344e+00 -8.985472321510314941e-01
-4.255598485469818115e-01 8.115840703248977661e-02 4.246318042278289795e-01 1.032704830169677734e+00 -8.895096182823181152e-01
-4.403102397918701172e-01 6.445364654064178467e-02 4.490909874439239502e-01 1.041689753532409668e+00 -8.795933127403259277e-01
-4.089346230030059814e-01 6.977095454931259155e-02 4.448745846748352051e-01 1.041585803031921387e+00 -9.275732636451721191e-01
-4.181008040904998779e-01 5.975379422307014465e-02 4.447236359119415283e-01 1.042027115821838379e+00 -9.311564564704895020e-01
-4.257550537586212158e-01 6.135419756174087524e-02 4.526585936546325684e-01 1.035231232643127441e+00 -8.985526561737060547e-01
-4.249238371849060059e-01 6.052424758672714233e-02 4.473693668842315674e-01 1.038220882415771484e+00 -9.103702902793884277e-01
-4.315740764141082764e-01 5.930183455348014832e-02 4.550418257713317871e-01 1.022094368934631348e+00 -8.909252882003784180e-01
-4.218520224094390869e-01 4.640255123376846313e-02 4.546641111373901367e-01 1.011340260505676270e+00 -8.974463343620300293e-01
-4.207904338836669922e-01 5.494458600878715515e-02 4.645290970802307129e-01 1.014798164367675781e+00 -9.191685318946838379e-01
-4.051788449287414551e-01 5.551771074533462524e-02 4.512668251991271973e-01 1.012436747550964355e+00 -9.070013165473937988e-01
-4.213020503520965576e-01 5.667137727141380310e-02 4.580798149108886719e-01 1.018163919448852539e+00 -9.058998823165893555e-01
-3.767795860767364502e-01 4.646296426653862000e-02 4.619819521903991699e-01 1.012047648429870605e+00 -9.718294739723205566e-01
-4.063582420349121094e-01 7.187383621931076050e-02 4.700814187526702881e-01 1.011979222297668457e+00 -9.206616282463073730e-01
-4.096252620220184326e-01 5.252319201827049255e-02 4.416673183441162109e-01 1.030117392539978027e+00 -9.345840811729431152e-01
-4.209915399551391602e-01 6.044809892773628235e-02 4.709140658378601074e-01 1.023856163024902344e+00 -9.109134078025817871e-01
-4.406264424324035645e-01 3.387490659952163696e-02 4.854832291603088379e-01 1.021178603172302246e+00 -9.171130061149597168e-01
-4.355303645133972168e-01 4.503311589360237122e-02 4.674628078937530518e-01 1.015386581420898438e+00 -9.120036363601684570e-01
-4.413536787033081055e-01 4.395614191889762878e-02 4.687892198562622070e-01 1.022168397903442383e+00 -9.143970012664794922e-01
-3.978014290332794189e-01 6.526727974414825439e-02 4.583312273025512695e-01 1.011807560920715332e+00 -9.301171898841857910e-01
-3.949457108974456787e-01 5.552759021520614624e-02 4.416341483592987061e-01 9.934536814689636230e-01 -8.952508568763732910e-01
-3.984571099281311035e-01 6.301796436309814453e-02 4.783426225185394287e-01 9.930742979049682617e-01 -9.408059716224670410e-01
-4.068910777568817139e-01 7.133260369300842285e-02 4.841453433036804199e-01 1.009635329246520996e+00 -9.579533934593200684e-01
-4.357634782791137695e-01 4.684555530548095703e-02 4.558891952037811279e-01 1.033529639244079590e+00 -9.088932275772094727e-01
-4.331593811511993408e-01 4.307568073272705078e-02 4.600092172622680664e-01 1.034275531768798828e+00 -9.031721949577331543e-01
-4.285078346729278564e-01 4.888060688972473145e-02 4.615008831024169922e-01 1.017243623733520508e+00 -9.040144681930541992e-01
-4.227761924266815186e-01 7.144785672426223755e-02 4.587751328945159912e-01 1.026790142059326172e+00 -9.138947129249572754e-01
-4.350093305110931396e-01 6.565129756927490234e-02 4.556057751178741455e-01 1.038178086280822754e+00 -9.086473584175109863e-01
-4.255193173885345459e-01 8.118616044521331787e-02 4.289305508136749268e-01 1.051315665245056152e+00 -9.083064198493957520e-01
-4.102294743061065674e-01 8.954294025897979736e-02 4.158152341842651367e-01 1.046420335769653320e+00 -9.163082242012023926e-01
-4.242025911808013916e-01 8.385113626718521118e-02 4.266188442707061768e-01 1.051327824592590332e+00 -9.098342061042785645e-01
-4.097027182579040527e-01 4.045651480555534363e-02 4.518105089664459229e-01 9.850507378578186035e-01 -8.877177238464355469e-01
-4.396989941596984863e-01 5.080642923712730408e-02 4.485336244106292725e-01 1.019665956497192383e+00 -8.891843557357788086e-01
-3.964494764804840088e-01 6.782911717891693115e-02 4.296050965785980225e-01 1.004435420036315918e+00 -8.743003010749816895e-01
-4.045185744762420654e-01 5.196866020560264587e-02 4.366383254528045654e-01 9.952455163002014160e-01 -8.904607892036437988e-01
-4.539690315723419189e-01 6.489925086498260498e-02 4.485547244548797607e-01 1.038512349128723145e+00 -8.810184001922607422e-01
-4.369626045227050781e-01 5.573346465826034546e-02 4.565415084362030029e-01 1.022928714752197266e+00 -8.869771957397460938e-01
-4.379136562347412109e-01 4.243085905909538269e-02 4.601818025112152100e-01 1.024028778076171875e+00 -8.974217772483825684e-01
-4.163631796836853027e-01 6.481040269136428833e-02 4.618617594242095947e-01 1.019105315208435059e+00 -9.161502718925476074e-01
-4.095852375030517578e-01 5.957468971610069275e-02 4.536503255367279053e-01 1.022077918052673340e+00 -9.167627096176147461e-01
-4.078597128391265869e-01 6.246426701545715332e-02 4.541599750518798828e-01 1.020448327064514160e+00 -9.111227989196777344e-01
-4.174831509590148926e-01 4.488248750567436218e-02 4.677479267120361328e-01 9.974225163459777832e-01 -9.176589250564575195e-01
-3.987702131271362305e-01 7.531914114952087402e-02 4.891326725482940674e-01 9.876608252525329590e-01 -9.343743324279785156e-01
-4.152283966541290283e-01 8.695859462022781372e-02 4.767180681228637695e-01 1.011605024337768555e+00 -9.291846156120300293e-01
-4.311388432979583740e-01 5.140354111790657043e-02 4.689795970916748047e-01 1.033054113388061523e+00 -9.143120646476745605e-01
-3.875029087066650391e-01 3.895313292741775513e-02 4.636865258216857910e-01 9.801601767539978027e-01 -9.245855808258056641e-01
-3.902105391025543213e-01 6.972818821668624878e-02 4.684163630008697510e-01 9.909092187881469727e-01 -9.300593733787536621e-01
-4.067546129226684570e-01 6.238479539752006531e-02 4.184009730815887451e-01 1.012508511543273926e+00 -8.673800826072692871e-01
-4.321704506874084473e-01 4.757330194115638733e-02 4.468058049678802490e-01 1.023372650146484375e+00 -8.822907209396362305e-01
-4.693024456501007080e-01 2.929005399346351624e-02 4.960208833217620850e-01 1.021450042724609375e+00 -9.118391871452331543e-01
-4.502594172954559326e-01 5.087380111217498779e-02 4.715546667575836182e-01 1.028461575508117676e+00 -8.947246670722961426e-01
-4.641627371311187744e-01 6.555957347154617310e-02 4.480593204498291016e-01 1.026882529258728027e+00 -8.629291653633117676e-01
-3.891693651676177979e-01 6.129935383796691895e-02 4.561990201473236084e-01 1.027076601982116699e+00 -9.571111202239990234e-01
-4.000873267650604248e-01 5.275568738579750061e-02 4.630197584629058838e-01 1.040467500686645508e+00 -9.649178981781005859e-01
-4.123658835887908936e-01 5.796289071440696716e-02 4.593931734561920166e-01 1.030258774757385254e+00 -9.572697877883911133e-01
-4.133573770523071289e-01 5.309353396296501160e-02 4.658918082714080811e-01 1.022366523742675781e+00 -9.322246909141540527e-01
-4.209023416042327881e-01 4.908683896064758301e-02 4.533620774745941162e-01 1.005528688430786133e+00 -8.981461524963378906e-01
-4.011588394641876221e-01 5.623187869787216187e-02 4.577666223049163818e-01 9.981868863105773926e-01 -9.250365495681762695e-01
-4.080010354518890381e-01 6.912463903427124023e-02 4.656290709972381592e-01 9.984537959098815918e-01 -9.067363739013671875e-01
-3.733954131603240967e-01 3.312322497367858887e-02 4.813242256641387939e-01 9.770118594169616699e-01 -9.527891278266906738e-01
-4.055449366569519043e-01 6.480815261602401733e-02 4.572195708751678467e-01 1.018605232238769531e+00 -9.096624851226806641e-01
-4.080408513545989990e-01 6.719341129064559937e-02 4.604163467884063721e-01 1.014420866966247559e+00 -9.096733331680297852e-01
-4.294143021106719971e-01 5.877447873353958130e-02 4.489420354366302490e-01 1.020206332206726074e+00 -9.091023802757263184e-01
-4.078514873981475830e-01 7.066046446561813354e-02 4.490354359149932861e-01 1.001216888427734375e+00 -8.915232419967651367e-01
-3.866225183010101318e-01 5.835090950131416321e-02 4.367430508136749268e-01 9.984904527664184570e-01 -9.063200950622558594e-01
-3.921498060226440430e-01 6.287992745637893677e-02 4.414512217044830322e-01 9.946715235710144043e-01 -8.917320966720581055e-01
-4.219032824039459229e-01 6.861501932144165039e-02 4.521233737468719482e-01 1.043498396873474121e+00 -9.172105193138122559e-01
-4.185007512569427490e-01 6.008939072489738464e-02 4.324196577072143555e-01 1.032004475593566895e+00 -9.040307998657226562e-01
-4.184411168098449707e-01 5.802848935127258301e-02 4.396635591983795166e-01 1.033072352409362793e+00 -9.006614089012145996e-01
-4.345642924308776855e-01 6.803957372903823853e-02 4.511171281337738037e-01 1.039641499519348145e+00 -9.037021994590759277e-01
-4.114337563514709473e-01 6.563960760831832886e-02 4.331096410751342773e-01 1.017216324806213379e+00 -9.028638005256652832e-01
-4.348194599151611328e-01 6.030919030308723450e-02 4.605350494384765625e-01 1.047943472862243652e+00 -9.214726090431213379e-01
-4.336615502834320068e-01 5.665893107652664185e-02 4.583545327186584473e-01 1.042717933654785156e+00 -9.205906391143798828e-01
-4.056193530559539795e-01 5.588614568114280701e-02 4.566993713378906250e-01 1.004068136215209961e+00 -9.112799167633056641e-01
-4.320642948150634766e-01 6.466472148895263672e-02 4.521419703960418701e-01 1.055615305900573730e+00 -9.198695421218872070e-01
-4.250090718269348145e-01 6.634342670440673828e-02 4.491342008113861084e-01 1.056547045707702637e+00 -9.238447546958923340e-01
-4.357741475105285645e-01 6.702288240194320679e-02 4.480385780334472656e-01 1.060687065124511719e+00 -9.341986179351806641e-01
-4.269360303878784180e-01 6.832772493362426758e-02 4.485864341259002686e-01 1.057213664054870605e+00 -9.193407893180847168e-01
-4.067545235157012939e-01 5.975263938307762146e-02 4.394834041595458984e-01 1.051647782325744629e+00 -9.321024417877197266e-01
-4.176462888717651367e-01 7.748498022556304932e-02 4.363596737384796143e-01 1.029076814651489258e+00 -9.010059833526611328e-01
-4.220030605792999268e-01 6.021998077630996704e-02 4.502893388271331787e-01 1.048827648162841797e+00 -9.273545145988464355e-01
-4.181119501590728760e-01 7.552839815616607666e-02 4.503534734249114990e-01 1.027662515640258789e+00 -9.117429852485656738e-01
-4.351005852222442627e-01 6.131700426340103149e-02 4.298428297042846680e-01 1.035957455635070801e+00 -8.838984370231628418e-01
-4.133057892322540283e-01 6.936722993850708008e-02 4.342876970767974854e-01 1.017932057380676270e+00 -8.891066312789916992e-01
-3.994385004043579102e-01 6.546534597873687744e-02 4.318241178989410400e-01 1.021292209625244141e+00 -9.090893268585205078e-01
-4.096979498863220215e-01 6.674976646900177002e-02 4.522068202495574951e-01 1.010527610778808594e+00 -9.097586274147033691e-01
-3.950697779655456543e-01 7.608069479465484619e-02 4.413518011569976807e-01 1.015143275260925293e+00 -9.258424043655395508e-01
-4.271684288978576660e-01 5.923297256231307983e-02 4.523535668849945068e-01 1.035302639007568359e+00 -9.061465263366699219e-01
-4.495873451232910156e-01 4.598448425531387329e-02 4.652751982212066650e-01 1.020822882652282715e+00 -8.872304558753967285e-01
-4.427548944950103760e-01 5.204167217016220093e-02 4.556331038475036621e-01 1.021598458290100098e+00 -8.862755894660949707e-01
-4.117906987667083740e-01 6.080516427755355835e-02 4.501329064369201660e-01 1.019443392753601074e+00 -9.216681718826293945e-01
-4.019797742366790771e-01 6.470757722854614258e-02 4.313490986824035645e-01 1.026559710502624512e+00 -8.988727331161499023e-01
-4.151954948902130127e-01 6.202198565006256104e-02 4.249339401721954346e-01 1.010918855667114258e+00 -8.938091993331909180e-01
-4.142695665359497070e-01 6.771830469369888306e-02 4.322728812694549561e-01 1.025677442550659180e+00 -8.980715870857238770e-01
-4.248855113983154297e-01 6.026994436979293823e-02 4.544016718864440918e-01 1.029052376747131348e+00 -9.094169139862060547e-01
-4.273657798767089844e-01 6.755727529525756836e-02 4.474031627178192139e-01 1.033497095108032227e+00 -9.072953462600708008e-01
-4.266045093536376953e-01 7.053322345018386841e-02 4.526297748088836670e-01 1.057240009307861328e+00 -9.237099885940551758e-01
-4.213692545890808105e-01 6.655330210924148560e-02 4.537502825260162354e-01 1.048839449882507324e+00 -9.245310425758361816e-01
-4.264974892139434814e-01 5.770379304885864258e-02 4.424560070037841797e-01 1.047686934471130371e+00 -9.240866899490356445e-01
-4.076162576675415039e-01 5.291215702891349792e-02 4.657311737537384033e-01 9.907859563827514648e-01 -9.180721044540405273e-01
-4.057072103023529053e-01 6.409382075071334839e-02 4.613623619079589844e-01 1.017217159271240234e+00 -9.107339382171630859e-01
-4.103963077068328857e-01 5.672414973378181458e-02 4.596604108810424805e-01 1.023982524871826172e+00 -9.300024509429931641e-01
-4.083159267902374268e-01 5.271054804325103760e-02 4.393993020057678223e-01 1.030995845794677734e+00 -9.132844209671020508e-01
-4.286201596260070801e-01 7.901410013437271118e-02 4.542236328125000000e-01 1.033534288406372070e+00 -8.919674754142761230e-01
-4.377160966396331787e-01 7.473584264516830444e-02 4.526316821575164795e-01 1.029069423675537109e+00 -8.808712959289550781e-01
-4.295347630977630615e-01 7.572343945503234863e-02 4.613409042358398438e-01 1.007702231407165527e+00 -8.911465406417846680e-01
-4.004768729209899902e-01 4.654332250356674194e-02 4.446669816970825195e-01 1.027680873870849609e+00 -9.326201677322387695e-01
-4.167877435684204102e-01 7.380798459053039551e-02 4.736803472042083740e-01 1.006663203239440918e+00 -9.106705784797668457e-01
-4.545428454875946045e-01 5.652169510722160339e-02 4.757767915725708008e-01 1.045102119445800781e+00 -9.091783761978149414e-01
-4.264229536056518555e-01 4.894297197461128235e-02 4.780020713806152344e-01 1.018193960189819336e+00 -9.157401323318481445e-01
-4.269154667854309082e-01 5.549134686589241028e-02 4.605835676193237305e-01 1.020483016967773438e+00 -9.062610268592834473e-01
-4.202477931976318359e-01 5.282556638121604919e-02 4.653976261615753174e-01 1.034609436988830566e+00 -9.015238285064697266e-01
-4.173913002014160156e-01 5.846039950847625732e-02 4.756979644298553467e-01 1.011703968048095703e+00 -9.142931699752807617e-01
-4.080075323581695557e-01 6.037626788020133972e-02 4.393797814846038818e-01 1.033423066139221191e+00 -8.999938964843750000e-01
-4.250371158123016357e-01 6.297713518142700195e-02 4.703593552112579346e-01 1.025872707366943359e+00 -9.263012409210205078e-01
-4.280586838722229004e-01 4.727457836270332336e-02 4.600036144256591797e-01 1.020715951919555664e+00 -9.111094474792480469e-01
-4.105734527111053467e-01 6.453116238117218018e-02 4.532906115055084229e-01 1.001181602478027344e+00 -9.031752347946166992e-01
-4.348299801349639893e-01 6.902018189430236816e-02 4.387683272361755371e-01 1.047709584236145020e+00 -8.956521749496459961e-01
-4.351554214954376221e-01 7.216614484786987305e-02 4.400510489940643311e-01 1.043077111244201660e+00 -8.991932272911071777e-01
-3.969327211380004883e-01 6.117717549204826355e-02 4.453024268150329590e-01 1.016588211059570312e+00 -9.105553030967712402e-01
-3.939454853534698486e-01 6.075875833630561829e-02 4.425480663776397705e-01 1.021036028861999512e+00 -9.075428843498229980e-01
-4.149543046951293945e-01 5.717132240533828735e-02 4.548359215259552002e-01 1.011503458023071289e+00 -9.224749803543090820e-01
-3.932051062583923340e-01 7.006219029426574707e-02 4.540826082229614258e-01 1.016444087028503418e+00 -9.226737618446350098e-01
-3.992159068584442139e-01 7.541839778423309326e-02 4.547149837017059326e-01 1.008430123329162598e+00 -9.228227734565734863e-01
-4.100406169891357422e-01 6.734228879213333130e-02 4.535009562969207764e-01 1.018384695053100586e+00 -9.127119779586791992e-01
-4.185765087604522705e-01 6.984469294548034668e-02 4.499286711215972900e-01 1.014733910560607910e+00 -9.148992300033569336e-01
-4.049030542373657227e-01 7.790936529636383057e-02 4.572659134864807129e-01 1.033957362174987793e+00 -9.234685301780700684e-01
-4.213047325611114502e-01 7.192771881818771362e-02 4.547562897205352783e-01 1.017199873924255371e+00 -9.180314540863037109e-01
-3.948747515678405762e-01 7.290912419557571411e-02 4.424117207527160645e-01 1.030342102050781250e+00 -9.206747412681579590e-01
-3.849273025989532471e-01 6.167733669281005859e-02 4.299990236759185791e-01 1.003252148628234863e+00 -8.858404755592346191e-01
-4.208228588104248047e-01 5.320435389876365662e-02 4.822752177715301514e-01 1.033767223358154297e+00 -9.364352226257324219e-01
-3.780980110168457031e-01 7.282220572233200073e-02 4.755025207996368408e-01 9.920046329498291016e-01 -9.480807781219482422e-01
-3.943826556205749512e-01 5.022135749459266663e-02 4.783078730106353760e-01 9.927947521209716797e-01 -9.342845082283020020e-01
-4.001966416835784912e-01 6.009431928396224976e-02 4.759479761123657227e-01 9.933054447174072266e-01 -9.462202191352844238e-01
-4.052692949771881104e-01 5.678386613726615906e-02 4.761216640472412109e-01 9.882413744926452637e-01 -9.289232492446899414e-01
-3.771471083164215088e-01 4.795962572097778320e-02 4.849615693092346191e-01 9.635249972343444824e-01 -9.456779360771179199e-01
-3.900186419486999512e-01 4.006471484899520874e-02 4.551688134670257568e-01 1.007234215736389160e+00 -9.243051409721374512e-01
-3.900259435176849365e-01 4.660173878073692322e-02 4.604957103729248047e-01 9.933891296386718750e-01 -9.269535541534423828e-01
-3.832954168319702148e-01 3.087808750569820404e-02 4.600649178028106689e-01 1.006438016891479492e+00 -9.473422765731811523e-01
-3.898063898086547852e-01 3.648677468299865723e-02 4.555748999118804932e-01 1.009554386138916016e+00 -9.500018954277038574e-01
-4.182674884796142578e-01 5.396937206387519836e-02 4.506043791770935059e-01 1.016445517539978027e+00 -9.046112895011901855e-01
-4.201077818870544434e-01 5.087693780660629272e-02 4.582597017288208008e-01 1.037451982498168945e+00 -9.199844598770141602e-01
-4.320807754993438721e-01 5.620979890227317810e-02 4.447914063930511475e-01 1.051534056663513184e+00 -9.013530611991882324e-01
-4.307267665863037109e-01 5.456033721566200256e-02 4.408165514469146729e-01 1.048977375030517578e+00 -9.097422361373901367e-01
-4.337121546268463135e-01 8.114029467105865479e-02 4.470559954643249512e-01 1.047224044799804688e+00 -9.075530171394348145e-01
-4.393512606620788574e-01 6.907278299331665039e-02 4.183756411075592041e-01 1.057788252830505371e+00 -9.008724689483642578e-01
-4.293641448020935059e-01 6.998229026794433594e-02 4.315574169158935547e-01 1.045683979988098145e+00 -8.874654769897460938e-01
-4.192610383033752441e-01 5.935255438089370728e-02 4.464958608150482178e-01 1.026765823364257812e+00 -8.930003643035888672e-01
-4.106970131397247314e-01 6.571882963180541992e-02 4.353197515010833740e-01 1.019694566726684570e+00 -8.979058861732482910e-01
-4.080944359302520752e-01 6.618352979421615601e-02 4.368289411067962646e-01 1.022735118865966797e+00 -9.019379019737243652e-01
-3.944343030452728271e-01 6.423847377300262451e-02 4.488515555858612061e-01 1.005906701087951660e+00 -9.204216599464416504e-01
-3.975626528263092041e-01 7.030506432056427002e-02 4.579765200614929199e-01 1.011281967163085938e+00 -9.244478940963745117e-01
-4.107399880886077881e-01 7.253961265087127686e-02 4.364358782768249512e-01 1.034473776817321777e+00 -9.081155061721801758e-01
-4.038691520690917969e-01 7.442383468151092529e-02 4.235740602016448975e-01 1.027758598327636719e+00 -9.056795239448547363e-01
-4.188548624515533447e-01 6.158404052257537842e-02 4.335602819919586182e-01 1.035627126693725586e+00 -8.944900035858154297e-01
-4.501515030860900879e-01 5.955720692873001099e-02 4.850844144821166992e-01 1.044784188270568848e+00 -9.396571516990661621e-01
-4.250073134899139404e-01 6.328549236059188843e-02 4.684742987155914307e-01 1.037672877311706543e+00 -9.356001019477844238e-01
-4.221692383289337158e-01 7.467375695705413818e-02 4.703074097633361816e-01 1.014814972877502441e+00 -9.273957014083862305e-01
-4.175251424312591553e-01 8.310981094837188721e-02 4.705322980880737305e-01 1.001927018165588379e+00 -9.069162011146545410e-01
-4.015463888645172119e-01 4.067701846361160278e-02 4.736743271350860596e-01 9.725834131240844727e-01 -9.007771611213684082e-01
-4.075994789600372314e-01 4.489074647426605225e-02 4.720853269100189209e-01 9.760029911994934082e-01 -9.087009429931640625e-01
-3.893678486347198486e-01 5.094395205378532410e-02 4.528623223304748535e-01 9.811605215072631836e-01 -9.200696945190429688e-01
-3.939263820648193359e-01 4.566116258502006531e-02 4.577305614948272705e-01 1.000305414199829102e+00 -9.110411405563354492e-01
-4.099360108375549316e-01 5.555031448602676392e-02 4.676177501678466797e-01 1.044785976409912109e+00 -9.515187740325927734e-01
-4.154889285564422607e-01 4.267792403697967529e-02 4.476861953735351562e-01 9.977885484695434570e-01 -8.863758444786071777e-01
-4.106269180774688721e-01 4.846644401550292969e-02 4.534811675548553467e-01 9.951376318931579590e-01 -8.935197591781616211e-01
-3.706248700618743896e-01 6.593864411115646362e-02 4.389355778694152832e-01 9.822699427604675293e-01 -9.142144322395324707e-01
-3.769486248493194580e-01 5.886045470833778381e-02 4.393318891525268555e-01 9.803476929664611816e-01 -9.130998849868774414e-01
-3.915905952453613281e-01 3.796420991420745850e-02 4.509598910808563232e-01 9.654113650321960449e-01 -8.933140635490417480e-01
-3.779282271862030029e-01 3.616731241345405579e-02 4.421340823173522949e-01 9.759860038757324219e-01 -8.967666029930114746e-01
-4.168350994586944580e-01 5.363364890217781067e-02 4.767626523971557617e-01 1.009628176689147949e+00 -9.275165796279907227e-01
-4.024108052253723145e-01 5.326730012893676758e-02 4.697013199329376221e-01 1.010802984237670898e+00 -9.363534450531005859e-01
-4.205363094806671143e-01 5.068290233612060547e-02 4.646733403205871582e-01 1.018482089042663574e+00 -9.064096808433532715e-01
-4.187457561492919922e-01 5.848876386880874634e-02 4.506285488605499268e-01 1.003223896026611328e+00 -9.043407440185546875e-01
-4.183847308158874512e-01 6.319893151521682739e-02 4.628708362579345703e-01 1.034918665885925293e+00 -9.173985123634338379e-01
-4.410930275917053223e-01 6.875070184469223022e-02 4.500676393508911133e-01 1.053242921829223633e+00 -9.127947092056274414e-01
-3.959218263626098633e-01 4.746804013848304749e-02 4.712074398994445801e-01 9.744994044303894043e-01 -9.342753291130065918e-01
-3.831353485584259033e-01 5.343924835324287415e-02 4.866606593132019043e-01 9.771690964698791504e-01 -9.454226493835449219e-01
-3.605439960956573486e-01 4.811202362179756165e-02 4.716704487800598145e-01 9.688588380813598633e-01 -9.505242705345153809e-01
-3.889059126377105713e-01 7.198540866374969482e-02 4.811747074127197266e-01 9.890721440315246582e-01 -9.393281936645507812e-01
-3.989938795566558838e-01 6.623917818069458008e-02 4.773273169994354248e-01 9.892157316207885742e-01 -9.345603585243225098e-01
-3.986144959926605225e-01 4.366199672222137451e-02 4.561170637607574463e-01 9.896650314331054688e-01 -9.203058481216430664e-01
-4.242488443851470947e-01 7.123804837465286255e-02 4.461487829685211182e-01 1.071180582046508789e+00 -9.484893679618835449e-01
-3.971926867961883545e-01 7.740314304828643799e-02 4.432612061500549316e-01 1.025934457778930664e+00 -9.277241826057434082e-01
-3.891518712043762207e-01 7.139491289854049683e-02 4.502231776714324951e-01 1.010241150856018066e+00 -9.382844567298889160e-01
-4.027981162071228027e-01 5.957445129752159119e-02 4.501146674156188965e-01 1.033299446105957031e+00 -9.266840815544128418e-01
-4.172482490539550781e-01 5.991111695766448975e-02 4.580969512462615967e-01 1.042394399642944336e+00 -9.241604804992675781e-01
-4.673024713993072510e-01 5.981910973787307739e-02 4.711092710494995117e-01 1.032044649124145508e+00 -8.896135091781616211e-01
-4.791616201400756836e-01 4.798990488052368164e-02 4.952451586723327637e-01 1.032768487930297852e+00 -9.046500325202941895e-01
-4.612978398799896240e-01 6.197973713278770447e-02 4.807488918304443359e-01 1.044638752937316895e+00 -8.990113735198974609e-01
-4.385693669319152832e-01 7.304303348064422607e-02 4.674782752990722656e-01 1.039188385009765625e+00 -9.003672599792480469e-01
-4.392326474189758301e-01 7.112755626440048218e-02 4.687676727771759033e-01 1.041558504104614258e+00 -8.946377038955688477e-01
-4.401361942291259766e-01 5.134268477559089661e-02 4.488638341426849365e-01 1.051043033599853516e+00 -9.070023894309997559e-01
-4.346919059753417969e-01 5.434072017669677734e-02 4.652233123779296875e-01 1.012093663215637207e+00 -8.918022513389587402e-01
-4.021114110946655273e-01 3.675073012709617615e-02 4.468474388122558594e-01 1.001655936241149902e+00 -8.846225738525390625e-01
-4.089414179325103760e-01 7.852859795093536377e-02 4.569146931171417236e-01 1.029893636703491211e+00 -9.277525544166564941e-01
-4.230446815490722656e-01 7.321174442768096924e-02 4.755081832408905029e-01 1.017025709152221680e+00 -9.293592572212219238e-01
-4.213518202304840088e-01 5.800937861204147339e-02 4.798668324947357178e-01 1.011884331703186035e+00 -9.346147775650024414e-01
-4.024494886398315430e-01 5.888573080301284790e-02 4.861029684543609619e-01 9.969096779823303223e-01 -9.487344026565551758e-01
-4.975739717483520508e-01 6.381091475486755371e-02 4.684092700481414795e-01 1.011567592620849609e+00 -8.252191543579101562e-01
-5.133848190307617188e-01 4.006879031658172607e-02 4.589972496032714844e-01 1.027409553527832031e+00 -8.286040425300598145e-01
-5.097384452819824219e-01 4.423791915178298950e-02 4.628865420818328857e-01 1.031775474548339844e+00 -8.236218690872192383e-01
-4.721844494342803955e-01 5.355650931596755981e-02 4.651501774787902832e-01 9.941152334213256836e-01 -8.304923772811889648e-01
-4.755912721157073975e-01 4.161223769187927246e-02 4.449845552444458008e-01 1.001435875892639160e+00 -8.306674957275390625e-01
-4.597299695014953613e-01 4.528163000941276550e-02 4.464836418628692627e-01 1.010950088500976562e+00 -8.481125831604003906e-01
-4.079696536064147949e-01 5.894197896122932434e-02 4.483188092708587646e-01 1.030255913734436035e+00 -8.987084031105041504e-01
-4.017841517925262451e-01 6.153849139809608459e-02 4.686605334281921387e-01 1.011660933494567871e+00 -9.122884869575500488e-01
-4.313482642173767090e-01 6.322924792766571045e-02 4.736499786376953125e-01 9.928350448608398438e-01 -9.060546755790710449e-01
-4.145164191722869873e-01 6.292705982923507690e-02 4.335914552211761475e-01 1.019130945205688477e+00 -8.938966393470764160e-01
-4.353820979595184326e-01 6.988087296485900879e-02 4.429151117801666260e-01 1.051235795021057129e+00 -9.140124320983886719e-01
-4.310247302055358887e-01 7.081101834774017334e-02 4.466963708400726318e-01 1.063216686248779297e+00 -9.136921763420104980e-01
-4.238932430744171143e-01 6.131517887115478516e-02 4.689542651176452637e-01 1.020702481269836426e+00 -9.093902707099914551e-01
-4.115175604820251465e-01 6.666184216737747192e-02 4.458674192428588867e-01 1.039608836174011230e+00 -9.165783524513244629e-01
-4.001533687114715576e-01 7.577718049287796021e-02 4.750647842884063721e-01 1.013788580894470215e+00 -9.341695904731750488e-01
-4.155489206314086914e-01 5.258231610059738159e-02 4.540384411811828613e-01 1.014787077903747559e+00 -8.933327794075012207e-01
-4.186393022537231445e-01 6.030596047639846802e-02 4.554891586303710938e-01 1.006680011749267578e+00 -9.062863588333129883e-01
-4.150488972663879395e-01 6.482890993356704712e-02 4.445867538452148438e-01 1.025788426399230957e+00 -8.993907570838928223e-01
-4.367940723896026611e-01 6.873027980327606201e-02 4.626147150993347168e-01 1.052316069602966309e+00 -9.221106171607971191e-01
-4.318238198757171631e-01 6.777205318212509155e-02 4.592213034629821777e-01 1.042677998542785645e+00 -9.263064265251159668e-01
-4.117250442504882812e-01 6.994801759719848633e-02 4.331959784030914307e-01 1.021104812622070312e+00 -9.072926640510559082e-01
-4.355031251907348633e-01 6.569139659404754639e-02 4.482656121253967285e-01 1.059387683868408203e+00 -9.313569664955139160e-01
-4.147057831287384033e-01 5.763861536979675293e-02 4.550982415676116943e-01 1.028357148170471191e+00 -9.151749014854431152e-01
-3.928463160991668701e-01 7.118996232748031616e-02 4.527401626110076904e-01 1.000392556190490723e+00 -9.122474789619445801e-01
-3.972710371017456055e-01 5.268034711480140686e-02 4.584155082702636719e-01 1.002101659774780273e+00 -9.236313700675964355e-01
-4.210304319858551025e-01 4.827397316694259644e-02 4.701867699623107910e-01 1.017490267753601074e+00 -9.126804471015930176e-01
-4.218415319919586182e-01 4.438923299312591553e-02 4.666695296764373779e-01 1.021913409233093262e+00 -9.125710725784301758e-01
-4.316669404506683350e-01 7.614231109619140625e-02 4.497475922107696533e-01 1.044771194458007812e+00 -9.057993888854980469e-01
-4.307686686515808105e-01 6.087477877736091614e-02 4.493568539619445801e-01 1.048847436904907227e+00 -9.228621125221252441e-01
-4.298233091831207275e-01 6.059778481721878052e-02 4.439093172550201416e-01 1.052543044090270996e+00 -9.146141409873962402e-01
-4.319916069507598877e-01 6.110460311174392700e-02 4.476767778396606445e-01 1.051399707794189453e+00 -9.184168577194213867e-01
-4.365420639514923096e-01 5.476943403482437134e-02 4.564593434333801270e-01 1.016269087791442871e+00 -8.865861296653747559e-01
-4.334736764430999756e-01 5.315754935145378113e-02 4.512124359607696533e-01 1.005628585815429688e+00 -8.762283921241760254e-01
-4.076825678348541260e-01 5.346923321485519409e-02 4.617573320865631104e-01 1.016337037086486816e+00 -9.261219501495361328e-01
-4.293849170207977295e-01 3.398275375366210938e-02 4.744184017181396484e-01 9.882779121398925781e-01 -9.049525856971740723e-01
-4.196530580520629883e-01 3.942987322807312012e-02 4.816246330738067627e-01 9.806135892868041992e-01 -9.138660430908203125e-01
-3.928998410701751709e-01 6.066571921110153198e-02 4.389871060848236084e-01 1.029421567916870117e+00 -9.248440265655517578e-01
-4.296528100967407227e-01 7.438576221466064453e-02 4.457272589206695557e-01 1.033115267753601074e+00 -9.069445729255676270e-01
-4.312129914760589600e-01 5.783901363611221313e-02 4.610590040683746338e-01 1.040031433105468750e+00 -9.132223725318908691e-01
-4.331940710544586182e-01 6.310018151998519897e-02 4.633150100708007812e-01 1.035007238388061523e+00 -9.220653772354125977e-01
-4.328858852386474609e-01 6.082473695278167725e-02 4.618357121944427490e-01 1.041346311569213867e+00 -9.150528907775878906e-01
-4.363137185573577881e-01 6.863433867692947388e-02 4.563965499401092529e-01 1.040020465850830078e+00 -9.093933105468750000e-01
-3.920491337776184082e-01 6.209203600883483887e-02 4.314227700233459473e-01 1.014501690864562988e+00 -9.063383340835571289e-01
-4.106686115264892578e-01 7.187189161777496338e-02 4.308036863803863525e-01 1.042701482772827148e+00 -9.105844497680664062e-01
-4.130952954292297363e-01 6.633285433053970337e-02 4.494593739509582520e-01 1.023586869239807129e+00 -8.983743190765380859e-01
-4.431062638759613037e-01 7.691709697246551514e-02 4.494687616825103760e-01 1.079516410827636719e+00 -9.325103163719177246e-01
-4.183071851730346680e-01 2.024495601654052734e-02 4.663780033588409424e-01 9.943151473999023438e-01 -9.136984348297119141e-01
-4.090984463691711426e-01 2.503350935876369476e-02 4.660086631774902344e-01 9.700431823730468750e-01 -8.738913536071777344e-01
-4.382132291793823242e-01 5.312918126583099365e-02 4.561198949813842773e-01 1.024716496467590332e+00 -8.880571722984313965e-01
-4.470968544483184814e-01 6.189659237861633301e-02 4.552816450595855713e-01 1.017344594001770020e+00 -8.866924643516540527e-01
-4.297106862068176270e-01 5.786811560392379761e-02 4.703944921493530273e-01 1.040085196495056152e+00 -9.313177466392517090e-01
-3.604774475097656250e-01 4.499847069382667542e-02 4.524882435798645020e-01 9.628759026527404785e-01 -9.027492403984069824e-01
-3.674260675907135010e-01 4.499348625540733337e-02 4.515714943408966064e-01 9.531190991401672363e-01 -9.122574329376220703e-01
-4.015826582908630371e-01 4.482732713222503662e-02 4.524675011634826660e-01 1.028413414955139160e+00 -9.329811334609985352e-01
-4.045159816741943359e-01 4.531022906303405762e-02 4.543963074684143066e-01 1.027961969375610352e+00 -9.475160241127014160e-01
-4.482194781303405762e-01 8.787020295858383179e-02 4.399372935295104980e-01 1.039187669754028320e+00 -8.780427575111389160e-01
-4.284186959266662598e-01 8.730576932430267334e-02 4.236250221729278564e-01 1.044738888740539551e+00 -8.806304931640625000e-01
-3.979339897632598877e-01 6.153215840458869934e-02 4.286227822303771973e-01 1.032146692276000977e+00 -8.927012681961059570e-01
-4.119449555873870850e-01 6.392490863800048828e-02 4.169670641422271729e-01 1.026736378669738770e+00 -9.008938670158386230e-01
-3.962688744068145752e-01 6.576456129550933838e-02 4.835410416126251221e-01 1.003946185111999512e+00 -9.497268795967102051e-01
-3.897801637649536133e-01 5.138836055994033813e-02 4.819884002208709717e-01 9.795330166816711426e-01 -9.387074112892150879e-01
-3.884197771549224854e-01 3.707645088434219360e-02 4.876445233821868896e-01 9.768153429031372070e-01 -9.480883479118347168e-01
-4.983640611171722412e-01 4.087284952402114868e-02 4.739654958248138428e-01 1.044230341911315918e+00 -8.811410069465637207e-01
-4.691090881824493408e-01 4.745256155729293823e-02 4.675862491130828857e-01 9.932649135589599609e-01 -8.574934005737304688e-01
-4.347468018531799316e-01 6.421396881341934204e-02 4.954359829425811768e-01 1.030092120170593262e+00 -9.306684136390686035e-01
-4.182666242122650146e-01 6.741061806678771973e-02 4.978784620761871338e-01 1.008548021316528320e+00 -9.667547345161437988e-01
-3.906664848327636719e-01 3.400580957531929016e-02 4.294839203357696533e-01 9.880042076110839844e-01 -8.594285845756530762e-01
-4.220041930675506592e-01 6.345168501138687134e-02 4.736973047256469727e-01 1.008496046066284180e+00 -9.207293987274169922e-01
-4.009052217006683350e-01 6.583266705274581909e-02 4.613561332225799561e-01 1.007256388664245605e+00 -9.209378361701965332e-01
-4.023870229721069336e-01 6.558025628328323364e-02 4.628122150897979736e-01 1.016675949096679688e+00 -9.335225820541381836e-01
-4.096769690513610840e-01 7.612488418817520142e-02 4.613293111324310303e-01 1.018430948257446289e+00 -9.282742142677307129e-01
-4.049506187438964844e-01 5.884334072470664978e-02 4.541946053504943848e-01 1.007241129875183105e+00 -9.325039386749267578e-01
-4.055908620357513428e-01 5.622908100485801697e-02 4.548999667167663574e-01 1.010416269302368164e+00 -9.189032316207885742e-01
-4.335917532444000244e-01 6.043457239866256714e-02 4.568419754505157471e-01 1.029535531997680664e+00 -9.136926531791687012e-01
-4.279344081878662109e-01 6.091538071632385254e-02 4.573873877525329590e-01 1.028550386428833008e+00 -8.989480733871459961e-01
-4.491633772850036621e-01 5.366205424070358276e-02 4.688771367073059082e-01 1.039432406425476074e+00 -9.059438705444335938e-01
-4.277369678020477295e-01 5.605788528919219971e-02 4.589020013809204102e-01 1.028198122978210449e+00 -9.135545492172241211e-01
-4.207015335559844971e-01 7.980458438396453857e-02 4.454598724842071533e-01 1.052919149398803711e+00 -9.197333455085754395e-01
-4.280019402503967285e-01 8.114233613014221191e-02 4.436053633689880371e-01 1.061677455902099609e+00 -9.354453086853027344e-01
-4.330521225929260254e-01 7.196937501430511475e-02 4.415279626846313477e-01 1.066609382629394531e+00 -9.161596894264221191e-01
-4.353374242782592773e-01 3.324258327484130859e-02 4.872364699840545654e-01 1.023035764694213867e+00 -9.340471625328063965e-01
-4.386976957321166992e-01 3.270746394991874695e-02 4.857968091964721680e-01 1.023580908775329590e+00 -9.369462728500366211e-01
-4.353777170181274414e-01 3.326829522848129272e-02 4.865440428256988525e-01 1.018392920494079590e+00 -9.260671734809875488e-01
-4.273653924465179443e-01 3.403137624263763428e-02 4.896276295185089111e-01 1.016870498657226562e+00 -9.443464875221252441e-01
-4.257220923900604248e-01 5.264818295836448669e-02 4.560745954513549805e-01 1.008137822151184082e+00 -8.956560492515563965e-01
-4.066447019577026367e-01 4.286745935678482056e-02 4.750320613384246826e-01 1.000324964523315430e+00 -9.402881264686584473e-01
-4.126527011394500732e-01 4.402912408113479614e-02 4.789176881313323975e-01 1.014896392822265625e+00 -9.350418448448181152e-01
-3.644446134567260742e-01 6.406150013208389282e-02 4.704755842685699463e-01 9.623968005180358887e-01 -9.374764561653137207e-01
-3.632008135318756104e-01 6.548952311277389526e-02 4.744599461555480957e-01 9.612603187561035156e-01 -9.388643503189086914e-01
-3.875387609004974365e-01 4.876695945858955383e-02 4.639032781124114990e-01 9.766162633895874023e-01 -9.293472170829772949e-01
-3.812387585639953613e-01 5.951848998665809631e-02 4.310717582702636719e-01 9.833481907844543457e-01 -8.886923789978027344e-01
-4.034374654293060303e-01 5.469862371683120728e-02 4.584665894508361816e-01 1.013571977615356445e+00 -9.191935062408447266e-01
-4.036178886890411377e-01 5.497207120060920715e-02 4.557045698165893555e-01 1.015926599502563477e+00 -9.196645021438598633e-01
-4.019446372985839844e-01 5.435699969530105591e-02 4.503142535686492920e-01 1.027457475662231445e+00 -9.373569488525390625e-01
-4.053982496261596680e-01 6.936162710189819336e-02 4.437974691390991211e-01 1.045706510543823242e+00 -9.357182979583740234e-01
-4.158719480037689209e-01 6.147087737917900085e-02 4.421986937522888184e-01 1.034494638442993164e+00 -9.048921465873718262e-01
-4.147100150585174561e-01 6.580054014921188354e-02 4.439597725868225098e-01 1.030603408813476562e+00 -8.968200087547302246e-01
-4.173231720924377441e-01 6.827070564031600952e-02 4.427119493484497070e-01 1.022925496101379395e+00 -8.971303105354309082e-01
-4.107297658920288086e-01 5.052728205919265747e-02 4.429278373718261719e-01 1.012436628341674805e+00 -8.940700292587280273e-01
-4.261157214641571045e-01 4.460249468684196472e-02 4.848646819591522217e-01 1.032307267189025879e+00 -9.340184330940246582e-01
-4.272552430629730225e-01 4.285909980535507202e-02 4.847102463245391846e-01 1.030819535255432129e+00 -9.330753684043884277e-01
-4.368293881416320801e-01 6.897988915443420410e-02 4.602365791797637939e-01 1.046630859375000000e+00 -9.090656042098999023e-01
-4.159478843212127686e-01 8.421275019645690918e-02 4.347693026065826416e-01 1.055531978607177734e+00 -9.308960437774658203e-01
-4.322004914283752441e-01 5.067669600248336792e-02 4.598037004470825195e-01 1.035093307495117188e+00 -8.987584114074707031e-01
-4.398813247680664062e-01 5.072562769055366516e-02 4.608609080314636230e-01 1.031311035156250000e+00 -8.984327912330627441e-01
-4.161111116409301758e-01 6.864829361438751221e-02 4.142657816410064697e-01 1.012479424476623535e+00 -8.735979199409484863e-01
-4.255393743515014648e-01 5.764974281191825867e-02 4.284566044807434082e-01 1.038362503051757812e+00 -8.808493614196777344e-01
-4.434987306594848633e-01 4.974032938480377197e-02 4.213091135025024414e-01 1.022996902465820312e+00 -8.641842603683471680e-01
-4.060085415840148926e-01 7.029508054256439209e-02 4.820865392684936523e-01 1.008465528488159180e+00 -9.626872539520263672e-01
-3.858309090137481689e-01 7.517333328723907471e-02 4.744742214679718018e-01 1.009415268898010254e+00 -9.515052437782287598e-01
-3.991005122661590576e-01 4.169617220759391785e-02 4.783662557601928711e-01 9.936360120773315430e-01 -9.444744586944580078e-01
-4.150311350822448730e-01 7.137335836887359619e-02 4.211608171463012695e-01 1.039306282997131348e+00 -9.001238346099853516e-01
-4.187426567077636719e-01 5.999111756682395935e-02 4.420014023780822754e-01 1.020772218704223633e+00 -9.005368351936340332e-01
-4.521684348583221436e-01 4.544584080576896667e-02 4.487394690513610840e-01 1.009853005409240723e+00 -8.629971742630004883e-01
-4.726778566837310791e-01 3.485926240682601929e-02 4.666912555694580078e-01 1.004073381423950195e+00 -8.470860123634338379e-01
-4.470573365688323975e-01 3.172579780220985413e-02 4.785507619380950928e-01 1.012016296386718750e+00 -9.081287384033203125e-01
-4.159006178379058838e-01 7.422600686550140381e-02 4.314344525337219238e-01 1.051750540733337402e+00 -9.329187273979187012e-01
-4.097661674022674561e-01 6.374314427375793457e-02 4.386494457721710205e-01 1.028652429580688477e+00 -9.183899760246276855e-01
-4.133869409561157227e-01 6.842999905347824097e-02 4.530423581600189209e-01 1.022169589996337891e+00 -9.158045649528503418e-01
-4.187888205051422119e-01 6.167888268828392029e-02 4.574857354164123535e-01 1.019917130470275879e+00 -9.260956048965454102e-01
-4.295408725738525391e-01 5.283449962735176086e-02 4.636619687080383301e-01 1.034422039985656738e+00 -9.062181711196899414e-01
-4.005842208862304688e-01 7.481333613395690918e-02 4.528186619281768799e-01 1.014178752899169922e+00 -9.336254596710205078e-01
-4.166418612003326416e-01 7.110115885734558105e-02 4.697842299938201904e-01 1.000652194023132324e+00 -9.168919324874877930e-01
-4.187512397766113281e-01 7.292788475751876831e-02 4.691971838474273682e-01 9.983396530151367188e-01 -9.175258278846740723e-01
-3.993567824363708496e-01 5.464266240596771240e-02 4.577603936195373535e-01 1.021943092346191406e+00 -9.172093868255615234e-01
-4.057673215866088867e-01 4.837868362665176392e-02 4.459519684314727783e-01 1.035930633544921875e+00 -9.568219184875488281e-01
-4.281862080097198486e-01 6.402494758367538452e-02 4.634851217269897461e-01 1.066470265388488770e+00 -9.431891441345214844e-01
-4.032645225524902344e-01 5.764954537153244019e-02 4.177500009536743164e-01 9.856734275817871094e-01 -8.623837232589721680e-01
-4.101526141166687012e-01 6.403513252735137939e-02 4.250655174255371094e-01 1.000128030776977539e+00 -8.724887967109680176e-01
-4.286349117755889893e-01 5.157928168773651123e-02 4.980036318302154541e-01 1.005813002586364746e+00 -9.343183040618896484e-01
-4.029493927955627441e-01 4.922355338931083679e-02 4.719975590705871582e-01 1.018483042716979980e+00 -9.417122602462768555e-01
-4.051589667797088623e-01 4.356691613793373108e-02 4.809060990810394287e-01 1.014562249183654785e+00 -9.337157607078552246e-01
-4.115056991577148438e-01 4.897632822394371033e-02 4.471925795078277588e-01 1.001896619796752930e+00 -9.085280895233154297e-01
-3.981817960739135742e-01 4.876622557640075684e-02 4.411371648311614990e-01 1.013788104057312012e+00 -9.198926687240600586e-01
-3.931376039981842041e-01 3.327845782041549683e-02 4.713515341281890869e-01 9.889128804206848145e-01 -9.450337290763854980e-01
-3.773035109043121338e-01 4.575979709625244141e-02 4.579268991947174072e-01 9.953938126564025879e-01 -9.319657683372497559e-01
-3.765386939048767090e-01 4.610973224043846130e-02 4.586169421672821045e-01 9.963967204093933105e-01 -9.308113455772399902e-01
-4.030297100543975830e-01 3.243425115942955017e-02 4.802050590515136719e-01 1.013292670249938965e+00 -9.541626572608947754e-01
-3.988614380359649658e-01 3.668378293514251709e-02 4.759172499179840088e-01 1.011649489402770996e+00 -9.428381323814392090e-01
-4.647606313228607178e-01 5.322289466857910156e-02 4.862788915634155273e-01 1.011449575424194336e+00 -8.753433227539062500e-01
-4.580197632312774658e-01 6.494083255529403687e-02 4.646627008914947510e-01 1.013891696929931641e+00 -8.589560985565185547e-01
-3.964814543724060059e-01 5.534260720014572144e-02 4.384937584400177002e-01 1.046281576156616211e+00 -9.424048662185668945e-01
-3.984836637973785400e-01 6.460635364055633545e-02 4.311608970165252686e-01 1.032506108283996582e+00 -9.123556613922119141e-01
-4.340700805187225342e-01 8.090487122535705566e-02 4.486580193042755127e-01 1.058863520622253418e+00 -9.197195172309875488e-01
-4.318261742591857910e-01 6.363883614540100098e-02 4.510623216629028320e-01 1.045940637588500977e+00 -9.219089150428771973e-01
-4.338310062885284424e-01 6.871546059846878052e-02 4.669317603111267090e-01 1.025399565696716309e+00 -8.990285396575927734e-01
-4.091926515102386475e-01 6.581834703683853149e-02 4.588609039783477783e-01 1.006979346275329590e+00 -9.060459733009338379e-01
-4.245159626007080078e-01 6.271397322416305542e-02 4.726223945617675781e-01 1.020293831825256348e+00 -9.280245304107666016e-01
-4.195203185081481934e-01 5.746384710073471069e-02 4.703328907489776611e-01 1.022234082221984863e+00 -9.182381033897399902e-01
-4.129948616027832031e-01 7.656081020832061768e-02 4.150963723659515381e-01 1.039676189422607422e+00 -9.037413597106933594e-01
-4.069916009902954102e-01 8.781646937131881714e-02 4.289036989212036133e-01 1.032334566116333008e+00 -9.079936146736145020e-01
-4.317100048065185547e-01 5.488648265600204468e-02 4.399887025356292725e-01 1.039502501487731934e+00 -8.963334560394287109e-01
-4.258420467376708984e-01 6.233974546194076538e-02 4.425261020660400391e-01 1.038211226463317871e+00 -8.974317908287048340e-01
-4.323973953723907471e-01 7.050684839487075806e-02 4.469826221466064453e-01 1.038019895553588867e+00 -9.071823954582214355e-01
-4.204556047916412354e-01 6.987765431404113770e-02 4.333441257476806641e-01 1.048180460929870605e+00 -9.147032499313354492e-01
-3.999029099941253662e-01 6.665198504924774170e-02 4.381039738655090332e-01 1.033588767051696777e+00 -9.206703305244445801e-01
-3.975094556808471680e-01 4.610992968082427979e-02 4.508523344993591309e-01 1.025005936622619629e+00 -9.363200068473815918e-01
-4.194248914718627930e-01 4.513175040483474731e-02 4.713452160358428955e-01 1.037014484405517578e+00 -9.409558176994323730e-01
-3.976709842681884766e-01 6.499180942773818970e-02 4.519203007221221924e-01 1.005166411399841309e+00 -9.198914766311645508e-01
-4.045650064945220947e-01 7.654063403606414795e-02 4.366696774959564209e-01 1.026565194129943848e+00 -9.241568446159362793e-01
-4.010089337825775146e-01 7.104976475238800049e-02 4.362925291061401367e-01 1.045441389083862305e+00 -9.162725210189819336e-01
-4.265502393245697021e-01 6.830647587776184082e-02 4.480236172676086426e-01 1.046954989433288574e+00 -9.111683368682861328e-01
-4.240723252296447754e-01 6.853537261486053467e-02 4.357321262359619141e-01 1.034959435462951660e+00 -9.115997552871704102e-01
-4.127225875854492188e-01 5.785668268799781799e-02 4.484820961952209473e-01 1.024203300476074219e+00 -9.238904118537902832e-01
-4.093407392501831055e-01 6.484295427799224854e-02 4.487790465354919434e-01 1.038254737854003906e+00 -9.441956877708435059e-01
-4.029541909694671631e-01 5.921130999922752380e-02 4.526089727878570557e-01 1.029315710067749023e+00 -9.219782352447509766e-01
-4.169319272041320801e-01 7.151792943477630615e-02 4.446171224117279053e-01 1.041018605232238770e+00 -9.243875741958618164e-01
-4.255722761154174805e-01 6.899038702249526978e-02 4.268434047698974609e-01 1.042360782623291016e+00 -8.951480984687805176e-01
-4.139581620693206787e-01 7.491429895162582397e-02 4.183093309402465820e-01 1.037891507148742676e+00 -8.943974375724792480e-01
-4.254820942878723145e-01 7.354695349931716919e-02 4.218611419200897217e-01 1.042457103729248047e+00 -8.928292393684387207e-01
-4.311198890209197998e-01 7.219383120536804199e-02 4.326435625553131104e-01 1.047504425048828125e+00 -9.078078866004943848e-01
-4.162691235542297363e-01 4.969315230846405029e-02 4.680364727973937988e-01 1.015937566757202148e+00 -9.241045713424682617e-01
-4.117425978183746338e-01 5.798965692520141602e-02 4.688255190849304199e-01 1.029986977577209473e+00 -9.363921284675598145e-01
-4.095818996429443359e-01 5.080443993210792542e-02 4.543302655220031738e-01 1.017953515052795410e+00 -9.173824787139892578e-01
-4.034092724323272705e-01 4.705327376723289490e-02 4.532094895839691162e-01 1.005770325660705566e+00 -9.270149469375610352e-01
-4.091835021972656250e-01 4.896736517548561096e-02 4.473751485347747803e-01 1.000315666198730469e+00 -8.908513784408569336e-01
-4.329401552677154541e-01 7.023903727531433105e-02 4.478666484355926514e-01 1.041337132453918457e+00 -9.135315418243408203e-01
-4.278043210506439209e-01 7.362867146730422974e-02 4.383735358715057373e-01 1.056825995445251465e+00 -9.127164483070373535e-01
-4.249033629894256592e-01 6.297881901264190674e-02 4.475057125091552734e-01 1.030081748962402344e+00 -9.060719013214111328e-01
-4.269700050354003906e-01 6.689118593931198120e-02 4.475218355655670166e-01 1.028784155845642090e+00 -9.090141057968139648e-01
-4.305651187896728516e-01 6.175642460584640503e-02 4.507388472557067871e-01 1.033937573432922363e+00 -8.945387601852416992e-01
-4.370111525058746338e-01 6.576747447252273560e-02 4.478386640548706055e-01 1.038305759429931641e+00 -9.149836301803588867e-01
-4.257479310035705566e-01 5.109605565667152405e-02 4.668185412883758545e-01 1.036350369453430176e+00 -9.230538010597229004e-01
-4.217261672019958496e-01 5.341026186943054199e-02 4.654294252395629883e-01 1.038820505142211914e+00 -9.248116016387939453e-01
-3.913136124610900879e-01 5.290786921977996826e-02 4.601657092571258545e-01 1.022146582603454590e+00 -9.596992135047912598e-01
-4.035133719444274902e-01 3.426181897521018982e-02 4.791861772537231445e-01 1.003375411033630371e+00 -9.462463259696960449e-01
-4.179487228393554688e-01 6.644086539745330811e-02 4.762576520442962646e-01 9.920250177383422852e-01 -9.028014540672302246e-01
-4.083621203899383545e-01 6.691192090511322021e-02 4.698362350463867188e-01 9.931921958923339844e-01 -9.078515172004699707e-01
-4.190153479576110840e-01 6.452459841966629028e-02 4.657300114631652832e-01 1.020758152008056641e+00 -9.132452011108398438e-01
-4.264419376850128174e-01 7.435602694749832153e-02 4.341346025466918945e-01 1.058921456336975098e+00 -9.185261130332946777e-01
-4.345556199550628662e-01 6.817504763603210449e-02 4.613662958145141602e-01 1.035650491714477539e+00 -9.057102799415588379e-01
-4.444250762462615967e-01 6.374002993106842041e-02 4.578379392623901367e-01 1.041257023811340332e+00 -8.917416930198669434e-01
-4.320369958877563477e-01 5.972529575228691101e-02 4.427053928375244141e-01 1.028280138969421387e+00 -8.983574509620666504e-01
-4.023185670375823975e-01 6.177023053169250488e-02 4.464147090911865234e-01 1.031560420989990234e+00 -9.197918772697448730e-01
-3.797154426574707031e-01 7.724330574274063110e-02 4.376242756843566895e-01 9.956362843513488770e-01 -9.034159779548645020e-01
-3.896566331386566162e-01 7.761407643556594849e-02 4.378806054592132568e-01 1.001837372779846191e+00 -9.106029272079467773e-01
-4.497960209846496582e-01 6.973908841609954834e-02 4.560172259807586670e-01 1.036100864410400391e+00 -8.798158168792724609e-01
-4.505694806575775146e-01 7.701660692691802979e-02 4.596216380596160889e-01 1.029603600502014160e+00 -8.833242654800415039e-01
-4.403641223907470703e-01 8.224768191576004028e-02 4.607215821743011475e-01 1.033130645751953125e+00 -9.002644419670104980e-01
-4.376622736454010010e-01 6.416895240545272827e-02 4.550026655197143555e-01 1.049710035324096680e+00 -9.092165231704711914e-01
-4.246493875980377197e-01 7.365395128726959229e-02 4.385943710803985596e-01 1.029738664627075195e+00 -8.986471295356750488e-01
-4.150293767452239990e-01 6.209268793463706970e-02 4.474649727344512939e-01 1.046536326408386230e+00 -9.256178140640258789e-01
-4.166303575038909912e-01 6.470893323421478271e-02 4.463556110858917236e-01 1.027331948280334473e+00 -9.134749770164489746e-01
-4.174811244010925293e-01 5.873031541705131531e-02 4.570045173168182373e-01 1.010936975479125977e+00 -9.072268009185791016e-01
-4.142298996448516846e-01 7.611708343029022217e-02 4.633688330650329590e-01 1.018549323081970215e+00 -9.223375320434570312e-01
-4.154902696609497070e-01 6.158306822180747986e-02 4.533454179763793945e-01 1.039115309715270996e+00 -9.301682710647583008e-01
-4.172268509864807129e-01 6.798737496137619019e-02 4.477475285530090332e-01 1.035986423492431641e+00 -9.179145097732543945e-01
-4.239991605281829834e-01 5.758344754576683044e-02 4.558191895484924316e-01 1.021406531333923340e+00 -9.028958082199096680e-01
-4.248496592044830322e-01 5.047909170389175415e-02 4.415539503097534180e-01 1.019935488700866699e+00 -8.970787525177001953e-01
-4.155050814151763916e-01 5.583205074071884155e-02 4.527874290943145752e-01 1.019983649253845215e+00 -8.885579109191894531e-01
-4.218400120735168457e-01 5.507646128535270691e-02 4.516622126102447510e-01 1.016960859298706055e+00 -8.934487104415893555e-01
-4.080555140972137451e-01 6.421473622322082520e-02 4.411420822143554688e-01 1.023019075393676758e+00 -9.149884581565856934e-01
-4.037476181983947754e-01 6.203110516071319580e-02 4.401320219039916992e-01 1.032539367675781250e+00 -9.090942740440368652e-01
-4.126272797584533691e-01 4.748247563838958740e-02 4.376960396766662598e-01 1.024129748344421387e+00 -9.184782505035400391e-01
-3.986779153347015381e-01 7.359456270933151245e-02 4.523033499717712402e-01 1.004513978958129883e+00 -9.136771559715270996e-01
-4.023123681545257568e-01 6.631724536418914795e-02 4.609037041664123535e-01 1.014430284500122070e+00 -9.330139756202697754e-01
-3.998638689517974854e-01 6.585925817489624023e-02 4.527990221977233887e-01 1.012517809867858887e+00 -9.283108115196228027e-01
-3.881698846817016602e-01 6.740028411149978638e-02 4.334349036216735840e-01 1.026425719261169434e+00 -9.163514971733093262e-01
-4.490844607353210449e-01 5.556840449571609497e-02 4.624747335910797119e-01 1.042739510536193848e+00 -8.956447243690490723e-01
-4.511591196060180664e-01 5.549751222133636475e-02 4.628522098064422607e-01 1.026740074157714844e+00 -8.911173343658447266e-01
-4.482348263263702393e-01 5.955592542886734009e-02 4.852457642555236816e-01 1.017300844192504883e+00 -9.047409892082214355e-01
-4.502665698528289795e-01 3.562735766172409058e-02 4.714387655258178711e-01 1.029556035995483398e+00 -9.082303047180175781e-01
-4.464611411094665527e-01 3.454438224434852600e-02 4.669511020183563232e-01 1.031138181686401367e+00 -9.235985279083251953e-01
-4.374177455902099609e-01 3.102114610373973846e-02 4.734569489955902100e-01 1.021319270133972168e+00 -9.137523770332336426e-01
-4.085761904716491699e-01 6.013136357069015503e-02 4.685401916503906250e-01 1.017800688743591309e+00 -9.319103956222534180e-01
-4.054282307624816895e-01 6.549051403999328613e-02 4.747614562511444092e-01 1.000003695487976074e+00 -9.237714409828186035e-01
-4.054282307624816895e-01 6.549051403999328613e-02 4.747614562511444092e-01 1.000003695487976074e+00 -9.237714409828186035e-01
-4.108420908451080322e-01 6.497858464717864990e-02 4.439783096313476562e-01 9.969746470451354980e-01 -8.743296265602111816e-01
-3.985114395618438721e-01 7.040850073099136353e-02 4.368988275527954102e-01 1.012448430061340332e+00 -8.981176018714904785e-01
-3.952382504940032959e-01 5.758681893348693848e-02 4.348758757114410400e-01 1.008530378341674805e+00 -9.129405617713928223e-01
-3.922282159328460693e-01 6.919537484645843506e-02 4.291446506977081299e-01 1.019786596298217773e+00 -9.097568392753601074e-01
-3.899534344673156738e-01 6.963834911584854126e-02 4.316073060035705566e-01 1.018592119216918945e+00 -9.053213596343994141e-01
-4.321246743202209473e-01 5.585326999425888062e-02 4.474203288555145264e-01 1.028360843658447266e+00 -8.955644369125366211e-01
-4.213132858276367188e-01 6.633087247610092163e-02 4.382863342761993408e-01 1.037073135375976562e+00 -9.097158312797546387e-01
-4.132480919361114502e-01 6.766514480113983154e-02 4.497186839580535889e-01 1.036362886428833008e+00 -9.183405041694641113e-01
-4.350256919860839844e-01 7.062862813472747803e-02 4.636959731578826904e-01 1.039157032966613770e+00 -9.070214629173278809e-01
-4.206866025924682617e-01 6.696363538503646851e-02 4.598483145236968994e-01 1.015781521797180176e+00 -9.118646979331970215e-01
-4.111138582229614258e-01 6.598600745201110840e-02 4.593220949172973633e-01 1.030349731445312500e+00 -9.216982126235961914e-01
-4.095152318477630615e-01 7.051934301853179932e-02 4.194646775722503662e-01 1.040501952171325684e+00 -9.119578599929809570e-01
-4.553750753402709961e-01 5.390198528766632080e-02 4.647850394248962402e-01 1.026504158973693848e+00 -8.798910975456237793e-01
-3.971792459487915039e-01 5.711824074387550354e-02 4.522482454776763916e-01 1.023370742797851562e+00 -9.179570674896240234e-01
-4.001892805099487305e-01 5.918415635824203491e-02 4.527023732662200928e-01 1.028115987777709961e+00 -9.217319488525390625e-01
-4.240481555461883545e-01 6.383381038904190063e-02 4.470573961734771729e-01 1.023252010345458984e+00 -9.103842377662658691e-01
-4.003283083438873291e-01 6.648544222116470337e-02 4.419113397598266602e-01 1.020709395408630371e+00 -9.071565866470336914e-01
-4.354594051837921143e-01 7.617747783660888672e-02 4.229753613471984863e-01 1.048250555992126465e+00 -8.943670392036437988e-01
-4.363358318805694580e-01 7.242643088102340698e-02 4.293439984321594238e-01 1.044967055320739746e+00 -8.976119756698608398e-01
-4.255438148975372314e-01 7.806994765996932983e-02 4.272091686725616455e-01 1.048863649368286133e+00 -9.001573920249938965e-01
-4.241319000720977783e-01 8.024347573518753052e-02 4.272289276123046875e-01 1.046060562133789062e+00 -8.967569470405578613e-01
-4.255968034267425537e-01 7.615566998720169067e-02 4.292908012866973877e-01 1.049192190170288086e+00 -9.010003805160522461e-01
-4.101143777370452881e-01 8.163882046937942505e-02 4.436981081962585449e-01 1.053495168685913086e+00 -9.380471110343933105e-01
-4.225777387619018555e-01 8.050777018070220947e-02 4.456893205642700195e-01 1.047522068023681641e+00 -9.364047050476074219e-01
-4.237262904644012451e-01 7.501634210348129272e-02 4.438225924968719482e-01 1.045259714126586914e+00 -9.401757121086120605e-01
-4.140986800193786621e-01 7.814528048038482666e-02 4.473003447055816650e-01 1.056143522262573242e+00 -9.343680739402770996e-01
-3.888166546821594238e-01 5.634625256061553955e-02 4.724069833755493164e-01 9.756499528884887695e-01 -9.325703382492065430e-01
-4.117534458637237549e-01 5.283829197287559509e-02 4.822680950164794922e-01 9.937432408332824707e-01 -9.366139173507690430e-01
-4.070550203323364258e-01 4.550012201070785522e-02 4.797034263610839844e-01 1.007789611816406250e+00 -9.386590719223022461e-01
-4.259032309055328369e-01 5.160742253065109253e-02 4.575138390064239502e-01 1.019719719886779785e+00 -8.997278213500976562e-01
-4.120565056800842285e-01 5.774410068988800049e-02 4.756822884082794189e-01 1.003761649131774902e+00 -9.278697371482849121e-01
-4.049838483333587646e-01 7.075180858373641968e-02 4.592221975326538086e-01 1.015496492385864258e+00 -9.188898205757141113e-01
-4.632995128631591797e-01 3.692863509058952332e-02 4.937060475349426270e-01 1.032895684242248535e+00 -9.264918565750122070e-01
-4.557338356971740723e-01 6.001068651676177979e-02 4.782279133796691895e-01 1.028952836990356445e+00 -8.979547619819641113e-01
-4.680734574794769287e-01 6.777807325124740601e-02 4.721415936946868896e-01 1.046190738677978516e+00 -8.826836347579956055e-01
-4.414635896682739258e-01 6.873852759599685669e-02 4.563616514205932617e-01 1.042665958404541016e+00 -8.856511116027832031e-01
-4.587707817554473877e-01 6.619033217430114746e-02 4.463717639446258545e-01 1.040965676307678223e+00 -8.841887116432189941e-01
-4.519264996051788330e-01 7.665011286735534668e-02 4.462278485298156738e-01 1.049581885337829590e+00 -8.719642758369445801e-01
-4.447140693664550781e-01 6.549412012100219727e-02 4.689472317695617676e-01 1.019671916961669922e+00 -8.840143084526062012e-01
-4.657266438007354736e-01 5.208821594715118408e-02 4.614644646644592285e-01 1.019763827323913574e+00 -8.542343974113464355e-01
-4.727801084518432617e-01 5.206004157662391663e-02 4.511491358280181885e-01 1.023554086685180664e+00 -8.431588411331176758e-01
-4.806071519851684570e-01 2.952490001916885376e-02 4.818298518657684326e-01 1.000090003013610840e+00 -8.529950380325317383e-01
-4.377130270004272461e-01 5.090096220374107361e-02 4.863018691539764404e-01 1.024920701980590820e+00 -9.202241897583007812e-01
-4.307401478290557861e-01 3.974440321326255798e-02 4.848001003265380859e-01 1.026211857795715332e+00 -9.406014680862426758e-01
-4.359906017780303955e-01 4.125281050801277161e-02 4.943304061889648438e-01 1.021844148635864258e+00 -9.448510408401489258e-01
-4.346226453781127930e-01 4.511929303407669067e-02 4.870365858078002930e-01 1.016333818435668945e+00 -9.425125122070312500e-01
-4.272289872169494629e-01 4.155879467725753784e-02 4.911076128482818604e-01 1.011633515357971191e+00 -9.414477348327636719e-01
-4.192132055759429932e-01 8.927857130765914917e-02 4.082782566547393799e-01 1.053029775619506836e+00 -8.881836533546447754e-01
-4.270599782466888428e-01 6.816870719194412231e-02 4.204959273338317871e-01 1.045087099075317383e+00 -8.994483947753906250e-01
-4.355532526969909668e-01 7.245121896266937256e-02 4.177249073982238770e-01 1.057757735252380371e+00 -8.875437974929809570e-01
-4.338676631450653076e-01 7.651469111442565918e-02 4.366240203380584717e-01 1.038303136825561523e+00 -8.940545916557312012e-01
-4.585255682468414307e-01 2.936993911862373352e-02 4.903839230537414551e-01 1.017864108085632324e+00 -9.046849012374877930e-01
-4.319854974746704102e-01 7.173585146665573120e-02 4.595472216606140137e-01 1.036398410797119141e+00 -9.185116887092590332e-01
-4.070757329463958740e-01 6.517848372459411621e-02 4.333810508251190186e-01 1.042857646942138672e+00 -9.213239550590515137e-01
-4.245832562446594238e-01 6.265240162611007690e-02 4.411970973014831543e-01 1.043353319168090820e+00 -9.054673910140991211e-01
-4.219497740268707275e-01 6.973759829998016357e-02 4.574945569038391113e-01 1.038399457931518555e+00 -9.285856485366821289e-01
-4.000761508941650391e-01 5.239332839846611023e-02 4.420412480831146240e-01 1.019955039024353027e+00 -9.129855632781982422e-01
-3.981463313102722168e-01 6.102754920721054077e-02 4.375043511390686035e-01 1.018654465675354004e+00 -9.061908721923828125e-01
-3.996152877807617188e-01 5.025515705347061157e-02 4.350896775722503662e-01 1.013222932815551758e+00 -8.977007865905761719e-01
-4.337598085403442383e-01 5.927753075957298279e-02 4.527303874492645264e-01 1.011164903640747070e+00 -9.064635038375854492e-01
-4.362163245677947998e-01 5.951994657516479492e-02 4.495454430580139160e-01 1.013972520828247070e+00 -9.009095430374145508e-01
-3.933978080749511719e-01 5.413622036576271057e-02 4.583541452884674072e-01 1.023336648941040039e+00 -9.318298101425170898e-01
-4.132041037082672119e-01 6.648452579975128174e-02 4.418806135654449463e-01 1.043337106704711914e+00 -9.168440103530883789e-01
-4.199048876762390137e-01 6.003632023930549622e-02 4.404522478580474854e-01 1.028040409088134766e+00 -9.070618748664855957e-01
-4.390337169170379639e-01 6.183683872222900391e-02 4.708540737628936768e-01 1.032649517059326172e+00 -9.204839468002319336e-01
-4.352025985717773438e-01 6.046143919229507446e-02 4.505534470081329346e-01 1.035744905471801758e+00 -9.040281176567077637e-01
-4.034960567951202393e-01 3.660970181226730347e-02 4.869550764560699463e-01 9.779855012893676758e-01 -9.229916930198669434e-01
-3.909879028797149658e-01 4.164655879139900208e-02 4.787573218345642090e-01 9.660035967826843262e-01 -9.405754804611206055e-01
-3.761123716831207275e-01 4.586887359619140625e-02 4.774999618530273438e-01 9.854716658592224121e-01 -9.477391839027404785e-01
-3.996371328830718994e-01 6.352542340755462646e-02 4.451035261154174805e-01 1.007650017738342285e+00 -8.981918096542358398e-01
-4.073638021945953369e-01 5.427115038037300110e-02 4.367234706878662109e-01 1.012164592742919922e+00 -8.962187170982360840e-01
-3.897019922733306885e-01 4.886009171605110168e-02 4.506424367427825928e-01 9.879118800163269043e-01 -9.348287582397460938e-01
-3.830649554729461670e-01 3.656619414687156677e-02 4.591000378131866455e-01 9.960483312606811523e-01 -9.159178137779235840e-01
-3.817622959613800049e-01 3.240340575575828552e-02 4.607517421245574951e-01 9.987460374832153320e-01 -9.171805381774902344e-01
-3.848357796669006348e-01 3.344532474875450134e-02 4.610098898410797119e-01 9.986731410026550293e-01 -9.204344153404235840e-01
-4.193286001682281494e-01 6.354407221078872681e-02 4.557992517948150635e-01 1.021007657051086426e+00 -9.138063788414001465e-01
-4.231243729591369629e-01 5.881137400865554810e-02 4.726945161819458008e-01 1.032397985458374023e+00 -9.168161749839782715e-01
-3.961011469364166260e-01 8.412801474332809448e-02 4.665865302085876465e-01 9.847688078880310059e-01 -9.224035143852233887e-01
-3.989015519618988037e-01 7.967697083950042725e-02 4.670085310935974121e-01 1.006554245948791504e+00 -9.207188487052917480e-01
-3.754587173461914062e-01 7.068037241697311401e-02 4.593941569328308105e-01 1.003777980804443359e+00 -9.522124528884887695e-01
-3.856396973133087158e-01 6.327001750469207764e-02 4.652092754840850830e-01 9.849692583084106445e-01 -9.308438897132873535e-01
-3.859304487705230713e-01 6.250068545341491699e-02 4.626696109771728516e-01 9.876401424407958984e-01 -9.271353483200073242e-01
-3.926886022090911865e-01 4.790607094764709473e-02 4.643816947937011719e-01 9.805284738540649414e-01 -9.225394129753112793e-01
-3.979201018810272217e-01 6.093239784240722656e-02 4.739752709865570068e-01 9.938742518424987793e-01 -9.282980561256408691e-01
-3.817566931247711182e-01 4.758841916918754578e-02 4.662315845489501953e-01 9.748967885971069336e-01 -9.256537556648254395e-01
-3.940723836421966553e-01 4.118733108043670654e-02 4.458640515804290771e-01 9.843188524246215820e-01 -8.983814716339111328e-01
-3.937821388244628906e-01 3.954632207751274109e-02 4.457288384437561035e-01 9.870268702507019043e-01 -8.981423974037170410e-01
-3.824829459190368652e-01 4.186276346445083618e-02 4.622964262962341309e-01 9.534786343574523926e-01 -9.120134711265563965e-01
-3.808373808860778809e-01 4.268096387386322021e-02 4.653908908367156982e-01 9.504516124725341797e-01 -9.032165408134460449e-01
-3.785611987113952637e-01 3.779462352395057678e-02 4.690082371234893799e-01 9.520443677902221680e-01 -9.011876583099365234e-01
-3.963791429996490479e-01 3.231252357363700867e-02 4.726289212703704834e-01 9.578671455383300781e-01 -9.191541075706481934e-01
-3.922569751739501953e-01 3.387983515858650208e-02 4.750423133373260498e-01 9.537250399589538574e-01 -9.126943349838256836e-01
-4.229285120964050293e-01 5.326776206493377686e-02 4.730461537837982178e-01 9.862108230590820312e-01 -8.987215161323547363e-01
-4.046889841556549072e-01 3.918759152293205261e-02 4.839559197425842285e-01 9.842737317085266113e-01 -9.463186860084533691e-01
-3.869872391223907471e-01 3.265009447932243347e-02 4.844931960105895996e-01 9.841921329498291016e-01 -9.424862861633300781e-01
-3.917745649814605713e-01 3.773004561662673950e-02 4.784488677978515625e-01 9.813934564590454102e-01 -9.409183263778686523e-01
-3.752509653568267822e-01 3.970709443092346191e-02 4.844329655170440674e-01 9.481705427169799805e-01 -9.270979166030883789e-01
-4.033533930778503418e-01 4.873084276914596558e-02 4.691065549850463867e-01 9.834299683570861816e-01 -9.177098870277404785e-01
-4.422061145305633545e-01 6.663270294666290283e-02 4.491355717182159424e-01 1.044479608535766602e+00 -9.200444221496582031e-01
-4.304748773574829102e-01 7.449933886528015137e-02 4.411340057849884033e-01 1.059144377708435059e+00 -9.024993777275085449e-01
-4.175054132938385010e-01 6.918689608573913574e-02 4.572301208972930908e-01 1.033889293670654297e+00 -9.296700954437255859e-01
-4.232558310031890869e-01 5.971432477235794067e-02 4.604350626468658447e-01 1.023838996887207031e+00 -9.092299342155456543e-01
-4.305259883403778076e-01 5.450255051255226135e-02 4.653649628162384033e-01 1.025112152099609375e+00 -9.109931588172912598e-01
-4.202527999877929688e-01 5.849229544401168823e-02 4.535596966743469238e-01 1.020530819892883301e+00 -9.010472297668457031e-01
-4.205335974693298340e-01 5.567025393247604370e-02 4.641321301460266113e-01 1.031348228454589844e+00 -9.260745644569396973e-01
-3.949833512306213379e-01 6.572297960519790649e-02 4.441227614879608154e-01 1.011000752449035645e+00 -9.033917188644409180e-01
-4.122162461280822754e-01 6.274438649415969849e-02 4.490520060062408447e-01 1.016921162605285645e+00 -9.156881570816040039e-01
-4.042708277702331543e-01 5.049871280789375305e-02 4.519837796688079834e-01 1.007258057594299316e+00 -8.959988951683044434e-01
-3.999573886394500732e-01 7.592593878507614136e-02 4.480304419994354248e-01 1.020474195480346680e+00 -9.240584373474121094e-01
-3.969574272632598877e-01 5.744068324565887451e-02 4.527156651020050049e-01 1.002017855644226074e+00 -9.133413434028625488e-01
-3.959552049636840820e-01 5.652748048305511475e-02 4.489190578460693359e-01 1.007630825042724609e+00 -9.147526621818542480e-01
-4.477912485599517822e-01 6.610550731420516968e-02 4.662839472293853760e-01 1.042304039001464844e+00 -8.966180086135864258e-01
-4.383459687232971191e-01 5.535451322793960571e-02 4.410099685192108154e-01 1.013290405273437500e+00 -8.708206415176391602e-01
-4.361577928066253662e-01 5.740666389465332031e-02 4.422878921031951904e-01 1.001657485961914062e+00 -8.657756447792053223e-01
-4.228016138076782227e-01 6.174919754266738892e-02 4.420467615127563477e-01 1.024927973747253418e+00 -8.818081617355346680e-01
-4.264642000198364258e-01 7.327745109796524048e-02 4.410667121410369873e-01 1.054877042770385742e+00 -9.092652797698974609e-01
-4.336048066616058350e-01 7.312807440757751465e-02 4.520521163940429688e-01 1.053053855895996094e+00 -9.181578755378723145e-01
-4.210458099842071533e-01 7.300146669149398804e-02 4.306010603904724121e-01 1.037608742713928223e+00 -9.051029682159423828e-01
-4.199158847332000732e-01 6.817438453435897827e-02 4.333756268024444580e-01 1.028759479522705078e+00 -8.940397500991821289e-01
-4.173164069652557373e-01 6.892497837543487549e-02 4.445673525333404541e-01 1.014767169952392578e+00 -8.950293064117431641e-01
-4.201733767986297607e-01 6.499322503805160522e-02 4.448386132717132568e-01 1.017330884933471680e+00 -8.946768045425415039e-01
-4.248825311660766602e-01 6.756167858839035034e-02 4.450503587722778320e-01 1.030758976936340332e+00 -9.049776792526245117e-01
-4.114762246608734131e-01 6.528415530920028687e-02 4.459616243839263916e-01 1.036609411239624023e+00 -9.165034890174865723e-01
-4.007777869701385498e-01 6.708534061908721924e-02 4.200727045536041260e-01 1.028561472892761230e+00 -8.991287946701049805e-01
-4.129883348941802979e-01 6.719568371772766113e-02 4.533555507659912109e-01 1.008155584335327148e+00 -8.912711739540100098e-01
-4.047371447086334229e-01 6.349340081214904785e-02 4.371287524700164795e-01 1.038235306739807129e+00 -9.171914458274841309e-01
-4.446892440319061279e-01 7.212889939546585083e-02 4.636305272579193115e-01 1.044859647750854492e+00 -9.112944602966308594e-01
-4.332921802997589111e-01 5.892849713563919067e-02 4.565811455249786377e-01 1.037927031517028809e+00 -9.073474407196044922e-01
-4.092658162117004395e-01 6.880832463502883911e-02 4.569752514362335205e-01 1.016996741294860840e+00 -9.253737330436706543e-01
-4.151087999343872070e-01 7.028785347938537598e-02 4.452628195285797119e-01 1.036012887954711914e+00 -9.192888140678405762e-01
-4.417251050472259521e-01 4.850685223937034607e-02 4.703171253204345703e-01 1.023945689201354980e+00 -9.087396264076232910e-01
-4.383446574211120605e-01 3.950959071516990662e-02 4.654175043106079102e-01 1.009561777114868164e+00 -8.944113850593566895e-01
-4.404669106006622314e-01 5.230225995182991028e-02 4.920931458473205566e-01 1.036094546318054199e+00 -9.420114159584045410e-01
-3.917462527751922607e-01 6.066061183810234070e-02 4.202640056610107422e-01 1.019612431526184082e+00 -8.932040333747863770e-01
-4.007490277290344238e-01 6.407921016216278076e-02 4.340424835681915283e-01 1.006005048751831055e+00 -8.938081264495849609e-01
-3.982706665992736816e-01 6.706809997558593750e-02 4.303426146507263184e-01 1.005888938903808594e+00 -9.015781879425048828e-01
-4.427131414413452148e-01 6.070766597986221313e-02 4.668048620223999023e-01 1.045926094055175781e+00 -9.183777570724487305e-01
-3.971162140369415283e-01 6.916458159685134888e-02 4.319401383399963379e-01 1.014083623886108398e+00 -9.008312821388244629e-01
-4.116503000259399414e-01 6.069993227720260620e-02 4.617368578910827637e-01 1.031960964202880859e+00 -9.360250830650329590e-01
-3.842837810516357422e-01 6.045019999146461487e-02 4.502192139625549316e-01 9.882263541221618652e-01 -8.958526849746704102e-01
-4.118193686008453369e-01 4.338226094841957092e-02 4.605083763599395752e-01 1.000932455062866211e+00 -9.153945446014404297e-01
-4.242725968360900879e-01 3.987554088234901428e-02 4.663207530975341797e-01 9.956215023994445801e-01 -9.037210941314697266e-01
-4.078014791011810303e-01 6.782566756010055542e-02 4.188506305217742920e-01 1.019562482833862305e+00 -8.814145922660827637e-01
-4.098778367042541504e-01 6.489970535039901733e-02 4.362004995346069336e-01 1.020618677139282227e+00 -8.904554843902587891e-01
-4.085803925991058350e-01 6.482063233852386475e-02 4.374788403511047363e-01 1.022078394889831543e+00 -8.904929161071777344e-01
-4.419184327125549316e-01 5.522403493523597717e-02 4.660238027572631836e-01 1.035325169563293457e+00 -9.286052584648132324e-01
-4.307096004486083984e-01 6.857895851135253906e-02 4.822352528572082520e-01 1.033299803733825684e+00 -9.379581212997436523e-01
-4.327582716941833496e-01 7.050388306379318237e-02 4.851503670215606689e-01 1.039324998855590820e+00 -9.328908324241638184e-01
-4.075191617012023926e-01 5.765483155846595764e-02 4.428165256977081299e-01 1.049267768859863281e+00 -9.370625615119934082e-01
-4.157038033008575439e-01 5.840123817324638367e-02 4.669364690780639648e-01 1.008332967758178711e+00 -9.015091061592102051e-01
-3.736225962638854980e-01 4.706936329603195190e-02 4.682743549346923828e-01 9.862377047538757324e-01 -9.421911239624023438e-01
-4.485677182674407959e-01 8.286408334970474243e-02 4.407939910888671875e-01 1.052643060684204102e+00 -8.969523906707763672e-01
-4.365755617618560791e-01 7.371839880943298340e-02 4.465200006961822510e-01 1.053371071815490723e+00 -8.976927399635314941e-01
-4.463899731636047363e-01 5.961841344833374023e-02 4.488317668437957764e-01 1.057585597038269043e+00 -9.122481346130371094e-01
-4.292866885662078857e-01 7.071985304355621338e-02 4.467465579509735107e-01 1.060227036476135254e+00 -9.197461009025573730e-01
-4.342638552188873291e-01 7.652536779642105103e-02 4.472791552543640137e-01 1.054325819015502930e+00 -9.326575398445129395e-01
-4.223943054676055908e-01 5.726836249232292175e-02 4.414894580841064453e-01 1.012419104576110840e+00 -8.911358118057250977e-01
-4.287565052509307861e-01 6.610909104347229004e-02 4.709683060646057129e-01 1.048205256462097168e+00 -9.261958003044128418e-01
-4.278576374053955078e-01 6.386123597621917725e-02 4.703503549098968506e-01 1.049518823623657227e+00 -9.254845380783081055e-01
-4.703493118286132812e-01 6.074712052941322327e-02 4.743147790431976318e-01 1.028640747070312500e+00 -8.871716260910034180e-01
-4.577362537384033203e-01 4.108841344714164734e-02 4.584110677242279053e-01 1.013491511344909668e+00 -8.785730004310607910e-01
-4.424574971199035645e-01 4.417050629854202271e-02 4.636321067810058594e-01 1.016021728515625000e+00 -8.726820349693298340e-01
-4.509493112564086914e-01 4.783980920910835266e-02 4.607641696929931641e-01 1.015401363372802734e+00 -8.794422149658203125e-01
-4.484055638313293457e-01 3.128801286220550537e-02 4.519379436969757080e-01 1.015304803848266602e+00 -8.781653046607971191e-01
-4.377395808696746826e-01 4.000430181622505188e-02 4.490426182746887207e-01 1.016699910163879395e+00 -8.854858279228210449e-01
-4.120182991027832031e-01 8.345506340265274048e-02 4.335415363311767578e-01 1.027649641036987305e+00 -8.947051167488098145e-01
-4.058775901794433594e-01 8.030745387077331543e-02 4.287169873714447021e-01 1.028595566749572754e+00 -9.108840227127075195e-01
-4.155997633934020996e-01 6.821601092815399170e-02 4.304786920547485352e-01 1.036304473876953125e+00 -9.027494788169860840e-01
-4.225703179836273193e-01 6.567374616861343384e-02 4.495838582515716553e-01 1.039178490638732910e+00 -9.203510284423828125e-01
-4.268313944339752197e-01 5.665791034698486328e-02 4.624339342117309570e-01 1.026572585105895996e+00 -9.075160622596740723e-01
-4.266367852687835693e-01 6.097480282187461853e-02 4.613597393035888672e-01 1.028477072715759277e+00 -9.163638353347778320e-01
-4.240846633911132812e-01 6.389706581830978394e-02 4.602942168712615967e-01 1.029412031173706055e+00 -9.104635119438171387e-01
-4.263631403446197510e-01 6.393981724977493286e-02 4.547540843486785889e-01 1.031926989555358887e+00 -9.169090390205383301e-01
-4.286349713802337646e-01 6.368037313222885132e-02 4.532981812953948975e-01 1.039161562919616699e+00 -9.133629202842712402e-01
-4.172040224075317383e-01 5.993299186229705811e-02 4.660313129425048828e-01 1.031758308410644531e+00 -9.319971203804016113e-01
-3.935446441173553467e-01 4.800316318869590759e-02 4.300751984119415283e-01 1.034735321998596191e+00 -9.437291026115417480e-01
-4.951667785644531250e-01 5.350442975759506226e-02 4.671187698841094971e-01 1.037346601486206055e+00 -8.641748428344726562e-01
-4.419772922992706299e-01 4.386895522475242615e-02 4.566605687141418457e-01 1.023485183715820312e+00 -8.799452185630798340e-01
-4.369980394840240479e-01 4.986456409096717834e-02 4.432829320430755615e-01 1.006383538246154785e+00 -8.746094703674316406e-01
-4.393650889396667480e-01 6.390355527400970459e-02 4.366749227046966553e-01 1.035073161125183105e+00 -8.810193538665771484e-01
-4.070936143398284912e-01 5.361830070614814758e-02 4.648454189300537109e-01 1.009099602699279785e+00 -9.303207397460937500e-01
-4.030840098857879639e-01 4.735289141535758972e-02 4.623854756355285645e-01 1.019484639167785645e+00 -9.312099218368530273e-01
-4.189974963665008545e-01 6.152342259883880615e-02 4.551167190074920654e-01 1.021603107452392578e+00 -8.950836658477783203e-01


==> images/fashion_mnist_adversarial/gan_wo_2.txt <==
-4.243282973766326904e-01 -1.152212843298912048e-01 6.970708370208740234e-01 -3.954248130321502686e-01 8.045101761817932129e-01
-4.738504886627197266e-01 -1.348965913057327271e-01 6.536641716957092285e-01 -3.948948979377746582e-01 8.725343942642211914e-01
-4.287278056144714355e-01 -1.990877985954284668e-01 5.598217248916625977e-01 -3.550536036491394043e-01 7.507578730583190918e-01
-4.044145047664642334e-01 -1.200810894370079041e-01 5.873664021492004395e-01 -3.364368379116058350e-01 8.035153150558471680e-01
-3.867267966270446777e-01 -1.459001898765563965e-01 6.231406927108764648e-01 -3.729555606842041016e-01 7.419852018356323242e-01
-3.841054141521453857e-01 -1.277284324169158936e-01 5.491721630096435547e-01 -3.712298274040222168e-01 7.055719494819641113e-01
-3.900272250175476074e-01 -1.433885842561721802e-01 5.764364600181579590e-01 -3.322146236896514893e-01 7.675434947013854980e-01
-4.696917831897735596e-01 -1.512603908777236938e-01 6.529468297958374023e-01 -3.423700332641601562e-01 8.814657926559448242e-01
-4.011158049106597900e-01 -1.366651505231857300e-01 5.933645367622375488e-01 -3.542182147502899170e-01 7.357512712478637695e-01
-3.934818804264068604e-01 -1.238677799701690674e-01 5.957564711570739746e-01 -3.709751367568969727e-01 7.441380023956298828e-01
-4.469624459743499756e-01 -1.775387972593307495e-01 5.510134696960449219e-01 -3.391155004501342773e-01 7.661455273628234863e-01
-4.168895483016967773e-01 -1.738268136978149414e-01 5.881822705268859863e-01 -3.256647288799285889e-01 8.147605657577514648e-01
-4.088946878910064697e-01 -1.667409837245941162e-01 6.310546994209289551e-01 -3.285473287105560303e-01 7.981293797492980957e-01
-4.108515977859497070e-01 -1.433135718107223511e-01 6.470456123352050781e-01 -4.182648062705993652e-01 8.090260624885559082e-01
-5.133926868438720703e-01 -2.257878780364990234e-01 5.679824352264404297e-01 -3.005868792533874512e-01 8.945842981338500977e-01
-4.217348694801330566e-01 -1.628510653972625732e-01 5.996867418289184570e-01 -4.041186869144439697e-01 8.543336987495422363e-01
-4.327819347381591797e-01 -1.755500435829162598e-01 6.339496970176696777e-01 -4.120447337627410889e-01 8.006334900856018066e-01
-4.394164979457855225e-01 -1.329489499330520630e-01 4.846074581146240234e-01 -2.747953236103057861e-01 7.940511107444763184e-01
-4.712301790714263916e-01 -1.161874383687973022e-01 6.211990714073181152e-01 -3.115316033363342285e-01 8.805526494979858398e-01
-4.375803470611572266e-01 -1.727666258811950684e-01 6.047699451446533203e-01 -3.661628663539886475e-01 8.412358760833740234e-01
-4.287570714950561523e-01 -1.617786437273025513e-01 6.920033693313598633e-01 -4.075930714607238770e-01 8.879337906837463379e-01
-5.030881762504577637e-01 -1.624881327152252197e-01 5.559175610542297363e-01 -3.731319010257720947e-01 8.243516087532043457e-01
-5.060293674468994141e-01 -1.634059995412826538e-01 5.543133616447448730e-01 -3.614847064018249512e-01 8.410221338272094727e-01
-5.169004201889038086e-01 -1.165416091680526733e-01 5.969252586364746094e-01 -3.061819374561309814e-01 9.207665324211120605e-01
-5.431254506111145020e-01 -1.226963549852371216e-01 5.383188128471374512e-01 -2.934809625148773193e-01 8.990631103515625000e-01
-5.141521096229553223e-01 -1.418133378028869629e-01 6.218404769897460938e-01 -3.392535448074340820e-01 8.885384798049926758e-01
-4.997813999652862549e-01 -1.526083350181579590e-01 6.391077637672424316e-01 -3.000410795211791992e-01 8.940427303314208984e-01
-5.194812417030334473e-01 -2.196385711431503296e-01 5.519539117813110352e-01 -3.033401370048522949e-01 8.451948165893554688e-01
-1.493355026468634605e-03 -2.549815475940704346e-01 5.060828328132629395e-01 -4.044660031795501709e-01 5.258915424346923828e-01
-5.477149412035942078e-02 -2.994007170200347900e-01 5.568161010742187500e-01 -4.489165246486663818e-01 4.717946946620941162e-01
-9.829834848642349243e-02 -1.403417736291885376e-01 6.371930241584777832e-01 -4.263520240783691406e-01 6.206111311912536621e-01
-1.693059653043746948e-01 -9.776023775339126587e-02 5.297115445137023926e-01 -3.960568904876708984e-01 6.390327811241149902e-01
-1.655820608139038086e-01 -1.050399690866470337e-01 6.499713659286499023e-01 -3.782292008399963379e-01 6.619839072227478027e-01
-1.544514298439025879e-01 -1.112669110298156738e-01 4.348138570785522461e-01 -3.734770715236663818e-01 6.372038125991821289e-01
-1.238482743501663208e-01 -1.166321039199829102e-01 4.687011241912841797e-01 -3.405702412128448486e-01 5.754448771476745605e-01
-1.208997517824172974e-01 -1.371376067399978638e-01 4.285264909267425537e-01 -3.034785091876983643e-01 5.985352396965026855e-01
-1.159889027476310730e-01 -1.663199663162231445e-01 4.500263631343841553e-01 -2.881145775318145752e-01 5.983576774597167969e-01
-1.325831264257431030e-01 -1.672933399677276611e-01 4.401019513607025146e-01 -2.996996641159057617e-01 5.816218256950378418e-01
-1.258390098810195923e-01 -1.505897641181945801e-01 5.531587004661560059e-01 -2.822321057319641113e-01 6.433619260787963867e-01
-1.545916050672531128e-01 -1.565999984741210938e-01 5.205087065696716309e-01 -4.045623540878295898e-01 7.177952527999877930e-01
-1.483509838581085205e-01 -2.392917275428771973e-01 6.565641164779663086e-01 -3.673151731491088867e-01 7.691550254821777344e-01
-1.691354811191558838e-01 -1.532536298036575317e-01 6.745864152908325195e-01 -4.529825150966644287e-01 6.883606910705566406e-01
-2.179991453886032104e-01 -9.345087409019470215e-02 5.120109319686889648e-01 -3.480604588985443115e-01 6.584608554840087891e-01
-2.756176292896270752e-01 -1.341733187437057495e-01 5.002850294113159180e-01 -4.018129408359527588e-01 4.861571788787841797e-01
-2.159815430641174316e-01 -8.765265345573425293e-02 4.856109321117401123e-01 -3.537808060646057129e-01 6.255450248718261719e-01
-7.218949496746063232e-02 -2.592679262161254883e-01 6.892956495285034180e-01 -4.160206615924835205e-01 5.765098929405212402e-01
-5.749353021383285522e-02 -1.827725172042846680e-01 6.550359129905700684e-01 -3.948698937892913818e-01 6.342949271202087402e-01
-4.300939664244651794e-02 -1.877037733793258667e-01 5.935930013656616211e-01 -3.420315980911254883e-01 6.070959568023681641e-01
-3.224823996424674988e-02 -1.979724913835525513e-01 6.052780151367187500e-01 -3.354121148586273193e-01 5.917072892189025879e-01
-4.024640470743179321e-02 -1.832627654075622559e-01 6.289916038513183594e-01 -3.267714381217956543e-01 6.299784183502197266e-01
-6.830395758152008057e-02 -1.912810951471328735e-01 5.835778713226318359e-01 -3.947257101535797119e-01 6.290540099143981934e-01
-1.900078803300857544e-01 -1.585440635681152344e-01 5.276371836662292480e-01 -4.162403941154479980e-01 7.348930835723876953e-01
-2.183700203895568848e-01 -1.565837264060974121e-01 5.104641914367675781e-01 -2.948746085166931152e-01 7.016713023185729980e-01
-1.877272278070449829e-01 -2.122311890125274658e-01 5.336274504661560059e-01 -4.524735212326049805e-01 7.814646959304809570e-01
-2.043863981962203979e-01 -2.099021822214126587e-01 5.131806731224060059e-01 -4.171796739101409912e-01 8.094224333763122559e-01
-2.111304253339767456e-01 -1.258762776851654053e-01 5.777656435966491699e-01 -3.713613748550415039e-01 7.702407240867614746e-01
-2.389848828315734863e-01 -1.118640601634979248e-01 4.961919188499450684e-01 -3.319062888622283936e-01 6.721635460853576660e-01
-2.574504911899566650e-01 -1.363828331232070923e-01 5.886460542678833008e-01 -3.874472677707672119e-01 7.767732739448547363e-01
-2.561649680137634277e-01 -1.468245983123779297e-01 5.847200751304626465e-01 -3.804554045200347900e-01 7.454479336738586426e-01
-7.329066991806030273e-01 -3.241794109344482422e-01 8.144553899765014648e-01 -3.656277060508728027e-01 1.166910290718078613e+00
-7.541499733924865723e-01 -3.264097273349761963e-01 7.234807610511779785e-01 -3.497771322727203369e-01 1.132395744323730469e+00
-5.874511599540710449e-01 -1.694326996803283691e-01 6.657879948616027832e-01 -3.596512973308563232e-01 9.865781664848327637e-01
-5.839605331420898438e-01 -1.814777255058288574e-01 6.419381499290466309e-01 -3.636396229267120361e-01 9.576258063316345215e-01
-5.878295898437500000e-01 -2.063925862312316895e-01 6.604070663452148438e-01 -3.796574473381042480e-01 9.222162961959838867e-01
-5.341543555259704590e-01 -1.737644523382186890e-01 5.637744665145874023e-01 -3.362984359264373779e-01 8.015590906143188477e-01
-5.348724722862243652e-01 -1.627806425094604492e-01 5.707321763038635254e-01 -3.565100729465484619e-01 8.092439770698547363e-01
-4.948151111602783203e-01 -1.394838094711303711e-01 5.713003873825073242e-01 -3.505996465682983398e-01 7.424059510231018066e-01
-4.797176718711853027e-01 -8.816462010145187378e-02 6.084567308425903320e-01 -3.687271773815155029e-01 8.387562632560729980e-01
-4.894753098487854004e-01 -1.354866921901702881e-01 6.214061379432678223e-01 -3.488773703575134277e-01 8.280873298645019531e-01
-4.930261671543121338e-01 -1.558819562196731567e-01 7.050620913505554199e-01 -4.125490188598632812e-01 9.389816522598266602e-01
-5.234884023666381836e-01 -1.622172147035598755e-01 7.974410057067871094e-01 -4.453859031200408936e-01 9.370533227920532227e-01
-5.456538200378417969e-01 -1.629153043031692505e-01 7.733221054077148438e-01 -3.949647545814514160e-01 9.588801264762878418e-01
-5.230349302291870117e-01 -1.721655875444412231e-01 7.955914735794067383e-01 -4.638066887855529785e-01 9.759848713874816895e-01
-5.521804094314575195e-01 -2.000527381896972656e-01 7.515395283699035645e-01 -4.020622074604034424e-01 9.493674635887145996e-01
-5.596789717674255371e-01 -1.343636065721511841e-01 6.675606369972229004e-01 -3.818610012531280518e-01 9.032297730445861816e-01
-7.226873040199279785e-01 -3.130156993865966797e-01 8.916751742362976074e-01 -4.256137013435363770e-01 1.196384549140930176e+00
-5.675276517868041992e-01 -2.037310004234313965e-01 6.150016784667968750e-01 -3.547106385231018066e-01 9.088994860649108887e-01
-7.048702836036682129e-01 -2.276874780654907227e-01 6.694902181625366211e-01 -3.896748423576354980e-01 1.045119285583496094e+00
-6.231006979942321777e-01 -3.038655519485473633e-01 8.635600805282592773e-01 -3.676634430885314941e-01 1.093510389328002930e+00
-3.816791176795959473e-01 -1.556454002857208252e-01 5.565392374992370605e-01 -3.288903534412384033e-01 6.585648059844970703e-01
-4.136069118976593018e-01 -6.967213749885559082e-02 5.341492295265197754e-01 -2.772344648838043213e-01 8.172677159309387207e-01
-4.160356223583221436e-01 -1.127005964517593384e-01 5.533749461174011230e-01 -3.225781917572021484e-01 8.214854001998901367e-01
-5.756385326385498047e-01 -1.313492804765701294e-01 6.209890246391296387e-01 -3.597592711448669434e-01 9.344452619552612305e-01
-5.856785774230957031e-01 -1.636912375688552856e-01 6.166174411773681641e-01 -3.474673628807067871e-01 8.858668804168701172e-01
-6.379592418670654297e-01 -3.117693066596984863e-01 9.155884385108947754e-01 -4.299076795578002930e-01 1.046537876129150391e+00
-6.492934226989746094e-01 -3.066715896129608154e-01 8.611501455307006836e-01 -4.428155720233917236e-01 1.082000017166137695e+00
-6.833059191703796387e-01 -3.224884271621704102e-01 7.579625248908996582e-01 -3.802110850811004639e-01 1.074339747428894043e+00
-7.023387551307678223e-01 -3.557944893836975098e-01 7.722814083099365234e-01 -3.230511844158172607e-01 1.123055458068847656e+00
-7.394027113914489746e-01 -3.591868281364440918e-01 7.482759356498718262e-01 -3.761701583862304688e-01 1.077205181121826172e+00
-7.251239418983459473e-01 -3.729322552680969238e-01 7.232267856597900391e-01 -3.720751702785491943e-01 1.121514201164245605e+00
-6.802313923835754395e-01 -3.611896932125091553e-01 8.008453845977783203e-01 -3.648865818977355957e-01 1.166698455810546875e+00
-7.388545870780944824e-01 -3.981820940971374512e-01 7.894155383110046387e-01 -3.673112094402313232e-01 1.120316028594970703e+00
-7.159637212753295898e-01 -3.786162137985229492e-01 7.802863121032714844e-01 -3.483264148235321045e-01 1.137409925460815430e+00
-7.770653367042541504e-01 -5.718793272972106934e-01 1.038807511329650879e+00 -4.438297450542449951e-01 1.305318951606750488e+00
-5.554078221321105957e-01 -1.932182908058166504e-01 5.677098035812377930e-01 -3.133386671543121338e-01 8.400690555572509766e-01
-5.618432164192199707e-01 -1.883036792278289795e-01 6.043620705604553223e-01 -3.210305273532867432e-01 8.071514964103698730e-01
-5.333232283592224121e-01 -1.828258633613586426e-01 5.970931053161621094e-01 -4.008136093616485596e-01 8.548586368560791016e-01
-5.368201136589050293e-01 -1.895847767591476440e-01 6.190755963325500488e-01 -3.701331615447998047e-01 8.369662165641784668e-01
-3.699539601802825928e-01 -1.401735097169876099e-01 5.628276467323303223e-01 -3.715838193893432617e-01 7.015949487686157227e-01
-5.277448892593383789e-01 -1.017533913254737854e-01 5.569145679473876953e-01 -2.974928319454193115e-01 8.888860344886779785e-01
-6.978711485862731934e-01 -3.408837020397186279e-01 8.775340318679809570e-01 -4.340058565139770508e-01 1.178125023841857910e+00
-8.067979216575622559e-01 -2.812741398811340332e-01 8.073825836181640625e-01 -4.089476764202117920e-01 1.093234062194824219e+00
-8.043751716613769531e-01 -2.911230921745300293e-01 7.564733624458312988e-01 -4.373062252998352051e-01 1.115962982177734375e+00
-7.949063777923583984e-01 -2.764008641242980957e-01 7.830338478088378906e-01 -3.923756778240203857e-01 1.108877658843994141e+00
-7.950853705406188965e-01 -2.710784375667572021e-01 7.786000370979309082e-01 -4.183500409126281738e-01 1.114181756973266602e+00
-7.931995987892150879e-01 -3.417028784751892090e-01 9.076890945434570312e-01 -4.020026028156280518e-01 1.169163703918457031e+00
-7.948016524314880371e-01 -3.342775106430053711e-01 9.056684970855712891e-01 -4.011597037315368652e-01 1.172793626785278320e+00
-8.070573806762695312e-01 -2.916057109832763672e-01 8.020793199539184570e-01 -4.221072196960449219e-01 1.155113577842712402e+00
-7.978394627571105957e-01 -3.716364800930023193e-01 9.156852960586547852e-01 -4.030750095844268799e-01 1.269169926643371582e+00
-7.934710383415222168e-01 -3.659064471721649170e-01 9.464539289474487305e-01 -4.010849297046661377e-01 1.317901849746704102e+00
-8.165870308876037598e-01 -3.900246620178222656e-01 9.305333495140075684e-01 -4.408409297466278076e-01 1.231362342834472656e+00
-6.197343468666076660e-01 -2.654510438442230225e-01 7.582362890243530273e-01 -4.190189838409423828e-01 9.783136844635009766e-01
-6.315045952796936035e-01 -2.609952688217163086e-01 6.901022195816040039e-01 -3.473145067691802979e-01 9.523815512657165527e-01
-6.333495974540710449e-01 -2.531463801860809326e-01 7.265065908432006836e-01 -3.521678149700164795e-01 9.367505908012390137e-01
-6.209701299667358398e-01 -2.647497057914733887e-01 7.721570730209350586e-01 -4.242652654647827148e-01 1.033221840858459473e+00
-7.308017611503601074e-01 -3.746786117553710938e-01 7.465189099311828613e-01 -3.398319780826568604e-01 1.146697521209716797e+00
-8.780143857002258301e-01 -3.216417729854583740e-01 9.175010919570922852e-01 -4.428508877754211426e-01 1.284005284309387207e+00
-7.978774905204772949e-01 -3.019976019859313965e-01 7.572370171546936035e-01 -3.508642911911010742e-01 1.178467631340026855e+00
-5.682101249694824219e-01 -1.951308548450469971e-01 6.785694360733032227e-01 -4.025295078754425049e-01 9.226041436195373535e-01
-5.499487519264221191e-01 -2.189917564392089844e-01 7.564880847930908203e-01 -3.985010683536529541e-01 9.087520241737365723e-01
-5.517061352729797363e-01 -2.150321900844573975e-01 7.325072288513183594e-01 -3.992099463939666748e-01 9.355197548866271973e-01
-5.461576581001281738e-01 -1.485734879970550537e-01 6.779102683067321777e-01 -3.579259216785430908e-01 1.012425541877746582e+00
-6.387616991996765137e-01 -1.859505623579025269e-01 5.755925178527832031e-01 -3.514533638954162598e-01 8.610533475875854492e-01
-6.413282752037048340e-01 -2.034459710121154785e-01 6.193930506706237793e-01 -3.143888413906097412e-01 8.667566776275634766e-01
-6.447761654853820801e-01 -1.979966014623641968e-01 6.135733127593994141e-01 -3.068554401397705078e-01 8.780919313430786133e-01
-6.428982019424438477e-01 -1.957325488328933716e-01 5.931048393249511719e-01 -3.086704909801483154e-01 8.840083479881286621e-01
-7.297658324241638184e-01 -5.027325153350830078e-01 8.822623491287231445e-01 -4.168662428855895996e-01 1.141098380088806152e+00
-6.459162235260009766e-01 -1.380296349525451660e-01 6.005632877349853516e-01 -3.958370983600616455e-01 9.513370394706726074e-01
-7.324780821800231934e-01 -3.704361617565155029e-01 7.693117260932922363e-01 -3.428809344768524170e-01 1.214230537414550781e+00
-7.522791028022766113e-01 -3.148310184478759766e-01 7.913957834243774414e-01 -3.739737272262573242e-01 1.100998163223266602e+00
-7.309146523475646973e-01 -3.157947361469268799e-01 7.218719720840454102e-01 -3.547348678112030029e-01 1.215354442596435547e+00
-7.305933237075805664e-01 -3.792366385459899902e-01 7.313871383666992188e-01 -3.129374682903289795e-01 1.213550090789794922e+00
-7.306053042411804199e-01 -3.977858126163482666e-01 7.822175025939941406e-01 -3.451876640319824219e-01 1.130588054656982422e+00
-7.068234682083129883e-01 -3.284267187118530273e-01 6.934660673141479492e-01 -3.408929705619812012e-01 1.118232846260070801e+00
-6.888347864151000977e-01 -3.405750989913940430e-01 7.094529867172241211e-01 -3.091993033885955811e-01 1.036324977874755859e+00
-6.896567940711975098e-01 -3.314462602138519287e-01 6.684836745262145996e-01 -3.181798160076141357e-01 1.072483897209167480e+00
-8.072882890701293945e-01 -4.418739378452301025e-01 8.680516481399536133e-01 -3.486818075180053711e-01 1.243131637573242188e+00
-8.016308546066284180e-01 -4.403395950794219971e-01 8.978845477104187012e-01 -3.820768594741821289e-01 1.264963626861572266e+00
-7.457661628723144531e-01 -5.249061584472656250e-01 9.580913186073303223e-01 -4.424874484539031982e-01 1.254528164863586426e+00
-7.234023213386535645e-01 -5.341203212738037109e-01 1.084123253822326660e+00 -4.442189335823059082e-01 1.247936248779296875e+00
-8.017846345901489258e-01 -5.047073364257812500e-01 1.006364345550537109e+00 -4.525088667869567871e-01 1.299122333526611328e+00
-8.039641380310058594e-01 -6.143921613693237305e-01 8.663319945335388184e-01 -4.897530078887939453e-01 1.180270433425903320e+00
-7.900789976119995117e-01 -5.846161246299743652e-01 9.406297802925109863e-01 -4.721467792987823486e-01 1.188145995140075684e+00
-7.697416543960571289e-01 -5.264875292778015137e-01 9.677765369415283203e-01 -4.029152989387512207e-01 1.223252773284912109e+00
-6.810370683670043945e-01 -4.971694946289062500e-01 9.250140190124511719e-01 -4.241190552711486816e-01 1.191204667091369629e+00
-7.318696379661560059e-01 -3.887593746185302734e-01 7.948882579803466797e-01 -3.757587373256683350e-01 1.118072152137756348e+00
-7.198022603988647461e-01 -3.551093041896820068e-01 7.574952244758605957e-01 -3.773064017295837402e-01 1.164702534675598145e+00
-6.910046935081481934e-01 -3.530238270759582520e-01 7.414023280143737793e-01 -3.803088963031768799e-01 1.092656016349792480e+00
-6.796338558197021484e-01 -4.069976508617401123e-01 7.895243763923645020e-01 -3.672135174274444580e-01 1.069393515586853027e+00
-6.036184430122375488e-01 -4.318023324012756348e-01 8.753704428672790527e-01 -4.160153269767761230e-01 1.029424428939819336e+00
-5.977144241333007812e-01 -4.300633072853088379e-01 8.773173093795776367e-01 -4.680801331996917725e-01 9.850201606750488281e-01
-6.003546118736267090e-01 -4.365882873535156250e-01 8.660255074501037598e-01 -4.723269045352935791e-01 9.752091765403747559e-01
-6.065983176231384277e-01 -4.536844491958618164e-01 8.379607200622558594e-01 -4.502552449703216553e-01 1.017994999885559082e+00
-6.067655086517333984e-01 -4.590875506401062012e-01 8.088254332542419434e-01 -4.346237182617187500e-01 1.051709175109863281e+00
-6.037082076072692871e-01 -4.835762679576873779e-01 8.122528791427612305e-01 -4.046521484851837158e-01 1.038743257522583008e+00
-5.274013280868530273e-01 -3.385545313358306885e-01 6.493257284164428711e-01 -3.591586053371429443e-01 8.629703521728515625e-01
-7.075615525245666504e-01 -3.602975606918334961e-01 7.020885944366455078e-01 -3.396233916282653809e-01 1.025387525558471680e+00
-7.075615525245666504e-01 -3.602975606918334961e-01 7.020885944366455078e-01 -3.396233916282653809e-01 1.025387525558471680e+00
-6.775389909744262695e-01 -3.679411709308624268e-01 8.059335947036743164e-01 -4.183610677719116211e-01 1.079685330390930176e+00
-6.800670027732849121e-01 -3.877549469470977783e-01 7.679793834686279297e-01 -3.928095102310180664e-01 1.123908042907714844e+00
-8.075955510139465332e-01 -3.800397515296936035e-01 9.645773172378540039e-01 -4.391108155250549316e-01 1.180700302124023438e+00
-8.055983781814575195e-01 -4.016714096069335938e-01 8.803886175155639648e-01 -4.238916933536529541e-01 1.207015872001647949e+00
-8.345395326614379883e-01 -4.664072394371032715e-01 9.588679075241088867e-01 -4.409817755222320557e-01 1.292292833328247070e+00
-8.461630940437316895e-01 -3.874610960483551025e-01 8.256763219833374023e-01 -3.866842985153198242e-01 1.200813889503479004e+00
-8.043915033340454102e-01 -3.032634854316711426e-01 8.864353895187377930e-01 -3.870820105075836182e-01 1.268019556999206543e+00
-6.465626358985900879e-01 -2.731004655361175537e-01 7.442803978919982910e-01 -3.456623256206512451e-01 1.081880807876586914e+00
-6.841673851013183594e-01 -2.507441043853759766e-01 7.276968955993652344e-01 -3.675846457481384277e-01 1.006466150283813477e+00
-6.683930754661560059e-01 -2.531903386116027832e-01 8.082610368728637695e-01 -4.365783333778381348e-01 1.070526838302612305e+00
-8.361498713493347168e-01 -4.279867112636566162e-01 9.249830842018127441e-01 -4.182288348674774170e-01 1.297756791114807129e+00
-8.668228983879089355e-01 -3.620334267616271973e-01 7.542122006416320801e-01 -3.332071900367736816e-01 1.286499857902526855e+00
-7.311616539955139160e-01 -2.938209176063537598e-01 8.616722822189331055e-01 -4.313209652900695801e-01 1.206186771392822266e+00
-7.312121391296386719e-01 -2.682537138462066650e-01 8.164786100387573242e-01 -3.980313241481781006e-01 1.143887519836425781e+00
-7.274504303932189941e-01 -2.459649443626403809e-01 7.153508663177490234e-01 -3.577036559581756592e-01 1.126899480819702148e+00
-6.924082636833190918e-01 -3.002806305885314941e-01 8.442116379737854004e-01 -3.664442002773284912e-01 1.120460271835327148e+00
-4.733678400516510010e-01 -2.030106335878372192e-01 5.853808522224426270e-01 -3.236407637596130371e-01 8.595059514045715332e-01
-4.790117740631103516e-01 -1.823522597551345825e-01 6.124909520149230957e-01 -3.305471539497375488e-01 8.852093815803527832e-01
-4.677283763885498047e-01 -1.887070238590240479e-01 6.073194742202758789e-01 -3.062559068202972412e-01 8.401195406913757324e-01
-4.624516665935516357e-01 -1.557658761739730835e-01 5.962588191032409668e-01 -3.184106945991516113e-01 8.531718254089355469e-01
-4.911094009876251221e-01 -1.479582041501998901e-01 5.200630426406860352e-01 -2.802368998527526855e-01 8.287224173545837402e-01
-4.646930694580078125e-01 -1.370039433240890503e-01 6.159210205078125000e-01 -3.399318158626556396e-01 8.588429093360900879e-01
-4.668261110782623291e-01 -1.207474470138549805e-01 5.964186191558837891e-01 -3.176641166210174561e-01 7.881795167922973633e-01
-5.715668797492980957e-01 -2.523895502090454102e-01 7.528648972511291504e-01 -3.838104903697967529e-01 9.574241042137145996e-01
-6.378641724586486816e-01 -2.582373023033142090e-01 6.949359774589538574e-01 -3.886334896087646484e-01 1.000676155090332031e+00
-5.241221189498901367e-01 -1.824154704809188843e-01 5.592920184135437012e-01 -3.703916966915130615e-01 7.994605898857116699e-01
-5.214985609054565430e-01 -1.923113465309143066e-01 5.621047616004943848e-01 -3.619282841682434082e-01 8.004880547523498535e-01
-5.223225355148315430e-01 -1.180575117468833923e-01 5.806210637092590332e-01 -3.352605104446411133e-01 7.951961755752563477e-01
-5.000373125076293945e-01 -1.633352637290954590e-01 5.615075230598449707e-01 -2.720994055271148682e-01 8.938308954238891602e-01
-4.965261816978454590e-01 -1.370836943387985229e-01 5.456947088241577148e-01 -2.560541629791259766e-01 8.824475407600402832e-01
-4.493561089038848877e-01 -1.554319709539413452e-01 6.314091086387634277e-01 -4.362536370754241943e-01 7.956730723381042480e-01
-4.877952635288238525e-01 -1.681463867425918579e-01 5.213372111320495605e-01 -3.037917613983154297e-01 8.249000310897827148e-01
-5.040747523307800293e-01 -1.209225580096244812e-01 5.676796436309814453e-01 -3.180747032165527344e-01 8.158456087112426758e-01
-4.959636330604553223e-01 -1.218430772423744202e-01 5.636094212532043457e-01 -2.879393100738525391e-01 8.534315824508666992e-01
-4.900180697441101074e-01 -1.231043934822082520e-01 5.186247825622558594e-01 -2.647993862628936768e-01 8.339044451713562012e-01
-5.134703516960144043e-01 -1.705076545476913452e-01 6.286281347274780273e-01 -3.662412166595458984e-01 8.210703134536743164e-01
-5.942390561103820801e-01 -1.268838047981262207e-01 5.872092247009277344e-01 -3.211086690425872803e-01 9.317670464515686035e-01
-5.881487131118774414e-01 -1.492087692022323608e-01 5.997827649116516113e-01 -3.262185752391815186e-01 9.231284856796264648e-01
-4.659720361232757568e-01 -1.595706492662429810e-01 5.890329480171203613e-01 -3.428594768047332764e-01 8.257794976234436035e-01
-4.606129229068756104e-01 -8.715875446796417236e-02 5.452089309692382812e-01 -2.820241153240203857e-01 8.446635603904724121e-01
-4.513600468635559082e-01 -1.305214315652847290e-01 5.966284871101379395e-01 -3.137603700160980225e-01 7.884140014648437500e-01
-4.361858367919921875e-01 -9.264183789491653442e-02 5.327547788619995117e-01 -3.494115769863128662e-01 6.941787004470825195e-01
-4.686393737792968750e-01 -1.310982704162597656e-01 5.630848407745361328e-01 -2.901526391506195068e-01 8.559118509292602539e-01
-4.657549858093261719e-01 -1.329595446586608887e-01 5.439243912696838379e-01 -3.003131151199340820e-01 8.558517694473266602e-01
-5.335578918457031250e-01 -1.105296686291694641e-01 5.523775219917297363e-01 -2.855189740657806396e-01 8.610545396804809570e-01
-5.352241992950439453e-01 -9.441187977790832520e-02 5.272029638290405273e-01 -3.126483559608459473e-01 8.743752241134643555e-01
-5.321694612503051758e-01 -8.655819296836853027e-02 5.532951354980468750e-01 -3.055867552757263184e-01 8.401703238487243652e-01
-5.036018490791320801e-01 -1.583306193351745605e-01 5.865231156349182129e-01 -3.647940158843994141e-01 8.932949900627136230e-01
-5.180457830429077148e-01 -1.535123288631439209e-01 6.320408582687377930e-01 -2.692601978778839111e-01 9.112257957458496094e-01
-5.378254652023315430e-01 -1.911815702915191650e-01 5.257137417793273926e-01 -3.300462365150451660e-01 8.174930810928344727e-01
-5.371494889259338379e-01 -1.788269579410552979e-01 5.491477251052856445e-01 -3.184786140918731689e-01 8.309720158576965332e-01
-5.310498476028442383e-01 -1.507030129432678223e-01 6.662272214889526367e-01 -4.163436591625213623e-01 8.510292172431945801e-01
-4.592432975769042969e-01 -2.039158642292022705e-01 5.809962749481201172e-01 -3.279629945755004883e-01 8.058567643165588379e-01
-4.243872165679931641e-01 -1.426429003477096558e-01 5.697557330131530762e-01 -2.975414097309112549e-01 8.325978517532348633e-01
-5.879507064819335938e-01 -2.285928279161453247e-01 6.451461911201477051e-01 -3.689120113849639893e-01 9.147241115570068359e-01
-5.829428434371948242e-01 -2.498601973056793213e-01 6.924818754196166992e-01 -3.786886632442474365e-01 8.900684118270874023e-01
-3.825909793376922607e-01 -1.446408331394195557e-01 5.061677098274230957e-01 -3.157466351985931396e-01 6.984651088714599609e-01
-4.005199968814849854e-01 -1.553983688354492188e-01 5.073279738426208496e-01 -2.727014422416687012e-01 7.767561674118041992e-01
-4.111083745956420898e-01 -1.516763120889663696e-01 5.439684987068176270e-01 -2.975853085517883301e-01 7.315346002578735352e-01
-4.219926595687866211e-01 -1.092221662402153015e-01 5.509398579597473145e-01 -3.534667789936065674e-01 8.038063645362854004e-01
-4.212080538272857666e-01 -1.624438613653182983e-01 6.153274774551391602e-01 -3.226656317710876465e-01 7.778604626655578613e-01
-4.449125230312347412e-01 -1.446262151002883911e-01 6.131344437599182129e-01 -3.885253965854644775e-01 8.049844503402709961e-01
-4.369596838951110840e-01 -1.355648636817932129e-01 6.023018360137939453e-01 -3.897682726383209229e-01 8.153411746025085449e-01
-4.185383319854736328e-01 -1.566132903099060059e-01 6.446661353111267090e-01 -4.095710515975952148e-01 7.625257968902587891e-01
-4.634702801704406738e-01 -8.584468811750411987e-02 5.719694495201110840e-01 -3.684685528278350830e-01 7.577700018882751465e-01
-4.647891819477081299e-01 -9.874704480171203613e-02 5.744860172271728516e-01 -3.805309534072875977e-01 7.530726194381713867e-01
-4.667545557022094727e-01 -1.034064143896102905e-01 5.668054223060607910e-01 -3.743630945682525635e-01 7.595413923263549805e-01
-4.702962040901184082e-01 -1.088326051831245422e-01 5.914860367774963379e-01 -2.804029881954193115e-01 8.741054534912109375e-01
-4.909273386001586914e-01 -1.344251930713653564e-01 5.704875588417053223e-01 -3.214298486709594727e-01 7.967582941055297852e-01
-7.065794467926025391e-01 -3.233886659145355225e-01 7.833577394485473633e-01 -3.737431168556213379e-01 1.096352577209472656e+00
-5.420151948928833008e-01 -1.254765689373016357e-01 7.158125638961791992e-01 -4.011809527873992920e-01 9.318182468414306641e-01
-5.033844113349914551e-01 -1.799518316984176636e-01 5.489982962608337402e-01 -3.094297945499420166e-01 7.647231221199035645e-01
-4.956914782524108887e-01 -1.567802578210830688e-01 5.392735600471496582e-01 -3.251390457153320312e-01 7.674165964126586914e-01
-4.778585731983184814e-01 -1.216436251997947693e-01 5.187689661979675293e-01 -2.404946833848953247e-01 8.671051263809204102e-01
-5.055857300758361816e-01 -2.167200446128845215e-01 5.967113971710205078e-01 -3.818316757678985596e-01 7.740807533264160156e-01
-5.176340937614440918e-01 -2.046932876110076904e-01 6.209587454795837402e-01 -3.730509877204895020e-01 7.523174285888671875e-01
-5.469904541969299316e-01 -2.248578071594238281e-01 6.166679263114929199e-01 -2.842156887054443359e-01 9.021552205085754395e-01
-5.247365832328796387e-01 -1.613194048404693604e-01 7.122344970703125000e-01 -4.388416707515716553e-01 8.494522571563720703e-01
-6.073192358016967773e-01 -1.489548385143280029e-01 6.214088797569274902e-01 -3.572977185249328613e-01 9.361217021942138672e-01
-6.238648295402526855e-01 -1.636934280395507812e-01 6.098198294639587402e-01 -3.554987311363220215e-01 9.269019961357116699e-01
-6.171562671661376953e-01 -1.435382962226867676e-01 6.939585208892822266e-01 -3.992279767990112305e-01 9.536917209625244141e-01
-5.929050445556640625e-01 -2.767235636711120605e-01 7.566625475883483887e-01 -3.998722434043884277e-01 1.011124134063720703e+00
-5.964164733886718750e-01 -2.797913253307342529e-01 7.446033358573913574e-01 -4.058726727962493896e-01 1.009639382362365723e+00
-6.251279115676879883e-01 -2.371927052736282349e-01 7.727307081222534180e-01 -3.482859134674072266e-01 1.060189008712768555e+00
-7.226611971855163574e-01 -3.009873628616333008e-01 8.052470684051513672e-01 -4.097258150577545166e-01 1.085104227066040039e+00
-7.188162207603454590e-01 -2.964973151683807373e-01 8.333147168159484863e-01 -3.829008340835571289e-01 1.182039141654968262e+00
-7.524112462997436523e-01 -3.766172826290130615e-01 9.563621282577514648e-01 -4.456219077110290527e-01 1.194598317146301270e+00
-7.646928429603576660e-01 -3.299911320209503174e-01 9.007572531700134277e-01 -3.950892984867095947e-01 1.235250830650329590e+00
-7.750803828239440918e-01 -3.296396136283874512e-01 9.535504579544067383e-01 -3.810302317142486572e-01 1.223768830299377441e+00
-7.041887640953063965e-01 -3.100810348987579346e-01 9.082082509994506836e-01 -4.384038746356964111e-01 1.187023043632507324e+00
-6.984241604804992676e-01 -3.159995675086975098e-01 9.152683615684509277e-01 -3.901719450950622559e-01 1.093891263008117676e+00
-6.575817465782165527e-01 -3.069761991500854492e-01 8.788677453994750977e-01 -4.123945832252502441e-01 1.062581419944763184e+00
-6.628764271736145020e-01 -2.772991955280303955e-01 8.787587881088256836e-01 -4.428648650646209717e-01 1.099047660827636719e+00
-6.241582036018371582e-01 -3.923935592174530029e-01 7.876349091529846191e-01 -3.738357722759246826e-01 1.096507906913757324e+00
-6.581583023071289062e-01 -3.790702223777770996e-01 7.768638730049133301e-01 -3.824939727783203125e-01 1.055631399154663086e+00
-7.611051797866821289e-01 -5.062587261199951172e-01 9.693982601165771484e-01 -4.203578829765319824e-01 1.265133619308471680e+00
-7.430203557014465332e-01 -5.418256521224975586e-01 9.330171942710876465e-01 -4.557805359363555908e-01 1.130166769027709961e+00
-7.605199217796325684e-01 -5.527650713920593262e-01 1.004057049751281738e+00 -4.203142821788787842e-01 1.235210895538330078e+00
-7.587431073188781738e-01 -5.513874888420104980e-01 1.010421633720397949e+00 -4.158290922641754150e-01 1.227199554443359375e+00
-8.054678440093994141e-01 -5.575873851776123047e-01 1.059067964553833008e+00 -4.714696705341339111e-01 1.356394052505493164e+00
-8.230503201484680176e-01 -4.160273671150207520e-01 8.756823539733886719e-01 -4.427158236503601074e-01 1.257807850837707520e+00
-6.876513361930847168e-01 -2.880823016166687012e-01 6.135209202766418457e-01 -3.356009423732757568e-01 1.024294376373291016e+00
-7.081623077392578125e-01 -2.833138108253479004e-01 6.776953935623168945e-01 -3.336440920829772949e-01 1.011953830718994141e+00
-6.377695798873901367e-01 -2.045644372701644897e-01 6.529273390769958496e-01 -3.704585731029510498e-01 1.007943868637084961e+00
-6.386466622352600098e-01 -1.920165866613388062e-01 6.242809891700744629e-01 -3.244652748107910156e-01 1.054931998252868652e+00
-6.134897470474243164e-01 -2.603245973587036133e-01 6.162716150283813477e-01 -2.934972941875457764e-01 9.032566547393798828e-01
-5.990821123123168945e-01 -2.105753123760223389e-01 6.687841415405273438e-01 -3.380016982555389404e-01 9.910318851470947266e-01
-5.951489806175231934e-01 -2.044358402490615845e-01 6.679002642631530762e-01 -3.527371585369110107e-01 1.010646939277648926e+00
-5.874208211898803711e-01 -2.070653587579727173e-01 7.309991121292114258e-01 -3.316695988178253174e-01 1.003033995628356934e+00
-5.664947628974914551e-01 -2.432202696800231934e-01 6.186335682868957520e-01 -3.421678841114044189e-01 9.380905628204345703e-01
-4.671764373779296875e-01 -1.905723959207534790e-01 5.268585681915283203e-01 -2.879241108894348145e-01 7.374976277351379395e-01
-4.334722757339477539e-01 -1.745198518037796021e-01 5.377687811851501465e-01 -3.391970992088317871e-01 7.842237949371337891e-01
-4.413210749626159668e-01 -1.522546112537384033e-01 7.414662837982177734e-01 -3.924299478530883789e-01 8.566761612892150879e-01
-4.044401347637176514e-01 -1.244853511452674866e-01 5.558106303215026855e-01 -3.066247701644897461e-01 7.176541686058044434e-01
-3.984419405460357666e-01 -1.463814675807952881e-01 5.120614171028137207e-01 -3.124521374702453613e-01 7.357450127601623535e-01
-4.167810380458831787e-01 -8.442083001136779785e-02 5.210117101669311523e-01 -2.734732329845428467e-01 8.165472149848937988e-01
-4.283851683139801025e-01 -1.863489449024200439e-01 5.622169375419616699e-01 -2.933275699615478516e-01 8.139454722404479980e-01
-4.333385527133941650e-01 -1.614430248737335205e-01 6.039917469024658203e-01 -3.297309279441833496e-01 7.679619789123535156e-01
-3.799132108688354492e-01 -1.234280169010162354e-01 5.491703748703002930e-01 -3.178873360157012939e-01 7.559666633605957031e-01
-3.993314802646636963e-01 -2.021118700504302979e-01 6.014829874038696289e-01 -3.674253225326538086e-01 7.303307652473449707e-01
-4.288004338741302490e-01 -1.327527016401290894e-01 5.821557044982910156e-01 -3.575478792190551758e-01 7.939460873603820801e-01
-4.410368502140045166e-01 -1.129327788949012756e-01 6.082478165626525879e-01 -3.925328850746154785e-01 8.310889601707458496e-01
-4.187582731246948242e-01 -1.218664869666099548e-01 6.113976836204528809e-01 -3.236936032772064209e-01 8.502154946327209473e-01
-5.469269752502441406e-01 -1.764885485172271729e-01 5.784189701080322266e-01 -3.564809858798980713e-01 7.857708930969238281e-01
-5.233436822891235352e-01 -1.052857339382171631e-01 5.484291315078735352e-01 -3.175362944602966309e-01 8.900616168975830078e-01
-6.926918625831604004e-01 -2.995785474777221680e-01 8.349711894989013672e-01 -4.197035431861877441e-01 1.078132987022399902e+00
-6.947135925292968750e-01 -3.003394305706024170e-01 8.242287039756774902e-01 -4.139602780342102051e-01 1.071976304054260254e+00
-5.807529687881469727e-01 -1.787244230508804321e-01 6.199843287467956543e-01 -3.170449137687683105e-01 9.328529238700866699e-01
-3.195534050464630127e-01 -8.958988636732101440e-02 4.818210899829864502e-01 -3.331091403961181641e-01 6.797555088996887207e-01
-3.204515874385833740e-01 -9.264931827783584595e-02 4.715328812599182129e-01 -3.210236728191375732e-01 6.873410344123840332e-01
-3.277672231197357178e-01 -1.105020865797996521e-01 5.042282938957214355e-01 -3.001175522804260254e-01 6.847249865531921387e-01
-1.191495880484580994e-01 -1.086988896131515503e-01 5.785439610481262207e-01 -3.956310749053955078e-01 5.907310843467712402e-01
-1.150950342416763306e-01 -1.020343974232673645e-01 5.247396826744079590e-01 -4.155639410018920898e-01 5.168763995170593262e-01
-1.341837793588638306e-01 -1.177420690655708313e-01 5.505393743515014648e-01 -3.603472709655761719e-01 6.826727986335754395e-01
-1.391498297452926636e-01 -1.383058726787567139e-01 5.236089825630187988e-01 -3.777315020561218262e-01 6.915709376335144043e-01
-1.587573438882827759e-01 -1.595609039068222046e-01 5.353829264640808105e-01 -4.719648659229278564e-01 7.638885378837585449e-01
-1.473156660795211792e-01 -2.483641058206558228e-01 6.074737906455993652e-01 -4.332629144191741943e-01 7.566782832145690918e-01
-1.358473449945449829e-01 -2.625672221183776855e-01 6.352819800376892090e-01 -3.783181309700012207e-01 7.822858691215515137e-01
-1.489097177982330322e-01 -2.566720545291900635e-01 6.188309192657470703e-01 -3.973280191421508789e-01 7.605999708175659180e-01
-1.484015733003616333e-01 -2.418238669633865356e-01 6.326959729194641113e-01 -4.305680096149444580e-01 7.604910731315612793e-01
-1.235555335879325867e-01 -2.376860380172729492e-01 6.376134753227233887e-01 -4.673297107219696045e-01 7.123510241508483887e-01
-1.109845936298370361e-01 -2.293854653835296631e-01 6.049931049346923828e-01 -4.645701050758361816e-01 7.497905492782592773e-01
-1.289686262607574463e-01 -1.896747648715972900e-01 6.297954916954040527e-01 -4.541547596454620361e-01 7.528421878814697266e-01
-1.202576458454132080e-01 -2.222620844841003418e-01 6.652702689170837402e-01 -4.580983817577362061e-01 7.721686363220214844e-01
-1.613822430372238159e-01 -3.145047128200531006e-01 6.557989120483398438e-01 -5.359528064727783203e-01 7.176743149757385254e-01
-1.268624365329742432e-01 -2.946759462356567383e-01 7.253124713897705078e-01 -5.016607642173767090e-01 6.836169958114624023e-01
-1.495370566844940186e-01 -2.861309051513671875e-01 6.762052774429321289e-01 -4.353759288787841797e-01 7.656928300857543945e-01
-2.147999256849288940e-01 -3.289533257484436035e-01 6.856528520584106445e-01 -5.423655509948730469e-01 9.131766557693481445e-01
-2.416630238294601440e-01 -2.650646865367889404e-01 6.974432468414306641e-01 -4.675179719924926758e-01 8.496486544609069824e-01
-2.017077803611755371e-01 -3.571111261844635010e-01 6.796268224716186523e-01 -4.446347057819366455e-01 7.774038910865783691e-01
-1.669252067804336548e-01 -3.014636039733886719e-01 5.273491144180297852e-01 -4.127069711685180664e-01 6.532096266746520996e-01
-1.481516212224960327e-01 -2.842856943607330322e-01 5.514565706253051758e-01 -4.428615570068359375e-01 6.675729751586914062e-01
-1.439247727394104004e-01 -2.803462147712707520e-01 5.393077731132507324e-01 -4.435863494873046875e-01 6.604207158088684082e-01
-1.454840749502182007e-01 -2.678236961364746094e-01 5.118229389190673828e-01 -4.300852715969085693e-01 7.344070672988891602e-01
-1.084390580654144287e-01 -2.838897407054901123e-01 5.276603102684020996e-01 -4.052872955799102783e-01 5.848150253295898438e-01
-5.307067185640335083e-03 -2.306222766637802124e-01 5.671846270561218262e-01 -4.079305529594421387e-01 5.325468778610229492e-01
-2.214667387306690216e-02 -1.274402439594268799e-01 6.356372833251953125e-01 -3.864763975143432617e-01 4.755770266056060791e-01
-2.974570915102958679e-02 -1.509965062141418457e-01 5.881663560867309570e-01 -4.737865626811981201e-01 4.972175955772399902e-01
-4.471723735332489014e-02 -1.802871376276016235e-01 5.959413051605224609e-01 -3.972226083278656006e-01 4.961944520473480225e-01
-8.205748349428176880e-02 -1.114982217550277710e-01 4.736884236335754395e-01 -4.063615202903747559e-01 4.852203726768493652e-01
-4.837687313556671143e-02 -1.310590654611587524e-01 4.658369719982147217e-01 -3.750368952751159668e-01 4.875057339668273926e-01
-5.773477256298065186e-02 -1.365788578987121582e-01 4.775053262710571289e-01 -3.688175380229949951e-01 4.681745469570159912e-01
-2.645176276564598083e-02 -1.564475297927856445e-01 4.553467035293579102e-01 -3.324207067489624023e-01 3.789551258087158203e-01
-6.129140779376029968e-02 -9.972842037677764893e-02 3.698204159736633301e-01 -3.334722518920898438e-01 4.113692939281463623e-01
-9.564217180013656616e-02 -5.409354344010353088e-02 3.027440607547760010e-01 -2.880444526672363281e-01 4.446907639503479004e-01
-1.169600784778594971e-01 -4.992204904556274414e-02 3.174906969070434570e-01 -2.602406740188598633e-01 5.046606659889221191e-01
-5.150336772203445435e-02 2.511665225028991699e-03 2.820662856101989746e-01 -2.365881055593490601e-01 4.271849095821380615e-01
-3.098142519593238831e-02 -4.847746714949607849e-02 2.905794084072113037e-01 -2.547511160373687744e-01 3.970223665237426758e-01
6.189194042235612869e-03 -7.678535580635070801e-02 3.179008364677429199e-01 -3.645012974739074707e-01 3.281571567058563232e-01
2.274109236896038055e-02 -9.357623010873794556e-02 3.542698621749877930e-01 -3.523218333721160889e-01 3.692380189895629883e-01
-4.861689172685146332e-03 -4.929025471210479736e-02 3.086843192577362061e-01 -3.001097738742828369e-01 3.364384770393371582e-01
-1.290115434676408768e-02 -4.653084650635719299e-02 3.616459965705871582e-01 -3.315202593803405762e-01 3.436742722988128662e-01
-2.906878665089607239e-02 -5.217395350337028503e-02 3.389624655246734619e-01 -3.286667168140411377e-01 3.262472152709960938e-01
-1.720727048814296722e-02 -2.905762195587158203e-02 3.265519142150878906e-01 -2.905870378017425537e-01 3.653988242149353027e-01
-1.696766167879104614e-02 -9.822768718004226685e-02 3.549513220787048340e-01 -3.278715312480926514e-01 4.033347964286804199e-01
-6.788187474012374878e-02 -1.293365806341171265e-01 4.760521948337554932e-01 -4.012747704982757568e-01 4.637395441532135010e-01
-5.244042724370956421e-02 -9.021208435297012329e-02 4.932209849357604980e-01 -3.815919160842895508e-01 4.688003957271575928e-01
-2.901736833155155182e-02 -1.075699999928474426e-01 4.092873036861419678e-01 -3.861604034900665283e-01 4.704273045063018799e-01
-7.840128988027572632e-02 -3.815803304314613342e-02 3.131153583526611328e-01 -2.650407552719116211e-01 3.914879262447357178e-01
-9.866592288017272949e-02 -3.076915629208087921e-02 2.919053137302398682e-01 -2.626864314079284668e-01 3.753379881381988525e-01
-1.005293801426887512e-01 -3.758899867534637451e-02 2.835045158863067627e-01 -2.715002894401550293e-01 5.199217200279235840e-01
-1.770756207406520844e-02 -1.930301785469055176e-01 4.290421307086944580e-01 -3.999403119087219238e-01 3.956584930419921875e-01
-3.416750207543373108e-02 -1.683035939931869507e-01 4.480150043964385986e-01 -3.758590519428253174e-01 3.254915177822113037e-01
-1.649655029177665710e-02 -1.736845523118972778e-01 4.135858416557312012e-01 -3.802447915077209473e-01 3.219465017318725586e-01
-3.643204644322395325e-02 -1.457686275243759155e-01 4.030223190784454346e-01 -3.535445034503936768e-01 2.906817197799682617e-01
-2.812458574771881104e-02 -1.255055367946624756e-01 4.406979680061340332e-01 -3.352082371711730957e-01 3.410075604915618896e-01
-3.795143961906433105e-02 -1.199898645281791687e-01 3.900892734527587891e-01 -2.857415378093719482e-01 3.999212980270385742e-01
-6.979110836982727051e-02 -6.445476412773132324e-02 2.956746518611907959e-01 -3.129696249961853027e-01 4.717875421047210693e-01
-7.998818159103393555e-02 -1.368208695203065872e-02 2.734341919422149658e-01 -2.468035370111465454e-01 4.054500758647918701e-01
-8.970975875854492188e-02 -3.598026186227798462e-02 3.137077093124389648e-01 -2.431513369083404541e-01 4.257029592990875244e-01
-7.853737473487854004e-02 -5.037667974829673767e-02 2.990616261959075928e-01 -3.006865680217742920e-01 4.820010364055633545e-01
-6.685410439968109131e-02 -3.514978289604187012e-02 2.796187102794647217e-01 -2.321123182773590088e-01 4.031696617603302002e-01
-3.532231971621513367e-02 -1.644288003444671631e-02 2.358960956335067749e-01 -2.951993346214294434e-01 3.993129432201385498e-01
-4.261175543069839478e-02 -7.218310236930847168e-02 2.354481518268585205e-01 -2.484032660722732544e-01 4.563837945461273193e-01
-1.412920653820037842e-02 2.639776095747947693e-02 2.181582599878311157e-01 -2.749961912631988525e-01 3.266852200031280518e-01
3.212131559848785400e-02 3.940022736787796021e-02 1.525233238935470581e-01 -2.310730069875717163e-01 2.938271760940551758e-01
1.352465804666280746e-02 2.588091790676116943e-02 1.480382382869720459e-01 -2.463534474372863770e-01 3.493557274341583252e-01
-1.462973281741142273e-02 6.804699543863534927e-03 2.055458426475524902e-01 -2.622985243797302246e-01 3.190455734729766846e-01
-3.734217584133148193e-02 -1.400708258152008057e-01 6.158227920532226562e-01 -4.312031269073486328e-01 5.222852230072021484e-01
-3.554079681634902954e-02 -1.330205947160720825e-01 5.877953171730041504e-01 -4.411960244178771973e-01 5.163726210594177246e-01
-1.135005336254835129e-02 -2.335546612739562988e-01 5.340667366981506348e-01 -4.082888364791870117e-01 4.896873831748962402e-01
-4.122471064329147339e-02 -2.259514927864074707e-01 5.301695466041564941e-01 -3.766346871852874756e-01 5.504292845726013184e-01
-1.619454100728034973e-02 -3.474853932857513428e-01 5.413031578063964844e-01 -4.006834924221038818e-01 4.782205522060394287e-01
-1.436388492584228516e-01 -1.407640129327774048e-01 5.242085456848144531e-01 -2.697107195854187012e-01 6.943564414978027344e-01
-1.915204077959060669e-01 -2.353309243917465210e-01 5.426983237266540527e-01 -3.373501598834991455e-01 7.875707149505615234e-01
-1.870007067918777466e-01 -2.271363586187362671e-01 5.428208112716674805e-01 -3.510259389877319336e-01 8.147987723350524902e-01
-2.079247534275054932e-01 -2.088794708251953125e-01 5.996384620666503906e-01 -3.144860565662384033e-01 7.408466339111328125e-01
-4.385538771748542786e-02 -1.586194485425949097e-01 6.378096938133239746e-01 -4.194929599761962891e-01 5.510032176971435547e-01
-7.192311435937881470e-02 -1.415090262889862061e-01 5.657032728195190430e-01 -4.487212002277374268e-01 4.614358246326446533e-01
-4.497581720352172852e-02 -1.857985854148864746e-01 6.037530899047851562e-01 -4.258815646171569824e-01 5.280321240425109863e-01
-1.210925653576850891e-01 -3.117801547050476074e-01 5.474911928176879883e-01 -4.265392720699310303e-01 7.121331095695495605e-01
-1.380918920040130615e-01 -3.411709964275360107e-01 4.743946492671966553e-01 -4.640086889266967773e-01 6.505349278450012207e-01
-1.255198866128921509e-01 -3.410373032093048096e-01 5.172102451324462891e-01 -4.191113412380218506e-01 6.285703182220458984e-01
-1.315360367298126221e-01 -3.146819174289703369e-01 5.867193937301635742e-01 -4.195004105567932129e-01 6.965063810348510742e-01
-1.546688228845596313e-01 -2.872748672962188721e-01 5.750877261161804199e-01 -3.991123437881469727e-01 7.154217958450317383e-01
-1.628506779670715332e-01 -3.024965226650238037e-01 6.214650273323059082e-01 -3.732464313507080078e-01 7.330250144004821777e-01
-1.502678543329238892e-01 -2.949172258377075195e-01 6.615519523620605469e-01 -4.060681164264678955e-01 7.365428805351257324e-01
-1.540913730859756470e-01 -2.625032365322113037e-01 5.551038384437561035e-01 -3.668172061443328857e-01 7.311460375785827637e-01
-7.405041903257369995e-02 -1.474528461694717407e-01 5.150146484375000000e-01 -3.876824975013732910e-01 6.053259372711181641e-01
-9.129709005355834961e-02 -1.468149274587631226e-01 5.995367169380187988e-01 -4.074070453643798828e-01 6.174794435501098633e-01
-1.660270392894744873e-01 -1.750407814979553223e-01 5.499534606933593750e-01 -3.640672564506530762e-01 6.598181724548339844e-01
-1.294558048248291016e-01 -2.096752822399139404e-01 4.993748664855957031e-01 -4.360494911670684814e-01 7.004536390304565430e-01
-9.535589069128036499e-02 -2.374472022056579590e-01 5.135087370872497559e-01 -3.662394583225250244e-01 5.882291793823242188e-01
-1.340891867876052856e-01 -1.805416941642761230e-01 5.978772044181823730e-01 -3.206037878990173340e-01 6.872805953025817871e-01
-1.275719553232192993e-01 -1.725261658430099487e-01 6.252605319023132324e-01 -2.780382633209228516e-01 7.037881016731262207e-01
-1.636756360530853271e-01 -1.623633354902267456e-01 5.411226153373718262e-01 -4.337934553623199463e-01 7.274286746978759766e-01
-1.557928025722503662e-01 -2.043108642101287842e-01 4.998711347579956055e-01 -3.809684813022613525e-01 7.443857192993164062e-01
-1.816399544477462769e-01 -2.014143019914627075e-01 6.738880276679992676e-01 -3.816815316677093506e-01 7.449880242347717285e-01
-1.340078860521316528e-01 -2.426092773675918579e-01 6.423444747924804688e-01 -3.561416268348693848e-01 7.778357267379760742e-01
-1.481901407241821289e-01 -2.325234264135360718e-01 6.394085288047790527e-01 -3.705503940582275391e-01 7.902896404266357422e-01
-7.716000825166702271e-02 -1.446185857057571411e-01 5.192214250564575195e-01 -4.379551708698272705e-01 6.128442883491516113e-01
-1.359864026308059692e-01 -1.398234218358993530e-01 5.005895495414733887e-01 -3.880161046981811523e-01 5.094621777534484863e-01
-1.376298516988754272e-01 -4.779596999287605286e-02 5.846433043479919434e-01 -3.773487806320190430e-01 6.791518926620483398e-01
-1.140900254249572754e-01 -8.351876586675643921e-02 6.133322119712829590e-01 -3.884904682636260986e-01 6.124704480171203613e-01
-2.271739207208156586e-02 -1.986247599124908447e-01 6.788715124130249023e-01 -4.185795187950134277e-01 5.249074101448059082e-01
-1.905059255659580231e-02 -2.065672725439071655e-01 5.833343267440795898e-01 -4.299980103969573975e-01 4.903240501880645752e-01
-2.567247673869132996e-02 -1.798704117536544800e-01 5.549128055572509766e-01 -4.099084734916687012e-01 5.162841081619262695e-01
-5.537167191505432129e-03 -2.104445099830627441e-01 5.696321725845336914e-01 -4.028961658477783203e-01 5.225266814231872559e-01
-9.154198691248893738e-03 -2.318753600120544434e-01 5.590994954109191895e-01 -4.449460804462432861e-01 4.285242557525634766e-01
-5.930373072624206543e-02 -3.061429560184478760e-01 5.185100436210632324e-01 -4.544744789600372314e-01 5.242721438407897949e-01
-4.698455333709716797e-02 -3.532732427120208740e-01 5.723922252655029297e-01 -4.816132783889770508e-01 5.675793290138244629e-01
-7.036784291267395020e-02 -2.910989522933959961e-01 5.884881019592285156e-01 -4.560877978801727295e-01 5.939701795578002930e-01
-7.468625903129577637e-02 -2.715867757797241211e-01 5.403271317481994629e-01 -4.537027180194854736e-01 5.850536823272705078e-01
-1.024846881628036499e-01 -1.601606905460357666e-01 5.776829719543457031e-01 -3.843373060226440430e-01 6.131748557090759277e-01
-1.173597723245620728e-01 -1.632908582687377930e-01 5.454056262969970703e-01 -3.923518061637878418e-01 6.043235659599304199e-01
-3.127362951636314392e-02 -1.700669080018997192e-01 5.759395360946655273e-01 -3.862358629703521729e-01 5.500661730766296387e-01
-1.360256522893905640e-01 -1.582761555910110474e-01 5.349949598312377930e-01 -3.752840161323547363e-01 6.638295650482177734e-01
-1.428800970315933228e-01 -1.840820610523223877e-01 5.625235438346862793e-01 -4.742661416530609131e-01 5.617198944091796875e-01
-1.504562497138977051e-01 -2.675088644027709961e-01 6.345634460449218750e-01 -3.920848965644836426e-01 6.388237476348876953e-01
-1.362721920013427734e-01 -2.611537575721740723e-01 6.978735923767089844e-01 -4.588072896003723145e-01 6.779044270515441895e-01
-9.488266706466674805e-02 -3.093277215957641602e-01 7.052190303802490234e-01 -4.203101396560668945e-01 7.227845788002014160e-01
-9.009973704814910889e-02 -3.337468504905700684e-01 6.625231504440307617e-01 -3.734572529792785645e-01 6.695555448532104492e-01
-1.442567706108093262e-01 -3.138362169265747070e-01 6.365476846694946289e-01 -4.206753075122833252e-01 7.391390204429626465e-01
-1.487918347120285034e-01 -3.009070456027984619e-01 6.467342972755432129e-01 -4.351651966571807861e-01 7.336433529853820801e-01
-1.765651106834411621e-01 -2.628178000450134277e-01 5.641001462936401367e-01 -3.939858675003051758e-01 7.724185585975646973e-01
-1.939952373504638672e-01 -2.533439993858337402e-01 5.493719577789306641e-01 -4.373582601547241211e-01 7.149496078491210938e-01
-6.336339563131332397e-02 -2.012639045715332031e-01 6.961946487426757812e-01 -4.121161103248596191e-01 6.295328736305236816e-01
1.626105280593037605e-03 -8.687797933816909790e-02 2.349447309970855713e-01 -2.500032186508178711e-01 3.658663034439086914e-01
2.438521012663841248e-03 -5.010461434721946716e-02 2.719125151634216309e-01 -2.850514948368072510e-01 3.820814788341522217e-01
7.487014867365360260e-03 -3.248670324683189392e-02 3.294121026992797852e-01 -2.498105466365814209e-01 3.649192750453948975e-01
-2.439676970243453979e-02 -1.496001146733760834e-02 2.721814811229705811e-01 -2.975992858409881592e-01 3.649460971355438232e-01
-5.295943468809127808e-02 -8.363854885101318359e-02 3.632353246212005615e-01 -2.788069248199462891e-01 4.531084895133972168e-01
-6.536352634429931641e-02 -4.167842864990234375e-02 3.533408343791961670e-01 -3.198085427284240723e-01 4.651098251342773438e-01
-5.342090129852294922e-02 1.122373156249523163e-02 2.586238682270050049e-01 -2.424326837062835693e-01 3.775901198387145996e-01
-2.279287017881870270e-02 -5.017395596951246262e-03 1.952311545610427856e-01 -2.589339017868041992e-01 3.642918169498443604e-01
-9.079714119434356689e-02 -1.968234032392501831e-02 3.173976242542266846e-01 -2.473191469907760620e-01 4.583768546581268311e-01
-9.576996415853500366e-02 -2.113485895097255707e-02 3.536061942577362061e-01 -2.546736896038055420e-01 4.676909744739532471e-01
-9.489358961582183838e-02 -3.103971108794212341e-02 3.587786555290222168e-01 -2.755354344844818115e-01 4.474249482154846191e-01
-9.794627130031585693e-02 -3.763385489583015442e-02 1.805302798748016357e-01 -2.257527112960815430e-01 4.602278172969818115e-01
-8.964185416698455811e-02 -5.785230547189712524e-02 3.509823083877563477e-01 -2.728821635246276855e-01 4.502890110015869141e-01
-1.121434867382049561e-01 -1.030760407447814941e-01 3.282828032970428467e-01 -2.787514030933380127e-01 4.778375625610351562e-01
-8.132750540971755981e-02 -9.844439476728439331e-02 3.357458710670471191e-01 -2.390195280313491821e-01 4.677889347076416016e-01
-8.908576518297195435e-02 -4.007206857204437256e-02 2.496212869882583618e-01 -3.052349686622619629e-01 3.374372720718383789e-01
-6.562025099992752075e-02 2.097775414586067200e-02 1.452963054180145264e-01 -2.226837277412414551e-01 3.988990187644958496e-01
-3.963211923837661743e-02 -4.757611826062202454e-02 5.515445023775100708e-02 -2.476060539484024048e-01 3.852520585060119629e-01
-4.343684017658233643e-02 -2.791024185717105865e-02 4.147109016776084900e-02 -2.433291077613830566e-01 4.218795597553253174e-01
-7.863617688417434692e-02 -2.847914770245552063e-02 4.209172725677490234e-02 -2.798031568527221680e-01 3.567119538784027100e-01
-7.478599995374679565e-02 -1.345337834209203720e-02 4.664171859622001648e-02 -2.361019104719161987e-01 3.618378937244415283e-01
-6.902521848678588867e-02 -2.806678228080272675e-02 1.145886927843093872e-01 -2.143552750349044800e-01 3.868165910243988037e-01
-6.654280424118041992e-02 -2.194296568632125854e-02 9.243451058864593506e-02 -2.228339910507202148e-01 3.927629292011260986e-01
1.172303687781095505e-02 -1.691018491983413696e-01 3.287047147750854492e-01 -3.750024735927581787e-01 3.505617678165435791e-01
9.905158542096614838e-03 -1.321792900562286377e-01 4.286857843399047852e-01 -3.808924853801727295e-01 3.586244285106658936e-01
-1.138184741139411926e-01 -2.450282722711563110e-01 6.012631654739379883e-01 -4.080608487129211426e-01 6.358996629714965820e-01
-3.679829090833663940e-02 -4.803793877363204956e-02 5.905317068099975586e-01 -3.748236596584320068e-01 4.894901514053344727e-01
-4.340812936425209045e-02 -1.509560197591781616e-01 5.761384367942810059e-01 -4.711375534534454346e-01 5.185679197311401367e-01
-1.233127415180206299e-01 -3.362287878990173340e-01 5.442497134208679199e-01 -4.574372768402099609e-01 6.500298976898193359e-01
-4.855023697018623352e-02 -1.568246930837631226e-01 5.610988736152648926e-01 -3.733498454093933105e-01 6.067988872528076172e-01
-3.048566542565822601e-02 -1.523628383874893188e-01 5.757561326026916504e-01 -3.942793607711791992e-01 6.026737689971923828e-01
-3.495601937174797058e-02 -2.094475477933883667e-01 6.183387041091918945e-01 -4.086168408393859863e-01 5.374006628990173340e-01
-2.283862419426441193e-02 -1.659588813781738281e-01 6.511756181716918945e-01 -4.042138159275054932e-01 5.765649676322937012e-01
-7.279143482446670532e-02 -2.146048247814178467e-01 5.914875864982604980e-01 -4.228380322456359863e-01 5.763127803802490234e-01
-2.171088755130767822e-02 -2.790789306163787842e-01 5.434137582778930664e-01 -4.823079407215118408e-01 4.838120341300964355e-01
-1.065016612410545349e-01 -1.161444857716560364e-01 5.843445062637329102e-01 -4.260551929473876953e-01 6.601289510726928711e-01
-1.185654178261756897e-01 -1.826833337545394897e-01 5.309900641441345215e-01 -3.813015818595886230e-01 6.288735866546630859e-01
-1.322091519832611084e-01 -1.736821830272674561e-01 5.565664768218994141e-01 -4.692097008228302002e-01 6.956261992454528809e-01
-1.109767556190490723e-01 -2.175291329622268677e-01 5.530066490173339844e-01 -4.353718459606170654e-01 6.933686733245849609e-01
-1.151272803544998169e-01 -1.658814102411270142e-01 5.546936988830566406e-01 -3.170508444309234619e-01 7.028230428695678711e-01
-1.205693408846855164e-01 -2.057662010192871094e-01 5.570372343063354492e-01 -3.334837555885314941e-01 6.650077700614929199e-01
-1.549049466848373413e-01 -1.242696121335029602e-01 4.797559976577758789e-01 -3.051202893257141113e-01 6.537531018257141113e-01
-1.639204472303390503e-01 -1.286123991012573242e-01 4.924646317958831787e-01 -2.913838624954223633e-01 6.616169214248657227e-01
-1.786921918392181396e-01 -1.445009559392929077e-01 4.780992567539215088e-01 -2.819041311740875244e-01 7.015430927276611328e-01
-1.880660802125930786e-01 -2.494761943817138672e-01 5.754562020301818848e-01 -4.526023864746093750e-01 8.318995237350463867e-01
-1.203399598598480225e-01 -2.505470514297485352e-01 5.314531326293945312e-01 -4.404997229576110840e-01 6.563289165496826172e-01
-1.063980162143707275e-01 -2.976397871971130371e-01 5.008773803710937500e-01 -4.221279919147491455e-01 6.473227143287658691e-01
-1.397758573293685913e-01 -2.954415380954742432e-01 5.894833803176879883e-01 -4.252451062202453613e-01 7.059744596481323242e-01
-7.895325124263763428e-02 -9.271106868982315063e-02 3.962158262729644775e-01 -2.995418906211853027e-01 4.392994642257690430e-01
-8.165916055440902710e-02 -7.069692015647888184e-02 3.749706447124481201e-01 -3.107473552227020264e-01 4.213359951972961426e-01
-3.208598494529724121e-02 -1.305856704711914062e-01 4.116403162479400635e-01 -3.723084926605224609e-01 3.417877852916717529e-01
-2.013329043984413147e-02 -6.076988205313682556e-02 3.452414870262145996e-01 -3.585450649261474609e-01 4.733468592166900635e-01
-4.765531420707702637e-02 -1.064697951078414917e-01 4.155666828155517578e-01 -3.677029013633728027e-01 3.947384953498840332e-01
-1.557550765573978424e-02 -1.882140338420867920e-01 3.788571059703826904e-01 -3.567544221878051758e-01 3.694934844970703125e-01
-6.287993863224983215e-03 -1.668634861707687378e-01 3.841006159782409668e-01 -3.792153000831604004e-01 2.781341075897216797e-01
-2.065408229827880859e-02 -2.039169818162918091e-01 3.503048717975616455e-01 -3.069838881492614746e-01 3.315017819404602051e-01
-1.467066071927547455e-02 -1.771938651800155640e-01 3.854192495346069336e-01 -3.659294843673706055e-01 3.701495528221130371e-01
-4.271398484706878662e-02 -1.727244704961776733e-01 4.425958991050720215e-01 -3.230388462543487549e-01 3.366204500198364258e-01
-3.545852750539779663e-02 -1.569230556488037109e-01 4.403388798236846924e-01 -3.278081715106964111e-01 3.276056051254272461e-01
-3.902601450681686401e-02 -1.700169146060943604e-01 3.663395345211029053e-01 -3.832477927207946777e-01 4.492329359054565430e-01
-1.359299272298812866e-01 -2.050764262676239014e-01 6.221387982368469238e-01 -4.015408456325531006e-01 7.300958633422851562e-01
-8.565041422843933105e-02 -2.506564855575561523e-01 4.932186901569366455e-01 -4.073091447353363037e-01 5.332107543945312500e-01
-8.814288675785064697e-02 -2.261771410703659058e-01 4.913721084594726562e-01 -4.092346131801605225e-01 5.358714461326599121e-01
-1.018388494849205017e-01 -2.110847532749176025e-01 4.953542947769165039e-01 -2.831703126430511475e-01 6.053036451339721680e-01
-1.093042194843292236e-01 -2.071589082479476929e-01 5.002043843269348145e-01 -3.259672224521636963e-01 6.007354259490966797e-01
-3.231110051274299622e-02 -1.879127174615859985e-01 5.077983736991882324e-01 -4.070311188697814941e-01 5.762135982513427734e-01
-3.652018308639526367e-02 -1.907493323087692261e-01 5.177879929542541504e-01 -3.860445618629455566e-01 5.674117207527160645e-01
-9.077022224664688110e-02 -2.222658395767211914e-01 4.943817853927612305e-01 -3.296690881252288818e-01 6.282433271408081055e-01
-5.548448115587234497e-02 -1.064100489020347595e-01 6.809671521186828613e-01 -4.423437714576721191e-01 5.118871927261352539e-01
-2.741976827383041382e-02 -1.891793757677078247e-01 5.784439444541931152e-01 -4.823106825351715088e-01 5.125447511672973633e-01
-4.360593855381011963e-02 -2.182574421167373657e-01 5.650291442871093750e-01 -5.014688372611999512e-01 5.155856013298034668e-01
-9.868808090686798096e-02 -2.067801505327224731e-01 5.262846946716308594e-01 -4.307880401611328125e-01 6.163929104804992676e-01
-1.013879776000976562e-01 -2.069445550441741943e-01 4.817887544631958008e-01 -3.881904482841491699e-01 5.989351868629455566e-01
-1.114084944128990173e-01 -2.410168647766113281e-01 4.909498393535614014e-01 -4.295008182525634766e-01 5.781203508377075195e-01
1.769572868943214417e-02 -3.073883950710296631e-01 5.428046584129333496e-01 -4.693663716316223145e-01 4.160717427730560303e-01
4.557805508375167847e-02 -3.050585985183715820e-01 5.531624555587768555e-01 -4.603469669818878174e-01 4.193801879882812500e-01
-4.881247133016586304e-02 -2.873043715953826904e-01 4.838486313819885254e-01 -3.568847179412841797e-01 4.675957262516021729e-01
-9.416619688272476196e-02 -3.201232850551605225e-01 5.923388004302978516e-01 -4.957600533962249756e-01 6.622869968414306641e-01
-4.734788089990615845e-03 -1.037615761160850525e-01 5.965626835823059082e-01 -3.875438570976257324e-01 5.061989426612854004e-01
1.353833079338073730e-02 -1.377124190330505371e-01 6.173978447914123535e-01 -3.487587273120880127e-01 5.151766538619995117e-01
7.016956806182861328e-03 -2.135132849216461182e-01 6.626717448234558105e-01 -4.533310830593109131e-01 4.566943645477294922e-01
-5.416865926235914230e-03 -2.283638566732406616e-01 6.590648889541625977e-01 -4.558773636817932129e-01 5.114171504974365234e-01
-5.627183243632316589e-02 -2.146905660629272461e-01 5.291384458541870117e-01 -4.458290636539459229e-01 4.745855629444122314e-01
-1.162017285823822021e-01 -1.816242486238479614e-01 5.879614353179931641e-01 -3.808786273002624512e-01 6.665110588073730469e-01
-7.422515004873275757e-02 -2.210671901702880859e-01 5.858111977577209473e-01 -4.062871932983398438e-01 6.588760018348693848e-01
-7.521861791610717773e-02 -2.210731804370880127e-01 6.146156191825866699e-01 -3.613288998603820801e-01 6.579516530036926270e-01
-7.455749064683914185e-02 -1.964138746261596680e-01 5.988860726356506348e-01 -3.755656778812408447e-01 6.144421696662902832e-01
-1.618255972862243652e-01 -1.319384574890136719e-01 4.749145805835723877e-01 -3.392300605773925781e-01 6.840820312500000000e-01
-1.316724866628646851e-01 -2.048207819461822510e-01 6.001964807510375977e-01 -3.842234015464782715e-01 7.428704500198364258e-01
-1.096500903367996216e-01 -1.434720307588577271e-01 5.853546261787414551e-01 -4.526668488979339600e-01 6.681601405143737793e-01
-1.344914287328720093e-01 -1.037592440843582153e-01 5.289396047592163086e-01 -3.161375224590301514e-01 6.164978742599487305e-01
-1.209995299577713013e-01 -2.451356351375579834e-01 5.885569453239440918e-01 -4.970398545265197754e-01 6.292514801025390625e-01
-2.522004544734954834e-01 -1.219278723001480103e-01 5.047123432159423828e-01 -3.357104957103729248e-01 6.930314302444458008e-01
-2.516570985317230225e-01 -1.275535672903060913e-01 4.801700115203857422e-01 -3.624788224697113037e-01 7.023366689682006836e-01
-1.753578186035156250e-01 -2.076801657676696777e-01 1.089668035507202148e+00 -4.493522644042968750e-01 1.079086542129516602e+00
-1.489118337631225586e-01 -2.091712206602096558e-01 1.122286677360534668e+00 -4.329476952552795410e-01 1.036181092262268066e+00
-1.532455384731292725e-01 -1.992273032665252686e-01 1.161268115043640137e+00 -4.186743795871734619e-01 1.042251229286193848e+00
-2.682593464851379395e-01 -3.500437140464782715e-01 1.437805294990539551e+00 -4.363334178924560547e-01 1.492893815040588379e+00
-2.772513628005981445e-01 -3.549209535121917725e-01 1.430269598960876465e+00 -4.487429261207580566e-01 1.505403757095336914e+00
-2.887438237667083740e-01 -3.337998092174530029e-01 1.463998556137084961e+00 -4.382889568805694580e-01 1.473337888717651367e+00
-2.488465011119842529e-01 -3.704892694950103760e-01 1.339619874954223633e+00 -4.379394650459289551e-01 1.393777132034301758e+00
-2.907100617885589600e-01 -3.771935999393463135e-01 1.420619010925292969e+00 -4.243791103363037109e-01 1.435225486755371094e+00
-2.294711321592330933e-01 -3.332275748252868652e-01 1.437539815902709961e+00 -4.935622215270996094e-01 1.494473814964294434e+00
-3.898370563983917236e-01 -4.179425835609436035e-01 1.484585046768188477e+00 -4.031595289707183838e-01 1.636947154998779297e+00
-2.283766269683837891e-01 -3.050948679447174072e-01 1.363327622413635254e+00 -4.605759084224700928e-01 1.284254312515258789e+00
-2.274536937475204468e-01 -3.187994360923767090e-01 1.381040692329406738e+00 -4.264434874057769775e-01 1.384105682373046875e+00
-2.164516001939773560e-01 -3.253578543663024902e-01 1.299745559692382812e+00 -4.786209762096405029e-01 1.366245985031127930e+00
-2.136690616607666016e-01 -3.396475017070770264e-01 1.287521958351135254e+00 -4.813758730888366699e-01 1.370253324508666992e+00
-1.986234039068222046e-01 -2.195274233818054199e-01 1.272984862327575684e+00 -3.833974301815032959e-01 1.369390249252319336e+00
-2.138046473264694214e-01 -2.263728976249694824e-01 1.248672246932983398e+00 -4.153568446636199951e-01 1.373799800872802734e+00
-2.172763794660568237e-01 -2.296361923217773438e-01 1.286450028419494629e+00 -4.376783370971679688e-01 1.306922674179077148e+00
-2.006701081991195679e-01 -2.815534770488739014e-01 1.353889107704162598e+00 -4.961110055446624756e-01 1.329478979110717773e+00
-2.192833721637725830e-01 -3.448501527309417725e-01 1.385135650634765625e+00 -4.832691848278045654e-01 1.400527119636535645e+00
-2.329765558242797852e-01 -3.017240762710571289e-01 1.342027664184570312e+00 -4.379252791404724121e-01 1.343740940093994141e+00
-2.593127489089965820e-01 -3.503499031066894531e-01 1.484890699386596680e+00 -4.972654581069946289e-01 1.498507499694824219e+00
-2.433471977710723877e-01 -3.761800527572631836e-01 1.406302452087402344e+00 -5.648395419120788574e-01 1.510194659233093262e+00
-3.114074170589447021e-01 -3.650621771812438965e-01 1.522432208061218262e+00 -4.221741259098052979e-01 1.618889331817626953e+00
-3.032816946506500244e-01 -3.739740550518035889e-01 1.443318367004394531e+00 -4.299509227275848389e-01 1.675283193588256836e+00
-3.068397641181945801e-01 -4.021629095077514648e-01 1.344431757926940918e+00 -4.068494141101837158e-01 1.532833337783813477e+00
-3.282610476016998291e-01 -3.695029318332672119e-01 1.361975431442260742e+00 -3.972277641296386719e-01 1.400700688362121582e+00
-1.494691669940948486e-01 -2.322438806295394897e-01 1.294489026069641113e+00 -4.902575910091400146e-01 1.283329129219055176e+00
-1.753142476081848145e-01 -3.016544878482818604e-01 1.257102966308593750e+00 -4.318765401840209961e-01 1.216516971588134766e+00
-1.936111450195312500e-01 -2.675204873085021973e-01 1.304712772369384766e+00 -4.420050382614135742e-01 1.371584534645080566e+00
-1.756693869829177856e-01 -2.912296056747436523e-01 1.273716568946838379e+00 -4.583289027214050293e-01 1.353763937950134277e+00
-2.460578680038452148e-01 -3.096947371959686279e-01 1.197677373886108398e+00 -3.423471450805664062e-01 1.156226873397827148e+00
-2.569645047187805176e-01 -3.179060220718383789e-01 1.220473408699035645e+00 -3.540033400058746338e-01 1.162098288536071777e+00
-2.771021425724029541e-01 -3.145570158958435059e-01 1.261296868324279785e+00 -3.940457701683044434e-01 1.201882123947143555e+00
-2.528414428234100342e-01 -3.054175972938537598e-01 1.206941962242126465e+00 -3.522679209709167480e-01 1.320672988891601562e+00
-2.324637472629547119e-01 -2.965233623981475830e-01 1.257284760475158691e+00 -3.571279346942901611e-01 1.222830176353454590e+00
-2.081549912691116333e-01 -2.596231400966644287e-01 1.206518650054931641e+00 -3.838635981082916260e-01 1.311663627624511719e+00
-2.108794003725051880e-01 -2.332152724266052246e-01 1.266049385070800781e+00 -4.200547635555267334e-01 1.296618580818176270e+00
-1.908862888813018799e-01 -2.605129182338714600e-01 1.286595344543457031e+00 -4.000511467456817627e-01 1.307218194007873535e+00
-3.247511386871337891e-01 -3.908447921276092529e-01 1.312777519226074219e+00 -3.549337983131408691e-01 1.448022842407226562e+00
-3.289144039154052734e-01 -3.682251274585723877e-01 1.267246484756469727e+00 -3.839786350727081299e-01 1.421828508377075195e+00
-3.282691538333892822e-01 -4.042652249336242676e-01 1.361852526664733887e+00 -3.321115672588348389e-01 1.445732474327087402e+00
-3.533319234848022461e-01 -3.856444954872131348e-01 1.320610761642456055e+00 -3.625766336917877197e-01 1.406812906265258789e+00
-2.947233021259307861e-01 -2.899326682090759277e-01 1.344811081886291504e+00 -3.636123538017272949e-01 1.459791421890258789e+00
-3.091343045234680176e-01 -3.386783301830291748e-01 1.324539661407470703e+00 -4.049762487411499023e-01 1.438167572021484375e+00
-2.840739190578460693e-01 -3.575697243213653564e-01 1.318602442741394043e+00 -3.646557331085205078e-01 1.393999338150024414e+00
-2.382592260837554932e-01 -2.542637288570404053e-01 1.279806733131408691e+00 -3.867665529251098633e-01 1.422242999076843262e+00
-2.911487221717834473e-01 -3.446141481399536133e-01 1.099246621131896973e+00 -3.123207390308380127e-01 1.132117271423339844e+00
-2.990960478782653809e-01 -3.351844847202301025e-01 1.098317503929138184e+00 -3.109291791915893555e-01 1.121297955513000488e+00
-2.441668212413787842e-01 -3.644579648971557617e-01 1.123282194137573242e+00 -3.029775023460388184e-01 1.207192540168762207e+00
-2.736819684505462646e-01 -3.013748824596405029e-01 1.110773324966430664e+00 -2.187908738851547241e-01 1.317940235137939453e+00
-3.289503753185272217e-01 -5.330683588981628418e-01 9.453997611999511719e-01 -2.945462167263031006e-01 1.332013368606567383e+00
-4.440428316593170166e-01 -6.133428215980529785e-01 1.044692039489746094e+00 -1.814341247081756592e-01 1.269340991973876953e+00
-4.692356586456298828e-01 -7.961301207542419434e-01 1.212017178535461426e+00 -3.579412996768951416e-01 1.466415405273437500e+00
-4.434341788291931152e-01 -7.406473159790039062e-01 1.016602396965026855e+00 -3.181050419807434082e-01 1.257100820541381836e+00
-4.475910365581512451e-01 -7.030499577522277832e-01 1.105861783027648926e+00 -3.100982308387756348e-01 1.251553773880004883e+00
-2.311102300882339478e-01 -4.337597191333770752e-01 7.063588500022888184e-01 -2.246735095977783203e-01 1.023231744766235352e+00
-2.161096036434173584e-01 -4.369771480560302734e-01 6.759896874427795410e-01 -2.435535043478012085e-01 1.018323659896850586e+00
-1.988462358713150024e-01 -4.063877165317535400e-01 6.632041931152343750e-01 -2.461978495121002197e-01 9.542530775070190430e-01
-2.715688347816467285e-01 -3.954628109931945801e-01 9.190059304237365723e-01 -1.977530717849731445e-01 1.104668974876403809e+00
-2.328052520751953125e-01 -3.518624007701873779e-01 8.340607881546020508e-01 -2.215797752141952515e-01 1.122572660446166992e+00
-2.428210228681564331e-01 -3.538542687892913818e-01 8.059880733489990234e-01 -1.867054849863052368e-01 1.132618904113769531e+00
-4.108416140079498291e-01 -6.158309578895568848e-01 1.016173243522644043e+00 -2.544930577278137207e-01 1.345670580863952637e+00
-4.048799574375152588e-01 -6.052053570747375488e-01 9.898418784141540527e-01 -1.579202562570571899e-01 1.294634580612182617e+00
-5.146872997283935547e-01 -6.030184030532836914e-01 1.052670955657958984e+00 -7.624159753322601318e-02 1.400794625282287598e+00
-4.535134732723236084e-01 -6.545222401618957520e-01 1.030870199203491211e+00 -1.151050701737403870e-01 1.396860957145690918e+00
-4.768725633621215820e-01 -5.590915083885192871e-01 1.055208206176757812e+00 -1.190922632813453674e-01 1.299124598503112793e+00
-4.644409120082855225e-01 -7.022029161453247070e-01 1.047186136245727539e+00 -1.134233102202415466e-01 1.393804311752319336e+00
-4.635109007358551025e-01 -6.671682000160217285e-01 1.001469135284423828e+00 -1.431077122688293457e-01 1.322379469871520996e+00
-4.265532493591308594e-01 -6.648251414299011230e-01 1.223038554191589355e+00 -3.391973078250885010e-01 1.307531356811523438e+00
-4.770808219909667969e-01 -6.805804371833801270e-01 1.039471626281738281e+00 -2.248529642820358276e-01 1.462521314620971680e+00
-4.464829862117767334e-01 -7.111367583274841309e-01 1.101075768470764160e+00 -2.080740928649902344e-01 1.438189148902893066e+00
-3.928804695606231689e-01 -6.282553672790527344e-01 1.107961297035217285e+00 -3.884674012660980225e-01 1.205567836761474609e+00
-3.914600312709808350e-01 -6.313068866729736328e-01 1.085999488830566406e+00 -3.728531301021575928e-01 1.232849955558776855e+00
-4.059039354324340820e-01 -6.427541971206665039e-01 1.047897338867187500e+00 -3.639085888862609863e-01 1.215552926063537598e+00
-4.172532558441162109e-01 -5.818647742271423340e-01 1.183416247367858887e+00 -2.599436342716217041e-01 1.359733104705810547e+00
-3.911507427692413330e-01 -5.953221917152404785e-01 1.145974636077880859e+00 -2.437946200370788574e-01 1.409536719322204590e+00
-3.569623231887817383e-01 -5.938616991043090820e-01 9.699084162712097168e-01 -3.131266236305236816e-01 1.324408650398254395e+00
-3.358670175075531006e-01 -5.854914188385009766e-01 9.864659905433654785e-01 -3.227244913578033447e-01 1.235983014106750488e+00
-3.422495126724243164e-01 -6.210830807685852051e-01 1.042574524879455566e+00 -3.782109618186950684e-01 1.247527718544006348e+00
-3.457190394401550293e-01 -6.094179749488830566e-01 1.035444617271423340e+00 -3.834467530250549316e-01 1.236330866813659668e+00
-3.552924692630767822e-01 -6.662299036979675293e-01 8.891224861145019531e-01 -3.236615657806396484e-01 1.155709266662597656e+00
-5.451840162277221680e-01 -9.442237019538879395e-01 1.415550947189331055e+00 -4.278097152709960938e-01 1.439457774162292480e+00
-4.795374572277069092e-01 -8.581919670104980469e-01 1.183805704116821289e+00 -3.487500846385955811e-01 1.382462501525878906e+00
-4.958418309688568115e-01 -8.691014647483825684e-01 1.252085328102111816e+00 -3.598535060882568359e-01 1.369317293167114258e+00
-4.904848933219909668e-01 -8.749547004699707031e-01 1.273347854614257812e+00 -3.996194601058959961e-01 1.362380146980285645e+00
-5.828488469123840332e-01 -9.264586567878723145e-01 1.434882998466491699e+00 -3.711669445037841797e-01 1.550653934478759766e+00
-5.268102288246154785e-01 -7.125662565231323242e-01 1.255737423896789551e+00 -1.291753649711608887e-01 1.527933835983276367e+00
-5.173742771148681641e-01 -7.634937167167663574e-01 1.181251525878906250e+00 -1.628140807151794434e-01 1.393576145172119141e+00
-4.204428493976593018e-01 -5.883705019950866699e-01 1.155282735824584961e+00 -2.427639365196228027e-01 1.345029711723327637e+00
-3.958325386047363281e-01 -6.724721193313598633e-01 1.072859644889831543e+00 -3.032450973987579346e-01 1.210168600082397461e+00
-4.469281136989593506e-01 -6.963265538215637207e-01 1.045031785964965820e+00 -2.832464873790740967e-01 1.368656516075134277e+00
-4.556852579116821289e-01 -6.471241116523742676e-01 1.041380047798156738e+00 -2.684163451194763184e-01 1.356148481369018555e+00
-7.253739833831787109e-01 -1.082496762275695801e+00 1.691512823104858398e+00 -3.533783555030822754e-01 1.718171477317810059e+00
-7.923534512519836426e-01 -1.136889815330505371e+00 1.855586647987365723e+00 -3.390578329563140869e-01 1.883666753768920898e+00
-8.085823059082031250e-01 -1.139791846275329590e+00 1.810953021049499512e+00 -2.988808453083038330e-01 1.870059251785278320e+00
-7.219761013984680176e-01 -1.111675024032592773e+00 1.593812704086303711e+00 -3.988809585571289062e-01 1.593668937683105469e+00
-8.554760217666625977e-01 -1.184381484985351562e+00 1.717437863349914551e+00 -3.141314387321472168e-01 1.860112905502319336e+00
-9.696705341339111328e-01 -1.451689004898071289e+00 2.081897020339965820e+00 -5.005111694335937500e-01 2.082425355911254883e+00
-1.009813666343688965e+00 -1.414429545402526855e+00 2.192091464996337891e+00 -5.750099420547485352e-01 2.196904659271240234e+00
-1.103153228759765625e+00 -1.318525075912475586e+00 1.923499226570129395e+00 -2.200249135494232178e-01 2.266994237899780273e+00
-1.124554514884948730e+00 -1.265208244323730469e+00 1.860936641693115234e+00 -1.200592592358589172e-01 2.368961095809936523e+00
-1.167350888252258301e+00 -9.764453172683715820e-01 1.587926864624023438e+00 1.364620774984359741e-01 2.390729188919067383e+00
-1.184031605720520020e+00 -1.071736097335815430e+00 1.442026615142822266e+00 1.692708432674407959e-01 2.563929557800292969e+00
-1.069920420646667480e+00 -9.947351813316345215e-01 1.700326442718505859e+00 7.875250279903411865e-02 2.336941957473754883e+00
-1.238456845283508301e+00 -1.182489395141601562e+00 1.715179920196533203e+00 8.143121004104614258e-02 2.420839309692382812e+00
-1.094128131866455078e+00 -9.936462640762329102e-01 1.508256316184997559e+00 1.388330906629562378e-01 2.210880041122436523e+00
-9.062412381172180176e-01 -8.944857120513916016e-01 1.241625189781188965e+00 6.448488682508468628e-02 1.982570886611938477e+00
-9.047264456748962402e-01 -8.694925308227539062e-01 1.246420383453369141e+00 4.028431326150894165e-02 1.937658309936523438e+00
-8.985676765441894531e-01 -8.948792219161987305e-01 1.177877306938171387e+00 5.775737017393112183e-02 1.911288142204284668e+00
-8.898566961288452148e-01 -8.145873546600341797e-01 1.149935841560363770e+00 1.501044481992721558e-01 1.922726988792419434e+00
-8.485153317451477051e-01 -7.632469534873962402e-01 1.312962532043457031e+00 1.385505944490432739e-01 2.029275894165039062e+00
-7.994092106819152832e-01 -8.165194988250732422e-01 1.065439343452453613e+00 5.883651599287986755e-02 1.700993299484252930e+00
-8.049601316452026367e-01 -8.346822857856750488e-01 1.124049782752990723e+00 7.962567359209060669e-02 1.691794157028198242e+00
-8.049601316452026367e-01 -8.346822857856750488e-01 1.124049782752990723e+00 7.962567359209060669e-02 1.691794157028198242e+00
-8.120923638343811035e-01 -8.251569271087646484e-01 1.132216095924377441e+00 6.351130455732345581e-02 1.687252283096313477e+00
-7.633715271949768066e-01 -8.093575835227966309e-01 1.185042142868041992e+00 4.041148722171783447e-02 1.798152089118957520e+00
-7.327595353126525879e-01 -7.410812973976135254e-01 1.013730525970458984e+00 8.176275342702865601e-02 1.590119957923889160e+00
-7.159684896469116211e-01 -7.523757219314575195e-01 1.022884011268615723e+00 5.791825428605079651e-02 1.614652514457702637e+00
-7.185809016227722168e-01 -8.037219047546386719e-01 1.174572825431823730e+00 2.100269496440887451e-02 1.613980770111083984e+00
-7.843875288963317871e-01 -7.114269733428955078e-01 1.255632281303405762e+00 8.071541786193847656e-02 1.844089031219482422e+00
-8.241547346115112305e-01 -7.711670398712158203e-01 1.311719775199890137e+00 1.137793809175491333e-01 1.912973046302795410e+00
-9.204149842262268066e-01 -9.982130527496337891e-01 1.435731768608093262e+00 2.933730371296405792e-02 1.960381507873535156e+00
-8.128270506858825684e-01 -8.219270110130310059e-01 1.339810371398925781e+00 6.002667546272277832e-02 1.903262972831726074e+00
-8.854427933692932129e-01 -8.694726824760437012e-01 1.210383415222167969e+00 7.123425602912902832e-02 1.828044772148132324e+00
-8.061187863349914551e-01 -8.314410448074340820e-01 1.311259031295776367e+00 6.548126786947250366e-02 1.739283680915832520e+00
-8.012740015983581543e-01 -8.302888274192810059e-01 1.259782314300537109e+00 1.277119759470224380e-02 1.784167766571044922e+00
-8.318430781364440918e-01 -8.409252166748046875e-01 1.330288290977478027e+00 5.390596017241477966e-02 1.931220173835754395e+00
-8.022499084472656250e-01 -9.053691625595092773e-01 1.346269845962524414e+00 6.501896306872367859e-03 1.798316240310668945e+00
-9.264716506004333496e-01 -8.252024650573730469e-01 1.216611862182617188e+00 1.380631327629089355e-01 1.979204535484313965e+00
-7.253695726394653320e-01 -7.508081197738647461e-01 1.184510350227355957e+00 6.534261256456375122e-02 1.690194368362426758e+00
-7.800097465515136719e-01 -8.011872768402099609e-01 1.065240979194641113e+00 6.935395300388336182e-02 1.831289529800415039e+00
-7.877648472785949707e-01 -7.528750896453857422e-01 1.098568677902221680e+00 1.179330796003341675e-01 1.779858231544494629e+00
-8.106719255447387695e-01 -9.056847691535949707e-01 1.295481443405151367e+00 3.860725834965705872e-02 1.760411262512207031e+00
-8.295030593872070312e-01 -9.188019633293151855e-01 1.123388767242431641e+00 1.661572046577930450e-02 1.794446468353271484e+00
-8.217892646789550781e-01 -8.777695298194885254e-01 1.231489777565002441e+00 6.036057323217391968e-02 1.857137918472290039e+00
-8.262674808502197266e-01 -8.681110143661499023e-01 1.231509089469909668e+00 4.875197261571884155e-02 1.870742917060852051e+00
-7.944211363792419434e-01 -8.182166814804077148e-01 1.290686368942260742e+00 7.125992327928543091e-02 1.761673212051391602e+00
-7.884837388992309570e-01 -7.781465649604797363e-01 1.261922240257263184e+00 6.130500882863998413e-02 1.779395222663879395e+00
-7.485690712928771973e-01 -7.911622524261474609e-01 1.048136472702026367e+00 5.890829861164093018e-02 1.626267671585083008e+00
-1.028444886207580566e+00 -8.887977600097656250e-01 1.310292840003967285e+00 1.354722529649734497e-01 2.069387674331665039e+00
-1.013638854026794434e+00 -8.840638399124145508e-01 1.440494894981384277e+00 1.451918482780456543e-01 2.205799818038940430e+00
-9.930308461189270020e-01 -9.244512915611267090e-01 1.434369802474975586e+00 7.559195160865783691e-02 2.177460432052612305e+00
-9.999846816062927246e-01 -9.922716617584228516e-01 1.499404668807983398e+00 6.456372141838073730e-02 2.020750522613525391e+00
-9.904198050498962402e-01 -1.008028745651245117e+00 1.480477929115295410e+00 8.159270137548446655e-02 2.056900501251220703e+00
-6.252309083938598633e-01 -6.673395037651062012e-01 8.602062463760375977e-01 5.313911661505699158e-02 1.389554738998413086e+00
-9.220186471939086914e-01 -9.489412903785705566e-01 1.228070855140686035e+00 8.027076721191406250e-02 2.159821748733520508e+00
-9.406524896621704102e-01 -9.742357730865478516e-01 1.184894800186157227e+00 5.941828340291976929e-02 2.129246711730957031e+00
-9.368979930877685547e-01 -9.703375697135925293e-01 1.243439674377441406e+00 9.004290401935577393e-02 2.206326961517333984e+00
-9.481183886528015137e-01 -9.317107200622558594e-01 1.189709067344665527e+00 8.050693571567535400e-02 2.175277471542358398e+00
-8.309558033943176270e-01 -8.959151506423950195e-01 1.442500591278076172e+00 -9.927067905664443970e-03 2.011611461639404297e+00
-7.924954295158386230e-01 -8.400303721427917480e-01 1.413076281547546387e+00 4.009210318326950073e-02 1.812529921531677246e+00
-8.051552176475524902e-01 -8.111539483070373535e-01 1.208754539489746094e+00 4.816563799977302551e-02 1.814391255378723145e+00
-7.952126264572143555e-01 -8.348018527030944824e-01 1.182944178581237793e+00 8.427101373672485352e-02 1.813524127006530762e+00
-8.190082311630249023e-01 -7.518852353096008301e-01 1.106520414352416992e+00 7.938945293426513672e-02 1.899092435836791992e+00
-8.182985782623291016e-01 -7.622730731964111328e-01 1.109389424324035645e+00 7.099891453981399536e-02 1.910416841506958008e+00
-8.267867565155029297e-01 -7.964164018630981445e-01 1.133187055587768555e+00 5.873920395970344543e-02 1.905674934387207031e+00
-8.373029232025146484e-01 -7.710323333740234375e-01 1.137377738952636719e+00 5.463461205363273621e-02 1.913667798042297363e+00
-8.415831923484802246e-01 -7.712057828903198242e-01 1.142219305038452148e+00 5.858946591615676880e-02 1.919552206993103027e+00
-8.318256735801696777e-01 -7.862836718559265137e-01 1.136813521385192871e+00 8.036007732152938843e-02 1.919832706451416016e+00
-7.899909615516662598e-01 -8.056302070617675781e-01 1.182248950004577637e+00 2.864539436995983124e-02 1.772244572639465332e+00
-7.811884880065917969e-01 -8.149069547653198242e-01 1.138967275619506836e+00 8.001488447189331055e-02 1.792477488517761230e+00
-7.848085761070251465e-01 -8.168833851814270020e-01 1.178663730621337891e+00 3.442452102899551392e-02 1.727617621421813965e+00
-7.958841919898986816e-01 -8.342712521553039551e-01 1.180700898170471191e+00 5.464779958128929138e-02 1.841291546821594238e+00
-7.748562693595886230e-01 -9.692915081977844238e-01 1.417998433113098145e+00 -1.317333728075027466e-01 1.780501842498779297e+00
-7.606664896011352539e-01 -9.806489944458007812e-01 1.454806208610534668e+00 -1.393503248691558838e-01 1.783114552497863770e+00
-7.793813347816467285e-01 -9.601038098335266113e-01 1.484222650527954102e+00 -1.379829794168472290e-01 1.765017032623291016e+00
-7.600880265235900879e-01 -1.009920716285705566e+00 1.426386117935180664e+00 -1.622874587774276733e-01 1.680050015449523926e+00
-6.770933866500854492e-01 -1.133281826972961426e+00 1.766304135322570801e+00 -5.349383354187011719e-01 1.747388362884521484e+00
-7.471199631690979004e-01 -1.279622435569763184e+00 1.707851767539978027e+00 -4.526650309562683105e-01 1.697842955589294434e+00
-7.308273315429687500e-01 -9.597777724266052246e-01 1.849709749221801758e+00 -4.400365948677062988e-01 1.969300150871276855e+00
-7.328703403472900391e-01 -1.034371256828308105e+00 1.822278738021850586e+00 -4.004287421703338623e-01 1.924087047576904297e+00
-7.954200506210327148e-01 -1.235669612884521484e+00 1.736047625541687012e+00 -4.825105369091033936e-01 1.775450587272644043e+00
-8.140693902969360352e-01 -1.248428940773010254e+00 1.771853804588317871e+00 -4.449441134929656982e-01 1.695723533630371094e+00
-7.796209454536437988e-01 -1.245483636856079102e+00 1.753810167312622070e+00 -5.248153805732727051e-01 1.798056244850158691e+00
-7.801196575164794922e-01 -1.242016792297363281e+00 1.736754059791564941e+00 -5.578579306602478027e-01 1.828310489654541016e+00
-6.286439299583435059e-01 -1.006507635116577148e+00 1.487766981124877930e+00 -4.247944355010986328e-01 1.639785885810852051e+00
-6.223815679550170898e-01 -9.760209321975708008e-01 1.611923098564147949e+00 -3.513840734958648682e-01 1.608028531074523926e+00
-5.385496020317077637e-01 -9.305068850517272949e-01 1.356354475021362305e+00 -4.315680861473083496e-01 1.465381622314453125e+00
-5.375881791114807129e-01 -9.140900373458862305e-01 1.256596326828002930e+00 -3.759010136127471924e-01 1.441001534461975098e+00
-5.113633871078491211e-01 -9.173635840415954590e-01 1.416731476783752441e+00 -4.533833563327789307e-01 1.495377063751220703e+00
-5.521785020828247070e-01 -9.778627157211303711e-01 1.380910992622375488e+00 -4.032260179519653320e-01 1.508425951004028320e+00
-5.802963376045227051e-01 -8.599163889884948730e-01 1.452117085456848145e+00 -2.696661353111267090e-01 1.530096888542175293e+00
-5.507736802101135254e-01 -8.932321667671203613e-01 1.461662173271179199e+00 -3.307197690010070801e-01 1.530321002006530762e+00
-5.500798225402832031e-01 -8.980364203453063965e-01 1.435893774032592773e+00 -3.268728852272033691e-01 1.534823417663574219e+00
-5.119885206222534180e-01 -6.838815212249755859e-01 1.332548975944519043e+00 -1.806519329547882080e-01 1.515710473060607910e+00
-5.048739910125732422e-01 -6.828729510307312012e-01 1.291826128959655762e+00 -1.885266155004501343e-01 1.436780095100402832e+00
-4.316106736660003662e-01 -6.580063700675964355e-01 9.305274486541748047e-01 -1.980383247137069702e-01 1.293709993362426758e+00
-3.269009590148925781e-01 -6.860660910606384277e-01 1.125232100486755371e+00 -3.509709537029266357e-01 9.675467610359191895e-01
-3.327314853668212891e-01 -6.744562387466430664e-01 1.121481657028198242e+00 -3.961522579193115234e-01 9.940228462219238281e-01
-3.325236439704895020e-01 -6.854889392852783203e-01 1.132706880569458008e+00 -3.895657658576965332e-01 1.021486759185791016e+00
-4.145272374153137207e-01 -6.756973862648010254e-01 8.970546722412109375e-01 -1.720327585935592651e-01 1.189929008483886719e+00
-4.171303212642669678e-01 -6.648808717727661133e-01 8.682955503463745117e-01 -1.959600448608398438e-01 1.189720869064331055e+00
-4.172546267509460449e-01 -6.138592958450317383e-01 9.443717002868652344e-01 -1.310149431228637695e-01 1.255336642265319824e+00
-3.715731799602508545e-01 -5.816062688827514648e-01 1.022203564643859863e+00 -2.116121500730514526e-01 1.209199428558349609e+00
-3.753070831298828125e-01 -5.660023689270019531e-01 9.722949266433715820e-01 -2.552379071712493896e-01 1.203205108642578125e+00
-3.545066714286804199e-01 -5.777190327644348145e-01 1.091558575630187988e+00 -2.678907811641693115e-01 1.135677814483642578e+00
-3.716895580291748047e-01 -5.596437454223632812e-01 1.070122003555297852e+00 -2.922874093055725098e-01 1.091809868812561035e+00
-3.435031771659851074e-01 -4.858638644218444824e-01 9.764512181282043457e-01 -1.816870421171188354e-01 1.304425835609436035e+00
-2.819205820560455322e-01 -4.059855043888092041e-01 8.878062367439270020e-01 -2.354021668434143066e-01 1.233460545539855957e+00
-2.864543795585632324e-01 -3.990034461021423340e-01 8.996082544326782227e-01 -2.451940178871154785e-01 1.231170415878295898e+00
-2.907462120056152344e-01 -4.131125509738922119e-01 9.081944823265075684e-01 -1.959670186042785645e-01 1.049206733703613281e+00
-3.106245100498199463e-01 -6.263886094093322754e-01 8.189216852188110352e-01 -2.730844914913177490e-01 1.071394920349121094e+00
-3.765807747840881348e-01 -6.145136356353759766e-01 8.301004767417907715e-01 -1.704616844654083252e-01 1.150278925895690918e+00
-3.684589266777038574e-01 -6.265543699264526367e-01 8.961861729621887207e-01 -1.714618355035781860e-01 1.160201311111450195e+00
-3.887402415275573730e-01 -6.183927655220031738e-01 8.787270784378051758e-01 -1.721639782190322876e-01 1.185172080993652344e+00
-3.569545149803161621e-01 -6.242722868919372559e-01 9.281906485557556152e-01 -2.408666759729385376e-01 1.275070428848266602e+00
-3.609121739864349365e-01 -6.063607335090637207e-01 9.541668891906738281e-01 -2.420242428779602051e-01 1.256858468055725098e+00
-3.648243546485900879e-01 -5.297195315361022949e-01 9.699871540069580078e-01 -2.361339330673217773e-01 1.173298597335815430e+00
-4.562816321849822998e-01 -5.715005993843078613e-01 1.006685256958007812e+00 -1.407287716865539551e-01 1.313924789428710938e+00
-4.120795726776123047e-01 -5.393424034118652344e-01 1.037356257438659668e+00 -1.809360384941101074e-01 1.324294209480285645e+00
-4.782090783119201660e-01 -7.476941943168640137e-01 1.183661818504333496e+00 -1.777616739273071289e-01 1.368486404418945312e+00
-4.839195311069488525e-01 -7.204083800315856934e-01 1.194780349731445312e+00 -2.607196569442749023e-01 1.434816241264343262e+00
-4.688227474689483643e-01 -7.029453516006469727e-01 1.147426366806030273e+00 -3.316374123096466064e-01 1.520672082901000977e+00
-4.869228005409240723e-01 -7.096294164657592773e-01 1.347255945205688477e+00 -3.607816100120544434e-01 1.646703362464904785e+00
-4.272002875804901123e-01 -6.462907195091247559e-01 1.031442165374755859e+00 -1.990419179201126099e-01 1.310948729515075684e+00
-4.828614592552185059e-01 -7.843440175056457520e-01 1.223546504974365234e+00 -3.052009940147399902e-01 1.309623122215270996e+00
-4.037181138992309570e-01 -6.263189315795898438e-01 1.084503173828125000e+00 -2.398906201124191284e-01 1.467463850975036621e+00
-4.265931546688079834e-01 -6.554617285728454590e-01 1.023645281791687012e+00 -2.927576303482055664e-01 1.204926252365112305e+00
-4.032284021377563477e-01 -6.760456562042236328e-01 1.106633543968200684e+00 -2.631884217262268066e-01 1.219632029533386230e+00
-3.784480690956115723e-01 -6.753267645835876465e-01 9.108626842498779297e-01 -2.568996548652648926e-01 1.236110687255859375e+00
-3.881440460681915283e-01 -6.862296462059020996e-01 9.091955423355102539e-01 -2.106466591358184814e-01 1.254997611045837402e+00
-4.902693927288055420e-01 -7.059104442596435547e-01 1.218308329582214355e+00 -3.238494694232940674e-01 1.448676109313964844e+00
-4.545127749443054199e-01 -7.403855919837951660e-01 1.082574605941772461e+00 -2.748743891716003418e-01 1.161765575408935547e+00
-4.249690473079681396e-01 -7.375662326812744141e-01 1.084260582923889160e+00 -2.757089734077453613e-01 1.238173484802246094e+00
-4.553424119949340820e-01 -7.749207019805908203e-01 1.084072947502136230e+00 -3.124177753925323486e-01 1.364456892013549805e+00
-4.713688492774963379e-01 -7.910313606262207031e-01 1.212789654731750488e+00 -2.985359430313110352e-01 1.299199819564819336e+00
-4.513246119022369385e-01 -7.762715220451354980e-01 1.406086921691894531e+00 -3.731010854244232178e-01 1.371377110481262207e+00
-4.658336639404296875e-01 -7.683858871459960938e-01 1.358093261718750000e+00 -3.511990606784820557e-01 1.353438019752502441e+00
-5.436097383499145508e-01 -9.642482399940490723e-01 1.496763110160827637e+00 -3.870903253555297852e-01 1.460616588592529297e+00
-6.372327208518981934e-01 -1.116100788116455078e+00 1.557248115539550781e+00 -4.916561841964721680e-01 1.601947546005249023e+00
-7.314178347587585449e-01 -1.096005201339721680e+00 1.718329668045043945e+00 -3.454778492450714111e-01 1.711050152778625488e+00
-7.193831801414489746e-01 -1.086686730384826660e+00 1.764083027839660645e+00 -4.319767951965332031e-01 1.825638055801391602e+00
-4.925342202186584473e-01 -7.373525500297546387e-01 1.232884526252746582e+00 -2.413982003927230835e-01 1.432142019271850586e+00
-4.692838191986083984e-01 -7.438859343528747559e-01 1.038635015487670898e+00 -2.843324244022369385e-01 1.323602795600891113e+00
-3.819728195667266846e-01 -5.985871553421020508e-01 1.071739554405212402e+00 -2.798517346382141113e-01 1.243711352348327637e+00
-3.575678169727325439e-01 -4.860932826995849609e-01 8.706731200218200684e-01 -1.567956060171127319e-01 1.203395485877990723e+00
-3.502705693244934082e-01 -4.544404745101928711e-01 8.702360987663269043e-01 -1.349988132715225220e-01 1.157560825347900391e+00
-3.387682139873504639e-01 -4.729907512664794922e-01 8.553885221481323242e-01 -1.142314225435256958e-01 1.178781032562255859e+00
-3.676612973213195801e-01 -5.869393348693847656e-01 1.121226906776428223e+00 -2.856764793395996094e-01 1.301890611648559570e+00
-3.432428538799285889e-01 -5.763468146324157715e-01 9.310461878776550293e-01 -2.385746687650680542e-01 1.371834874153137207e+00
-3.577349185943603516e-01 -5.634709000587463379e-01 1.061124801635742188e+00 -3.406365811824798584e-01 1.289929389953613281e+00
-3.354080617427825928e-01 -5.865151882171630859e-01 1.030995726585388184e+00 -3.433876335620880127e-01 1.388714194297790527e+00
-3.629878461360931396e-01 -5.623823404312133789e-01 1.001205325126647949e+00 -2.787019908428192139e-01 1.347503423690795898e+00
-4.450621604919433594e-01 -7.998596429824829102e-01 1.010274052619934082e+00 -3.162711858749389648e-01 1.303577184677124023e+00
-5.306837558746337891e-01 -8.320744633674621582e-01 1.448907852172851562e+00 -3.171459138393402100e-01 1.473208665847778320e+00
-5.256391763687133789e-01 -8.825777173042297363e-01 1.386052489280700684e+00 -4.179494082927703857e-01 1.529836177825927734e+00
-5.149775743484497070e-01 -8.563039302825927734e-01 1.399794936180114746e+00 -3.888318836688995361e-01 1.409178614616394043e+00
-5.077472329139709473e-01 -8.494672775268554688e-01 1.416038513183593750e+00 -3.961495757102966309e-01 1.401135444641113281e+00
-5.728691220283508301e-01 -8.437914848327636719e-01 1.315433382987976074e+00 -3.328738212585449219e-01 1.512892007827758789e+00
-5.346465110778808594e-01 -9.506662487983703613e-01 1.318808794021606445e+00 -4.394220709800720215e-01 1.431098341941833496e+00
-6.313124895095825195e-01 -8.061158061027526855e-01 1.459529042243957520e+00 -1.322684288024902344e-01 1.755259037017822266e+00
-6.133919358253479004e-01 -7.463223934173583984e-01 1.388519644737243652e+00 -1.387434303760528564e-01 1.767797112464904785e+00
-7.403470277786254883e-01 -1.181580781936645508e+00 2.092645406723022461e+00 -5.941430330276489258e-01 1.884628176689147949e+00
-1.029348611831665039e+00 -1.415378689765930176e+00 1.915068507194519043e+00 -4.553461968898773193e-01 2.023045539855957031e+00
-8.677473664283752441e-01 -1.553813099861145020e+00 1.759050607681274414e+00 -6.658608913421630859e-01 1.644934892654418945e+00
-9.104598164558410645e-01 -1.400739550590515137e+00 1.803938031196594238e+00 -7.155500054359436035e-01 1.691544651985168457e+00
-8.700920343399047852e-01 -1.521966099739074707e+00 1.803810715675354004e+00 -6.182587742805480957e-01 1.607014656066894531e+00
-1.079163074493408203e+00 -1.383778095245361328e+00 2.027405738830566406e+00 -6.184396743774414062e-01 2.188545465469360352e+00
-1.076641798019409180e+00 -1.404351949691772461e+00 1.818491220474243164e+00 -5.597728490829467773e-01 2.193891525268554688e+00
-1.176062583923339844e+00 -1.863852977752685547e+00 2.276652097702026367e+00 -7.520219683647155762e-01 2.097219228744506836e+00
-1.151540637016296387e+00 -1.851487994194030762e+00 2.436313390731811523e+00 -7.363374233245849609e-01 2.157756805419921875e+00
-1.132340788841247559e+00 -1.420125365257263184e+00 1.918866276741027832e+00 -5.973250269889831543e-01 1.899335026741027832e+00
-9.679014682769775391e-01 -1.479911923408508301e+00 1.907620549201965332e+00 -7.375130653381347656e-01 1.874436140060424805e+00
-9.396192431449890137e-01 -1.496113657951354980e+00 1.820070505142211914e+00 -7.381727099418640137e-01 1.926288366317749023e+00
-9.884005784988403320e-01 -1.446670174598693848e+00 1.816777110099792480e+00 -6.883085370063781738e-01 1.919028162956237793e+00
-9.747875928878784180e-01 -1.476045608520507812e+00 1.820256233215332031e+00 -6.922422051429748535e-01 1.951893448829650879e+00
-9.153642654418945312e-01 -1.293094515800476074e+00 1.797868609428405762e+00 -5.575176477432250977e-01 1.658569693565368652e+00
-8.874654173851013184e-01 -1.273423910140991211e+00 1.641803264617919922e+00 -6.013800501823425293e-01 1.753355860710144043e+00
-9.322859048843383789e-01 -1.289285063743591309e+00 1.579749226570129395e+00 -5.146400928497314453e-01 1.672917366027832031e+00
-8.741130828857421875e-01 -1.306343555450439453e+00 1.673422217369079590e+00 -4.293848276138305664e-01 1.774421334266662598e+00
-8.190813064575195312e-01 -1.508051395416259766e+00 1.895890355110168457e+00 -7.133798599243164062e-01 1.645620465278625488e+00
-7.980255484580993652e-01 -1.516632795333862305e+00 1.918825507164001465e+00 -7.248258590698242188e-01 1.651351451873779297e+00
-8.656050562858581543e-01 -1.261150598526000977e+00 1.726047158241271973e+00 -6.369770765304565430e-01 1.557125449180603027e+00
-8.566644191741943359e-01 -1.265392184257507324e+00 1.732379078865051270e+00 -6.081413626670837402e-01 1.659600973129272461e+00
-8.512560725212097168e-01 -1.271614432334899902e+00 1.704987406730651855e+00 -6.135917901992797852e-01 1.678648710250854492e+00
-8.459013700485229492e-01 -1.247103214263916016e+00 1.779302120208740234e+00 -6.340213418006896973e-01 1.696018218994140625e+00
-8.975252509117126465e-01 -1.252922534942626953e+00 1.536595344543457031e+00 -4.819637537002563477e-01 1.706556677818298340e+00
-8.782473802566528320e-01 -1.293079018592834473e+00 1.499122381210327148e+00 -5.422228574752807617e-01 1.506139397621154785e+00
-8.820821642875671387e-01 -1.294637322425842285e+00 1.705689668655395508e+00 -5.655066370964050293e-01 1.755273580551147461e+00
-7.315980195999145508e-01 -1.307525753974914551e+00 1.743532419204711914e+00 -6.120401620864868164e-01 1.463087201118469238e+00
-6.651144623756408691e-01 -1.156115531921386719e+00 1.426285624504089355e+00 -5.738213658332824707e-01 1.311292171478271484e+00
-6.539738178253173828e-01 -1.064674258232116699e+00 1.379078626632690430e+00 -4.494388997554779053e-01 1.299448013305664062e+00
-8.725912570953369141e-01 -1.275249600410461426e+00 1.638475656509399414e+00 -5.293192267417907715e-01 1.714363098144531250e+00
-8.725826740264892578e-01 -1.264685988426208496e+00 1.638906836509704590e+00 -5.659675002098083496e-01 1.631037831306457520e+00
-9.158725142478942871e-01 -1.362919211387634277e+00 1.828222632408142090e+00 -6.058870553970336914e-01 1.722663760185241699e+00
-9.252911210060119629e-01 -1.307666897773742676e+00 1.860873818397521973e+00 -6.266174316406250000e-01 1.703572511672973633e+00
-1.011125683784484863e+00 -1.603141665458679199e+00 1.966754794120788574e+00 -7.051538228988647461e-01 1.708738446235656738e+00
-1.298765778541564941e+00 -1.823090195655822754e+00 2.181312322616577148e+00 -7.657498121261596680e-01 2.137638568878173828e+00
-8.913422226905822754e-01 -1.233801722526550293e+00 1.873251438140869141e+00 -2.272895425558090210e-01 2.030453205108642578e+00
-8.620899915695190430e-01 -1.201054573059082031e+00 1.838912844657897949e+00 -4.523922204971313477e-01 1.905718684196472168e+00
-8.113511204719543457e-01 -1.156801939010620117e+00 1.988876581192016602e+00 -3.720089793205261230e-01 2.019426584243774414e+00
-8.599178791046142578e-01 -1.137135386466979980e+00 1.929387450218200684e+00 -3.630705773830413818e-01 1.969708204269409180e+00
-8.445748090744018555e-01 -1.137638926506042480e+00 1.825856804847717285e+00 -3.821314275264739990e-01 2.048037290573120117e+00
-8.133274912834167480e-01 -1.099444031715393066e+00 1.917649507522583008e+00 -3.362034261226654053e-01 1.915654897689819336e+00
-7.728254795074462891e-01 -1.211723685264587402e+00 1.804731607437133789e+00 -4.547197520732879639e-01 1.705278754234313965e+00
-7.716856598854064941e-01 -1.234151363372802734e+00 1.899727225303649902e+00 -4.569323062896728516e-01 1.875010132789611816e+00
-8.080064654350280762e-01 -1.183665871620178223e+00 1.926186203956604004e+00 -4.189829826354980469e-01 1.832890629768371582e+00
-8.072323203086853027e-01 -1.198127865791320801e+00 1.914052605628967285e+00 -4.150032401084899902e-01 1.827586412429809570e+00
-7.756014466285705566e-01 -1.222012996673583984e+00 1.974281072616577148e+00 -4.663489758968353271e-01 1.918595790863037109e+00
-7.822941541671752930e-01 -1.177224636077880859e+00 1.912120342254638672e+00 -5.350722670555114746e-01 1.954062104225158691e+00
-7.701678872108459473e-01 -1.264085054397583008e+00 1.864539980888366699e+00 -4.511010348796844482e-01 1.810147166252136230e+00
-7.727562189102172852e-01 -1.296109557151794434e+00 1.875145316123962402e+00 -4.663443565368652344e-01 1.707098603248596191e+00
-7.396823167800903320e-01 -1.310170769691467285e+00 1.863843679428100586e+00 -5.835695266723632812e-01 1.694100975990295410e+00
-7.712075114250183105e-01 -1.221140623092651367e+00 1.832163691520690918e+00 -5.358673930168151855e-01 1.680990934371948242e+00
-1.052584171295166016e+00 -1.274381875991821289e+00 1.998224735260009766e+00 -2.974897921085357666e-01 2.279852867126464844e+00
-3.332844674587249756e-01 -5.089874267578125000e-01 8.186185359954833984e-01 -2.070417255163192749e-01 1.026115417480468750e+00
-3.554629683494567871e-01 -5.831162929534912109e-01 8.929789662361145020e-01 -2.513068616390228271e-01 1.279133915901184082e+00
-3.421165049076080322e-01 -5.915361046791076660e-01 9.036316871643066406e-01 -2.262491285800933838e-01 1.305090665817260742e+00
-4.208148121833801270e-01 -5.874423980712890625e-01 9.829912781715393066e-01 -1.897473335266113281e-01 1.251187682151794434e+00
-2.886418104171752930e-01 -4.807276129722595215e-01 9.779515862464904785e-01 -2.827562093734741211e-01 1.201635956764221191e+00
-3.390733301639556885e-01 -5.855144262313842773e-01 9.944165945053100586e-01 -3.304767608642578125e-01 1.292579412460327148e+00
-3.063529431819915771e-01 -5.991533398628234863e-01 8.507320880889892578e-01 -3.137921988964080811e-01 1.058691382408142090e+00
-3.423997461795806885e-01 -5.702663064002990723e-01 9.094001054763793945e-01 -2.840817868709564209e-01 1.104403734207153320e+00
-3.213312327861785889e-01 -5.858601331710815430e-01 9.492089152336120605e-01 -3.197447061538696289e-01 1.356985330581665039e+00
-3.808735609054565430e-01 -5.693930983543395996e-01 1.008944392204284668e+00 -2.582796216011047363e-01 1.276025772094726562e+00
-3.623771071434020996e-01 -5.593909025192260742e-01 1.084740877151489258e+00 -2.173136025667190552e-01 1.168849945068359375e+00
-3.843842148780822754e-01 -5.869321227073669434e-01 9.900889992713928223e-01 -2.321216017007827759e-01 1.163490772247314453e+00
-3.173758685588836670e-01 -5.060642361640930176e-01 8.709546923637390137e-01 -2.088391780853271484e-01 1.250567555427551270e+00
-3.673457205295562744e-01 -4.654937982559204102e-01 9.410420060157775879e-01 -1.646371185779571533e-01 1.164215683937072754e+00
-3.359509110450744629e-01 -5.737662911415100098e-01 8.976347446441650391e-01 -3.101528882980346680e-01 1.353350877761840820e+00
-3.441146314144134521e-01 -5.312863588333129883e-01 9.717992544174194336e-01 -3.033542931079864502e-01 1.208069801330566406e+00
-2.787992358207702637e-01 -4.189431071281433105e-01 7.671486735343933105e-01 -1.656995415687561035e-01 1.252416968345642090e+00
-2.429517507553100586e-01 -3.717005550861358643e-01 8.833431601524353027e-01 -2.462014853954315186e-01 1.031454682350158691e+00
-1.969810128211975098e-01 -3.446393609046936035e-01 8.030120134353637695e-01 -2.497494369745254517e-01 1.107134222984313965e+00
-2.595069408416748047e-01 -3.587095737457275391e-01 8.856233954429626465e-01 -2.117555886507034302e-01 1.043836116790771484e+00
-2.223626971244812012e-01 -3.644947409629821777e-01 8.123181462287902832e-01 -2.184101939201354980e-01 1.123510837554931641e+00
-3.853833973407745361e-01 -5.355274081230163574e-01 9.572199583053588867e-01 -1.928942650556564331e-01 1.338457942008972168e+00
-3.378563523292541504e-01 -5.943981409072875977e-01 8.788828253746032715e-01 -2.396368831396102905e-01 1.124711990356445312e+00
-2.625575959682464600e-01 -4.864751696586608887e-01 7.649750709533691406e-01 -2.237347513437271118e-01 1.083842635154724121e+00
-3.116241097450256348e-01 -6.300623416900634766e-01 8.963467478752136230e-01 -3.436477780342102051e-01 1.129793524742126465e+00
-3.391367197036743164e-01 -5.630900859832763672e-01 9.315422177314758301e-01 -2.966775298118591309e-01 1.236397027969360352e+00
-3.346036970615386963e-01 -5.367703437805175781e-01 9.534578919410705566e-01 -2.943523228168487549e-01 1.238583207130432129e+00
-3.167921006679534912e-01 -5.417270660400390625e-01 9.337275028228759766e-01 -2.623780071735382080e-01 1.222753047943115234e+00
-3.215086460113525391e-01 -5.686573386192321777e-01 7.302203178405761719e-01 -1.608295142650604248e-01 1.247737407684326172e+00
-3.040596544742584229e-01 -5.745433568954467773e-01 6.986094117164611816e-01 -2.071454226970672607e-01 1.238191008567810059e+00
-3.220365643501281738e-01 -6.031337380409240723e-01 7.357711791992187500e-01 -2.054062783718109131e-01 1.160768628120422363e+00
-3.285903334617614746e-01 -6.017825007438659668e-01 1.015183687210083008e+00 -3.717739880084991455e-01 1.276287674903869629e+00
-3.644079566001892090e-01 -6.327029466629028320e-01 9.211342334747314453e-01 -2.674123048782348633e-01 1.153479695320129395e+00
-2.764120101928710938e-01 -4.881764054298400879e-01 9.082871079444885254e-01 -3.091696500778198242e-01 1.039605975151062012e+00
-2.640968859195709229e-01 -4.060384333133697510e-01 9.158232212066650391e-01 -1.750538796186447144e-01 1.023686408996582031e+00
-3.438962101936340332e-01 -4.883292019367218018e-01 9.071323871612548828e-01 -1.827321201562881470e-01 1.105783700942993164e+00
-2.511239945888519287e-01 -3.714959323406219482e-01 8.519791364669799805e-01 -2.124812752008438110e-01 1.184454679489135742e+00
-2.820564508438110352e-01 -4.245732426643371582e-01 9.559993147850036621e-01 -2.420687973499298096e-01 1.241267919540405273e+00
-2.990184426307678223e-01 -3.942344188690185547e-01 9.953650236129760742e-01 -2.517828345298767090e-01 1.271911263465881348e+00
-2.889962494373321533e-01 -4.333671629428863525e-01 9.805644750595092773e-01 -2.445508241653442383e-01 1.267058491706848145e+00
-2.899106144905090332e-01 -4.115478992462158203e-01 7.017321586608886719e-01 -9.954581409692764282e-02 1.385510921478271484e+00
-2.712883353233337402e-01 -4.502091109752655029e-01 9.247559905052185059e-01 -2.939495146274566650e-01 1.105030655860900879e+00
-2.626498341560363770e-01 -5.005065798759460449e-01 1.025709271430969238e+00 -3.534388542175292969e-01 1.021837234497070312e+00
-2.636186182498931885e-01 -5.871101617813110352e-01 7.664582729339599609e-01 -3.141106069087982178e-01 1.095153808593750000e+00
-2.800413370132446289e-01 -5.786727070808410645e-01 8.157334327697753906e-01 -3.141790926456451416e-01 1.015716671943664551e+00
-2.736101150512695312e-01 -4.912908375263214111e-01 9.628355503082275391e-01 -3.343552350997924805e-01 1.233234882354736328e+00
-3.002932965755462646e-01 -5.261867046356201172e-01 8.740532398223876953e-01 -2.627075016498565674e-01 1.136856675148010254e+00
-3.232555985450744629e-01 -4.817631542682647705e-01 8.409114480018615723e-01 -1.846666485071182251e-01 1.197629332542419434e+00
-3.816566765308380127e-01 -6.208272576332092285e-01 8.634161353111267090e-01 -1.634701788425445557e-01 1.095805764198303223e+00
-3.883185088634490967e-01 -6.097204685211181641e-01 8.694304823875427246e-01 -1.672215163707733154e-01 1.100629925727844238e+00
-3.479248881340026855e-01 -5.368722677230834961e-01 9.130070209503173828e-01 -2.058289647102355957e-01 1.305612564086914062e+00
-3.004004955291748047e-01 -5.065482854843139648e-01 9.405856132507324219e-01 -2.930495738983154297e-01 1.385355830192565918e+00
-1.910903006792068481e-01 -3.365397155284881592e-01 8.331035971641540527e-01 -2.744601666927337646e-01 9.927021265029907227e-01
-2.090962082147598267e-01 -3.579354882240295410e-01 8.371747136116027832e-01 -2.392887771129608154e-01 9.616254568099975586e-01
-2.465774863958358765e-01 -3.752494454383850098e-01 8.615875244140625000e-01 -1.976700723171234131e-01 1.149232149124145508e+00
-3.517505228519439697e-01 -5.158713459968566895e-01 9.835996627807617188e-01 -2.517994940280914307e-01 1.330079674720764160e+00
-3.884191513061523438e-01 -5.804217457771301270e-01 1.085589647293090820e+00 -2.728633284568786621e-01 1.376080870628356934e+00
-3.846831619739532471e-01 -5.849202871322631836e-01 1.078221321105957031e+00 -2.675841748714447021e-01 1.383387327194213867e+00
-4.575224816799163818e-01 -6.747686862945556641e-01 1.300668001174926758e+00 -3.253372907638549805e-01 1.640906929969787598e+00
-3.644853234291076660e-01 -6.702332496643066406e-01 8.933053612709045410e-01 -2.368569076061248779e-01 1.126880049705505371e+00
-2.952043116092681885e-01 -5.141751170158386230e-01 8.507565855979919434e-01 -2.815932333469390869e-01 1.277634143829345703e+00
-2.845533788204193115e-01 -5.476151108741760254e-01 8.167942762374877930e-01 -3.050445914268493652e-01 1.246598720550537109e+00
-2.974435091018676758e-01 -5.185292363166809082e-01 9.960585832595825195e-01 -3.349719643592834473e-01 1.111178159713745117e+00
-3.425150215625762939e-01 -6.002906560897827148e-01 7.967281937599182129e-01 -2.221128642559051514e-01 1.224270582199096680e+00
-3.385751247406005859e-01 -5.917655229568481445e-01 7.933544516563415527e-01 -2.246017158031463623e-01 1.311548233032226562e+00
-3.710970580577850342e-01 -6.313020586967468262e-01 9.610537290573120117e-01 -3.002517521381378174e-01 1.147107362747192383e+00
-4.159269928932189941e-01 -7.428408265113830566e-01 1.143506288528442383e+00 -3.219625949859619141e-01 1.260563969612121582e+00
-3.182841241359710693e-01 -4.748746454715728760e-01 9.586250782012939453e-01 -1.814973205327987671e-01 1.207015156745910645e+00
-4.065487086772918701e-01 -6.685006022453308105e-01 9.581132531166076660e-01 -2.429828643798828125e-01 1.296497702598571777e+00
-4.799134135246276855e-01 -7.529339790344238281e-01 1.178983092308044434e+00 -2.884357571601867676e-01 1.445704460144042969e+00
-5.564800500869750977e-01 -8.331437110900878906e-01 1.321441411972045898e+00 -3.408059179782867432e-01 1.512665867805480957e+00
-5.640299916267395020e-01 -8.285814523696899414e-01 1.250150918960571289e+00 -3.371753990650177002e-01 1.528806328773498535e+00
-3.117913305759429932e-01 -4.548928439617156982e-01 9.343579411506652832e-01 -2.409012764692306519e-01 1.116819024085998535e+00
-3.217798471450805664e-01 -4.898748695850372314e-01 8.941384553909301758e-01 -2.330633699893951416e-01 1.083613157272338867e+00
-2.857623994350433350e-01 -4.221737682819366455e-01 9.310587048530578613e-01 -1.714969724416732788e-01 1.085774302482604980e+00
-3.104217648506164551e-01 -4.213725924491882324e-01 9.131821393966674805e-01 -1.723781228065490723e-01 1.079231739044189453e+00
-3.113558590412139893e-01 -4.356126487255096436e-01 9.143978953361511230e-01 -1.775169074535369873e-01 1.022959828376770020e+00
-2.996314167976379395e-01 -4.285053610801696777e-01 8.463666439056396484e-01 -1.510451734066009521e-01 1.089808225631713867e+00
-2.986739873886108398e-01 -4.306608438491821289e-01 8.651190996170043945e-01 -1.650427728891372681e-01 1.119546771049499512e+00
-2.906790673732757568e-01 -4.154217839241027832e-01 7.506507039070129395e-01 -1.764110773801803589e-01 1.105395793914794922e+00
-3.856881260871887207e-01 -5.162262320518493652e-01 9.906502962112426758e-01 -2.218006253242492676e-01 1.409744620323181152e+00
-2.260017842054367065e-01 -3.488746881484985352e-01 8.526879549026489258e-01 -2.331343889236450195e-01 9.508379101753234863e-01
-2.262432575225830078e-01 -3.650415241718292236e-01 7.719146609306335449e-01 -2.264216542243957520e-01 1.162283420562744141e+00
-2.065162807703018188e-01 -3.600741624832153320e-01 6.797310113906860352e-01 -1.893678009510040283e-01 8.762188553810119629e-01
-2.025786638259887695e-01 -3.542528748512268066e-01 6.686494350433349609e-01 -1.755976229906082153e-01 9.095438718795776367e-01
-1.900935173034667969e-01 -3.075481951236724854e-01 7.211704254150390625e-01 -1.969240903854370117e-01 8.814241886138916016e-01
-2.051283866167068481e-01 -3.604528903961181641e-01 8.032202124595642090e-01 -2.550476193428039551e-01 9.974217414855957031e-01
-2.404860705137252808e-01 -3.650268018245697021e-01 8.008729815483093262e-01 -1.726375520229339600e-01 9.628584384918212891e-01
-2.364579588174819946e-01 -3.456596434116363525e-01 7.999948859214782715e-01 -1.772606968879699707e-01 9.859932661056518555e-01
-2.302860915660858154e-01 -3.559516668319702148e-01 7.946054935455322266e-01 -2.085447758436203003e-01 9.790350198745727539e-01
-2.182306498289108276e-01 -3.674176633358001709e-01 7.704660296440124512e-01 -1.921192854642868042e-01 9.884557127952575684e-01
-2.092912495136260986e-01 -3.880235850811004639e-01 7.982631921768188477e-01 -2.469436675310134888e-01 1.150593042373657227e+00
-2.645449638366699219e-01 -3.877852857112884521e-01 8.853797912597656250e-01 -1.748587042093276978e-01 1.080742478370666504e+00
-2.298547476530075073e-01 -3.402393758296966553e-01 8.809421062469482422e-01 -2.351169437170028687e-01 1.058936595916748047e+00
-2.321460843086242676e-01 -3.725483119487762451e-01 9.196727871894836426e-01 -2.287910431623458862e-01 1.018304228782653809e+00
-2.381642460823059082e-01 -3.284474015235900879e-01 1.077086448669433594e+00 -2.675929665565490723e-01 1.148865818977355957e+00
-3.105931282043457031e-01 -4.626074135303497314e-01 9.381517767906188965e-01 -2.530340850353240967e-01 1.229590177536010742e+00
-3.337402641773223877e-01 -4.959588646888732910e-01 9.228816032409667969e-01 -2.002893388271331787e-01 1.110756397247314453e+00
-3.878606557846069336e-01 -7.287837266921997070e-01 9.519023895263671875e-01 -2.967928051948547363e-01 1.264688014984130859e+00
-3.374673724174499512e-01 -5.878724455833435059e-01 1.008839368820190430e+00 -3.375765383243560791e-01 1.249260663986206055e+00
-3.066394925117492676e-01 -5.358641147613525391e-01 9.138976931571960449e-01 -3.246258497238159180e-01 1.155387401580810547e+00
-3.206848204135894775e-01 -5.430449247360229492e-01 9.541563987731933594e-01 -3.497275412082672119e-01 1.166735291481018066e+00
-3.547127246856689453e-01 -5.192487835884094238e-01 1.076780319213867188e+00 -3.086148798465728760e-01 1.279677152633666992e+00
-3.357056677341461182e-01 -5.900784134864807129e-01 9.101182222366333008e-01 -3.294326663017272949e-01 1.307548880577087402e+00
-3.340829908847808838e-01 -6.374474763870239258e-01 8.767709136009216309e-01 -2.853010892868041992e-01 1.297941684722900391e+00
-3.340829908847808838e-01 -6.374474763870239258e-01 8.767709136009216309e-01 -2.853010892868041992e-01 1.297941684722900391e+00
-3.541430234909057617e-01 -4.285413622856140137e-01 1.244169950485229492e+00 -2.876050770282745361e-01 1.433475136756896973e+00
-3.662854433059692383e-01 -4.251309931278228760e-01 1.261630415916442871e+00 -2.828976213932037354e-01 1.428493976593017578e+00
-3.850543200969696045e-01 -3.913574516773223877e-01 1.277616024017333984e+00 -3.279925882816314697e-01 1.449540734291076660e+00
-3.799039721488952637e-01 -4.418836236000061035e-01 1.403018355369567871e+00 -3.944262564182281494e-01 1.554314613342285156e+00
-4.100879728794097900e-01 -4.428683519363403320e-01 1.427315831184387207e+00 -3.781356215476989746e-01 1.569303035736083984e+00
-3.630448579788208008e-01 -3.985986709594726562e-01 1.360651493072509766e+00 -3.699359893798828125e-01 1.585864067077636719e+00
-2.859880030155181885e-01 -3.792721927165985107e-01 1.462110757827758789e+00 -4.855186343193054199e-01 1.640495300292968750e+00
-2.885029911994934082e-01 -3.882393538951873779e-01 1.536705017089843750e+00 -4.748459458351135254e-01 1.487347841262817383e+00
-2.612074315547943115e-01 -2.874268591403961182e-01 1.307130098342895508e+00 -3.875840008258819580e-01 1.435047626495361328e+00
-3.041619360446929932e-01 -3.200507760047912598e-01 1.263833761215209961e+00 -3.513500392436981201e-01 1.451794147491455078e+00
-3.100425601005554199e-01 -3.703092336654663086e-01 1.234209895133972168e+00 -3.774720430374145508e-01 1.419920921325683594e+00
-3.342790603637695312e-01 -3.472312688827514648e-01 1.372308850288391113e+00 -3.622173666954040527e-01 1.430309891700744629e+00
-2.627915441989898682e-01 -3.599862754344940186e-01 1.451537847518920898e+00 -4.724944531917572021e-01 1.381084918975830078e+00
-2.714905440807342529e-01 -3.484660685062408447e-01 1.452776074409484863e+00 -4.376452863216400146e-01 1.422003149986267090e+00
-2.743566930294036865e-01 -3.823918402194976807e-01 1.327605962753295898e+00 -4.385089576244354248e-01 1.512222647666931152e+00
-2.715693414211273193e-01 -3.539039492607116699e-01 1.320262670516967773e+00 -4.402628540992736816e-01 1.565176725387573242e+00
-3.019976019859313965e-01 -3.192490935325622559e-01 1.316381573677062988e+00 -3.298337459564208984e-01 1.521396994590759277e+00
-3.545053601264953613e-01 -3.912795186042785645e-01 1.339372992515563965e+00 -3.923640549182891846e-01 1.524751067161560059e+00
-3.413195610046386719e-01 -3.921266198158264160e-01 1.364172697067260742e+00 -4.028347730636596680e-01 1.516846418380737305e+00
-3.664799630641937256e-01 -3.893625140190124512e-01 1.398128986358642578e+00 -3.595463335514068604e-01 1.703380346298217773e+00
-3.529754281044006348e-01 -4.061855971813201904e-01 1.397182941436767578e+00 -3.698462843894958496e-01 1.647869706153869629e+00
-3.369968235492706299e-01 -3.933583498001098633e-01 1.454145193099975586e+00 -4.215681552886962891e-01 1.558402299880981445e+00
-1.897157728672027588e-01 -2.468910813331604004e-01 1.149433970451354980e+00 -3.914271891117095947e-01 1.065676689147949219e+00
-1.566492915153503418e-01 -1.519829779863357544e-01 1.128487348556518555e+00 -4.809006154537200928e-01 1.103665590286254883e+00
-2.688786387443542480e-01 -1.765997111797332764e-01 8.720239996910095215e-01 -3.292517364025115967e-01 9.849715232849121094e-01
-2.633986473083496094e-01 -1.505135595798492432e-01 8.600808978080749512e-01 -3.566466271877288818e-01 1.001277327537536621e+00
-2.651770412921905518e-01 -1.547829210758209229e-01 8.373403549194335938e-01 -3.691249191761016846e-01 9.757953882217407227e-01
-2.730960249900817871e-01 -1.317888647317886353e-01 7.553908228874206543e-01 -3.340807855129241943e-01 9.344822764396667480e-01
-2.941887080669403076e-01 -1.715368032455444336e-01 8.245702385902404785e-01 -3.613691926002502441e-01 9.735664129257202148e-01
-2.360613346099853516e-01 -1.750578135251998901e-01 7.546206712722778320e-01 -4.985016584396362305e-01 7.925527691841125488e-01
-2.850960493087768555e-01 -1.839928627014160156e-01 9.173291921615600586e-01 -3.797821998596191406e-01 1.040424585342407227e+00
-2.910538315773010254e-01 -1.637330353260040283e-01 9.320980310440063477e-01 -3.733785152435302734e-01 1.036771655082702637e+00
-2.725219428539276123e-01 -2.771282792091369629e-01 8.332512974739074707e-01 -4.628544151782989502e-01 8.680983781814575195e-01
-2.738316059112548828e-01 -2.719326019287109375e-01 8.244703412055969238e-01 -4.592376947402954102e-01 8.716287016868591309e-01
-2.718326449394226074e-01 -2.301560044288635254e-01 8.856883645057678223e-01 -4.447319209575653076e-01 8.798529505729675293e-01
-2.478349208831787109e-01 -2.185735702514648438e-01 9.104297757148742676e-01 -4.518784284591674805e-01 8.670080304145812988e-01
-2.598940730094909668e-01 -2.255644053220748901e-01 8.783232569694519043e-01 -4.406578242778778076e-01 9.871706962585449219e-01
-2.447298467159271240e-01 -2.157240957021713257e-01 9.874688982963562012e-01 -4.681085050106048584e-01 9.575452804565429688e-01
-2.110650837421417236e-01 -1.410952210426330566e-01 7.111117839813232422e-01 -3.844366967678070068e-01 8.066257834434509277e-01
-1.648974269628524780e-01 -2.061579525470733643e-01 8.485913872718811035e-01 -4.802317619323730469e-01 8.277168273925781250e-01
-1.760529577732086182e-01 -2.054480314254760742e-01 8.933849334716796875e-01 -4.488177895545959473e-01 7.986415624618530273e-01
-2.449909299612045288e-01 -9.322971850633621216e-02 6.538683176040649414e-01 -3.569157719612121582e-01 7.928128838539123535e-01
-2.247038483619689941e-01 -1.123371571302413940e-01 6.252996325492858887e-01 -3.720952570438385010e-01 7.812571525573730469e-01
-2.162604033946990967e-01 -1.216420605778694153e-01 6.344535350799560547e-01 -3.937627375125885010e-01 7.249065637588500977e-01
-1.104902848601341248e-01 -2.834845483303070068e-01 5.304825305938720703e-01 -4.152115881443023682e-01 6.342361569404602051e-01
-1.061253473162651062e-01 -3.314946591854095459e-01 4.795235693454742432e-01 -3.988221287727355957e-01 5.542530417442321777e-01
-4.595406353473663330e-02 -2.822675406932830811e-01 5.523109436035156250e-01 -4.593011140823364258e-01 5.294923186302185059e-01
-1.855037547647953033e-02 -2.804495394229888916e-01 5.112533569335937500e-01 -4.032709598541259766e-01 4.750155806541442871e-01
-2.006099186837673187e-02 -2.800989151000976562e-01 5.413501858711242676e-01 -4.242839515209197998e-01 4.793708622455596924e-01
1.961427927017211914e-02 -3.018723726272583008e-01 5.717762708663940430e-01 -5.010343790054321289e-01 4.660627841949462891e-01
-8.160112053155899048e-02 -3.022489547729492188e-01 5.028204917907714844e-01 -4.707328081130981445e-01 5.615049004554748535e-01
-6.984429806470870972e-02 -2.652493119239807129e-01 5.583594441413879395e-01 -4.217202365398406982e-01 5.426391959190368652e-01
-1.103701218962669373e-01 -2.737593054771423340e-01 5.864911079406738281e-01 -4.077197313308715820e-01 6.550474762916564941e-01
-1.778986155986785889e-01 -3.722013533115386963e-01 5.818560719490051270e-01 -4.779851734638214111e-01 7.422675490379333496e-01
-1.569207608699798584e-01 -2.956710755825042725e-01 5.986976027488708496e-01 -4.575155973434448242e-01 7.800402045249938965e-01
-1.377729177474975586e-01 -3.164662718772888184e-01 5.386970043182373047e-01 -3.910585343837738037e-01 7.476593255996704102e-01
-1.127694323658943176e-01 -2.057105451822280884e-01 5.865033268928527832e-01 -5.118681192398071289e-01 6.283681988716125488e-01
-1.275223493576049805e-01 -2.466474771499633789e-01 5.936422944068908691e-01 -3.905467987060546875e-01 7.618664503097534180e-01
-1.103166788816452026e-01 -2.581867575645446777e-01 5.681876540184020996e-01 -3.936601281166076660e-01 6.204078197479248047e-01
-1.962796449661254883e-01 -1.524030566215515137e-01 4.861547946929931641e-01 -3.803974390029907227e-01 6.800328493118286133e-01
-1.330073475837707520e-01 -1.913258582353591919e-01 5.328775048255920410e-01 -2.724522948265075684e-01 6.943681240081787109e-01
-1.013244390487670898e-01 -2.667062282562255859e-01 5.064786672592163086e-01 -3.533982932567596436e-01 6.531195044517517090e-01
-9.933267533779144287e-02 -6.834188848733901978e-02 5.570269227027893066e-01 -4.075967371463775635e-01 5.605585575103759766e-01
-9.993318468332290649e-02 -5.206837877631187439e-02 6.221490502357482910e-01 -3.328853249549865723e-01 5.708760619163513184e-01
-1.127035468816757202e-01 -1.858902573585510254e-01 5.591621398925781250e-01 -4.076998829841613770e-01 6.089231967926025391e-01
-8.639766275882720947e-02 -1.519701033830642700e-01 4.903042018413543701e-01 -4.350473284721374512e-01 6.067981123924255371e-01
-6.766049563884735107e-02 -1.919089853763580322e-01 5.078867077827453613e-01 -4.290801882743835449e-01 5.909517407417297363e-01
-5.756997317075729370e-02 -1.707008033990859985e-01 5.423630475997924805e-01 -4.478462338447570801e-01 5.321553945541381836e-01
-1.022272706031799316e-01 -1.719994544982910156e-01 5.355345010757446289e-01 -4.156340360641479492e-01 5.872300267219543457e-01
-9.318056702613830566e-02 -1.702657490968704224e-01 5.497273802757263184e-01 -4.163394868373870850e-01 6.233506202697753906e-01
-1.169500350952148438e-01 -2.314262092113494873e-01 4.095281362533569336e-01 -4.183678030967712402e-01 6.216279268264770508e-01
-1.314608901739120483e-01 -1.684213280677795410e-01 4.981007277965545654e-01 -4.364203810691833496e-01 6.133089065551757812e-01
-9.865535050630569458e-02 -1.951925754547119141e-01 5.251097679138183594e-01 -4.159641563892364502e-01 6.590342521667480469e-01
-7.891656458377838135e-02 -1.483189463615417480e-01 4.745612740516662598e-01 -4.529334306716918945e-01 6.389307379722595215e-01
-8.379980176687240601e-02 -1.830169707536697388e-01 5.014652013778686523e-01 -3.794944584369659424e-01 5.514545440673828125e-01
-3.358724713325500488e-02 -1.224557533860206604e-01 5.521411299705505371e-01 -4.484785199165344238e-01 5.033180713653564453e-01
-1.497548073530197144e-01 -1.464121937751770020e-01 4.462525844573974609e-01 -3.700136840343475342e-01 7.026624083518981934e-01
-8.913912624120712280e-02 -1.679133474826812744e-01 5.663145780563354492e-01 -3.261722922325134277e-01 6.201424002647399902e-01
-9.064970910549163818e-02 -1.499384939670562744e-01 5.206595063209533691e-01 -3.806844055652618408e-01 5.953534245491027832e-01
-9.201869368553161621e-02 -1.858874410390853882e-01 5.342782139778137207e-01 -4.258277118206024170e-01 4.819535017013549805e-01


==> images/fashion_mnist_adversarial/gan_wo_3.txt <==
1.314443588256835938e+00 6.497207880020141602e-01 -1.072346925735473633e+00 -6.292037963867187500e-01 -3.213374376296997070e+00
1.291240930557250977e+00 1.019263505935668945e+00 -1.360055327415466309e+00 -9.379475712776184082e-01 -3.197997331619262695e+00
1.145769953727722168e+00 1.201649427413940430e+00 -5.472270846366882324e-01 -3.388320207595825195e-01 -2.825057744979858398e+00
1.244299650192260742e+00 1.166847348213195801e+00 -4.182406067848205566e-01 -1.278882026672363281e+00 -2.420720577239990234e+00
1.156387805938720703e+00 8.265386223793029785e-01 -3.744101226329803467e-01 -1.112953662872314453e+00 -2.523635625839233398e+00
1.134802937507629395e+00 6.874923110008239746e-01 -2.471881359815597534e-01 -1.115242362022399902e+00 -2.568070650100708008e+00
1.314986944198608398e+00 1.151914834976196289e+00 -7.690769433975219727e-01 -8.974100947380065918e-01 -2.105979681015014648e+00
1.373959183692932129e+00 5.705213546752929688e-01 -8.968325257301330566e-01 -6.456342339515686035e-01 -2.627544403076171875e+00
1.040785431861877441e+00 7.778167128562927246e-01 -6.018287539482116699e-01 -9.989186525344848633e-01 -1.905440330505371094e+00
6.647431254386901855e-01 3.558192849159240723e-01 -5.010201334953308105e-01 -6.334719061851501465e-01 -1.675821304321289062e+00
6.729558706283569336e-01 3.674625158309936523e-01 -5.065923333168029785e-01 -6.089751720428466797e-01 -1.626026630401611328e+00
6.812295913696289062e-01 3.530259132385253906e-01 -5.936447381973266602e-01 -6.328049898147583008e-01 -1.642871856689453125e+00
6.400923132896423340e-01 5.466510653495788574e-01 -4.764623343944549561e-01 -5.447441935539245605e-01 -1.546220183372497559e+00
9.182119369506835938e-01 7.025514245033264160e-01 -6.717374324798583984e-01 -3.393324315547943115e-01 -1.867800354957580566e+00
9.502562880516052246e-01 7.154040336608886719e-01 -6.522995829582214355e-01 -3.613347411155700684e-01 -1.853121519088745117e+00
7.591248154640197754e-01 8.095520734786987305e-02 -5.260708332061767578e-01 -6.654127240180969238e-01 -1.444367885589599609e+00
5.738882422447204590e-01 4.414211809635162354e-01 -1.729734390974044800e-01 -2.114547491073608398e-01 -1.706712007522583008e+00
7.441678643226623535e-01 2.239609062671661377e-01 -3.751308917999267578e-01 -4.066954255104064941e-01 -1.838664650917053223e+00
8.936207890510559082e-01 3.166214525699615479e-01 -4.964640140533447266e-01 -6.568964123725891113e-01 -1.670554280281066895e+00
3.572911918163299561e-01 9.625592827796936035e-01 -5.132493376731872559e-01 -7.510844618082046509e-02 -2.250374555587768555e+00
4.336723983287811279e-01 7.765040993690490723e-01 -3.280569016933441162e-01 -7.796166539192199707e-01 -2.045753955841064453e+00
4.120042920112609863e-01 8.271863460540771484e-01 -5.156947970390319824e-01 -5.119712948799133301e-01 -1.944001197814941406e+00
4.887109994888305664e-01 7.777989506721496582e-01 -4.386152923107147217e-01 -4.699673950672149658e-01 -2.038534164428710938e+00
1.674633324146270752e-01 7.816666364669799805e-01 -2.685706317424774170e-01 -3.887640535831451416e-01 -1.944494009017944336e+00
1.708449125289916992e-01 7.442244291305541992e-01 -2.547365128993988037e-01 -3.860578536987304688e-01 -1.951656103134155273e+00
6.896389126777648926e-01 5.060808658599853516e-01 -9.425513446331024170e-02 -1.476391404867172241e-01 -1.410078644752502441e+00
7.428957223892211914e-01 2.273783385753631592e-01 -1.994397491216659546e-03 -3.515073060989379883e-01 -1.598904371261596680e+00
7.855494618415832520e-01 3.173492252826690674e-01 -4.646792709827423096e-01 -2.335557043552398682e-01 -1.558591842651367188e+00
7.840860486030578613e-01 5.366555452346801758e-01 -5.882948040962219238e-01 -1.204719692468643188e-01 -1.798970460891723633e+00
4.235515594482421875e-01 6.153206825256347656e-01 -4.491341412067413330e-01 -1.478708535432815552e-02 -2.050022125244140625e+00
1.047749757766723633e+00 5.322555899620056152e-01 -4.193683564662933350e-01 -1.591174304485321045e-01 -1.278545022010803223e+00
1.010175466537475586e+00 5.318722128868103027e-01 -4.439626932144165039e-01 -1.598919928073883057e-01 -1.283780455589294434e+00
8.486671447753906250e-01 1.297976016998291016e+00 -6.529270410537719727e-01 4.722852632403373718e-02 -2.655334711074829102e+00
5.252082347869873047e-01 9.227607846260070801e-01 -3.130072653293609619e-01 1.586926728487014771e-02 -2.627790212631225586e+00
5.358788967132568359e-01 1.065848469734191895e+00 -3.439859449863433838e-01 9.568060934543609619e-02 -2.627065181732177734e+00
4.915777444839477539e-01 1.070457696914672852e+00 -3.445256352424621582e-01 3.822707384824752808e-02 -2.348113059997558594e+00
4.052811264991760254e-01 9.302121400833129883e-01 -2.605150640010833740e-01 -3.761610947549343109e-03 -2.058886289596557617e+00
5.164122581481933594e-01 7.614925503730773926e-01 -4.064184129238128662e-01 8.722662180662155151e-02 -2.336993932723999023e+00
6.584572196006774902e-01 8.912527561187744141e-01 -3.079791367053985596e-01 7.566241174936294556e-02 -2.644882678985595703e+00
1.076550841331481934e+00 1.151759386062622070e+00 -4.372320771217346191e-01 -8.535550832748413086e-01 -2.911859512329101562e+00
1.352527379989624023e+00 9.058369398117065430e-01 -1.823410764336585999e-02 -8.009636998176574707e-01 -2.395953178405761719e+00
1.498745799064636230e+00 7.073537111282348633e-01 -1.936571300029754639e-01 -5.616437792778015137e-01 -2.078908443450927734e+00
1.401418089866638184e+00 7.134188413619995117e-01 -9.615065902471542358e-02 -5.927026867866516113e-01 -2.276903152465820312e+00
1.504194855690002441e+00 8.313696384429931641e-01 -1.416301429271697998e-01 -8.355061709880828857e-02 -2.665132284164428711e+00
1.476925492286682129e+00 8.286880850791931152e-01 -1.331187188625335693e-01 -8.640825748443603516e-02 -2.690511941909790039e+00
1.577877640724182129e+00 7.504975795745849609e-01 -2.658872306346893311e-01 -6.265962719917297363e-01 -2.518115282058715820e+00
1.657913088798522949e+00 6.751111745834350586e-01 -2.535809576511383057e-01 -6.310007572174072266e-01 -2.541200399398803711e+00
1.287761330604553223e+00 1.272336006164550781e+00 -9.897305369377136230e-01 -4.602968394756317139e-01 -2.406955242156982422e+00
1.598130941390991211e+00 1.406622409820556641e+00 -7.775064706802368164e-01 -3.034667968750000000e-01 -2.673448562622070312e+00
1.543948054313659668e+00 7.377059459686279297e-01 -5.242809653282165527e-01 -7.487284541130065918e-01 -2.688480615615844727e+00
1.617865085601806641e+00 6.244759559631347656e-01 -4.326951801776885986e-01 -6.706454753875732422e-01 -2.386655330657958984e+00
1.243644475936889648e+00 8.242603540420532227e-01 -6.242740154266357422e-01 -9.766153097152709961e-01 -2.999980926513671875e+00
8.018522858619689941e-01 1.099361777305603027e+00 -8.837406337261199951e-02 -2.074249684810638428e-01 -2.334202527999877930e+00
1.038283586502075195e+00 2.613756060600280762e-01 -2.617722451686859131e-01 -8.590977191925048828e-01 -2.079782724380493164e+00
1.007392644882202148e+00 5.104708075523376465e-01 9.473870694637298584e-02 -3.547003567218780518e-01 -2.008030652999877930e+00
1.111520886421203613e+00 6.922211050987243652e-01 5.196873471140861511e-02 -5.586118698120117188e-01 -1.863916873931884766e+00
1.288931608200073242e+00 1.251221060752868652e+00 1.572619825601577759e-01 -2.333780676126480103e-01 -2.208001375198364258e+00
1.317884087562561035e+00 1.138154625892639160e+00 2.186672762036323547e-02 -2.775690853595733643e-01 -2.276880264282226562e+00
1.321287512779235840e+00 1.178815245628356934e+00 -1.101006567478179932e-02 -2.744998633861541748e-01 -2.273736238479614258e+00
1.310437083244323730e+00 1.020766496658325195e+00 -4.085917957127094269e-03 -3.138836920261383057e-01 -2.138293027877807617e+00
1.082923054695129395e+00 6.664313673973083496e-01 -7.786035537719726562e-02 -6.481764316558837891e-01 -2.164000272750854492e+00
7.261270880699157715e-01 9.452132582664489746e-01 -5.023205280303955078e-01 -9.887626767158508301e-01 -1.984711885452270508e+00
7.802485823631286621e-01 6.555855274200439453e-01 -5.305442214012145996e-01 -5.899896025657653809e-01 -1.865110754966735840e+00
4.246676862239837646e-01 6.802443861961364746e-01 -5.103465318679809570e-01 -8.234077095985412598e-01 -1.957345962524414062e+00
5.364823937416076660e-01 5.837840437889099121e-01 -3.696311712265014648e-01 -5.061419010162353516e-01 -2.421992540359497070e+00
6.805431246757507324e-01 2.688418328762054443e-01 -9.767954051494598389e-02 -4.068310558795928955e-01 -2.555589914321899414e+00
5.876959562301635742e-01 1.720828413963317871e-01 3.762201592326164246e-02 -3.441278040409088135e-01 -2.088586807250976562e+00
5.191264748573303223e-01 3.486451506614685059e-01 -4.895576741546392441e-03 -3.567032516002655029e-01 -1.776978373527526855e+00
5.669536590576171875e-01 2.956888079643249512e-01 -1.085631102323532104e-01 -4.877547919750213623e-01 -1.743496179580688477e+00
6.086769700050354004e-01 2.611849308013916016e-01 2.630224451422691345e-03 -5.455098748207092285e-01 -1.764359831809997559e+00
8.810228705406188965e-01 8.471934199333190918e-01 7.330891489982604980e-02 -1.578828394412994385e-01 -1.486430287361145020e+00
9.271114468574523926e-01 5.195989012718200684e-01 1.583407670259475708e-01 -1.843568086624145508e-01 -1.711050510406494141e+00
8.175536394119262695e-01 4.685640633106231689e-01 -5.367857813835144043e-01 -5.310841202735900879e-01 -2.465105056762695312e+00
1.042830109596252441e+00 4.922080039978027344e-01 -5.776841640472412109e-01 -6.059606671333312988e-01 -2.230860233306884766e+00
1.832897305488586426e+00 1.245435118675231934e+00 -6.331590414047241211e-01 -1.117472410202026367e+00 -3.423629045486450195e+00
2.318029642105102539e+00 5.978620052337646484e-01 -8.680284023284912109e-01 -1.384499907493591309e+00 -3.288986444473266602e+00
2.140101671218872070e+00 6.612648367881774902e-01 -1.020737767219543457e+00 -1.272078633308410645e+00 -3.284423589706420898e+00
1.942720055580139160e+00 7.982181906700134277e-01 -8.468255996704101562e-01 -1.647303700447082520e+00 -2.872770071029663086e+00
1.795324444770812988e+00 6.247028708457946777e-01 -7.825807929039001465e-01 -7.224788069725036621e-01 -2.689512729644775391e+00
1.814745783805847168e+00 1.308363676071166992e-01 -1.583654582500457764e-01 -8.986443877220153809e-01 -2.910623788833618164e+00
1.499649882316589355e+00 4.001458287239074707e-01 -5.787360072135925293e-01 -4.873935282230377197e-01 -3.315598964691162109e+00
1.333774089813232422e+00 6.071326136589050293e-01 -1.412254571914672852e-01 -5.674766302108764648e-01 -2.712344408035278320e+00
1.386926412582397461e+00 2.125883251428604126e-01 -3.367714583873748779e-01 -7.001539468765258789e-01 -2.330397129058837891e+00
9.863474965095520020e-01 7.342569828033447266e-01 1.378859728574752808e-01 -3.961308002471923828e-01 -2.602305412292480469e+00
1.055827021598815918e+00 6.691159605979919434e-01 2.524798810482025146e-01 -3.344670534133911133e-01 -2.722275018692016602e+00
6.903783679008483887e-01 6.204014420509338379e-01 -9.967660903930664062e-02 -7.920948266983032227e-01 -2.220014572143554688e+00
1.260071992874145508e+00 1.051226496696472168e+00 -2.920607924461364746e-01 -2.786885201930999756e-01 -2.751933097839355469e+00
9.258760213851928711e-01 5.783746838569641113e-01 -5.698946714401245117e-01 -1.533415615558624268e-01 -2.103751659393310547e+00
9.084594249725341797e-01 6.299505233764648438e-01 -5.763115882873535156e-01 -2.094475924968719482e-01 -2.071259975433349609e+00
6.450831890106201172e-01 6.970113515853881836e-01 -7.176294922828674316e-01 -2.978719472885131836e-01 -2.080942869186401367e+00
6.710892915725708008e-01 5.586999654769897461e-01 -5.638701915740966797e-01 -4.275166392326354980e-01 -2.033886909484863281e+00
7.220171093940734863e-01 7.385296225547790527e-01 -4.703048765659332275e-01 -5.574778318405151367e-01 -1.560917973518371582e+00
8.064302206039428711e-01 2.533416152000427246e-01 -1.197030544281005859e-01 -5.725336074829101562e-01 -1.838141918182373047e+00
8.115171790122985840e-01 2.554252445697784424e-01 -1.263440847396850586e-01 -5.941857695579528809e-01 -1.809547781944274902e+00
6.184920072555541992e-01 8.018559813499450684e-01 5.984826758503913879e-02 -4.595107138156890869e-01 -1.831856012344360352e+00
8.852955698966979980e-01 6.411511301994323730e-01 -7.350705862045288086e-01 -5.156582593917846680e-01 -1.765585541725158691e+00
1.158334612846374512e+00 4.200169742107391357e-01 -5.420259833335876465e-01 -5.319859981536865234e-01 -2.256339311599731445e+00
1.233315110206604004e+00 3.211358785629272461e-01 -5.048774480819702148e-01 -5.511894822120666504e-01 -2.288649082183837891e+00
1.281331896781921387e+00 1.327064871788024902e+00 -6.635706424713134766e-01 5.904597416520118713e-02 -2.137632369995117188e+00
6.477226018905639648e-01 6.024751663208007812e-01 -3.917816281318664551e-01 -3.587021306157112122e-02 -1.487326264381408691e+00
6.617649197578430176e-01 5.908324718475341797e-01 -4.092180132865905762e-01 -2.844371460378170013e-02 -1.625086307525634766e+00
6.653066873550415039e-01 5.220010280609130859e-01 -4.070146679878234863e-01 9.908114559948444366e-03 -1.685324668884277344e+00
7.944123744964599609e-01 7.117362618446350098e-01 -3.414588868618011475e-01 -3.123219683766365051e-02 -1.307934522628784180e+00
7.777510881423950195e-01 6.923768520355224609e-01 -3.742924034595489502e-01 -2.772958390414714813e-02 -1.357156753540039062e+00
9.450575709342956543e-01 1.015020489692687988e+00 -5.212382674217224121e-01 2.275585234165191650e-01 -1.932162523269653320e+00
9.763786792755126953e-01 3.470235168933868408e-01 -4.386547803878784180e-01 -2.238402366638183594e-01 -1.481801629066467285e+00
5.334399342536926270e-01 4.042914807796478271e-01 -4.478996694087982178e-01 -7.057480216026306152e-01 -1.630229234695434570e+00
6.024816632270812988e-01 6.797624826431274414e-01 -2.574379742145538330e-01 -6.719397306442260742e-01 -1.358515739440917969e+00
4.945234060287475586e-01 3.796914219856262207e-01 -4.334048926830291748e-01 -6.754004955291748047e-01 -1.482606649398803711e+00
4.269273579120635986e-01 6.060364842414855957e-01 -4.013679623603820801e-01 -6.121497750282287598e-01 -1.611033439636230469e+00
2.402586340904235840e-01 7.756046652793884277e-01 -2.825642824172973633e-01 -6.371551752090454102e-01 -1.600502014160156250e+00
3.957611322402954102e-01 7.785390019416809082e-01 -1.689124405384063721e-01 -6.920040845870971680e-01 -1.802185893058776855e+00
4.761246442794799805e-01 7.605078816413879395e-01 -5.820190906524658203e-01 -6.305136084556579590e-01 -2.063992738723754883e+00
4.524768292903900146e-01 7.130497694015502930e-01 -6.105940937995910645e-01 -6.138471364974975586e-01 -2.044207572937011719e+00
4.254625737667083740e-01 8.835369348526000977e-01 -6.175753474235534668e-01 -6.381259560585021973e-01 -2.072298288345336914e+00
3.474940657615661621e-01 5.797631144523620605e-01 -5.734753608703613281e-01 -3.409222662448883057e-01 -2.537201166152954102e+00
5.991652607917785645e-01 1.039234042167663574e+00 -5.426641702651977539e-01 -9.963807463645935059e-01 -2.608002424240112305e+00
7.120596766471862793e-01 1.351947546005249023e+00 -4.790031313896179199e-01 -5.254318118095397949e-01 -2.741775035858154297e+00
8.893254995346069336e-01 1.058751583099365234e+00 -8.891810774803161621e-01 -5.290663838386535645e-01 -2.503316640853881836e+00
1.237061381340026855e+00 1.237503767013549805e+00 -9.358624815940856934e-01 -6.610544919967651367e-01 -2.562672376632690430e+00
1.378750920295715332e+00 5.906912684440612793e-01 -2.894125878810882568e-01 -1.045638680458068848e+00 -2.602972269058227539e+00
1.246496558189392090e+00 4.865095019340515137e-01 -1.282618343830108643e-01 -7.797607779502868652e-01 -2.632200002670288086e+00
1.046268343925476074e+00 6.295598149299621582e-01 3.686368167400360107e-01 -1.246945261955261230e+00 -3.118812561035156250e+00
1.049742579460144043e+00 4.225397109985351562e-01 -4.046721756458282471e-02 -9.198131561279296875e-01 -3.499614238739013672e+00
8.857435584068298340e-01 4.675720334053039551e-01 1.685580909252166748e-01 -9.232133626937866211e-01 -3.229326725006103516e+00
7.957214713096618652e-01 7.097225785255432129e-01 3.008778691291809082e-01 -6.843112111091613770e-01 -2.608394145965576172e+00
7.825517058372497559e-01 7.100344896316528320e-01 2.925177216529846191e-01 -7.252478599548339844e-01 -2.814101219177246094e+00
9.167177677154541016e-01 9.792174696922302246e-01 1.603336781263351440e-01 -9.823616147041320801e-01 -2.847420215606689453e+00
9.481900930404663086e-01 1.177516102790832520e+00 6.674947589635848999e-02 -1.060238242149353027e+00 -3.099582910537719727e+00
8.512948751449584961e-01 5.965170264244079590e-01 -1.323464661836624146e-01 -4.408079981803894043e-01 -2.299655675888061523e+00
8.022106885910034180e-01 7.359923124313354492e-01 -2.107287049293518066e-01 -5.007700324058532715e-01 -2.270102500915527344e+00
9.121721982955932617e-01 6.338011026382446289e-01 -1.623512357473373413e-01 -3.461521863937377930e-01 -2.586618423461914062e+00
9.485368728637695312e-01 2.516577541828155518e-01 -8.369643092155456543e-01 -7.897863984107971191e-01 -2.829199790954589844e+00
9.443760514259338379e-01 2.687069177627563477e-01 -6.131036877632141113e-01 -6.974407434463500977e-01 -1.501111626625061035e+00
1.163444519042968750e+00 4.877377152442932129e-01 -3.577560782432556152e-01 -2.372132241725921631e-01 -1.800546526908874512e+00
8.218247294425964355e-01 4.681072831153869629e-01 -5.541149377822875977e-01 -3.778717517852783203e-01 -1.671728491783142090e+00
1.001764774322509766e+00 9.128958582878112793e-01 -5.555880069732666016e-01 -1.998389065265655518e-01 -1.787094235420227051e+00
9.216344952583312988e-01 8.091158270835876465e-01 -6.284164786338806152e-01 -3.651811778545379639e-01 -1.893303513526916504e+00
9.985498189926147461e-01 8.478345870971679688e-01 -7.289257049560546875e-01 -4.771031737327575684e-01 -2.003997564315795898e+00
1.012449502944946289e+00 8.924547433853149414e-01 -7.723214030265808105e-01 -4.389030337333679199e-01 -1.956321477890014648e+00
1.089839220046997070e+00 1.178935289382934570e+00 -5.715609192848205566e-01 2.857701480388641357e-01 -2.197822332382202148e+00
9.423440694808959961e-01 1.176731944084167480e+00 -6.633476018905639648e-01 1.794016510248184204e-01 -2.111440658569335938e+00
9.508202672004699707e-01 5.538939237594604492e-01 -4.729461967945098877e-01 -1.092810183763504028e-01 -1.393584966659545898e+00
1.107944846153259277e+00 1.204641819000244141e+00 -4.961849451065063477e-01 5.804438516497612000e-02 -2.823130130767822266e+00
1.159316539764404297e+00 1.264355897903442383e+00 -4.462382197380065918e-01 1.772279888391494751e-01 -2.556531190872192383e+00
1.243401169776916504e+00 1.152318358421325684e+00 -6.911975741386413574e-01 1.156564727425575256e-01 -2.082918643951416016e+00
1.188843965530395508e+00 1.195650696754455566e+00 -6.992201209068298340e-01 1.538377553224563599e-01 -2.400182962417602539e+00
9.151331186294555664e-01 1.170109748840332031e+00 -6.860384345054626465e-01 2.154131531715393066e-01 -2.128027200698852539e+00
1.109866142272949219e+00 1.277852773666381836e+00 -5.489052534103393555e-01 1.641648411750793457e-01 -1.768785715103149414e+00
1.107917785644531250e+00 1.268987178802490234e+00 -5.494346618652343750e-01 1.656617075204849243e-01 -1.773624658584594727e+00
1.248222351074218750e+00 1.033834099769592285e+00 -6.507081985473632812e-01 -5.266687870025634766e-01 -2.763527154922485352e+00
1.016778349876403809e+00 5.135572552680969238e-01 1.195945143699645996e-01 -6.999257802963256836e-01 -2.057059049606323242e+00
9.465678334236145020e-01 3.990944027900695801e-01 -1.094703674316406250e-01 -6.464403867721557617e-01 -2.296506404876708984e+00
9.609188437461853027e-01 4.034312665462493896e-01 -7.517758011817932129e-02 -4.649625718593597412e-01 -2.248708248138427734e+00
1.074707269668579102e+00 5.939015746116638184e-01 7.739504426717758179e-02 -7.356761097908020020e-01 -2.020054340362548828e+00
5.601385831832885742e-01 7.155166268348693848e-01 -6.651903986930847168e-01 -2.363116443157196045e-01 -2.361843585968017578e+00
6.315702199935913086e-01 6.902183890342712402e-01 -7.447403073310852051e-01 -3.192203044891357422e-01 -2.360222578048706055e+00
4.039948582649230957e-01 7.167919278144836426e-01 -5.432080030441284180e-01 -4.340870380401611328e-01 -2.161198377609252930e+00
4.218870997428894043e-01 7.584006190299987793e-01 -5.310037136077880859e-01 -4.687049388885498047e-01 -2.062976360321044922e+00
1.027801752090454102e+00 5.632953643798828125e-01 -3.137786388397216797e-01 -6.768467426300048828e-01 -1.815268039703369141e+00
1.076629400253295898e+00 3.948846459388732910e-01 -3.830908536911010742e-01 -6.106666922569274902e-01 -1.858809113502502441e+00
1.152135610580444336e+00 4.338174462318420410e-01 -6.339063644409179688e-01 -5.779054760932922363e-01 -1.816401004791259766e+00
1.284466743469238281e+00 8.097720146179199219e-01 -5.178025960922241211e-01 -1.331308782100677490e-01 -2.058701753616333008e+00
8.913022875785827637e-01 6.747524142265319824e-01 -9.124429225921630859e-01 -4.187821447849273682e-01 -2.544933319091796875e+00
4.241814911365509033e-01 5.787956714630126953e-01 -5.296613574028015137e-01 -2.896490097045898438e-01 -2.131486654281616211e+00
4.082145094871520996e-01 5.929408669471740723e-01 -5.260934233665466309e-01 -2.870202660560607910e-01 -2.127941131591796875e+00
2.969410717487335205e-01 4.581988751888275146e-01 -2.545503377914428711e-01 -1.726852804422378540e-01 -1.744098424911499023e+00
2.513637542724609375e-01 8.073022365570068359e-01 -4.003485739231109619e-01 -4.453543424606323242e-01 -2.336029529571533203e+00
1.185457706451416016e-01 7.633477449417114258e-01 -4.721319675445556641e-01 -3.107472360134124756e-01 -2.185395479202270508e+00
1.796638965606689453e-01 7.831763625144958496e-01 -3.496107757091522217e-01 -2.869351804256439209e-01 -2.267342805862426758e+00
7.563919425010681152e-01 4.701228439807891846e-01 -3.519110083580017090e-01 -9.609688073396682739e-02 -2.029273033142089844e+00
9.095800518989562988e-01 4.441430270671844482e-01 -5.572172403335571289e-01 -4.207139909267425537e-01 -2.474314212799072266e+00
7.546532154083251953e-01 4.673528373241424561e-01 -6.877797245979309082e-01 -5.712325572967529297e-01 -2.631908655166625977e+00
6.336397528648376465e-01 1.090759992599487305e+00 -3.252462148666381836e-01 -1.601177155971527100e-01 -1.880906462669372559e+00
5.491721034049987793e-01 7.655708193778991699e-01 -4.854745268821716309e-01 -3.173379302024841309e-01 -1.794538974761962891e+00
5.944504737854003906e-01 8.993706107139587402e-01 -3.357122838497161865e-01 -1.923420429229736328e-01 -1.830115675926208496e+00
7.940335273742675781e-01 6.494618654251098633e-01 -3.250476419925689697e-01 -3.222708031535148621e-02 -1.904777288436889648e+00
7.703384160995483398e-01 5.775647163391113281e-01 -2.822353541851043701e-01 -3.904239088296890259e-02 -2.010722160339355469e+00
7.878886461257934570e-01 5.313301682472229004e-01 -4.618053138256072998e-01 -6.118677183985710144e-02 -2.321016550064086914e+00
4.429620504379272461e-01 8.574581742286682129e-01 -5.343184471130371094e-01 -9.248769283294677734e-02 -2.078837633132934570e+00
8.809176832437515259e-02 6.241670250892639160e-01 -1.732486933469772339e-01 -3.428555428981781006e-01 -2.090974330902099609e+00
5.399193987250328064e-02 6.221729516983032227e-01 -2.558829486370086670e-01 -2.651679515838623047e-01 -1.953826308250427246e+00
1.269034445285797119e-01 7.446663975715637207e-01 -1.834080666303634644e-01 -2.896706163883209229e-01 -2.275209665298461914e+00
3.083803951740264893e-01 7.526997327804565430e-01 -8.309785276651382446e-02 -4.037037491798400879e-02 -1.906048893928527832e+00
4.612273573875427246e-01 6.332735419273376465e-01 -1.616525352001190186e-01 -5.257811546325683594e-01 -1.863620400428771973e+00
3.323177695274353027e-01 5.531392097473144531e-01 -1.009250730276107788e-01 -3.402132689952850342e-01 -2.215654850006103516e+00
3.489211499691009521e-01 8.003251552581787109e-01 -2.574715912342071533e-01 -5.522678494453430176e-01 -1.990429401397705078e+00
4.876556992530822754e-01 7.524636387825012207e-01 -3.460742831230163574e-01 -5.675228834152221680e-01 -1.923504590988159180e+00
4.753103554248809814e-01 6.473593115806579590e-01 -4.409460723400115967e-01 -9.060735106468200684e-01 -2.326402664184570312e+00
1.090366363525390625e+00 8.167436122894287109e-01 -7.414650321006774902e-01 -7.584896087646484375e-01 -2.373694419860839844e+00
1.076288580894470215e+00 9.008246064186096191e-01 -8.887909054756164551e-01 -2.301690876483917236e-01 -2.582964897155761719e+00
1.077962875366210938e+00 8.827655315399169922e-01 -8.320243954658508301e-01 -2.455692291259765625e-01 -2.617644309997558594e+00
7.460811138153076172e-01 3.925572037696838379e-01 -2.800442576408386230e-01 -6.351413130760192871e-01 -1.432748436927795410e+00
7.132904529571533203e-01 4.239606857299804688e-01 -3.396297097206115723e-01 -5.885733366012573242e-01 -1.402620553970336914e+00
7.676253914833068848e-01 3.536821603775024414e-01 -3.300837874412536621e-01 -6.433366537094116211e-01 -1.346557259559631348e+00
6.477382183074951172e-01 5.793580040335655212e-02 -2.976326942443847656e-01 -4.338030517101287842e-01 -1.706547617912292480e+00
6.014546155929565430e-01 5.091696977615356445e-01 -2.046328037977218628e-01 -5.625792145729064941e-01 -2.156967639923095703e+00
5.191862583160400391e-01 3.243329823017120361e-01 -4.367295503616333008e-01 -6.929633021354675293e-01 -1.786558032035827637e+00
5.149323344230651855e-01 4.039288461208343506e-01 -5.513124465942382812e-01 -6.313729286193847656e-01 -1.703397750854492188e+00
9.979858398437500000e-01 1.408946365118026733e-01 -4.398832917213439941e-01 -4.660865068435668945e-01 -1.684358000755310059e+00
6.299983859062194824e-01 6.046915650367736816e-01 -3.297139108180999756e-01 -6.210504174232482910e-01 -1.875262498855590820e+00
7.793793082237243652e-01 7.231127619743347168e-01 -1.402199864387512207e-01 -3.000729680061340332e-01 -1.948440432548522949e+00
8.220191001892089844e-01 4.440037310123443604e-01 -2.955903410911560059e-01 -1.121526584029197693e-01 -1.684422254562377930e+00
7.506783008575439453e-01 7.479938268661499023e-01 -3.488350212574005127e-01 -2.546840719878673553e-02 -1.406807422637939453e+00
8.673660755157470703e-01 2.737953960895538330e-01 -5.535525083541870117e-01 -4.528771936893463135e-01 -1.861837863922119141e+00
8.816632032394409180e-01 5.691363215446472168e-01 -4.977431595325469971e-01 -2.640371620655059814e-01 -1.768368005752563477e+00
9.298548698425292969e-01 1.099229812622070312e+00 -1.127328947186470032e-01 -3.889849781990051270e-01 -2.460068702697753906e+00
9.436994194984436035e-01 8.028963804244995117e-01 -4.608161374926567078e-02 -4.067420363426208496e-01 -2.211540937423706055e+00
1.023394942283630371e+00 4.815590381622314453e-01 -5.203243494033813477e-01 -8.580905199050903320e-01 -2.275193214416503906e+00
8.679000139236450195e-01 6.113141179084777832e-01 6.229215860366821289e-02 -3.479365110397338867e-01 -1.824701786041259766e+00
8.169810175895690918e-01 1.181211322546005249e-01 -1.494870781898498535e-01 -3.474149107933044434e-01 -1.601232171058654785e+00
6.745469570159912109e-01 3.960308432579040527e-01 2.665240317583084106e-02 -3.163508474826812744e-01 -1.616163492202758789e+00
1.060078620910644531e+00 -2.501079738140106201e-01 -4.722253978252410889e-01 -5.921680927276611328e-01 -1.791455268859863281e+00
1.131851911544799805e+00 5.419510602951049805e-01 -2.169030457735061646e-01 -1.117810249328613281e+00 -3.123729944229125977e+00
8.501850962638854980e-01 4.876413047313690186e-01 -4.473069310188293457e-01 -6.101438403129577637e-01 -2.700875759124755859e+00
6.761839985847473145e-01 6.355047821998596191e-01 -6.510100960731506348e-01 -4.408543407917022705e-01 -2.284213542938232422e+00
5.773540139198303223e-01 6.558496952056884766e-01 -7.085077762603759766e-01 -4.991112351417541504e-01 -2.291012048721313477e+00
1.308937191963195801e+00 8.876794576644897461e-01 -4.217485189437866211e-01 -6.203510761260986328e-01 -2.070693254470825195e+00
9.224951863288879395e-01 1.141087174415588379e+00 -7.260032296180725098e-01 -6.824111938476562500e-01 -2.238906621932983398e+00
9.692869186401367188e-01 1.144259095191955566e+00 -6.897518634796142578e-01 -6.886948943138122559e-01 -2.191143989562988281e+00
9.810389876365661621e-01 8.596255183219909668e-01 -8.145203590393066406e-01 -5.650151968002319336e-01 -2.294719934463500977e+00
1.038976550102233887e+00 4.481029212474822998e-01 -7.907850146293640137e-01 -8.854836225509643555e-01 -1.709973573684692383e+00
8.692631125450134277e-01 4.004114866256713867e-01 -6.831225752830505371e-01 -3.699609637260437012e-01 -1.859115242958068848e+00
8.995737433433532715e-01 5.350239276885986328e-01 -5.967628359794616699e-01 -8.957076072692871094e-02 -1.948334455490112305e+00
9.275007843971252441e-01 7.739925384521484375e-02 -6.232123374938964844e-01 -8.464163541793823242e-01 -1.859760880470275879e+00
7.125102877616882324e-01 4.727750122547149658e-01 -3.493143916130065918e-01 -5.008258223533630371e-01 -1.774197936058044434e+00
7.374355196952819824e-01 3.059475719928741455e-01 -3.840893507003784180e-01 -3.988190293312072754e-01 -1.920058012008666992e+00
4.460402727127075195e-01 5.060251355171203613e-01 -2.948752343654632568e-01 -4.882065653800964355e-01 -1.446003079414367676e+00
4.371967315673828125e-01 3.447342514991760254e-01 -2.803691029548645020e-01 -5.587339997291564941e-01 -1.639187097549438477e+00
4.533080756664276123e-01 3.363660573959350586e-01 -4.274413287639617920e-01 -4.831459224224090576e-01 -1.420350313186645508e+00
3.833529055118560791e-01 3.675501346588134766e-01 -3.274920582771301270e-01 -2.787534892559051514e-01 -1.650784373283386230e+00
4.725031554698944092e-01 5.515736937522888184e-01 -1.671697795391082764e-01 -2.567618787288665771e-01 -1.453428268432617188e+00
6.790838241577148438e-01 7.502365112304687500e-01 -3.419046103954315186e-01 -6.092333793640136719e-01 -1.722360253334045410e+00
4.744615554809570312e-01 5.046595335006713867e-01 -4.112462103366851807e-01 -3.702062666416168213e-01 -1.402585268020629883e+00
4.897916913032531738e-01 3.335072696208953857e-01 -3.109024167060852051e-01 -3.133909106254577637e-01 -1.517094492912292480e+00
4.885926544666290283e-01 4.428164064884185791e-01 -2.372613549232482910e-01 -2.710790336132049561e-01 -1.373041868209838867e+00
6.027045249938964844e-01 2.986524999141693115e-01 -4.624988138675689697e-01 -4.491483867168426514e-01 -1.400362730026245117e+00
6.328287720680236816e-01 2.987315654754638672e-01 -3.306585550308227539e-01 -4.475552141666412354e-01 -1.494160890579223633e+00
1.364952564239501953e+00 6.764131784439086914e-01 -1.267368078231811523e+00 -1.118488669395446777e+00 -2.657144784927368164e+00
1.678404808044433594e+00 4.786425828933715820e-01 -6.708458662033081055e-01 -1.484956741333007812e+00 -3.335669279098510742e+00
9.230341911315917969e-01 4.540144205093383789e-01 -7.650161981582641602e-01 -8.393905162811279297e-01 -1.941262245178222656e+00
9.453015327453613281e-01 6.835348606109619141e-01 -7.186263799667358398e-01 -2.882867753505706787e-01 -1.871394038200378418e+00
9.349731802940368652e-01 6.770449280738830566e-01 -7.131965160369873047e-01 -2.982019186019897461e-01 -1.900015950202941895e+00
7.498950958251953125e-01 4.306112527847290039e-01 -5.400428175926208496e-01 -3.821049928665161133e-01 -1.822557210922241211e+00
7.375234961509704590e-01 1.573084890842437744e-01 -4.436522424221038818e-01 -5.416649580001831055e-01 -1.292709231376647949e+00
9.524632692337036133e-01 3.298185467720031738e-01 -5.529206395149230957e-01 -5.745723247528076172e-01 -1.340366721153259277e+00
6.254258751869201660e-01 1.367472708225250244e-01 -4.595066010951995850e-01 -5.525944232940673828e-01 -1.861894726753234863e+00
6.830636262893676758e-01 4.015896320343017578e-01 -6.575384140014648438e-01 -6.265219449996948242e-01 -1.896129488945007324e+00
1.435272455215454102e+00 7.199160456657409668e-01 -7.987555265426635742e-01 -3.446456491947174072e-01 -1.979156732559204102e+00
1.553291201591491699e+00 6.852822303771972656e-01 -7.779958844184875488e-01 -3.018040955066680908e-01 -1.846870779991149902e+00
9.111873507499694824e-01 -2.415821105241775513e-01 -6.157653927803039551e-01 -1.220139265060424805e+00 -3.012472867965698242e+00
1.020107626914978027e+00 4.536103010177612305e-01 1.589678786695003510e-02 -7.878368496894836426e-01 -2.418815374374389648e+00
1.041264772415161133e+00 1.115209460258483887e+00 -6.093003749847412109e-01 -5.974074006080627441e-01 -2.178268671035766602e+00
9.421150684356689453e-01 1.078243732452392578e+00 -6.602388024330139160e-01 -5.986108183860778809e-01 -2.075023651123046875e+00
1.016988158226013184e+00 1.003247737884521484e+00 -6.125166416168212891e-01 -4.880593717098236084e-01 -2.062116146087646484e+00
6.241114735603332520e-01 7.961836457252502441e-01 -4.297041594982147217e-01 1.039383336901664734e-01 -1.710960030555725098e+00
5.680302381515502930e-01 1.229974254965782166e-01 -2.305255532264709473e-01 -3.106698393821716309e-01 -1.338714599609375000e+00
4.728451967239379883e-01 4.366787075996398926e-01 -2.590113580226898193e-01 -3.411017954349517822e-01 -1.590606451034545898e+00
4.548216164112091064e-01 1.387851238250732422e-01 -2.024895697832107544e-01 -3.775959908962249756e-01 -1.444811582565307617e+00
4.383803606033325195e-01 1.796156615018844604e-01 -2.059119045734405518e-01 -3.483172953128814697e-01 -1.448737621307373047e+00
2.604821622371673584e-01 8.280121684074401855e-01 -2.089440673589706421e-01 -2.862431108951568604e-01 -2.234846591949462891e+00
2.342679649591445923e-01 9.518151283264160156e-01 -1.823929548263549805e-01 -3.600279986858367920e-01 -2.136287927627563477e+00
5.743842124938964844e-01 6.790680289268493652e-01 -2.643053531646728516e-01 -4.716768264770507812e-01 -2.604811906814575195e+00
5.896653532981872559e-01 6.960385441780090332e-01 -1.971142441034317017e-01 -4.941413104534149170e-01 -2.573943614959716797e+00
8.130956292152404785e-01 8.129411935806274414e-01 -1.135496422648429871e-01 -8.759090900421142578e-01 -2.038244009017944336e+00
8.492785096168518066e-01 2.709707617759704590e-01 -7.217680215835571289e-01 -7.944601774215698242e-01 -2.253399610519409180e+00
9.224983453750610352e-01 9.824094176292419434e-01 -6.978908777236938477e-01 -4.634267091751098633e-01 -2.290252447128295898e+00
8.140881657600402832e-01 1.225255131721496582e+00 -6.642137169837951660e-01 -1.952118575572967529e-01 -2.152241945266723633e+00
1.146755456924438477e+00 8.344328403472900391e-01 -2.795847952365875244e-01 -1.010007262229919434e+00 -2.309641361236572266e+00
1.071634531021118164e+00 6.122931838035583496e-01 -2.835890352725982666e-01 -9.739655852317810059e-01 -2.374123811721801758e+00
1.308043241500854492e+00 8.202993273735046387e-01 -8.553438782691955566e-01 -7.311442494392395020e-01 -2.075077772140502930e+00
7.556245923042297363e-01 5.418951809406280518e-02 -3.346249163150787354e-01 -6.129176616668701172e-01 -2.391056060791015625e+00
1.197862029075622559e+00 -2.734739184379577637e-01 -2.260741293430328369e-01 -6.123190522193908691e-01 -2.462225675582885742e+00
7.867965102195739746e-01 -8.487437367439270020e-01 -2.807041406631469727e-01 -1.034431576728820801e+00 -1.426213622093200684e+00
9.235137104988098145e-01 -1.101340055465698242e+00 8.017356693744659424e-02 -9.539622068405151367e-01 -1.651283979415893555e+00
9.747514724731445312e-01 -1.075371384620666504e+00 8.664309233427047729e-02 -9.449872970581054688e-01 -1.611441969871520996e+00
9.713512063026428223e-01 -1.248237133026123047e+00 1.276387423276901245e-01 -9.469993114471435547e-01 -1.622672677040100098e+00
9.443226456642150879e-01 -1.266258597373962402e+00 8.049656450748443604e-02 -8.806482553482055664e-01 -1.684697985649108887e+00
1.006059885025024414e+00 -1.242251276969909668e+00 -8.480970561504364014e-02 -9.095892906188964844e-01 -1.758280634880065918e+00
1.031685471534729004e+00 -1.220139026641845703e+00 -7.372078299522399902e-02 -9.251658916473388672e-01 -1.751441121101379395e+00
7.804208397865295410e-01 -1.030410885810852051e+00 -1.366936117410659790e-01 -9.573513865470886230e-01 -1.464172124862670898e+00
6.839640140533447266e-01 -1.095141530036926270e+00 -5.323219299316406250e-02 -1.173293709754943848e+00 -1.273014783859252930e+00
6.826614141464233398e-01 -1.020868420600891113e+00 -9.020818024873733521e-02 -1.237037301063537598e+00 -1.326664924621582031e+00
6.852805018424987793e-01 -1.011806130409240723e+00 -4.812187328934669495e-02 -1.205747723579406738e+00 -1.267895936965942383e+00
6.780556440353393555e-01 -9.728216528892517090e-01 -4.588567838072776794e-02 -1.222273707389831543e+00 -1.250247597694396973e+00
7.121099233627319336e-01 -7.405522465705871582e-01 2.332172542810440063e-02 -6.440147161483764648e-01 -1.180494546890258789e+00
5.567448139190673828e-01 -4.367176890373229980e-01 -1.006418094038963318e-01 -5.217335224151611328e-01 -1.102044820785522461e+00
5.813982486724853516e-01 -4.102642536163330078e-01 -8.181156963109970093e-02 -5.054226517677307129e-01 -1.007347702980041504e+00
5.724092125892639160e-01 -4.738378822803497314e-01 -9.591642767190933228e-02 -4.692814648151397705e-01 -9.985333681106567383e-01
5.200088024139404297e-01 -4.772786498069763184e-01 -5.194132775068283081e-02 -6.673609018325805664e-01 -8.904671072959899902e-01
8.706043362617492676e-01 -9.998698830604553223e-01 1.729127317667007446e-01 -8.449172973632812500e-01 -2.022735118865966797e+00
8.650724291801452637e-01 -1.062285065650939941e+00 1.557898670434951782e-01 -9.065225720405578613e-01 -2.250960111618041992e+00
1.167503356933593750e+00 -1.165751576423645020e+00 -3.043289482593536377e-01 -9.936007857322692871e-01 -1.040090560913085938e+00
1.153263688087463379e+00 -1.212679147720336914e+00 -3.408643603324890137e-01 -9.058660268783569336e-01 -1.039216041564941406e+00
1.152676463127136230e+00 -1.234734773635864258e+00 -3.556976318359375000e-01 -8.924805521965026855e-01 -1.073509573936462402e+00
1.152676463127136230e+00 -1.234734773635864258e+00 -3.556976318359375000e-01 -8.924805521965026855e-01 -1.073509573936462402e+00
1.138351202011108398e+00 -1.234500527381896973e+00 -3.008680343627929688e-01 -9.314723610877990723e-01 -9.020254015922546387e-01
1.172194600105285645e+00 -1.269357442855834961e+00 -1.709004938602447510e-01 -8.068506717681884766e-01 -7.778527140617370605e-01
1.355152845382690430e+00 -1.401726484298706055e+00 -2.995452880859375000e-01 -9.091851711273193359e-01 -1.087595343589782715e+00
2.001532077789306641e+00 -1.744951486587524414e+00 -5.687641501426696777e-01 -1.377830386161804199e+00 -1.762661337852478027e+00
2.021904230117797852e+00 -1.848223328590393066e+00 -5.859424471855163574e-01 -1.324636459350585938e+00 -1.812412858009338379e+00
2.058960199356079102e+00 -1.755725860595703125e+00 -6.526892781257629395e-01 -1.332117319107055664e+00 -1.612105131149291992e+00
2.044800043106079102e+00 -1.790192604064941406e+00 -5.732359290122985840e-01 -1.340611815452575684e+00 -1.611024856567382812e+00
2.081244468688964844e+00 -1.603638887405395508e+00 -5.824506282806396484e-01 -1.219442248344421387e+00 -1.537050485610961914e+00
2.097045660018920898e+00 -1.592175960540771484e+00 -5.734508633613586426e-01 -1.212115526199340820e+00 -1.520242691040039062e+00
1.984688639640808105e+00 -1.571149706840515137e+00 -5.653345584869384766e-01 -1.242953419685363770e+00 -1.475682973861694336e+00
1.949487566947937012e+00 -1.565907239913940430e+00 -5.171300768852233887e-01 -1.265949130058288574e+00 -1.479472517967224121e+00
1.886216044425964355e+00 -1.681587219238281250e+00 -5.159912705421447754e-01 -1.332743406295776367e+00 -1.498376369476318359e+00
1.390074253082275391e+00 -1.850418329238891602e+00 -2.422367781400680542e-01 -1.248031973838806152e+00 -1.149071335792541504e+00
1.256484627723693848e+00 -1.759119272232055664e+00 -1.604869812726974487e-01 -1.450985312461853027e+00 -1.085968255996704102e+00
1.160069942474365234e+00 -1.265261292457580566e+00 -3.187394440174102783e-01 -1.327005028724670410e+00 -1.712979674339294434e+00
1.275098919868469238e+00 -1.548598885536193848e+00 -2.146691530942916870e-01 -1.304186582565307617e+00 -1.561000585556030273e+00
1.264171004295349121e+00 -1.457290053367614746e+00 -3.002746999263763428e-01 -1.359858512878417969e+00 -1.625460624694824219e+00
1.303443193435668945e+00 -1.636497378349304199e+00 -1.627257317304611206e-01 -1.301991939544677734e+00 -1.481704831123352051e+00
1.334466099739074707e+00 -1.514970064163208008e+00 -2.431830763816833496e-01 -1.072075843811035156e+00 -1.674903512001037598e+00
8.439390063285827637e-01 -1.395606875419616699e+00 -1.444248855113983154e-01 -1.293607592582702637e+00 -1.210936427116394043e+00
1.445136070251464844e+00 -1.605692863464355469e+00 -2.013996839523315430e-01 -1.618391275405883789e+00 -2.375914096832275391e+00
1.366043210029602051e+00 -1.348826050758361816e+00 -6.951923668384552002e-02 -1.633350849151611328e+00 -2.790525674819946289e+00
9.606420993804931641e-01 -7.803291678428649902e-01 -1.429912298917770386e-01 -8.278178572654724121e-01 -1.506247520446777344e+00
1.178661704063415527e+00 -1.267987966537475586e+00 -3.033632636070251465e-01 -9.975958466529846191e-01 -6.388680338859558105e-01
1.172720670700073242e+00 -1.260845899581909180e+00 -3.294509351253509521e-01 -1.014236688613891602e+00 -6.558168530464172363e-01
9.017558693885803223e-01 -9.854220151901245117e-01 -8.780653774738311768e-02 -7.245087027549743652e-01 -8.553911447525024414e-01
9.244446158409118652e-01 -9.586474299430847168e-01 -1.470285952091217041e-01 -7.221655249595642090e-01 -8.961735367774963379e-01
9.348350763320922852e-01 -7.235285043716430664e-01 -2.471732199192047119e-01 -6.588081121444702148e-01 -1.196625232696533203e+00
9.161769747734069824e-01 -7.615992426872253418e-01 -1.578607559204101562e-01 -6.445743441581726074e-01 -1.204358458518981934e+00
9.049611687660217285e-01 -7.788929343223571777e-01 -1.535919606685638428e-01 -7.036065459251403809e-01 -1.294073820114135742e+00
1.038101673126220703e+00 -1.002680540084838867e+00 -3.494559526443481445e-01 -9.947564601898193359e-01 -1.472257733345031738e+00
1.005034327507019043e+00 -9.458600282669067383e-01 -2.819288671016693115e-01 -1.248627662658691406e+00 -1.808264732360839844e+00
1.218087553977966309e+00 -1.340589284896850586e+00 -1.535868048667907715e-01 -1.407598972320556641e+00 -2.076353311538696289e+00
1.140258669853210449e+00 -1.624287247657775879e+00 -1.977334916591644287e-01 -1.351131796836853027e+00 -2.095191955566406250e+00
1.152030944824218750e+00 -1.635298252105712891e+00 -1.114606186747550964e-01 -1.367668747901916504e+00 -1.819839239120483398e+00
1.026217103004455566e+00 -1.916802048683166504e+00 1.203884780406951904e-01 -1.402875185012817383e+00 -1.707304954528808594e+00
1.070599913597106934e+00 -2.047315359115600586e+00 2.149806171655654907e-01 -1.339260339736938477e+00 -1.733465671539306641e+00
1.060212135314941406e+00 -1.945523500442504883e+00 2.537384033203125000e-01 -1.332875967025756836e+00 -1.703743577003479004e+00
1.032881379127502441e+00 -1.986074328422546387e+00 2.203133106231689453e-01 -1.322685956954956055e+00 -1.697844505310058594e+00
3.328142315149307251e-02 -7.956339120864868164e-01 3.273341953754425049e-01 -7.217177152633666992e-01 -9.547085165977478027e-01
2.620264142751693726e-02 -7.855191230773925781e-01 3.546535372734069824e-01 -7.437319755554199219e-01 -9.291649460792541504e-01
-1.061475351452827454e-01 -1.095171570777893066e+00 6.615426540374755859e-01 -8.212462663650512695e-01 -1.152479887008666992e+00
-2.597370743751525879e-01 -1.132497549057006836e+00 7.310873866081237793e-01 -9.186428189277648926e-01 -1.276990652084350586e+00
-3.120522797107696533e-01 -1.078061819076538086e+00 8.934242129325866699e-01 -9.716858863830566406e-01 -1.714240193367004395e+00
-2.515671849250793457e-01 -1.530052900314331055e+00 8.771027922630310059e-01 -1.265380978584289551e+00 -1.796550750732421875e+00
-1.748338639736175537e-01 -9.711855053901672363e-01 7.183015346527099609e-01 -7.508566975593566895e-01 -1.487403631210327148e+00
-2.294971942901611328e-01 -9.240675568580627441e-01 8.276143074035644531e-01 -6.231276392936706543e-01 -1.299452543258666992e+00
-2.524333000183105469e-01 -9.282460212707519531e-01 8.260259628295898438e-01 -6.133226156234741211e-01 -1.321075439453125000e+00
-2.630734145641326904e-01 -9.313717484474182129e-01 8.413085341453552246e-01 -5.854119658470153809e-01 -1.358509898185729980e+00
-2.906290590763092041e-01 -8.881024718284606934e-01 8.857603073120117188e-01 -5.690471529960632324e-01 -1.271526575088500977e+00
-2.906290590763092041e-01 -8.881024718284606934e-01 8.857603073120117188e-01 -5.690471529960632324e-01 -1.271526575088500977e+00
-2.786996364593505859e-01 -8.949320912361145020e-01 8.665684461593627930e-01 -5.731530785560607910e-01 -1.279486298561096191e+00
-2.899390757083892822e-01 -9.184926748275756836e-01 8.472969532012939453e-01 -6.046944260597229004e-01 -1.373485088348388672e+00
-2.430704832077026367e-01 -6.745128035545349121e-01 8.956542611122131348e-01 -3.969340324401855469e-01 -1.470654249191284180e+00
-1.587866991758346558e-01 -8.492808341979980469e-01 7.926681637763977051e-01 -4.509286880493164062e-01 -1.288715839385986328e+00
-8.043897151947021484e-02 -7.545948028564453125e-01 5.685675740242004395e-01 -4.658604264259338379e-01 -9.283304214477539062e-01
-9.314960986375808716e-02 -7.681627869606018066e-01 5.524461269378662109e-01 -4.923528432846069336e-01 -9.293395280838012695e-01
-9.425930678844451904e-02 -7.780778408050537109e-01 5.609782338142395020e-01 -5.098959803581237793e-01 -8.907794952392578125e-01
-1.081547215580940247e-01 -8.063771128654479980e-01 5.601016283035278320e-01 -5.272336006164550781e-01 -9.334177374839782715e-01
-1.266859769821166992e-01 -7.751248478889465332e-01 5.814453959465026855e-01 -5.446950793266296387e-01 -9.181762933731079102e-01
-1.472701430320739746e-01 -7.915260195732116699e-01 5.641798973083496094e-01 -5.651235580444335938e-01 -8.954977393150329590e-01
-1.494210511445999146e-01 -9.189172387123107910e-01 7.206197977066040039e-01 -6.117138266563415527e-01 -1.159684419631958008e+00
-1.490724831819534302e-01 -9.297257065773010254e-01 6.996885538101196289e-01 -6.165286898612976074e-01 -1.154073715209960938e+00
-1.614960283041000366e-01 -9.080063700675964355e-01 6.765361428260803223e-01 -5.918771624565124512e-01 -1.121492385864257812e+00
-1.595904678106307983e-01 -9.245191216468811035e-01 6.901222467422485352e-01 -6.346462965011596680e-01 -1.117530584335327148e+00
-1.533984094858169556e-01 -9.541252255439758301e-01 6.695479750633239746e-01 -6.139801144599914551e-01 -1.134125709533691406e+00
-1.533984094858169556e-01 -9.541252255439758301e-01 6.695479750633239746e-01 -6.139801144599914551e-01 -1.134125709533691406e+00
-1.533984094858169556e-01 -9.541252255439758301e-01 6.695479750633239746e-01 -6.139801144599914551e-01 -1.134125709533691406e+00
-1.457137614488601685e-01 -9.200991988182067871e-01 6.840244531631469727e-01 -6.331973671913146973e-01 -1.129919886589050293e+00
1.473758667707443237e-01 -8.257969617843627930e-01 4.664064347743988037e-01 -5.299913287162780762e-01 -1.206375598907470703e+00
1.473758667707443237e-01 -8.257969617843627930e-01 4.664064347743988037e-01 -5.299913287162780762e-01 -1.206375598907470703e+00
1.531680673360824585e-01 -8.882532715797424316e-01 5.038416981697082520e-01 -5.423144102096557617e-01 -1.218984365463256836e+00
1.497433930635452271e-01 -8.442187309265136719e-01 5.215482115745544434e-01 -5.286152362823486328e-01 -1.225718140602111816e+00
1.331291496753692627e-01 -6.615630388259887695e-01 5.081954002380371094e-01 -4.914539754390716553e-01 -1.509864211082458496e+00
1.331291496753692627e-01 -6.615630388259887695e-01 5.081954002380371094e-01 -4.914539754390716553e-01 -1.509864211082458496e+00
1.584196984767913818e-01 -5.542460680007934570e-01 4.411130547523498535e-01 -5.322834849357604980e-01 -1.616768717765808105e+00
6.818912923336029053e-02 -4.887888729572296143e-01 4.145234823226928711e-01 -6.036939620971679688e-01 -1.567056894302368164e+00
4.825793951749801636e-02 -4.539856314659118652e-01 4.415919482707977295e-01 -6.114279627799987793e-01 -1.542653560638427734e+00
3.310566768050193787e-02 -5.385637283325195312e-01 5.004147291183471680e-01 -5.160330533981323242e-01 -1.427082180976867676e+00
2.666620537638664246e-03 -5.469403266906738281e-01 4.691102206707000732e-01 -6.055846214294433594e-01 -1.406509399414062500e+00
-1.614964380860328674e-02 -5.361006259918212891e-01 5.044738650321960449e-01 -6.365200877189636230e-01 -1.425212502479553223e+00
-1.844401657581329346e-02 -5.236437320709228516e-01 5.012115240097045898e-01 -6.389543414115905762e-01 -1.437900662422180176e+00
-4.169808328151702881e-02 -5.341205596923828125e-01 4.945049881935119629e-01 -6.343510746955871582e-01 -1.474987268447875977e+00
-3.322427347302436829e-02 -5.740755200386047363e-01 4.708050787448883057e-01 -6.261845231056213379e-01 -1.447379231452941895e+00
-4.475668072700500488e-02 -5.950414538383483887e-01 4.770172536373138428e-01 -6.430807113647460938e-01 -1.519998788833618164e+00
-6.052651256322860718e-02 -6.560159921646118164e-01 5.044337511062622070e-01 -7.541294693946838379e-01 -1.416093826293945312e+00
2.966048382222652435e-02 -6.544983386993408203e-01 4.068144857883453369e-01 -7.111585736274719238e-01 -1.374040961265563965e+00
-3.973009884357452393e-01 -4.981536865234375000e-01 1.161968588829040527e+00 -1.994892954826354980e-01 -1.791139006614685059e+00
-4.040236473083496094e-01 -6.014393568038940430e-01 1.127247810363769531e+00 -2.132586836814880371e-01 -1.751659870147705078e+00
-2.707652747631072998e-02 -3.355912566184997559e-01 4.759006798267364502e-01 -3.052988946437835693e-01 -1.208240270614624023e+00
1.769761592149734497e-01 -4.792664051055908203e-01 6.538903713226318359e-01 -6.741743534803390503e-02 -1.524448633193969727e+00
-6.916050612926483154e-02 6.753034144639968872e-02 1.198451161384582520e+00 2.089178264141082764e-01 -2.132365465164184570e+00
-5.545741692185401917e-02 5.901607871055603027e-02 1.203026413917541504e+00 1.872465759515762329e-01 -2.072102785110473633e+00
-1.127620413899421692e-01 3.849776834249496460e-02 1.202993750572204590e+00 1.849964410066604614e-01 -2.109324932098388672e+00
-1.596191823482513428e-01 -1.612421274185180664e-01 1.356914520263671875e+00 1.173068359494209290e-01 -2.350904464721679688e+00
-6.947899609804153442e-02 -3.752768039703369141e-01 1.252653002738952637e+00 4.369029700756072998e-01 -2.141328811645507812e+00
-1.401530951261520386e-01 -5.211669206619262695e-01 8.700182437896728516e-01 -9.271545708179473877e-02 -1.425404071807861328e+00
1.251119468361139297e-02 -1.722427308559417725e-01 1.079112410545349121e+00 4.144964516162872314e-01 -1.907201647758483887e+00
4.798366129398345947e-01 -4.704334139823913574e-01 1.257477641105651855e+00 5.163263678550720215e-01 -2.707581043243408203e+00
-1.937194168567657471e-02 -5.920305252075195312e-01 8.776009678840637207e-01 2.185041271150112152e-02 -1.406742215156555176e+00
1.151318550109863281e-01 -1.036128640174865723e+00 1.221825718879699707e+00 5.318301171064376831e-02 -1.843609809875488281e+00
1.054349392652511597e-01 -1.125138044357299805e+00 1.396834254264831543e+00 8.678495883941650391e-02 -1.890340089797973633e+00
9.414281696081161499e-02 -1.141755819320678711e+00 1.383367657661437988e+00 8.374391496181488037e-02 -1.931113481521606445e+00
5.405811667442321777e-01 -1.242298603057861328e+00 8.490617871284484863e-01 5.122621357440948486e-02 -1.243294000625610352e+00
5.453708171844482422e-01 -1.199140071868896484e+00 8.531745672225952148e-01 2.018327265977859497e-02 -1.234882712364196777e+00
5.453708171844482422e-01 -1.199140071868896484e+00 8.531745672225952148e-01 2.018327265977859497e-02 -1.234882712364196777e+00
5.355809330940246582e-01 -1.168269634246826172e+00 8.584133386611938477e-01 6.773947924375534058e-02 -1.232518911361694336e+00
5.415474176406860352e-01 -1.135935068130493164e+00 8.190038204193115234e-01 8.708923310041427612e-02 -1.208633303642272949e+00
3.403331041336059570e-01 -8.636121749877929688e-01 9.428560733795166016e-01 3.452423810958862305e-01 -1.365779519081115723e+00
3.409008681774139404e-01 -8.577557802200317383e-01 9.518026113510131836e-01 3.105244636535644531e-01 -1.344134092330932617e+00
3.427196741104125977e-01 -8.477885723114013672e-01 9.793153405189514160e-01 3.017985820770263672e-01 -1.307651519775390625e+00
3.412145674228668213e-01 -8.271020054817199707e-01 9.292923808097839355e-01 3.144916296005249023e-01 -1.262523651123046875e+00
2.527626752853393555e-01 -8.307980298995971680e-01 9.938090443611145020e-01 3.169111311435699463e-01 -1.098427176475524902e+00
2.542741596698760986e-01 -7.632287740707397461e-01 9.784829616546630859e-01 3.257517218589782715e-01 -1.123656272888183594e+00
2.344909757375717163e-01 -8.254000544548034668e-01 9.565048813819885254e-01 3.359448313713073730e-01 -1.129074335098266602e+00
2.136016786098480225e-01 -8.311503529548645020e-01 9.680148363113403320e-01 2.674368321895599365e-01 -1.082939743995666504e+00
2.094133496284484863e-01 -8.346691727638244629e-01 9.523857235908508301e-01 2.906828522682189941e-01 -1.082627415657043457e+00
-8.992417156696319580e-02 -6.168571114540100098e-01 9.808186888694763184e-01 2.061507552862167358e-01 -1.161240816116333008e+00
-6.958813965320587158e-02 -6.355459094047546387e-01 9.921912550926208496e-01 1.742863953113555908e-01 -1.116160750389099121e+00
-6.958813965320587158e-02 -6.355459094047546387e-01 9.921912550926208496e-01 1.742863953113555908e-01 -1.116160750389099121e+00
-6.426349282264709473e-02 -6.648463010787963867e-01 9.886666536331176758e-01 1.895812600851058960e-01 -1.091906666755676270e+00
-1.601382195949554443e-01 -6.291269659996032715e-01 9.321889877319335938e-01 6.238985434174537659e-02 -1.097233414649963379e+00
-3.205089643597602844e-02 -7.337735891342163086e-01 9.365621209144592285e-01 1.683977432548999786e-03 -1.229039549827575684e+00
2.043497189879417419e-02 -6.821435689926147461e-01 8.714902400970458984e-01 -7.041334174573421478e-04 -1.347849011421203613e+00
1.269245892763137817e-01 -2.335004210472106934e-01 6.729109883308410645e-01 -4.222294688224792480e-01 -2.397314786911010742e+00
1.157330125570297241e-01 -4.853243827819824219e-01 6.566711664199829102e-01 -6.243441104888916016e-01 -2.368068695068359375e+00
1.119280382990837097e-01 -5.082803368568420410e-01 6.118199229240417480e-01 -6.085287332534790039e-01 -2.293517827987670898e+00
2.202281802892684937e-01 -4.966912567615509033e-01 8.276023864746093750e-01 -6.029648184776306152e-01 -2.678473472595214844e+00
2.202281802892684937e-01 -4.966912567615509033e-01 8.276023864746093750e-01 -6.029648184776306152e-01 -2.678473472595214844e+00
2.051660567522048950e-01 -4.832380115985870361e-01 8.291144371032714844e-01 -6.054283976554870605e-01 -2.722086191177368164e+00
4.351424276828765869e-01 -7.792409658432006836e-01 4.626585245132446289e-01 -7.083467245101928711e-01 -2.176198244094848633e+00
1.173473596572875977e+00 -1.516416430473327637e+00 4.375887215137481689e-01 -6.170157194137573242e-01 -2.256692409515380859e+00
9.955133199691772461e-01 -1.576805353164672852e+00 4.395032227039337158e-01 -8.371510505676269531e-01 -1.907937645912170410e+00
9.614593386650085449e-01 -1.602005720138549805e+00 4.830971360206604004e-01 -8.126433491706848145e-01 -1.792892456054687500e+00
1.017524123191833496e+00 -1.417440176010131836e+00 1.432874053716659546e-02 -9.974507093429565430e-01 -1.414003372192382812e+00
1.015285491943359375e+00 -1.384315848350524902e+00 3.217718005180358887e-02 -1.020411252975463867e+00 -1.381286859512329102e+00
8.285647630691528320e-01 -1.207788586616516113e+00 -8.126824349164962769e-02 -1.232744336128234863e+00 -1.679540276527404785e+00
6.627147793769836426e-01 -1.298678398132324219e+00 1.388325989246368408e-01 -1.044232726097106934e+00 -1.622399568557739258e+00
7.052907943725585938e-01 -1.202697753906250000e+00 1.224806085228919983e-01 -1.002860546112060547e+00 -1.628426551818847656e+00
7.689518928527832031e-01 -1.400191187858581543e+00 4.223672747611999512e-01 -8.715589642524719238e-01 -2.046838045120239258e+00
7.343040704727172852e-01 -1.392227768898010254e+00 4.079810976982116699e-01 -8.549997210502624512e-01 -1.986356019973754883e+00
7.198274135589599609e-01 -1.388154625892639160e+00 2.285807877779006958e-01 -1.090514779090881348e+00 -1.825297117233276367e+00
9.096012711524963379e-01 -1.523692131042480469e+00 3.079021573066711426e-01 -9.990952610969543457e-01 -1.725707769393920898e+00
7.536364197731018066e-01 -1.874267697334289551e+00 6.955447793006896973e-01 -1.235013604164123535e+00 -2.458383083343505859e+00
7.735385894775390625e-01 -1.868791699409484863e+00 6.783808469772338867e-01 -1.231323957443237305e+00 -2.573178052902221680e+00
8.334878683090209961e-01 -2.204937696456909180e+00 8.871858716011047363e-01 -1.259348273277282715e+00 -2.599728107452392578e+00
4.264065921306610107e-01 -1.957222938537597656e+00 6.341953277587890625e-01 -1.455470681190490723e+00 -1.648275256156921387e+00
4.241572916507720947e-01 -1.998144745826721191e+00 6.237397193908691406e-01 -1.463479399681091309e+00 -1.721983075141906738e+00
9.190908670425415039e-01 -1.681821465492248535e+00 9.908893704414367676e-02 -1.138379931449890137e+00 -1.136685609817504883e+00
6.861404776573181152e-01 -1.903555393218994141e+00 4.353791773319244385e-01 -1.582537412643432617e+00 -2.277187585830688477e+00
8.218065500259399414e-01 -1.806556701660156250e+00 2.041476964950561523e-01 -1.478284716606140137e+00 -1.831657290458679199e+00
6.555443406105041504e-01 -1.362762808799743652e+00 1.535803526639938354e-01 -1.151624083518981934e+00 -1.412724375724792480e+00
6.111594438552856445e-01 -1.473130822181701660e+00 1.977322250604629517e-01 -1.070531368255615234e+00 -1.436649441719055176e+00
6.111594438552856445e-01 -1.473130822181701660e+00 1.977322250604629517e-01 -1.070531368255615234e+00 -1.436649441719055176e+00
5.881430506706237793e-01 -1.403028249740600586e+00 2.775219678878784180e-01 -1.052444100379943848e+00 -1.431675553321838379e+00
5.738224387168884277e-01 -1.422171115875244141e+00 2.484511137008666992e-01 -1.037892937660217285e+00 -1.458984971046447754e+00
6.024878025054931641e-01 -1.402875304222106934e+00 2.190464884042739868e-01 -1.194460868835449219e+00 -1.445567369461059570e+00
5.926028490066528320e-01 -1.501063823699951172e+00 1.757411658763885498e-01 -1.211116075515747070e+00 -1.521152973175048828e+00
5.677366256713867188e-01 -1.496277332305908203e+00 2.301142513751983643e-01 -1.224620342254638672e+00 -1.584782838821411133e+00
5.175777673721313477e-01 -1.610161542892456055e+00 5.985348224639892578e-01 -9.185231924057006836e-01 -1.442438006401062012e+00
4.906935989856719971e-01 -1.511824250221252441e+00 6.709008812904357910e-01 -7.946232557296752930e-01 -1.638899564743041992e+00
4.634340703487396240e-01 -1.519685983657836914e+00 6.942406296730041504e-01 -8.038924932479858398e-01 -1.621046662330627441e+00
4.090577363967895508e-01 -1.511091947555541992e+00 5.803580880165100098e-01 -9.934408068656921387e-01 -1.938541889190673828e+00
4.090577363967895508e-01 -1.511091947555541992e+00 5.803580880165100098e-01 -9.934408068656921387e-01 -1.938541889190673828e+00
4.247167706489562988e-01 -1.416624665260314941e+00 5.785890221595764160e-01 -9.627339839935302734e-01 -1.966405034065246582e+00
5.272907018661499023e-01 -1.587138891220092773e+00 6.923004388809204102e-01 -8.186880946159362793e-01 -1.766977190971374512e+00
6.137554645538330078e-01 -1.726326704025268555e+00 6.408551335334777832e-01 -9.884938597679138184e-01 -1.716714143753051758e+00
1.257500797510147095e-01 -1.699120521545410156e+00 7.028946280479431152e-01 -1.247027397155761719e+00 -1.592818737030029297e+00
1.205069944262504578e-01 -1.759268283843994141e+00 7.027907371520996094e-01 -1.250731229782104492e+00 -1.569133520126342773e+00
1.920751780271530151e-01 -1.481211662292480469e+00 5.630962848663330078e-01 -1.275522708892822266e+00 -1.574395895004272461e+00
3.097162544727325439e-01 -1.518300175666809082e+00 5.547084212303161621e-01 -1.093749403953552246e+00 -1.560317873954772949e+00
7.453436255455017090e-01 -1.753057956695556641e+00 2.490257769823074341e-01 -1.215904593467712402e+00 -1.280426740646362305e+00
7.774213552474975586e-01 -1.749149084091186523e+00 2.734092473983764648e-01 -1.263666033744812012e+00 -1.251013755798339844e+00
8.744100332260131836e-01 -1.750766158103942871e+00 2.201336920261383057e-01 -1.243673801422119141e+00 -1.192197203636169434e+00
8.792310357093811035e-01 -1.754218578338623047e+00 2.146909385919570923e-01 -1.236897468566894531e+00 -1.189503192901611328e+00
8.374797105789184570e-01 -1.578998327255249023e+00 1.983554214239120483e-01 -1.143972635269165039e+00 -1.299271225929260254e+00
8.324862122535705566e-01 -1.585780501365661621e+00 1.897149980068206787e-01 -1.121900320053100586e+00 -1.268373131752014160e+00
9.773634076118469238e-01 -1.514497399330139160e+00 4.923797771334648132e-02 -1.111773848533630371e+00 -1.316195964813232422e+00
8.379055857658386230e-01 -1.058168411254882812e+00 -2.136073559522628784e-01 -1.320440292358398438e+00 -1.565522909164428711e+00
8.918326497077941895e-01 -7.665543556213378906e-01 -1.094712316989898682e-01 -8.218912482261657715e-01 -1.705407857894897461e+00
9.013988971710205078e-01 -7.439043521881103516e-01 -7.248318195343017578e-02 -8.560349345207214355e-01 -1.711471557617187500e+00
1.033755183219909668e+00 -8.685635328292846680e-01 -4.572191089391708374e-02 -7.724835276603698730e-01 -2.039700508117675781e+00
6.595122218132019043e-01 -8.205597400665283203e-01 3.125748634338378906e-01 -6.202514171600341797e-01 -1.876496553421020508e+00
1.572217941284179688e-01 -1.660331785678863525e-01 5.007059574127197266e-01 -3.941077291965484619e-01 -1.951555609703063965e+00
1.786763966083526611e-01 -1.910455971956253052e-01 5.186444520950317383e-01 -3.994548022747039795e-01 -1.943354606628417969e+00
1.857006400823593140e-01 -1.925319433212280273e-01 4.803291261196136475e-01 -3.699449598789215088e-01 -1.929648160934448242e+00
7.623147964477539062e-02 -7.074219584465026855e-01 5.970077514648437500e-01 -7.693580389022827148e-01 -2.029207944869995117e+00
7.848177105188369751e-02 -6.671934723854064941e-01 5.687157511711120605e-01 -7.607204318046569824e-01 -2.155759096145629883e+00
-6.840559840202331543e-02 -9.709185957908630371e-01 6.693877577781677246e-01 -6.920886635780334473e-01 -1.350584387779235840e+00
-6.245280802249908447e-02 -9.625692963600158691e-01 6.978378295898437500e-01 -6.773375272750854492e-01 -1.338734865188598633e+00
-6.245280802249908447e-02 -9.625692963600158691e-01 6.978378295898437500e-01 -6.773375272750854492e-01 -1.338734865188598633e+00
-6.245280802249908447e-02 -9.625692963600158691e-01 6.978378295898437500e-01 -6.773375272750854492e-01 -1.338734865188598633e+00
-1.775148808956146240e-01 -9.767560362815856934e-01 7.404419779777526855e-01 -9.024314284324645996e-01 -1.758368253707885742e+00
-1.969175189733505249e-01 -9.730383753776550293e-01 7.288410067558288574e-01 -8.811836242675781250e-01 -1.779607176780700684e+00
-1.828324794769287109e-01 -1.029372096061706543e+00 8.648361563682556152e-01 -7.426548004150390625e-01 -1.632259249687194824e+00
1.611521095037460327e-01 -4.798503518104553223e-01 3.941701352596282959e-01 -5.783706307411193848e-01 -1.714908719062805176e+00
1.283720850944519043e+00 -1.486435770988464355e+00 -2.612023949623107910e-01 -9.908409118652343750e-01 -8.913195133209228516e-01
1.307515263557434082e+00 -1.475571274757385254e+00 -2.533572316169738770e-01 -1.032894134521484375e+00 -9.347963333129882812e-01
1.302194356918334961e+00 -1.474197149276733398e+00 -2.983545958995819092e-01 -1.022234439849853516e+00 -9.111243486404418945e-01
1.296320319175720215e+00 -1.451772451400756836e+00 -3.166354894638061523e-01 -1.034412622451782227e+00 -8.872928619384765625e-01
1.313282132148742676e+00 -1.425393581390380859e+00 -3.639660775661468506e-01 -9.839080572128295898e-01 -8.686352968215942383e-01
1.281689882278442383e+00 -1.362832427024841309e+00 -3.209969997406005859e-01 -9.513467550277709961e-01 -1.138739347457885742e+00
1.371746182441711426e+00 -1.303588390350341797e+00 -4.201918244361877441e-01 -1.016067862510681152e+00 -1.168155193328857422e+00
1.310505390167236328e+00 -1.259327054023742676e+00 -3.543867766857147217e-01 -9.575315117835998535e-01 -1.328882098197937012e+00
1.317469954490661621e+00 -1.274621844291687012e+00 -3.185790479183197021e-01 -9.687101840972900391e-01 -1.307870388031005859e+00
1.338633418083190918e+00 -1.223920345306396484e+00 -3.886448442935943604e-01 -9.597731828689575195e-01 -1.312553405761718750e+00
1.459031105041503906e+00 -1.386774897575378418e+00 -3.860574364662170410e-01 -9.787555336952209473e-01 -9.361229538917541504e-01
1.441279768943786621e+00 -1.386393547058105469e+00 -3.504038453102111816e-01 -9.504144191741943359e-01 -9.525523781776428223e-01
1.358153343200683594e+00 -1.664699554443359375e+00 -3.852514922618865967e-01 -1.375904083251953125e+00 -1.032866358757019043e+00
1.542730450630187988e+00 -1.512341380119323730e+00 -4.321511387825012207e-01 -1.239671945571899414e+00 -1.490833282470703125e+00
1.544695496559143066e+00 -1.490125656127929688e+00 -5.566177964210510254e-01 -1.456238269805908203e+00 -2.057730674743652344e+00
1.499654531478881836e+00 -1.437152504920959473e+00 -5.731649398803710938e-01 -1.325840115547180176e+00 -2.229640483856201172e+00
1.575978159904479980e+00 -1.541422843933105469e+00 -4.297926425933837891e-01 -1.344298243522644043e+00 -2.369679927825927734e+00
1.500100612640380859e+00 -1.453006863594055176e+00 -4.904156029224395752e-01 -1.283308148384094238e+00 -2.570822000503540039e+00
1.923236012458801270e+00 -1.401324748992919922e+00 -4.770050942897796631e-01 -1.524095177650451660e+00 -2.611810922622680664e+00
1.718613028526306152e+00 -1.755760192871093750e+00 -4.536042511463165283e-01 -1.257333278656005859e+00 -2.254343986511230469e+00
1.754053592681884766e+00 -1.703543543815612793e+00 -3.751992583274841309e-01 -1.269649386405944824e+00 -2.217199802398681641e+00
1.876445055007934570e+00 -1.730951905250549316e+00 -4.774794876575469971e-01 -1.346544861793518066e+00 -1.876287937164306641e+00
2.207566976547241211e+00 -2.278535604476928711e+00 -4.706354439258575439e-01 -1.684838294982910156e+00 -1.842508077621459961e+00
2.303958892822265625e+00 -2.316808700561523438e+00 -4.662785828113555908e-01 -1.727243542671203613e+00 -2.205607891082763672e+00
2.249594211578369141e+00 -2.557361125946044922e+00 -4.316456019878387451e-01 -1.649617314338684082e+00 -1.989759922027587891e+00
1.901531815528869629e+00 -2.015751838684082031e+00 -4.120949506759643555e-01 -1.675117731094360352e+00 -1.904658317565917969e+00
1.759651303291320801e+00 -1.751612424850463867e+00 -6.959180831909179688e-01 -1.329933762550354004e+00 -1.652163743972778320e+00
1.969699144363403320e+00 -2.163450002670288086e+00 -2.908672988414764404e-01 -1.565797090530395508e+00 -1.975640416145324707e+00
1.974178671836853027e+00 -2.116906642913818359e+00 -2.790465056896209717e-01 -1.610413670539855957e+00 -2.076442956924438477e+00
1.766000390052795410e+00 -2.320796251296997070e+00 -2.682890594005584717e-01 -1.847803115844726562e+00 -2.111113548278808594e+00
1.798625230789184570e+00 -2.160928726196289062e+00 -4.056764543056488037e-01 -1.903649091720581055e+00 -1.769576191902160645e+00
1.888817310333251953e+00 -2.131155252456665039e+00 -2.848984599113464355e-01 -1.799252033233642578e+00 -2.215221166610717773e+00
1.627274990081787109e+00 -2.045730590820312500e+00 -2.573756873607635498e-01 -1.566012620925903320e+00 -2.595865249633789062e+00
1.750468611717224121e+00 -2.312950372695922852e+00 -1.944428384304046631e-01 -1.760534405708312988e+00 -1.962979912757873535e+00
1.613314509391784668e+00 -1.499677658081054688e+00 -2.862589955329895020e-01 -2.046428918838500977e+00 -3.166751146316528320e+00
1.668022871017456055e+00 -1.706824779510498047e+00 -3.637855648994445801e-01 -1.518275618553161621e+00 -2.701220750808715820e+00
1.653355956077575684e+00 -1.380718469619750977e+00 -4.012602269649505615e-01 -1.715235233306884766e+00 -2.393888473510742188e+00
1.199627757072448730e+00 -2.119776487350463867e+00 1.074903830885887146e-01 -1.484150171279907227e+00 -2.624761819839477539e+00
1.230680823326110840e+00 -2.050152301788330078e+00 5.798099935054779053e-02 -1.388984680175781250e+00 -2.349588871002197266e+00
1.374303221702575684e+00 -1.714810848236083984e+00 -1.452985405921936035e-01 -1.416005373001098633e+00 -2.606435775756835938e+00
1.435830354690551758e+00 -1.605639219284057617e+00 -3.094239532947540283e-01 -1.368843197822570801e+00 -2.040876150131225586e+00
1.383612871170043945e+00 -1.723216652870178223e+00 -1.348296701908111572e-01 -1.424126029014587402e+00 -1.496931195259094238e+00
1.197045922279357910e+00 -1.115986108779907227e+00 -2.874552607536315918e-01 -9.989936351776123047e-01 -1.377201199531555176e+00
1.046842098236083984e+00 -1.007502436637878418e+00 -3.552872240543365479e-01 -9.892167448997497559e-01 -1.575027346611022949e+00
1.073955655097961426e+00 -8.258060812950134277e-01 -1.310811489820480347e-01 -1.003356933593750000e+00 -1.799004197120666504e+00
9.441482424736022949e-01 -7.414853572845458984e-01 -1.970281302928924561e-01 -8.598275780677795410e-01 -1.780902624130249023e+00
9.533767700195312500e-01 -9.034556746482849121e-01 -3.629364073276519775e-01 -1.102406144142150879e+00 -1.340953707695007324e+00
9.365813732147216797e-01 -9.593620896339416504e-01 -3.375101089477539062e-01 -1.052204132080078125e+00 -1.385529160499572754e+00
9.440082311630249023e-01 -8.400444388389587402e-01 -3.113492727279663086e-01 -1.137341976165771484e+00 -1.517594695091247559e+00
8.582426309585571289e-01 -8.855575323104858398e-01 -3.107077479362487793e-01 -1.007942318916320801e+00 -1.328953266143798828e+00
1.106247663497924805e+00 -1.118161559104919434e+00 -1.997075527906417847e-01 -1.020939350128173828e+00 -1.472585082054138184e+00
1.233716726303100586e+00 -1.166855454444885254e+00 -3.489002585411071777e-01 -9.908288121223449707e-01 -1.592368841171264648e+00
1.385438680648803711e+00 -1.337590336799621582e+00 -4.150812327861785889e-01 -9.746416807174682617e-01 -1.337391376495361328e+00
1.369557976722717285e+00 -1.292242527008056641e+00 -4.799284040927886963e-01 -1.002524614334106445e+00 -1.291647553443908691e+00
1.032881021499633789e+00 -1.394723296165466309e+00 -6.518022716045379639e-02 -1.058978199958801270e+00 -1.325476050376892090e+00
1.015785574913024902e+00 -1.437252879142761230e+00 -3.862635791301727295e-02 -1.096702337265014648e+00 -1.239433646202087402e+00
7.835357189178466797e-01 -1.474478840827941895e+00 -6.123707443475723267e-02 -1.531503081321716309e+00 -2.002317428588867188e+00
8.327802419662475586e-01 -1.485990166664123535e+00 -4.890610650181770325e-02 -1.561593055725097656e+00 -2.028877735137939453e+00
9.227703213691711426e-01 -1.442103385925292969e+00 1.476397365331649780e-01 -1.478943109512329102e+00 -2.444675445556640625e+00
8.920979499816894531e-01 -1.618556380271911621e+00 2.397822588682174683e-01 -1.432135462760925293e+00 -2.439856529235839844e+00
9.006478786468505859e-01 -1.570679426193237305e+00 2.568655312061309814e-01 -1.441016197204589844e+00 -2.433696985244750977e+00
1.033547759056091309e+00 -1.527271866798400879e+00 5.780146270990371704e-02 -1.413684368133544922e+00 -2.985886573791503906e+00
1.144843339920043945e+00 -1.343068718910217285e+00 -3.358256816864013672e-02 -1.522952556610107422e+00 -2.440032482147216797e+00
1.171819090843200684e+00 -1.640881299972534180e+00 -1.877166330814361572e-01 -1.567171812057495117e+00 -1.790962815284729004e+00
1.195033311843872070e+00 -1.578680157661437988e+00 -3.445533812046051025e-01 -1.247194647789001465e+00 -6.045529842376708984e-01
6.516494750976562500e-01 -5.542181134223937988e-01 -3.639839589595794678e-02 -6.433491706848144531e-01 -1.596472144126892090e+00
1.089571237564086914e+00 -1.520560979843139648e+00 -1.404706388711929321e-01 -1.164334177970886230e+00 -1.397397994995117188e+00
1.022370934486389160e+00 -1.004535913467407227e+00 -2.419168949127197266e-01 -1.136637687683105469e+00 -1.259222388267517090e+00
1.007854461669921875e+00 -1.503306031227111816e+00 -1.893140673637390137e-01 -1.307316780090332031e+00 -9.989773631095886230e-01
9.657685160636901855e-01 -1.447057843208312988e+00 -2.183373123407363892e-01 -1.378131866455078125e+00 -1.061925888061523438e+00
9.731684923171997070e-01 -1.442601561546325684e+00 -1.926227062940597534e-01 -1.382597446441650391e+00 -1.067917585372924805e+00
1.027322769165039062e+00 -1.407257199287414551e+00 -2.447244673967361450e-01 -1.357511162757873535e+00 -1.110173702239990234e+00
1.011197566986083984e+00 -1.403541922569274902e+00 -1.393791735172271729e-01 -1.351462841033935547e+00 -1.117430925369262695e+00
1.008820652961730957e+00 -1.471110343933105469e+00 -2.210920602083206177e-01 -1.259156465530395508e+00 -1.052528142929077148e+00
1.008522033691406250e+00 -1.526227235794067383e+00 -2.499727159738540649e-01 -1.260454177856445312e+00 -1.065423488616943359e+00
1.022287607192993164e+00 -1.283729672431945801e+00 -3.896040022373199463e-01 -1.227516770362854004e+00 -1.081136226654052734e+00
9.972925782203674316e-01 -1.336866974830627441e+00 -3.435262143611907959e-01 -1.247489213943481445e+00 -1.098995685577392578e+00
1.011375308036804199e+00 -1.303970575332641602e+00 -3.029027581214904785e-01 -1.284098744392395020e+00 -1.118724226951599121e+00
1.073105812072753906e+00 -1.248878717422485352e+00 -6.825867295265197754e-02 -9.329578280448913574e-01 -1.221122860908508301e+00
1.121470093727111816e+00 -1.191857457160949707e+00 -1.724780946969985962e-01 -1.108620405197143555e+00 -1.206533789634704590e+00
1.181036233901977539e+00 -1.246838688850402832e+00 -1.644455492496490479e-01 -1.041161537170410156e+00 -1.207809686660766602e+00
1.219340085983276367e+00 -1.225088238716125488e+00 -3.977843523025512695e-01 -1.001608133316040039e+00 -1.096403717994689941e+00
1.227803587913513184e+00 -1.341874837875366211e+00 -8.816607296466827393e-02 -8.462379574775695801e-01 -1.534008979797363281e+00
1.012665390968322754e+00 -9.708825349807739258e-01 -2.313947230577468872e-01 -9.204878807067871094e-01 -1.444104075431823730e+00
1.135179400444030762e+00 -1.006436705589294434e+00 -4.349032342433929443e-01 -1.225339174270629883e+00 -1.716212630271911621e+00
1.049373269081115723e+00 -8.706665635108947754e-01 -1.899235546588897705e-01 -1.059721469879150391e+00 -1.770789623260498047e+00
9.018194079399108887e-01 -8.209740519523620605e-01 -3.873496949672698975e-01 -9.695485234260559082e-01 -1.565711140632629395e+00
8.791589140892028809e-01 -8.499070405960083008e-01 -3.711857497692108154e-01 -9.736247062683105469e-01 -1.544100403785705566e+00
8.669331669807434082e-01 -7.398431897163391113e-01 -2.065421342849731445e-01 -9.735863208770751953e-01 -1.569872140884399414e+00
7.045180201530456543e-01 -7.009192109107971191e-01 -2.752375006675720215e-01 -1.003520727157592773e+00 -1.642023682594299316e+00
7.549170255661010742e-01 -6.959341168403625488e-01 -1.974656730890274048e-01 -9.483304619789123535e-01 -1.511582493782043457e+00
7.340393066406250000e-01 -7.088198661804199219e-01 -1.389465630054473877e-01 -1.037566900253295898e+00 -1.468827009201049805e+00
7.848042249679565430e-01 -7.752621173858642578e-01 -2.706888876855373383e-02 -9.087131023406982422e-01 -1.558639526367187500e+00
6.883561015129089355e-01 -8.196499347686767578e-01 -9.471607208251953125e-02 -8.753847479820251465e-01 -1.570307135581970215e+00
6.890767812728881836e-01 -7.692840099334716797e-01 -6.881555169820785522e-02 -8.868956565856933594e-01 -1.610051989555358887e+00
6.324340701103210449e-01 -7.905261516571044922e-01 -2.053271420300006866e-02 -8.235502243041992188e-01 -1.644775986671447754e+00
5.813001990318298340e-01 -6.254276633262634277e-01 6.265298724174499512e-01 -3.349996805191040039e-01 -2.583040237426757812e+00
4.457005262374877930e-01 -3.860301077365875244e-01 5.398932695388793945e-01 -2.453028261661529541e-01 -2.261903524398803711e+00
4.267786145210266113e-01 -2.913142442703247070e-01 5.692989826202392578e-01 -2.208358645439147949e-01 -2.290036439895629883e+00
6.616494655609130859e-01 -7.037793993949890137e-01 5.317416787147521973e-01 6.944726407527923584e-02 -1.955162286758422852e+00
6.294773817062377930e-01 -6.845598816871643066e-01 5.645065903663635254e-01 5.968042835593223572e-02 -1.922567725181579590e+00
8.817790746688842773e-01 -9.631788730621337891e-01 5.405650734901428223e-01 -1.787133142352104187e-02 -2.119899988174438477e+00
8.858236074447631836e-01 -9.520338177680969238e-01 5.518704056739807129e-01 -1.868531107902526855e-02 -2.109301567077636719e+00
8.599223494529724121e-01 -8.648530840873718262e-01 4.707576334476470947e-01 -7.847413420677185059e-02 -2.146707296371459961e+00
8.883495926856994629e-01 -8.419060111045837402e-01 4.823677539825439453e-01 -8.700446784496307373e-02 -2.141448259353637695e+00
8.883495926856994629e-01 -8.419060111045837402e-01 4.823677539825439453e-01 -8.700446784496307373e-02 -2.141448259353637695e+00
8.656312823295593262e-01 -7.380980849266052246e-01 4.601648747920989990e-01 -2.427701801061630249e-01 -2.438694477081298828e+00
8.656312823295593262e-01 -7.380980849266052246e-01 4.601648747920989990e-01 -2.427701801061630249e-01 -2.438694477081298828e+00
8.717479109764099121e-01 -8.279640674591064453e-01 3.944478929042816162e-01 -2.818486094474792480e-01 -2.482591390609741211e+00
8.565544486045837402e-01 -8.258899450302124023e-01 3.791089355945587158e-01 -2.967592775821685791e-01 -2.508314847946166992e+00
9.132066369056701660e-01 -9.892341494560241699e-01 4.747195541858673096e-01 -2.855528891086578369e-01 -2.348253488540649414e+00
9.281699657440185547e-01 -9.756246209144592285e-01 4.945188760757446289e-01 -2.652716934680938721e-01 -2.336028575897216797e+00
8.690518140792846680e-01 -9.753661155700683594e-01 4.246819615364074707e-01 -2.598927021026611328e-01 -2.101034402847290039e+00
8.837661147117614746e-01 -9.537239074707031250e-01 4.631930291652679443e-01 -2.534669339656829834e-01 -2.058615207672119141e+00
8.837661147117614746e-01 -9.537239074707031250e-01 4.631930291652679443e-01 -2.534669339656829834e-01 -2.058615207672119141e+00
8.856281638145446777e-01 -9.942620396614074707e-01 4.551716148853302002e-01 -2.366080433130264282e-01 -2.056472778320312500e+00
9.006066918373107910e-01 -9.995562434196472168e-01 4.329908192157745361e-01 -2.262004315853118896e-01 -2.063723325729370117e+00
8.970303535461425781e-01 -1.008918762207031250e+00 4.208530187606811523e-01 -1.981264203786849976e-01 -2.081943750381469727e+00
8.927953243255615234e-01 -1.009328484535217285e+00 4.249645769596099854e-01 -1.942768692970275879e-01 -2.070199251174926758e+00
8.077067732810974121e-01 -9.602126479148864746e-01 6.265200376510620117e-01 -1.244288161396980286e-01 -2.445750951766967773e+00
8.050432205200195312e-01 -9.303225874900817871e-01 5.927891135215759277e-01 -1.307707130908966064e-01 -2.397047519683837891e+00
7.905448675155639648e-01 -1.002395987510681152e+00 5.415478348731994629e-01 -1.865304261445999146e-01 -2.145299434661865234e+00
7.774404287338256836e-01 -9.602841138839721680e-01 5.227360129356384277e-01 -1.872890889644622803e-01 -2.170257806777954102e+00
8.628299236297607422e-01 -7.206518650054931641e-01 4.467973113059997559e-01 -1.511020809412002563e-01 -2.290349483489990234e+00
8.592593669891357422e-01 -7.384760975837707520e-01 4.390077888965606689e-01 -1.575908064842224121e-01 -2.319211959838867188e+00
8.798248767852783203e-01 -9.199102520942687988e-01 4.148831963539123535e-01 -1.724245995283126831e-01 -2.123184919357299805e+00
7.462170124053955078e-01 -9.586055874824523926e-01 5.250931382179260254e-01 -1.870159655809402466e-01 -2.096271276473999023e+00
7.554065585136413574e-01 -9.473383426666259766e-01 5.229099988937377930e-01 -1.952043473720550537e-01 -2.103439092636108398e+00
7.554065585136413574e-01 -9.473383426666259766e-01 5.229099988937377930e-01 -1.952043473720550537e-01 -2.103439092636108398e+00
7.431143522262573242e-01 -9.942086935043334961e-01 5.630494952201843262e-01 -2.245717048645019531e-01 -2.061889410018920898e+00
7.436501383781433105e-01 -9.379106760025024414e-01 5.536115169525146484e-01 -1.759589463472366333e-01 -2.034504652023315430e+00
6.295040249824523926e-01 -9.145970344543457031e-01 6.599876880645751953e-01 -2.601815462112426758e-01 -2.058788299560546875e+00
6.108277440071105957e-01 -9.455852508544921875e-01 6.696112155914306641e-01 -1.854017674922943115e-01 -2.185357093811035156e+00
6.093016862869262695e-01 -9.301999807357788086e-01 6.990147233009338379e-01 -2.000860869884490967e-01 -2.186978578567504883e+00
6.793123483657836914e-01 -7.903035879135131836e-01 6.719509363174438477e-01 -1.124430820345878601e-01 -2.309917688369750977e+00
6.793123483657836914e-01 -7.903035879135131836e-01 6.719509363174438477e-01 -1.124430820345878601e-01 -2.309917688369750977e+00
6.995187997817993164e-01 -8.236415386199951172e-01 6.290549635887145996e-01 -1.246644034981727600e-01 -2.357078313827514648e+00
5.422381162643432617e-01 -9.304870367050170898e-01 8.548977971076965332e-01 2.514301799237728119e-02 -2.176934719085693359e+00
5.772148966789245605e-01 -8.271851539611816406e-01 6.537035703659057617e-01 -5.152793526649475098e-01 -2.937875509262084961e+00
5.572594404220581055e-01 -1.142634749412536621e+00 1.478477716445922852e-01 -1.043123006820678711e+00 -1.465214848518371582e+00
6.067262887954711914e-01 -9.456177949905395508e-01 2.192241512238979340e-02 -1.058172106742858887e+00 -1.811494112014770508e+00
5.951726436614990234e-01 -9.594194293022155762e-01 -1.354966871440410614e-02 -1.050881028175354004e+00 -1.793024301528930664e+00
6.093009710311889648e-01 -1.168098330497741699e+00 1.169318407773971558e-01 -1.120665669441223145e+00 -1.778501868247985840e+00
8.460136651992797852e-01 -1.339285016059875488e+00 -3.591268137097358704e-02 -1.387853741645812988e+00 -1.561793684959411621e+00
9.187077283859252930e-01 -1.416519761085510254e+00 3.472775965929031372e-02 -1.320550680160522461e+00 -1.627797365188598633e+00
1.010776638984680176e+00 -1.211879730224609375e+00 -2.547360956668853760e-01 -1.364538431167602539e+00 -1.621367931365966797e+00
1.199581861495971680e+00 -1.086674094200134277e+00 -3.673931658267974854e-01 -1.137019038200378418e+00 -1.737910389900207520e+00
1.227966785430908203e+00 -1.731945276260375977e+00 1.051383838057518005e-01 -1.263292789459228516e+00 -2.450415134429931641e+00
1.054210782051086426e+00 -1.474949479103088379e+00 3.313589096069335938e-01 -9.725763201713562012e-01 -2.711379289627075195e+00
1.048352479934692383e+00 -1.357752323150634766e+00 3.451986014842987061e-01 -1.061421513557434082e+00 -2.647855997085571289e+00
1.425687432289123535e+00 -1.761747002601623535e+00 1.242789700627326965e-01 -9.293685555458068848e-01 -2.287362337112426758e+00
1.495647668838500977e+00 -1.663884878158569336e+00 7.907678186893463135e-02 -8.932902216911315918e-01 -2.366309404373168945e+00
9.267534017562866211e-01 -1.313391089439392090e+00 1.824788898229598999e-01 -7.423685193061828613e-01 -1.628346681594848633e+00
9.279938340187072754e-01 -1.290642738342285156e+00 2.003781646490097046e-01 -7.464940547943115234e-01 -1.612385511398315430e+00
9.411691427230834961e-01 -1.361176252365112305e+00 2.291954159736633301e-01 -7.357564568519592285e-01 -1.548845767974853516e+00
9.607348442077636719e-01 -1.363089203834533691e+00 2.450394481420516968e-01 -7.426514625549316406e-01 -1.512727379798889160e+00
9.575692415237426758e-01 -1.330848455429077148e+00 2.664463520050048828e-01 -7.581310272216796875e-01 -1.524916887283325195e+00
9.243600964546203613e-01 -1.322894215583801270e+00 2.339827716350555420e-01 -7.196328639984130859e-01 -1.566986918449401855e+00
9.370550513267517090e-01 -1.325749039649963379e+00 2.696251869201660156e-01 -7.211119532585144043e-01 -1.519642591476440430e+00
8.429431915283203125e-01 -1.875941872596740723e+00 5.815162062644958496e-01 -9.747713804244995117e-01 -1.716405987739562988e+00
8.646348714828491211e-01 -1.927208423614501953e+00 6.546999216079711914e-01 -1.120104551315307617e+00 -1.792428731918334961e+00
8.646348714828491211e-01 -1.927208423614501953e+00 6.546999216079711914e-01 -1.120104551315307617e+00 -1.792428731918334961e+00
8.931288123130798340e-01 -1.986658096313476562e+00 6.505567431449890137e-01 -1.027687072753906250e+00 -1.789634108543395996e+00
9.470839500427246094e-01 -1.879837036132812500e+00 6.496563553810119629e-01 -9.282652139663696289e-01 -2.116739034652709961e+00
9.784105420112609863e-01 -1.788045287132263184e+00 3.990620374679565430e-01 -9.929991364479064941e-01 -2.015140295028686523e+00
7.361363172531127930e-01 -1.273454189300537109e+00 5.116462111473083496e-01 -5.096464157104492188e-01 -1.508971691131591797e+00
7.361363172531127930e-01 -1.273454189300537109e+00 5.116462111473083496e-01 -5.096464157104492188e-01 -1.508971691131591797e+00
7.912622094154357910e-01 -1.248339295387268066e+00 4.103366434574127197e-01 -8.046092391014099121e-01 -2.027002334594726562e+00
8.019576668739318848e-01 -1.225472688674926758e+00 4.285487830638885498e-01 -7.985948920249938965e-01 -2.034017086029052734e+00
7.868272066116333008e-01 -1.207409501075744629e+00 4.082168340682983398e-01 -7.718748450279235840e-01 -2.047501802444458008e+00
1.431737303733825684e+00 -1.671481847763061523e+00 -1.398195922374725342e-01 -1.143978595733642578e+00 -1.623197317123413086e+00
1.406286716461181641e+00 -1.693799376487731934e+00 -1.271020621061325073e-01 -1.020272016525268555e+00 -1.747928023338317871e+00
1.407129526138305664e+00 -1.807365179061889648e+00 3.456388413906097412e-01 -9.924540519714355469e-01 -2.142177104949951172e+00
1.268653988838195801e+00 -1.806394934654235840e+00 2.322589457035064697e-01 -1.111162424087524414e+00 -2.005627632141113281e+00
1.080365300178527832e+00 -1.319562435150146484e+00 2.409237623214721680e-01 -6.624677181243896484e-01 -1.857469797134399414e+00
1.087416172027587891e+00 -1.274169921875000000e+00 1.849369257688522339e-01 -6.682087182998657227e-01 -1.932708740234375000e+00
1.118671655654907227e+00 -1.236065149307250977e+00 2.147555053234100342e-01 -7.152083516120910645e-01 -2.000179290771484375e+00
1.111066699028015137e+00 -1.224989175796508789e+00 1.943863779306411743e-01 -6.863294839859008789e-01 -2.012874603271484375e+00
1.022773623466491699e+00 -1.041149973869323730e+00 1.406908631324768066e-01 -7.109967470169067383e-01 -1.855805516242980957e+00
9.797841906547546387e-01 -1.120349764823913574e+00 -9.049032628536224365e-02 -8.060386776924133301e-01 -1.775916576385498047e+00
9.797841906547546387e-01 -1.120349764823913574e+00 -9.049032628536224365e-02 -8.060386776924133301e-01 -1.775916576385498047e+00
1.019505739212036133e+00 -1.107568025588989258e+00 -5.921018868684768677e-02 -7.713367342948913574e-01 -1.765159368515014648e+00
1.054410576820373535e+00 -1.133044958114624023e+00 -2.841871976852416992e-02 -1.312613129615783691e+00 -2.619055271148681641e+00
8.884039521217346191e-01 -6.659455895423889160e-01 1.592984348535537720e-01 -6.017992496490478516e-01 -2.466927051544189453e+00
8.853591084480285645e-01 -6.898961067199707031e-01 1.168889552354812622e-01 -4.592019319534301758e-01 -2.097892284393310547e+00
8.309460878372192383e-01 -5.521684288978576660e-01 1.372898817062377930e-01 -4.782724082469940186e-01 -2.263975143432617188e+00
3.722689151763916016e-01 -6.715012788772583008e-01 8.439428210258483887e-01 -2.787207253277301788e-03 -2.266399621963500977e+00
3.460828959941864014e-01 -6.890971660614013672e-01 8.173757195472717285e-01 1.996343210339546204e-02 -2.273385763168334961e+00
2.469730973243713379e-01 -4.283758699893951416e-01 9.407750964164733887e-01 1.158426329493522644e-01 -2.248736619949340820e+00
5.010293722152709961e-01 -4.018414914608001709e-01 6.134800910949707031e-01 -6.293858587741851807e-02 -2.763455390930175781e+00
5.531269907951354980e-01 -2.412283420562744141e-01 7.057080268859863281e-01 -3.224385902285575867e-02 -2.720205783843994141e+00
3.299169838428497314e-01 -4.058673083782196045e-01 9.318267107009887695e-01 2.159420102834701538e-01 -2.424317836761474609e+00
3.180903494358062744e-01 -3.753408491611480713e-01 8.796798586845397949e-01 3.047398924827575684e-01 -2.467455863952636719e+00
6.795580387115478516e-01 -7.758054733276367188e-01 6.323456168174743652e-01 -1.907841861248016357e-01 -2.501776695251464844e+00
6.415780186653137207e-01 -8.191891908645629883e-01 6.286116242408752441e-01 -1.995723247528076172e-01 -2.318385124206542969e+00
7.861596941947937012e-01 -8.082038760185241699e-01 5.704509615898132324e-01 7.457382977008819580e-02 -2.003112792968750000e+00
7.827901244163513184e-01 -8.929469585418701172e-01 5.531573295593261719e-01 1.087107062339782715e-01 -2.040247917175292969e+00
8.600703477859497070e-01 -8.206083178520202637e-01 5.702450275421142578e-01 5.692530795931816101e-02 -2.118736743927001953e+00
7.748943567276000977e-01 -6.481682062149047852e-01 4.988014996051788330e-01 1.763763427734375000e-01 -1.989216089248657227e+00
7.924835085868835449e-01 -7.032421231269836426e-01 5.244683027267456055e-01 2.273110300302505493e-01 -1.981787562370300293e+00
7.976615428924560547e-01 -5.844470858573913574e-01 4.026735424995422363e-01 2.213212549686431885e-01 -1.866065382957458496e+00
6.602183580398559570e-01 -5.967565178871154785e-01 6.570165753364562988e-01 2.627114951610565186e-01 -2.211459398269653320e+00
5.754649043083190918e-01 -7.021391987800598145e-01 6.501207351684570312e-01 9.162898175418376923e-03 -2.131888866424560547e+00
4.716601073741912842e-01 -6.464087963104248047e-01 7.175403833389282227e-01 9.764812886714935303e-02 -1.779496788978576660e+00
5.132789611816406250e-01 -6.596257686614990234e-01 6.528263688087463379e-01 1.966423839330673218e-01 -1.702588200569152832e+00
5.008628368377685547e-01 -7.287985086441040039e-01 6.531971096992492676e-01 1.922997087240219116e-01 -1.636031866073608398e+00
5.157540440559387207e-01 -7.499774098396301270e-01 6.690898537635803223e-01 1.737798154354095459e-01 -1.607878446578979492e+00
4.469859004020690918e-01 -3.201439380645751953e-01 7.773227095603942871e-01 4.662924110889434814e-01 -1.995369315147399902e+00
4.556731581687927246e-01 -6.093980371952056885e-02 6.157114505767822266e-01 3.140705525875091553e-01 -2.275726079940795898e+00
5.090550184249877930e-01 -1.265099346637725830e-01 6.688653230667114258e-01 1.009854376316070557e-01 -2.291732549667358398e+00
3.253836631774902344e-01 -6.970881670713424683e-02 6.924876570701599121e-01 1.883271336555480957e-02 -2.188266277313232422e+00
6.239484548568725586e-01 3.950771689414978027e-01 8.562512993812561035e-01 -1.520904600620269775e-01 -2.975392103195190430e+00
5.441495180130004883e-01 3.626788854598999023e-01 8.863905072212219238e-01 -2.092973142862319946e-01 -3.019690513610839844e+00
-2.258617058396339417e-02 -1.044543385505676270e-01 1.215515017509460449e+00 -3.853134214878082275e-01 -2.882552862167358398e+00
3.745209798216819763e-02 -3.250022977590560913e-02 8.880501389503479004e-01 -1.927657723426818848e-01 -2.208390474319458008e+00
2.632316760718822479e-02 1.908659376204013824e-02 1.053370833396911621e+00 -9.798391163349151611e-02 -2.325926303863525391e+00
-3.934546113014221191e-01 -8.607918024063110352e-02 1.714683413505554199e+00 1.867251843214035034e-01 -2.394018650054931641e+00
3.246046006679534912e-01 -2.473246753215789795e-01 1.411326169967651367e+00 1.015241026878356934e+00 -2.312924146652221680e+00
1.600632965564727783e-01 -3.992826640605926514e-01 1.488886356353759766e+00 8.322162032127380371e-01 -2.240774154663085938e+00
8.547723293304443359e-02 -4.566916823387145996e-01 1.413070559501647949e+00 8.806446194648742676e-01 -2.260646820068359375e+00
4.248012602329254150e-01 -4.608917832374572754e-01 1.387911796569824219e+00 4.095238745212554932e-01 -2.928246974945068359e+00
4.546996653079986572e-01 -2.537816464900970459e-01 7.922531962394714355e-01 2.580273151397705078e-01 -2.508231401443481445e+00
6.362668871879577637e-01 -5.669296383857727051e-01 8.775920271873474121e-01 1.458693593740463257e-01 -2.685628175735473633e+00
6.191033124923706055e-01 -3.986132144927978516e-01 4.615938365459442139e-01 -1.593091785907745361e-01 -2.478391408920288086e+00
6.290813684463500977e-01 -3.818234503269195557e-01 4.901703894138336182e-01 -1.573664993047714233e-01 -2.479070186614990234e+00
6.096443533897399902e-01 -4.080067574977874756e-01 4.561312496662139893e-01 -1.389453858137130737e-01 -2.483368158340454102e+00
6.238476037979125977e-01 2.301793731749057770e-02 4.326948225498199463e-01 7.705765217542648315e-02 -2.541922330856323242e+00
6.423919796943664551e-01 2.651099115610122681e-03 4.496331512928009033e-01 7.652088999748229980e-02 -2.559684753417968750e+00
6.408510804176330566e-01 -2.210287600755691528e-01 4.951047301292419434e-01 3.374979794025421143e-01 -2.176851749420166016e+00
6.582681536674499512e-01 -3.741588294506072998e-01 6.277577877044677734e-01 1.801128834486007690e-01 -2.549267530441284180e+00
7.201407551765441895e-01 -2.319855988025665283e-01 6.108181476593017578e-01 2.166860848665237427e-01 -2.532538890838623047e+00
6.960583329200744629e-01 -1.357377618551254272e-01 6.073676347732543945e-01 2.905700206756591797e-01 -2.503927469253540039e+00
7.664713263511657715e-01 -2.500973828136920929e-02 7.713923454284667969e-01 4.634686708450317383e-01 -3.175127267837524414e+00
1.188512921333312988e+00 3.894470930099487305e-01 9.941222667694091797e-01 7.844318747520446777e-01 -2.929186820983886719e+00
1.178533554077148438e+00 2.929345667362213135e-01 9.510496854782104492e-01 8.009791970252990723e-01 -2.908361911773681641e+00
1.130829572677612305e+00 2.376386076211929321e-01 1.020399570465087891e+00 8.224762082099914551e-01 -3.443504095077514648e+00
1.095568656921386719e+00 9.463873505592346191e-02 1.085253596305847168e+00 8.980531096458435059e-01 -3.474815130233764648e+00
9.268180727958679199e-01 1.117082238197326660e-01 1.090282082557678223e+00 7.863479852676391602e-01 -3.338621854782104492e+00
8.120847940444946289e-01 -2.496276944875717163e-01 7.351954579353332520e-01 1.753615289926528931e-01 -3.183243751525878906e+00
7.030822634696960449e-01 -2.215697318315505981e-01 7.028307914733886719e-01 1.879472583532333374e-01 -3.288574695587158203e+00
8.230154514312744141e-01 2.010353058576583862e-01 7.555841207504272461e-01 3.348432481288909912e-01 -3.239790201187133789e+00
8.133720755577087402e-01 4.131240844726562500e-01 7.042782306671142578e-01 2.078796327114105225e-01 -2.808931350708007812e+00
8.114503622055053711e-01 4.051460325717926025e-01 7.150016427040100098e-01 1.778843104839324951e-01 -2.775723934173583984e+00
8.089964985847473145e-01 4.398558139801025391e-01 5.696014165878295898e-01 -1.277425289154052734e-01 -2.720707178115844727e+00
7.309651970863342285e-01 3.928138911724090576e-01 6.297889351844787598e-01 -5.902143567800521851e-02 -2.641316175460815430e+00
7.175740599632263184e-01 4.194182157516479492e-01 5.960011482238769531e-01 -3.342584893107414246e-02 -2.642238378524780273e+00
7.222163677215576172e-01 4.454611241817474365e-01 5.884068608283996582e-01 -4.707669094204902649e-02 -2.653509855270385742e+00
7.893716692924499512e-01 4.385068714618682861e-01 5.330525040626525879e-01 -9.591118991374969482e-02 -2.472679853439331055e+00
3.721438050270080566e-01 8.688880205154418945e-01 1.557038068771362305e+00 4.840763807296752930e-01 -2.097214221954345703e+00
2.203681915998458862e-01 8.477512001991271973e-01 1.562699437141418457e+00 -9.804452210664749146e-02 -2.325026035308837891e+00
2.041793316602706909e-01 8.868161439895629883e-01 1.572168946266174316e+00 -9.633643180131912231e-02 -2.337885379791259766e+00
1.867924928665161133e-01 9.051750302314758301e-01 1.567799448966979980e+00 -7.656547427177429199e-02 -2.326365232467651367e+00
1.783463656902313232e-01 8.950664997100830078e-01 1.552123546600341797e+00 -1.011608615517616272e-01 -2.321915149688720703e+00
2.158110439777374268e-01 9.288300275802612305e-01 1.577081441879272461e+00 -7.886793464422225952e-02 -2.382657527923583984e+00
1.805915832519531250e-01 8.627815246582031250e-01 1.529476881027221680e+00 -1.038460955023765564e-01 -2.315427541732788086e+00
3.722930848598480225e-01 1.021274924278259277e+00 1.462021350860595703e+00 -3.331146761775016785e-02 -1.875611782073974609e+00
3.716149330139160156e-01 1.028647899627685547e+00 1.464298725128173828e+00 -3.713983669877052307e-02 -1.864449501037597656e+00
3.940713703632354736e-01 9.791172146797180176e-01 1.448073387145996094e+00 -7.047659903764724731e-02 -1.880230784416198730e+00
-2.028472907841205597e-02 4.764413535594940186e-01 1.830074906349182129e+00 -1.116714924573898315e-01 -3.116020202636718750e+00
2.789113223552703857e-01 9.820886254310607910e-01 1.663193106651306152e+00 1.157873347401618958e-01 -2.310527563095092773e+00
2.384808659553527832e-01 9.193125963211059570e-01 1.732149958610534668e+00 9.733921289443969727e-02 -2.325988769531250000e+00
2.403405457735061646e-01 9.504030346870422363e-01 1.713303685188293457e+00 8.642940223217010498e-02 -2.378229379653930664e+00
5.709557533264160156e-01 8.981640338897705078e-01 1.595879673957824707e+00 6.409334540367126465e-01 -2.886207818984985352e+00
4.313052594661712646e-01 8.476808071136474609e-01 1.686358332633972168e+00 6.558072566986083984e-01 -2.711940288543701172e+00
4.876335561275482178e-01 3.242845535278320312e-01 1.250687241554260254e+00 7.549682855606079102e-01 -2.136914730072021484e+00
4.554626941680908203e-01 2.483559399843215942e-01 1.463271379470825195e+00 9.351499080657958984e-01 -2.244499683380126953e+00
5.293748974800109863e-01 -2.417700886726379395e-01 1.209151864051818848e+00 8.472794294357299805e-01 -2.042019844055175781e+00
1.034779846668243408e-02 -1.263101212680339813e-02 1.561752438545227051e+00 7.169474363327026367e-01 -2.770874738693237305e+00
3.175663650035858154e-01 -4.797638356685638428e-01 1.885103702545166016e+00 1.083159923553466797e+00 -2.345288276672363281e+00
3.488436341285705566e-01 -4.510727226734161377e-01 1.822953581809997559e+00 1.161359786987304688e+00 -2.379492282867431641e+00
3.285134434700012207e-01 -4.576050043106079102e-01 1.841879248619079590e+00 1.133357167243957520e+00 -2.397671699523925781e+00
3.004604578018188477e-01 -5.177027583122253418e-01 1.471444964408874512e+00 6.946579813957214355e-01 -2.349839687347412109e+00
1.210429742932319641e-01 -7.119767367839813232e-02 1.538785934448242188e+00 8.526615500450134277e-01 -2.153974533081054688e+00
8.460180461406707764e-02 -4.035891592502593994e-02 1.437585115432739258e+00 8.584546446800231934e-01 -2.189112901687622070e+00
1.499518752098083496e-01 6.859073415398597717e-03 1.434007525444030762e+00 7.701042294502258301e-01 -2.158973932266235352e+00
2.512297034263610840e-01 -2.141263782978057861e-01 1.092409610748291016e+00 7.110791802406311035e-01 -1.759179472923278809e+00
3.152415156364440918e-01 -7.048376202583312988e-01 1.016716480255126953e+00 4.681358337402343750e-01 -1.385212302207946777e+00
2.936038970947265625e-01 -8.091360330581665039e-01 1.014014840126037598e+00 3.127311170101165771e-01 -1.710712432861328125e+00
2.462763637304306030e-01 -8.004516959190368652e-01 1.004742503166198730e+00 2.662284672260284424e-01 -1.661196589469909668e+00
2.389694452285766602e-01 -8.072755932807922363e-01 9.962573051452636719e-01 2.835756540298461914e-01 -1.659883618354797363e+00
2.247025519609451294e-01 -7.006934881210327148e-01 1.007898092269897461e+00 1.574569791555404663e-01 -1.747339725494384766e+00
9.539666771888732910e-02 -5.569985508918762207e-01 1.098201036453247070e+00 1.146335154771804810e-01 -1.958863973617553711e+00
1.074523851275444031e-01 -5.816339254379272461e-01 1.031290173530578613e+00 1.204342097043991089e-01 -1.930953979492187500e+00
1.253527849912643433e-01 -6.331815123558044434e-01 9.496919512748718262e-01 1.716701090335845947e-01 -1.631794810295104980e+00
1.264620572328567505e-01 -5.553152561187744141e-01 9.525116086006164551e-01 1.896430850028991699e-01 -1.550454258918762207e+00
1.264620572328567505e-01 -5.553152561187744141e-01 9.525116086006164551e-01 1.896430850028991699e-01 -1.550454258918762207e+00
1.313681304454803467e-01 -6.464275717735290527e-01 9.539932608604431152e-01 2.519673705101013184e-01 -1.573225975036621094e+00
1.374397873878479004e-01 -6.482815742492675781e-01 9.388834834098815918e-01 2.336692363023757935e-01 -1.499434232711791992e+00
1.449672728776931763e-01 -4.586227238178253174e-01 8.435248732566833496e-01 2.953877151012420654e-01 -1.358625411987304688e+00
4.337142407894134521e-02 -4.012802243232727051e-01 8.445804119110107422e-01 3.187460303306579590e-01 -1.371577620506286621e+00
-1.912120133638381958e-01 -1.823017001152038574e-01 1.001098990440368652e+00 3.078606128692626953e-01 -1.542593240737915039e+00
-2.229579836130142212e-01 -6.746549606323242188e-01 1.304150700569152832e+00 3.231634199619293213e-01 -1.556172609329223633e+00
-2.542823851108551025e-01 -4.922382235527038574e-01 1.352571606636047363e+00 2.775634527206420898e-01 -1.551540613174438477e+00
-2.188169658184051514e-01 -4.961489737033843994e-01 1.289610624313354492e+00 2.848338186740875244e-01 -1.632591366767883301e+00
-2.339540421962738037e-01 -4.296043813228607178e-01 1.325074434280395508e+00 2.259543687105178833e-01 -1.579018950462341309e+00
-2.875400483608245850e-01 -3.071201741695404053e-01 1.188199639320373535e+00 1.663861274719238281e-01 -2.002748012542724609e+00
-2.899630069732666016e-01 -2.506283223628997803e-01 1.194267988204956055e+00 1.031899973750114441e-01 -1.980213999748229980e+00
-2.828439772129058838e-01 -1.577364057302474976e-01 1.115234494209289551e+00 1.874714046716690063e-01 -1.909657597541809082e+00
-1.120062023401260376e-01 -8.184312582015991211e-01 1.486071348190307617e+00 4.568694531917572021e-01 -1.335647463798522949e+00
7.738955318927764893e-02 -1.249137282371520996e+00 1.530445456504821777e+00 3.131193220615386963e-01 -1.533901453018188477e+00
8.014454692602157593e-02 -1.161519885063171387e+00 1.429565787315368652e+00 2.494815289974212646e-01 -1.494242906570434570e+00
8.014454692602157593e-02 -1.161519885063171387e+00 1.429565787315368652e+00 2.494815289974212646e-01 -1.494242906570434570e+00
5.687782913446426392e-02 -1.136371970176696777e+00 1.390700578689575195e+00 2.603555023670196533e-01 -1.501808524131774902e+00
-4.621402174234390259e-02 -1.050118803977966309e+00 1.379269719123840332e+00 3.295392096042633057e-01 -1.567605972290039062e+00
-4.621402174234390259e-02 -1.050118803977966309e+00 1.379269719123840332e+00 3.295392096042633057e-01 -1.567605972290039062e+00
-5.946266651153564453e-02 -1.042304635047912598e+00 1.374812960624694824e+00 3.428025841712951660e-01 -1.557016611099243164e+00
-5.946266651153564453e-02 -1.042304635047912598e+00 1.374812960624694824e+00 3.428025841712951660e-01 -1.557016611099243164e+00
-7.075768709182739258e-02 -1.061714053153991699e+00 1.385247588157653809e+00 3.186286985874176025e-01 -1.540684819221496582e+00
-9.146558493375778198e-02 -1.052005290985107422e+00 1.408682227134704590e+00 3.272845149040222168e-01 -1.496390342712402344e+00
-8.239179104566574097e-02 -9.941207766532897949e-01 1.393670320510864258e+00 2.960938215255737305e-01 -1.506600499153137207e+00
-6.571517139673233032e-02 -1.465696096420288086e+00 1.755008816719055176e+00 2.606750726699829102e-01 -1.414954662322998047e+00
-6.570852547883987427e-02 -1.469904899597167969e+00 1.753324985504150391e+00 2.353471517562866211e-01 -1.389075040817260742e+00
1.323787271976470947e-01 1.716426387429237366e-02 1.045890212059020996e+00 6.067036390304565430e-01 -1.807703256607055664e+00
3.389985859394073486e-01 -1.888386905193328857e-01 1.287415385246276855e+00 9.240886569023132324e-01 -1.820362091064453125e+00
3.366434872150421143e-01 -2.097015976905822754e-01 1.405324459075927734e+00 9.715187549591064453e-01 -2.052476644515991211e+00
-9.858678281307220459e-02 6.651995182037353516e-01 1.697769761085510254e+00 3.944409489631652832e-01 -1.390202522277832031e+00
-1.385827362537384033e-01 6.850740313529968262e-01 1.822777986526489258e+00 2.974450886249542236e-01 -1.456318497657775879e+00
-1.397829204797744751e-01 7.023920416831970215e-01 1.803307890892028809e+00 2.848637700080871582e-01 -1.501259088516235352e+00
-1.378081142902374268e-01 6.988601088523864746e-01 1.838691592216491699e+00 2.918491959571838379e-01 -1.512142300605773926e+00
-1.378081142902374268e-01 6.988601088523864746e-01 1.838691592216491699e+00 2.918491959571838379e-01 -1.512142300605773926e+00
-1.327436119318008423e-01 7.215858697891235352e-01 1.850903153419494629e+00 2.874133586883544922e-01 -1.524015665054321289e+00
-1.327436119318008423e-01 7.215858697891235352e-01 1.850903153419494629e+00 2.874133586883544922e-01 -1.524015665054321289e+00
-1.659369170665740967e-01 7.097198963165283203e-01 1.813784241676330566e+00 3.046780824661254883e-01 -1.545753479003906250e+00
-2.016492187976837158e-01 6.952275037765502930e-01 1.839913725852966309e+00 3.506546616554260254e-01 -1.580990076065063477e+00
-1.001301035284996033e-01 7.875985503196716309e-01 1.809508562088012695e+00 3.973259031772613525e-01 -1.721915602684020996e+00
-1.055564358830451965e-02 8.424252867698669434e-01 1.826074361801147461e+00 5.138781070709228516e-01 -1.905407190322875977e+00
7.563771307468414307e-02 8.003597855567932129e-01 1.762865662574768066e+00 5.791020989418029785e-01 -2.011960029602050781e+00
4.530987516045570374e-02 5.867475271224975586e-01 1.723919510841369629e+00 7.335685491561889648e-01 -1.828364133834838867e+00
3.958938717842102051e-01 1.001552700996398926e+00 1.783466458320617676e+00 4.498615264892578125e-01 -1.939239978790283203e+00
3.827487528324127197e-01 9.570637345314025879e-01 1.763575077056884766e+00 4.531031250953674316e-01 -1.931286811828613281e+00
5.931268930435180664e-01 9.075506329536437988e-01 1.690467119216918945e+00 6.960030198097229004e-01 -1.943281769752502441e+00
5.768565535545349121e-01 8.861805796623229980e-01 1.705970525741577148e+00 6.578818559646606445e-01 -1.925148844718933105e+00
4.738947153091430664e-01 9.476308226585388184e-01 1.842378020286560059e+00 8.194687366485595703e-01 -1.633208274841308594e+00
4.519553780555725098e-01 8.207749128341674805e-01 1.719378352165222168e+00 8.159229755401611328e-01 -1.872253775596618652e+00
4.207930862903594971e-01 8.309214115142822266e-01 1.700434207916259766e+00 8.095816373825073242e-01 -1.834753870964050293e+00
4.828148186206817627e-01 9.318247437477111816e-01 1.760137319564819336e+00 7.878921627998352051e-01 -1.786173820495605469e+00
4.779235720634460449e-01 9.297517538070678711e-01 1.771224856376647949e+00 8.059409856796264648e-01 -1.823019385337829590e+00
5.340868830680847168e-01 9.054949283599853516e-01 1.715416669845581055e+00 8.365454673767089844e-01 -1.708108782768249512e+00
1.005123257637023926e+00 1.075206637382507324e+00 1.508051753044128418e+00 5.267106890678405762e-01 -1.356585025787353516e+00
1.005123257637023926e+00 1.075206637382507324e+00 1.508051753044128418e+00 5.267106890678405762e-01 -1.356585025787353516e+00
9.964554905891418457e-01 1.047497510910034180e+00 1.417881131172180176e+00 5.695527195930480957e-01 -1.295178771018981934e+00
9.887805581092834473e-01 1.085476636886596680e+00 1.423565149307250977e+00 5.663219094276428223e-01 -1.482362270355224609e+00
9.752396941184997559e-01 1.084619402885437012e+00 1.469371914863586426e+00 4.761272966861724854e-01 -1.744304537773132324e+00
9.280586838722229004e-01 8.568601012229919434e-01 9.435773491859436035e-01 4.321078360080718994e-01 -1.700783491134643555e+00
9.516089558601379395e-01 1.024911046028137207e+00 1.226455807685852051e+00 3.309648036956787109e-01 -1.752642512321472168e+00
9.501514434814453125e-01 1.049399256706237793e+00 1.237140536308288574e+00 3.614257276058197021e-01 -1.776820421218872070e+00
8.828505277633666992e-01 1.033981680870056152e+00 1.325857043266296387e+00 4.471414685249328613e-01 -1.796077013015747070e+00
5.566546916961669922e-01 1.019214034080505371e+00 1.531843066215515137e+00 3.554311394691467285e-01 -1.954089999198913574e+00
6.016826629638671875e-01 1.093699932098388672e+00 1.566998362541198730e+00 4.904295802116394043e-01 -1.965863823890686035e+00
5.735247731208801270e-01 1.032770395278930664e+00 1.645763278007507324e+00 4.244526922702789307e-01 -2.028300285339355469e+00
5.855247974395751953e-01 1.000007987022399902e+00 1.629353046417236328e+00 4.177750945091247559e-01 -2.037649154663085938e+00
6.311012506484985352e-01 1.114001154899597168e+00 1.528332710266113281e+00 2.698217630386352539e-01 -2.109033823013305664e+00
6.522606015205383301e-01 1.117014646530151367e+00 1.519989490509033203e+00 3.060261607170104980e-01 -1.996082425117492676e+00
7.060222029685974121e-01 1.200854182243347168e+00 1.648367881774902344e+00 2.510590553283691406e-01 -1.945934534072875977e+00
7.069419026374816895e-01 1.242227911949157715e+00 1.634480953216552734e+00 2.611501216888427734e-01 -1.949780225753784180e+00
6.912868022918701172e-01 1.201188087463378906e+00 1.653017640113830566e+00 2.651189863681793213e-01 -1.988784551620483398e+00
6.754620671272277832e-01 9.020454287528991699e-01 1.298169374465942383e+00 3.629931807518005371e-01 -1.882531762123107910e+00
7.124254703521728516e-01 9.120017886161804199e-01 1.471446514129638672e+00 5.468674898147583008e-01 -2.347545385360717773e+00
5.795791745185852051e-01 8.881111741065979004e-01 1.446403145790100098e+00 5.658053755760192871e-01 -2.355289697647094727e+00
5.913413763046264648e-01 9.524046182632446289e-01 1.289024353027343750e+00 2.857689559459686279e-01 -2.196482181549072266e+00
5.508391857147216797e-01 9.952122569084167480e-01 1.326071619987487793e+00 2.162947654724121094e-01 -2.185016393661499023e+00
5.756362080574035645e-01 9.574891328811645508e-01 1.342303037643432617e+00 1.926434338092803955e-01 -2.220689535140991211e+00
3.796661198139190674e-01 6.212654709815979004e-01 1.138394236564636230e+00 1.909600496292114258e-01 -2.068624019622802734e+00
3.776344656944274902e-01 6.287156939506530762e-01 1.129626154899597168e+00 2.011104822158813477e-01 -2.046065092086791992e+00
3.319025039672851562e-01 6.844356656074523926e-01 1.142321348190307617e+00 1.801882088184356689e-01 -2.078707218170166016e+00
3.583362102508544922e-01 6.331058144569396973e-01 1.348311424255371094e+00 4.741887152194976807e-01 -2.080696821212768555e+00
4.571868181228637695e-01 8.468379378318786621e-01 1.584933876991271973e+00 5.691751241683959961e-01 -2.148202896118164062e+00
1.750812828540802002e-01 4.011512100696563721e-01 1.436903476715087891e+00 8.031898140907287598e-01 -1.373872280120849609e+00
4.209044277667999268e-01 2.896786630153656006e-01 1.371087908744812012e+00 9.655277729034423828e-01 -1.805691361427307129e+00
4.457353055477142334e-01 1.621053516864776611e-01 1.357990980148315430e+00 9.692988991737365723e-01 -1.849502205848693848e+00
4.313583374023437500e-01 -8.328939974308013916e-02 1.273967385292053223e+00 9.947339296340942383e-01 -1.776015639305114746e+00
4.334299266338348389e-01 -2.088977992534637451e-01 1.233849287033081055e+00 8.938087224960327148e-01 -1.869688510894775391e+00
4.620316624641418457e-01 -8.354884982109069824e-01 1.413793206214904785e+00 5.403010249137878418e-01 -2.445254564285278320e+00
4.819600284099578857e-01 -7.631049156188964844e-01 1.387825965881347656e+00 4.459614455699920654e-01 -2.460456609725952148e+00
3.943831324577331543e-01 -7.838928103446960449e-01 1.341291785240173340e+00 5.905196070671081543e-01 -2.903812885284423828e+00
3.376814126968383789e-01 -2.180013060569763184e-01 1.100633382797241211e+00 -9.204752743244171143e-02 -2.970815420150756836e+00
3.376814126968383789e-01 -2.180013060569763184e-01 1.100633382797241211e+00 -9.204752743244171143e-02 -2.970815420150756836e+00
2.206880152225494385e-01 2.531986683607101440e-03 9.445977210998535156e-01 1.486402899026870728e-01 -2.727891445159912109e+00
1.985126137733459473e-01 -5.293152295053005219e-03 1.160843849182128906e+00 1.705107241868972778e-01 -2.744658470153808594e+00
2.125126868486404419e-01 4.613962173461914062e-01 1.327488183975219727e+00 7.018059492111206055e-02 -2.664404630661010742e+00
2.282190918922424316e-01 3.054677248001098633e-01 9.590463638305664062e-01 -8.609883487224578857e-02 -2.598975658416748047e+00
2.151225656270980835e-01 5.991355180740356445e-01 1.243446826934814453e+00 -1.229430139064788818e-01 -2.415862798690795898e+00
-1.347946524620056152e-01 3.753675222396850586e-01 1.487784504890441895e+00 3.123517334461212158e-02 -2.248081207275390625e+00
-1.619914025068283081e-01 3.797777593135833740e-01 1.518758296966552734e+00 6.826576590538024902e-02 -2.284144639968872070e+00
-1.652490496635437012e-01 5.046821832656860352e-01 1.457815885543823242e+00 5.085783079266548157e-02 -1.782768726348876953e+00
-1.212410256266593933e-01 5.244557857513427734e-01 1.421300768852233887e+00 5.690069124102592468e-02 -1.873282194137573242e+00
-1.303654611110687256e-01 3.629235625267028809e-01 1.405986666679382324e+00 1.084056869149208069e-01 -1.942964911460876465e+00
-1.303654611110687256e-01 3.629235625267028809e-01 1.405986666679382324e+00 1.084056869149208069e-01 -1.942964911460876465e+00
-1.839879751205444336e-01 3.196552395820617676e-01 1.270346164703369141e+00 2.362549901008605957e-01 -1.761812806129455566e+00
-1.099123135209083557e-01 1.761321276426315308e-01 1.315815687179565430e+00 9.974396228790283203e-02 -2.152473926544189453e+00
-9.685105085372924805e-02 4.870353341102600098e-01 1.517720580101013184e+00 3.576153516769409180e-01 -1.852029085159301758e+00
-8.420753479003906250e-02 4.779843091964721680e-01 1.546806931495666504e+00 3.513853251934051514e-01 -1.850930809974670410e+00
-2.660497650504112244e-02 5.763351917266845703e-01 1.302500844001770020e+00 -6.314213573932647705e-02 -1.794642686843872070e+00
4.253728985786437988e-01 -6.915606558322906494e-02 5.097762942314147949e-01 1.849055588245391846e-01 -1.734201073646545410e+00
4.071778059005737305e-01 -1.523681581020355225e-01 6.023367047309875488e-01 2.289594113826751709e-01 -1.805687904357910156e+00
4.647827446460723877e-01 -1.216192394495010376e-01 6.333277821540832520e-01 3.027677237987518311e-01 -1.844512104988098145e+00
4.093947708606719971e-01 3.994776308536529541e-02 6.556563973426818848e-01 3.211603760719299316e-01 -2.080474376678466797e+00
4.093947708606719971e-01 3.994776308536529541e-02 6.556563973426818848e-01 3.211603760719299316e-01 -2.080474376678466797e+00
4.809569418430328369e-01 2.331129088997840881e-02 7.471906542778015137e-01 3.509700596332550049e-01 -2.063744306564331055e+00
4.809569418430328369e-01 2.331129088997840881e-02 7.471906542778015137e-01 3.509700596332550049e-01 -2.063744306564331055e+00
4.827477335929870605e-01 1.058166474103927612e-01 7.430940866470336914e-01 3.682263791561126709e-01 -2.128225088119506836e+00
4.884345531463623047e-01 1.373012512922286987e-01 7.236150503158569336e-01 4.790980517864227295e-01 -1.988411426544189453e+00
2.393790781497955322e-01 -7.392452955245971680e-01 1.012526750564575195e+00 3.132744133472442627e-01 -1.601144194602966309e+00
3.014426827430725098e-01 -6.816874742507934570e-01 1.149311184883117676e+00 5.034571886062622070e-01 -1.624912023544311523e+00
1.637062430381774902e-02 -1.240422964096069336e+00 1.308044314384460449e+00 1.548462659120559692e-01 -1.169667840003967285e+00
2.624387294054031372e-02 -1.244758129119873047e+00 1.326857566833496094e+00 1.259202361106872559e-01 -1.188718438148498535e+00
1.037206873297691345e-02 -1.231192350387573242e+00 1.293852090835571289e+00 1.287465095520019531e-01 -1.137615203857421875e+00
-2.744945883750915527e-02 -1.249794721603393555e+00 1.290095329284667969e+00 1.159272417426109314e-01 -1.142287135124206543e+00
6.545633077621459961e-03 -1.217065691947937012e+00 1.234755396842956543e+00 1.025305315852165222e-01 -1.095351338386535645e+00
4.031470045447349548e-03 -1.169559478759765625e+00 1.237149238586425781e+00 1.096160635352134705e-01 -1.062329053878784180e+00
4.031470045447349548e-03 -1.169559478759765625e+00 1.237149238586425781e+00 1.096160635352134705e-01 -1.062329053878784180e+00
2.218901365995407104e-01 -1.269399166107177734e+00 1.168902516365051270e+00 8.640475571155548096e-02 -9.366407394409179688e-01
2.273513972759246826e-01 -1.331817388534545898e+00 1.258070945739746094e+00 9.863597899675369263e-02 -9.291827678680419922e-01
2.350219637155532837e-01 -1.324007511138916016e+00 1.230710387229919434e+00 1.167967393994331360e-01 -9.526360034942626953e-01
2.545217573642730713e-01 -1.328515052795410156e+00 1.217453718185424805e+00 1.425596624612808228e-01 -1.129140973091125488e+00
2.496264129877090454e-01 -1.289564967155456543e+00 1.227350234985351562e+00 1.253895461559295654e-01 -1.123097658157348633e+00
2.541637718677520752e-01 -1.287350177764892578e+00 1.228514552116394043e+00 1.484704017639160156e-01 -1.119032263755798340e+00
2.712980806827545166e-01 -1.256481766700744629e+00 1.162661194801330566e+00 1.024123877286911011e-01 -1.126010656356811523e+00
5.386814475059509277e-02 -7.260559797286987305e-01 1.117185950279235840e+00 3.620727956295013428e-01 -1.195765733718872070e+00
1.298249065876007080e-01 -7.297643423080444336e-01 8.813123703002929688e-01 3.086653053760528564e-01 -9.897816181182861328e-01
-7.436965405941009521e-02 -7.852991819381713867e-01 1.085713028907775879e+00 2.523366510868072510e-01 -9.447559714317321777e-01
-5.471052229404449463e-02 -8.600479364395141602e-01 1.047387242317199707e+00 1.655526757240295410e-01 -9.909351468086242676e-01
-5.471052229404449463e-02 -8.600479364395141602e-01 1.047387242317199707e+00 1.655526757240295410e-01 -9.909351468086242676e-01
-4.612872749567031860e-02 -7.970349192619323730e-01 1.061946153640747070e+00 2.353851348161697388e-01 -1.025831460952758789e+00
-1.578703224658966064e-01 -8.484719395637512207e-01 1.092839121818542480e+00 2.006386071443557739e-01 -8.641686439514160156e-01
-3.997312188148498535e-01 -4.320912659168243408e-01 1.427960157394409180e+00 5.439094901084899902e-01 -1.290186285972595215e+00
-6.775678694248199463e-02 -5.894104242324829102e-01 1.423594236373901367e+00 3.821763396263122559e-01 -1.801348328590393066e+00
-3.093195259571075439e-01 -5.119135975837707520e-01 1.417089223861694336e+00 4.406005442142486572e-01 -1.987675786018371582e+00
-1.002531945705413818e-01 -4.733531922101974487e-02 1.339891076087951660e+00 4.914284348487854004e-01 -1.967561244964599609e+00
-4.261515662074089050e-02 -5.408144742250442505e-02 1.377116084098815918e+00 5.535525679588317871e-01 -2.072815179824829102e+00
-2.856331169605255127e-01 -4.152269065380096436e-01 1.246125936508178711e+00 5.046180635690689087e-02 -1.892822742462158203e+00
-2.829171419143676758e-01 -4.431815147399902344e-01 1.235464453697204590e+00 5.912655964493751526e-02 -1.898312807083129883e+00
-2.065182775259017944e-01 -1.294114828109741211e+00 6.402072906494140625e-01 -1.100149869918823242e+00 -9.330727458000183105e-01
-2.355349361896514893e-01 -2.387817203998565674e-01 7.138987183570861816e-01 -3.146980702877044678e-01 -1.535421609878540039e+00
-2.144429534673690796e-01 -2.729088664054870605e-01 7.200497984886169434e-01 -3.636896014213562012e-01 -1.498871803283691406e+00
-2.430437505245208740e-01 -5.127106904983520508e-01 8.984755277633666992e-01 -1.048234477639198303e-01 -1.361030817031860352e+00
-2.016279101371765137e-01 -5.164922475814819336e-01 8.483496904373168945e-01 -1.224327459931373596e-01 -1.232636570930480957e+00
-1.810723245143890381e-01 -4.995733797550201416e-01 8.471326828002929688e-01 -1.050032824277877808e-01 -1.234884023666381836e+00
-1.663436740636825562e-01 -5.526368021965026855e-01 8.134975433349609375e-01 -9.908858686685562134e-02 -1.185257673263549805e+00
-1.646602451801300049e-01 -5.291924476623535156e-01 7.739045023918151855e-01 -1.087545827031135559e-01 -1.219790577888488770e+00
-1.411767601966857910e-01 -5.326746702194213867e-01 7.823753356933593750e-01 -9.374209493398666382e-02 -1.200238227844238281e+00
-1.191478148102760315e-01 -5.651042461395263672e-01 7.775072455406188965e-01 -1.021514907479286194e-01 -1.239537715911865234e+00
-1.101094707846641541e-01 -5.055859088897705078e-01 7.927173376083374023e-01 -9.403033554553985596e-02 -1.224318146705627441e+00
-1.263434737920761108e-01 -4.801675677299499512e-01 7.812259197235107422e-01 -8.969626575708389282e-02 -1.257700562477111816e+00
-1.218360587954521179e-01 -5.007265806198120117e-01 7.802684307098388672e-01 -5.618470534682273865e-02 -1.253136277198791504e+00
-1.230327263474464417e-01 -5.099495649337768555e-01 7.923184037208557129e-01 -5.449540168046951294e-02 -1.223137378692626953e+00
-1.046066656708717346e-01 -4.788024127483367920e-01 7.236574292182922363e-01 -9.691867232322692871e-02 -1.255322456359863281e+00
-9.682194143533706665e-02 -4.605919718742370605e-01 7.903135418891906738e-01 -6.625000387430191040e-02 -1.274131298065185547e+00
-1.130602732300758362e-01 -4.575108587741851807e-01 7.809614539146423340e-01 -7.509157061576843262e-02 -1.295651793479919434e+00
-5.739353895187377930e-01 -5.561727881431579590e-01 1.488008379936218262e+00 4.401672780513763428e-01 -1.377735853195190430e+00
-3.786767721176147461e-01 -8.655814528465270996e-01 1.734457015991210938e+00 3.878996372222900391e-01 -1.811249613761901855e+00
-4.103306829929351807e-01 -6.297023892402648926e-01 1.876747012138366699e+00 6.505305171012878418e-01 -2.194883346557617188e+00
-5.130301713943481445e-01 -5.636976957321166992e-01 1.933347582817077637e+00 8.164700865745544434e-01 -2.439451932907104492e+00
-3.136702179908752441e-01 -5.130201578140258789e-01 1.668504357337951660e+00 7.910747528076171875e-01 -1.884946107864379883e+00
-5.905582904815673828e-01 -4.316604435443878174e-01 1.425352096557617188e+00 -2.451807558536529541e-01 -1.886287808418273926e+00
-5.744764804840087891e-01 -5.348130464553833008e-01 1.395084261894226074e+00 -2.238956987857818604e-01 -1.913119912147521973e+00
-5.451127290725708008e-01 -5.155339837074279785e-01 1.421318650245666504e+00 -2.363711744546890259e-01 -1.915456652641296387e+00
-1.609644293785095215e-01 -1.658314347267150879e+00 1.147487044334411621e+00 -1.041290163993835449e+00 -1.895813822746276855e+00
-1.967379897832870483e-01 -1.688450932502746582e+00 1.208833098411560059e+00 -9.134809374809265137e-01 -1.890801429748535156e+00
-1.745569407939910889e-01 -1.678534030914306641e+00 1.243098735809326172e+00 -9.183986783027648926e-01 -1.876665711402893066e+00
-3.855742216110229492e-01 -1.494826197624206543e+00 1.404811620712280273e+00 -7.635017633438110352e-01 -2.134875774383544922e+00
-4.615419805049896240e-01 -1.410351872444152832e+00 1.464083075523376465e+00 -8.072332739830017090e-01 -2.278378486633300781e+00
-4.541517198085784912e-01 -1.437362432479858398e+00 1.449883937835693359e+00 -7.885766029357910156e-01 -2.321887731552124023e+00
-4.179902374744415283e-01 -1.394115567207336426e+00 1.497481346130371094e+00 -7.655159831047058105e-01 -2.268556118011474609e+00
-2.515630722045898438e-01 -1.486831188201904297e+00 1.273515939712524414e+00 -5.814505815505981445e-01 -1.536341905593872070e+00
-3.072545826435089111e-01 -1.357656240463256836e+00 1.223427772521972656e+00 -6.294537186622619629e-01 -1.682066321372985840e+00
-2.289250344038009644e-01 -1.494497656822204590e+00 1.258759737014770508e+00 -6.455979347229003906e-01 -1.692483901977539062e+00
-2.177808582782745361e-01 -1.520666003227233887e+00 1.273303627967834473e+00 -6.505441069602966309e-01 -1.650520324707031250e+00
-2.170996665954589844e-01 -1.541219353675842285e+00 1.255842089653015137e+00 -6.649346947669982910e-01 -1.640968203544616699e+00
-6.778267621994018555e-01 -6.076225042343139648e-01 1.442796945571899414e+00 -1.762495934963226318e-01 -1.520689487457275391e+00
-2.797747254371643066e-01 -1.235206723213195801e-01 1.974504709243774414e+00 2.715367972850799561e-01 -3.179860353469848633e+00
2.401254624128341675e-01 -2.398095279932022095e-01 1.954328179359436035e+00 1.063166499137878418e+00 -2.911885499954223633e+00
8.239391446113586426e-01 -1.615196019411087036e-01 1.790036916732788086e+00 1.364612102508544922e+00 -3.140370368957519531e+00
8.627361655235290527e-01 -1.777374148368835449e-01 1.731269478797912598e+00 1.435913443565368652e+00 -3.282597064971923828e+00
8.670190572738647461e-01 -1.542699486017227173e-01 1.784676909446716309e+00 1.405757665634155273e+00 -3.254206418991088867e+00
1.212720274925231934e+00 1.330990791320800781e+00 1.954596281051635742e+00 3.458862602710723877e-01 -1.047990798950195312e+00
1.227448582649230957e+00 1.280797362327575684e+00 1.913563251495361328e+00 3.562769591808319092e-01 -7.609347701072692871e-01
1.235814452171325684e+00 1.257007241249084473e+00 1.927882552146911621e+00 3.615377843379974365e-01 -7.697917222976684570e-01
1.231931209564208984e+00 1.276150345802307129e+00 1.904653072357177734e+00 3.563979268074035645e-01 -7.962594628334045410e-01
1.247984886169433594e+00 1.239822030067443848e+00 1.840894579887390137e+00 3.871721923351287842e-01 -8.524500727653503418e-01
1.240039467811584473e+00 1.254955172538757324e+00 1.835200548171997070e+00 3.854766488075256348e-01 -8.510056734085083008e-01
1.248461961746215820e+00 1.243053436279296875e+00 1.820815086364746094e+00 3.792838156223297119e-01 -8.845749497413635254e-01
1.248461961746215820e+00 1.243053436279296875e+00 1.820815086364746094e+00 3.792838156223297119e-01 -8.845749497413635254e-01
1.238267302513122559e+00 1.267216205596923828e+00 1.835469961166381836e+00 3.910436928272247314e-01 -8.873749375343322754e-01
1.366213202476501465e+00 1.198540210723876953e+00 1.685443162918090820e+00 3.407040834426879883e-01 -6.168003082275390625e-01
1.368595957756042480e+00 1.219845890998840332e+00 1.682211399078369141e+00 3.345406651496887207e-01 -6.286261081695556641e-01
1.417614221572875977e+00 1.230771780014038086e+00 1.648447513580322266e+00 3.041132688522338867e-01 -6.811928153038024902e-01
1.417614221572875977e+00 1.230771780014038086e+00 1.648447513580322266e+00 3.041132688522338867e-01 -6.811928153038024902e-01
1.417033195495605469e+00 1.218309402465820312e+00 1.640038013458251953e+00 3.269985914230346680e-01 -6.891064047813415527e-01
1.423933029174804688e+00 1.220872879028320312e+00 1.629556059837341309e+00 3.201822936534881592e-01 -7.442035675048828125e-01
1.445235610008239746e+00 1.234984397888183594e+00 1.613822102546691895e+00 3.306477069854736328e-01 -7.735088467597961426e-01
1.445235610008239746e+00 1.234984397888183594e+00 1.613822102546691895e+00 3.306477069854736328e-01 -7.735088467597961426e-01
1.445235610008239746e+00 1.234984397888183594e+00 1.613822102546691895e+00 3.306477069854736328e-01 -7.735088467597961426e-01
1.276280879974365234e+00 1.093912363052368164e+00 1.917698025703430176e+00 6.310046911239624023e-01 -3.174657225608825684e-01
1.122394919395446777e+00 1.160671591758728027e+00 1.967905879020690918e+00 5.927257537841796875e-01 -4.988254904747009277e-01
1.122394919395446777e+00 1.160671591758728027e+00 1.967905879020690918e+00 5.927257537841796875e-01 -4.988254904747009277e-01
1.120555043220520020e+00 1.146954298019409180e+00 1.974371194839477539e+00 5.906386375427246094e-01 -5.293003916740417480e-01
1.178637385368347168e+00 1.147174835205078125e+00 2.000087738037109375e+00 6.620120406150817871e-01 -5.150051116943359375e-01
1.128680229187011719e+00 1.167265176773071289e+00 2.027271986007690430e+00 7.491534352302551270e-01 -6.260513663291931152e-01
1.193044543266296387e+00 1.156683683395385742e+00 2.116628885269165039e+00 6.614120006561279297e-01 -5.487001538276672363e-01
1.193044543266296387e+00 1.156683683395385742e+00 2.116628885269165039e+00 6.614120006561279297e-01 -5.487001538276672363e-01
1.297607421875000000e+00 1.238757252693176270e+00 1.924113035202026367e+00 4.361637830734252930e-01 -7.659204006195068359e-01
1.287684321403503418e+00 1.243525981903076172e+00 1.856799483299255371e+00 3.724592924118041992e-01 -6.371324658393859863e-01
1.263717532157897949e+00 1.168085336685180664e+00 1.783319830894470215e+00 3.435408473014831543e-01 -4.944522380828857422e-01
1.263717532157897949e+00 1.168085336685180664e+00 1.783319830894470215e+00 3.435408473014831543e-01 -4.944522380828857422e-01
1.263717532157897949e+00 1.168085336685180664e+00 1.783319830894470215e+00 3.435408473014831543e-01 -4.944522380828857422e-01
1.221517205238342285e+00 1.270236372947692871e+00 1.907931566238403320e+00 2.246266752481460571e-01 -6.956275701522827148e-01
1.163847684860229492e+00 1.333918213844299316e+00 1.950376272201538086e+00 1.935632973909378052e-01 -9.401147365570068359e-01


==> images/fashion_mnist_adversarial/gan_wo_4.txt <==
-8.695008158683776855e-01 5.852494239807128906e-01 -1.134208917617797852e+00 3.425966948270797729e-02 2.174150943756103516e+00
-9.988291859626770020e-01 1.563002020120620728e-01 -8.651765584945678711e-01 8.875946700572967529e-02 2.058076620101928711e+00
-1.034587264060974121e+00 2.351239919662475586e-01 -1.035225391387939453e+00 1.871595382690429688e-01 1.977536320686340332e+00
-1.063528537750244141e+00 5.155210494995117188e-01 -9.923893213272094727e-01 2.278644293546676636e-01 2.050970554351806641e+00
-1.344227552413940430e+00 1.436199247837066650e-01 -1.171462297439575195e+00 1.895546168088912964e-01 2.543840408325195312e+00
-1.264614343643188477e+00 1.838061660528182983e-01 -1.217137694358825684e+00 1.640861183404922485e-01 2.604123353958129883e+00
-1.278484940528869629e+00 2.915387153625488281e-01 -1.192960858345031738e+00 1.932339221239089966e-01 2.460070371627807617e+00
-1.221685290336608887e+00 3.158735036849975586e-01 -1.088472247123718262e+00 3.362181410193443298e-02 2.727002382278442383e+00
-1.222743868827819824e+00 3.076828122138977051e-01 -1.138355731964111328e+00 1.617866754531860352e-02 2.723453283309936523e+00
-9.892286062240600586e-01 3.814041912555694580e-01 -9.386845231056213379e-01 1.005708575248718262e-01 2.066384077072143555e+00
-1.111489534378051758e+00 8.494673669338226318e-02 -9.400081038475036621e-01 7.002148777246475220e-02 2.146635055541992188e+00
-1.129896879196166992e+00 1.187586188316345215e-01 -8.816653490066528320e-01 8.730012178421020508e-02 2.054444074630737305e+00
-9.682720303535461426e-01 7.730549573898315430e-02 -9.127949476242065430e-01 2.495310604572296143e-01 2.273343324661254883e+00
-1.036414980888366699e+00 6.745899915695190430e-01 -1.215097904205322266e+00 1.337996721267700195e-01 2.502800703048706055e+00
-1.045381665229797363e+00 6.310703754425048828e-01 -1.133446693420410156e+00 7.239639759063720703e-02 2.246599674224853516e+00
-9.005575180053710938e-01 4.119879305362701416e-01 -9.742729067802429199e-01 1.021725535392761230e-01 1.735911965370178223e+00
-8.906180858612060547e-01 3.266829550266265869e-01 -1.047953963279724121e+00 1.605479568243026733e-01 1.803753018379211426e+00
-9.158418774604797363e-01 4.045284986495971680e-01 -1.021091461181640625e+00 1.476286947727203369e-01 1.917232036590576172e+00
-8.788080811500549316e-01 4.020923376083374023e-01 -9.560164809226989746e-01 1.644910275936126709e-01 1.885796308517456055e+00
-1.037726640701293945e+00 3.939945995807647705e-01 -9.408302307128906250e-01 -2.312929928302764893e-02 1.874878168106079102e+00
-1.109815955162048340e+00 1.226031929254531860e-01 -8.464069962501525879e-01 7.583829760551452637e-02 2.332542419433593750e+00
-8.354355096817016602e-01 4.896865189075469971e-01 -1.054236412048339844e+00 1.970451325178146362e-01 2.028774976730346680e+00
-9.711846709251403809e-01 5.543347001075744629e-01 -9.554814100265502930e-01 1.501185297966003418e-01 2.120599746704101562e+00
-1.127579092979431152e+00 4.642464518547058105e-01 -9.318453669548034668e-01 8.609411120414733887e-02 2.522932052612304688e+00
-1.050133347511291504e+00 3.212776184082031250e-01 -1.262421369552612305e+00 6.099381446838378906e-01 2.573143959045410156e+00
-9.530496597290039062e-01 2.669180333614349365e-01 -1.008601188659667969e+00 3.963690698146820068e-01 2.277704238891601562e+00
-1.151075363159179688e+00 2.265736609697341919e-01 -9.025676250457763672e-01 2.026902437210083008e-01 2.259603261947631836e+00
-1.083583474159240723e+00 2.800993919372558594e-01 -1.093250989913940430e+00 2.506079077720642090e-01 2.362036228179931641e+00
-1.170282244682312012e+00 5.085177421569824219e-01 -1.317579984664916992e+00 4.733209908008575439e-01 2.745392799377441406e+00
-1.309358835220336914e+00 2.431145906448364258e-01 -1.124219894409179688e+00 2.619439959526062012e-01 2.672811269760131836e+00
-1.389396905899047852e+00 6.104773879051208496e-01 -9.552891254425048828e-01 -2.119513005018234253e-01 2.968271017074584961e+00
-1.423815965652465820e+00 6.929649710655212402e-01 -9.674302935600280762e-01 -2.361539602279663086e-01 2.872600078582763672e+00
-1.145513772964477539e+00 1.713833212852478027e-01 -8.675151467323303223e-01 4.269967377185821533e-01 2.755509614944458008e+00
-1.070394396781921387e+00 2.394212484359741211e-01 -8.246537446975708008e-01 1.725579202175140381e-01 2.401420593261718750e+00
-1.169641494750976562e+00 3.166552484035491943e-01 -8.644011616706848145e-01 1.340262591838836670e-01 2.674280881881713867e+00
-9.886580705642700195e-01 1.410325020551681519e-01 -9.420058131217956543e-01 4.535179436206817627e-01 2.360880613327026367e+00
-9.978866577148437500e-01 1.002314686775207520e-01 -9.222738742828369141e-01 4.478468894958496094e-01 2.289086818695068359e+00
-1.015423655509948730e+00 3.248002529144287109e-01 -8.962584137916564941e-01 2.580524384975433350e-01 2.260896444320678711e+00
-1.022537708282470703e+00 2.005285322666168213e-01 -8.658698797225952148e-01 1.950090527534484863e-01 2.071304798126220703e+00
-1.004499912261962891e+00 3.735605180263519287e-01 -9.372333884239196777e-01 3.972128629684448242e-01 2.191612720489501953e+00
-1.145387768745422363e+00 5.091232061386108398e-01 -9.982987046241760254e-01 -2.277061343193054199e-02 1.966885566711425781e+00
-1.015956759452819824e+00 4.757911860942840576e-01 -1.058292627334594727e+00 1.675873249769210815e-02 2.095224380493164062e+00
-1.091515421867370605e+00 4.436298608779907227e-01 -1.093379497528076172e+00 -3.588784486055374146e-02 1.973924756050109863e+00
-1.241039991378784180e+00 7.248388528823852539e-01 -1.172393441200256348e+00 -1.769497618079185486e-02 2.760556697845458984e+00
-1.213873028755187988e+00 7.831636667251586914e-01 -1.283285498619079590e+00 -1.067608147859573364e-01 2.663185596466064453e+00
-1.010069847106933594e+00 1.893494874238967896e-01 -9.339729547500610352e-01 3.617156445980072021e-01 2.219795942306518555e+00
-9.530231356620788574e-01 2.539471983909606934e-01 -9.294861555099487305e-01 3.317628800868988037e-01 2.437032461166381836e+00
-1.013756036758422852e+00 1.389377415180206299e-01 -8.758355975151062012e-01 1.792107820510864258e-01 1.777423501014709473e+00
-9.490076303482055664e-01 1.024310216307640076e-01 -8.975362181663513184e-01 3.212430477142333984e-01 2.274996280670166016e+00
-9.446209073066711426e-01 2.498961985111236572e-01 -8.881375789642333984e-01 2.123987972736358643e-01 2.017378807067871094e+00
-9.504531025886535645e-01 2.078238427639007568e-01 -8.719142675399780273e-01 2.123701125383377075e-01 2.011465549468994141e+00
-9.294843673706054688e-01 1.774519681930541992e-01 -8.495877981185913086e-01 2.058920860290527344e-01 2.229492664337158203e+00
-9.747155308723449707e-01 1.801924556493759155e-01 -8.781634569168090820e-01 2.198814302682876587e-01 2.208970069885253906e+00
-1.063528180122375488e+00 4.394905865192413330e-01 -1.025811672210693359e+00 1.065706834197044373e-01 2.043960332870483398e+00
-1.042109608650207520e+00 3.648655116558074951e-01 -9.870587587356567383e-01 1.521415449678897858e-02 2.015686273574829102e+00
-1.164220809936523438e+00 3.938084244728088379e-01 -1.027085065841674805e+00 2.427762933075428009e-02 2.002445220947265625e+00
-9.470435976982116699e-01 1.378455907106399536e-01 -7.339196801185607910e-01 2.005191445350646973e-01 2.089061021804809570e+00
-8.919234275817871094e-01 1.578484773635864258e-01 -6.353198885917663574e-01 1.024993956089019775e-01 1.681683540344238281e+00
-8.725143074989318848e-01 1.323792487382888794e-01 -5.983852148056030273e-01 9.437920153141021729e-02 1.663105726242065430e+00
-8.923739194869995117e-01 1.366834491491317749e-01 -7.118579149246215820e-01 8.377806842327117920e-02 1.787533164024353027e+00
-9.363684654235839844e-01 1.369576007127761841e-01 -7.117270231246948242e-01 1.202868670225143433e-01 1.829300403594970703e+00
-9.257000088691711426e-01 2.354803979396820068e-01 -7.975738644599914551e-01 1.675211489200592041e-01 1.758745074272155762e+00
-1.047511577606201172e+00 3.266703784465789795e-01 -8.327829837799072266e-01 1.694585978984832764e-01 2.232098579406738281e+00
-1.030329704284667969e+00 2.876273989677429199e-01 -9.420033097267150879e-01 1.214164197444915771e-01 2.089709520339965820e+00
-9.213445782661437988e-01 4.456931948661804199e-01 -8.713119029998779297e-01 -7.215112447738647461e-02 1.916637778282165527e+00
-9.925163388252258301e-01 5.411720871925354004e-01 -8.835031390190124512e-01 2.607315778732299805e-02 2.215103626251220703e+00
-1.081274509429931641e+00 4.843103587627410889e-01 -8.992019891738891602e-01 7.251758128404617310e-02 2.106717586517333984e+00
-1.053773522377014160e+00 4.325161874294281006e-01 -1.020920753479003906e+00 -1.258594915270805359e-02 2.388104677200317383e+00
-1.152483105659484863e+00 4.673266410827636719e-01 -1.220765948295593262e+00 2.162278592586517334e-01 2.605018854141235352e+00
-1.102925896644592285e+00 3.415246009826660156e-01 -1.309449911117553711e+00 1.761219352483749390e-01 2.361062049865722656e+00
-1.758222460746765137e+00 6.195149421691894531e-01 -1.136806726455688477e+00 -1.750490665435791016e-01 3.652730464935302734e+00
-1.697501420974731445e+00 6.622675061225891113e-01 -1.207392573356628418e+00 -3.330915793776512146e-02 3.755039453506469727e+00
-1.505296230316162109e+00 7.372150421142578125e-01 -1.279527902603149414e+00 -3.032937645912170410e-02 2.948743343353271484e+00
-1.516151070594787598e+00 8.110278844833374023e-01 -1.317648291587829590e+00 4.295224696397781372e-02 3.252720355987548828e+00
-1.368350863456726074e+00 7.317206263542175293e-01 -1.293672084808349609e+00 3.554669022560119629e-02 2.776557207107543945e+00
-1.489136457443237305e+00 6.346610784530639648e-01 -1.393068313598632812e+00 -7.878064364194869995e-02 2.795134305953979492e+00
-1.357565999031066895e+00 3.299214243888854980e-01 -1.284311771392822266e+00 6.950771808624267578e-02 3.370264291763305664e+00
-1.269163131713867188e+00 6.901412010192871094e-01 -1.165205955505371094e+00 -1.863408088684082031e-01 2.291235208511352539e+00
-1.049771904945373535e+00 5.760964751243591309e-01 -1.255558609962463379e+00 8.410528302192687988e-02 2.580823659896850586e+00
-1.027526021003723145e+00 4.969089925289154053e-01 -1.180770158767700195e+00 1.190555021166801453e-01 2.403327941894531250e+00
-8.826903104782104492e-01 3.557471334934234619e-01 -1.023425936698913574e+00 2.325216978788375854e-01 2.024748802185058594e+00
-9.472720623016357422e-01 4.426112473011016846e-01 -9.644700884819030762e-01 1.725216805934906006e-01 2.096220970153808594e+00
-7.980693578720092773e-01 5.374608039855957031e-01 -9.715991616249084473e-01 5.320993438363075256e-02 1.855510473251342773e+00
-8.213004469871520996e-01 5.376399159431457520e-01 -9.155614972114562988e-01 7.687101513147354126e-02 1.845917582511901855e+00
-1.513137698173522949e+00 4.849681258201599121e-01 -1.498336672782897949e+00 1.541609764099121094e-01 3.214359521865844727e+00
-1.223675847053527832e+00 6.275594830513000488e-01 -1.199712038040161133e+00 -1.462714225053787231e-01 2.669947147369384766e+00
-1.293494462966918945e+00 5.270514488220214844e-01 -1.196305155754089355e+00 -2.457149326801300049e-03 2.348176479339599609e+00
-1.200599789619445801e+00 6.896504163742065430e-01 -1.234484076499938965e+00 -5.681743472814559937e-02 2.370336055755615234e+00
-1.195537090301513672e+00 2.035876214504241943e-01 -1.217884778976440430e+00 4.603755474090576172e-01 2.343343973159790039e+00
-1.170349240303039551e+00 5.943843126296997070e-01 -1.085742592811584473e+00 2.560384273529052734e-01 2.722230195999145508e+00
-1.269152998924255371e+00 2.165665328502655029e-01 -1.216368198394775391e+00 3.293727636337280273e-01 2.515544176101684570e+00
-1.277874469757080078e+00 4.464319944381713867e-01 -8.765200972557067871e-01 -7.239017635583877563e-03 2.571555137634277344e+00
-1.281103014945983887e+00 4.640573561191558838e-01 -8.320730328559875488e-01 7.798030972480773926e-03 2.498640298843383789e+00
-1.031162858009338379e+00 5.765875577926635742e-01 -1.044891476631164551e+00 -1.755440607666969299e-02 2.008476495742797852e+00
-8.914584517478942871e-01 5.277368426322937012e-01 -1.019165396690368652e+00 -9.434884414076805115e-04 2.301321983337402344e+00
-9.782214760780334473e-01 5.090276598930358887e-01 -1.046337246894836426e+00 4.735013935714960098e-03 2.054377555847167969e+00
-1.417903900146484375e+00 7.047644853591918945e-01 -1.436152696609497070e+00 2.571430206298828125e-01 3.766003608703613281e+00
-1.317280173301696777e+00 6.832079291343688965e-01 -1.543866634368896484e+00 2.675363123416900635e-01 3.672159194946289062e+00
-1.084521651268005371e+00 4.389027953147888184e-01 -6.185758113861083984e-01 -3.289097175002098083e-02 2.292490720748901367e+00
-1.074671745300292969e+00 3.496758341789245605e-01 -9.137559533119201660e-01 3.055076301097869873e-01 2.655734062194824219e+00
-1.078016519546508789e+00 2.995857894420623779e-01 -9.545751214027404785e-01 3.203240334987640381e-01 2.630673170089721680e+00
-1.161051034927368164e+00 3.088346421718597412e-01 -9.678963422775268555e-01 3.442461788654327393e-01 2.324421882629394531e+00
-1.165167331695556641e+00 3.269419819116592407e-02 -1.050515770912170410e+00 2.864333391189575195e-01 2.527881622314453125e+00
-1.141442537307739258e+00 4.735014215111732483e-02 -1.093658685684204102e+00 1.757746934890747070e-01 2.449374437332153320e+00
-1.196100473403930664e+00 1.900472640991210938e-01 -1.011092782020568848e+00 9.539934992790222168e-02 2.167239427566528320e+00
-1.266463637351989746e+00 2.042758613824844360e-01 -1.347559928894042969e+00 1.446423530578613281e-01 2.796815156936645508e+00
-8.708310127258300781e-01 9.864159226417541504e-01 -1.022424221038818359e+00 -1.791752129793167114e-02 2.630845069885253906e+00
-8.544651269912719727e-01 9.649593830108642578e-01 -1.011468052864074707e+00 -4.390825517475605011e-03 2.614208221435546875e+00
-1.011237025260925293e+00 3.729858100414276123e-01 -9.514067173004150391e-01 -5.696208775043487549e-02 1.950082063674926758e+00
-1.082123398780822754e+00 3.308637440204620361e-01 -8.392079472541809082e-01 -8.734518289566040039e-02 1.793873786926269531e+00
-1.012569904327392578e+00 4.242525398731231689e-01 -1.026514887809753418e+00 -2.777964808046817780e-02 1.826917171478271484e+00
-1.025792837142944336e+00 8.317654132843017578e-01 -1.080860495567321777e+00 1.376134604215621948e-01 3.045153141021728516e+00
-1.233842372894287109e+00 6.441568136215209961e-01 -1.336417555809020996e+00 2.704940736293792725e-01 2.962300777435302734e+00
-1.246881723403930664e+00 7.025827765464782715e-01 -1.368753314018249512e+00 2.815725505352020264e-01 2.801176786422729492e+00
-1.210614800453186035e+00 5.909705162048339844e-01 -1.292077064514160156e+00 2.754082977771759033e-01 2.860116481781005859e+00
-1.245687842369079590e+00 4.234049618244171143e-01 -1.301617383956909180e+00 2.846180498600006104e-01 2.823752880096435547e+00
-1.034945011138916016e+00 2.371564060449600220e-01 -1.094017744064331055e+00 3.078131079673767090e-01 2.295638084411621094e+00
-1.056598901748657227e+00 5.459852218627929688e-01 -1.166980862617492676e+00 3.323502838611602783e-01 2.240327119827270508e+00
-1.117886781692504883e+00 7.024791836738586426e-01 -1.445690512657165527e+00 3.218320608139038086e-01 2.541939735412597656e+00
-1.228632688522338867e+00 5.439428687095642090e-01 -1.167571663856506348e+00 -1.502927243709564209e-01 2.777838230133056641e+00
-1.064276218414306641e+00 3.066052794456481934e-01 -1.239949345588684082e+00 3.343698382377624512e-01 2.163028717041015625e+00
-1.016175031661987305e+00 4.000959694385528564e-01 -1.147154569625854492e+00 3.660318553447723389e-01 2.165279150009155273e+00
-1.129979610443115234e+00 5.551621317863464355e-01 -1.227503061294555664e+00 3.180639147758483887e-01 2.431763410568237305e+00
-1.474716901779174805e+00 4.505915343761444092e-01 -1.189876079559326172e+00 2.109363675117492676e-02 2.864843845367431641e+00
-1.011832237243652344e+00 6.340304017066955566e-01 -1.055867552757263184e+00 -1.725260317325592041e-01 2.141093015670776367e+00
-1.121533274650573730e+00 6.219249963760375977e-01 -1.122063159942626953e+00 -2.951832115650177002e-02 2.450908184051513672e+00
-1.122102975845336914e+00 6.104468703269958496e-01 -1.224781513214111328e+00 -3.544472157955169678e-02 2.110981225967407227e+00
-9.815887212753295898e-01 3.960112035274505615e-01 -9.888641834259033203e-01 3.053895831108093262e-01 2.239227294921875000e+00
-9.949688315391540527e-01 1.395764350891113281e-01 -9.699822664260864258e-01 2.962284684181213379e-01 1.963009834289550781e+00
-9.864855408668518066e-01 1.729671806097030640e-01 -9.187238812446594238e-01 2.879933714866638184e-01 2.365026473999023438e+00
-1.148694634437561035e+00 1.397690922021865845e-01 -1.014927506446838379e+00 5.492054224014282227e-01 2.954722881317138672e+00
-1.154449820518493652e+00 1.424592286348342896e-01 -1.004868745803833008e+00 5.416370630264282227e-01 2.756777048110961914e+00
-9.925733804702758789e-01 2.305447757244110107e-01 -1.039597153663635254e+00 4.875395298004150391e-01 2.839253187179565430e+00
-1.212190628051757812e+00 1.060399860143661499e-01 -9.957293868064880371e-01 4.589540660381317139e-01 2.691266298294067383e+00
-1.002608418464660645e+00 3.256419599056243896e-01 -8.417520523071289062e-01 3.714657723903656006e-01 2.197089433670043945e+00
-1.002608418464660645e+00 3.256419599056243896e-01 -8.417520523071289062e-01 3.714657723903656006e-01 2.197089433670043945e+00
-1.293845057487487793e+00 3.825750946998596191e-02 -1.173337459564208984e+00 4.356265068054199219e-02 2.450167417526245117e+00
-1.278447270393371582e+00 2.000097632408142090e-01 -1.068823814392089844e+00 3.761568665504455566e-02 2.737159252166748047e+00
-1.307859182357788086e+00 1.760044395923614502e-01 -1.025007009506225586e+00 4.886176064610481262e-02 2.695811271667480469e+00
-1.193120479583740234e+00 4.661225080490112305e-01 -9.426193833351135254e-01 7.469809800386428833e-02 2.311763525009155273e+00
-1.279271364212036133e+00 3.201131820678710938e-01 -1.036712527275085449e+00 2.369980365037918091e-01 2.688845157623291016e+00
-1.410617470741271973e+00 2.253248095512390137e-01 -1.015446186065673828e+00 1.742265969514846802e-01 2.959722042083740234e+00
-1.331657409667968750e+00 7.018877267837524414e-01 -8.940025568008422852e-01 -1.188113167881965637e-01 2.856990575790405273e+00
-1.092236161231994629e+00 5.546333193778991699e-01 -1.211817860603332520e+00 -9.325706958770751953e-02 2.371879100799560547e+00
-1.085041284561157227e+00 6.440453529357910156e-01 -1.201808691024780273e+00 -7.074667513370513916e-02 2.440887451171875000e+00
-1.111589670181274414e+00 4.453624784946441650e-01 -9.702897667884826660e-01 1.556993369013071060e-02 2.069177150726318359e+00
-1.177691459655761719e+00 3.039262294769287109e-01 -1.031253218650817871e+00 -7.900835573673248291e-02 1.989255309104919434e+00
-1.143617749214172363e+00 2.815113067626953125e-01 -1.050735592842102051e+00 -2.896512672305107117e-02 2.034562826156616211e+00
-9.841136336326599121e-01 2.044843584299087524e-01 -7.617822885513305664e-01 4.557407498359680176e-01 2.731130599975585938e+00
-9.685921669006347656e-01 2.727970480918884277e-01 -7.994246482849121094e-01 2.915385365486145020e-01 2.364088058471679688e+00
-1.065338373184204102e+00 3.832567036151885986e-01 -1.014963030815124512e+00 3.821400105953216553e-01 2.478223800659179688e+00
-9.691405296325683594e-01 5.402478575706481934e-01 -1.201860666275024414e+00 1.446825861930847168e-01 2.008322477340698242e+00
-1.153357148170471191e+00 5.107409954071044922e-01 -1.029056549072265625e+00 -3.555081412196159363e-02 2.335911035537719727e+00
-1.212259173393249512e+00 5.768826007843017578e-01 -1.097775816917419434e+00 -1.547091901302337646e-01 2.419813871383666992e+00
-1.174476742744445801e+00 7.357490658760070801e-01 -1.109132051467895508e+00 -2.144797295331954956e-01 2.399956941604614258e+00
-1.120707273483276367e+00 6.432852745056152344e-01 -1.171772241592407227e+00 -1.346185803413391113e-01 2.546801805496215820e+00
-1.194785833358764648e+00 7.997380495071411133e-01 -1.367576956748962402e+00 -3.218339383602142334e-02 2.916167020797729492e+00
-1.221757531166076660e+00 7.822200655937194824e-01 -1.328376412391662598e+00 -4.000119492411613464e-02 3.013853788375854492e+00
-1.113697648048400879e+00 6.253495216369628906e-01 -1.272967934608459473e+00 1.315285116434097290e-01 2.904951810836791992e+00
-1.139834523200988770e+00 6.873421072959899902e-01 -1.295684576034545898e+00 2.809069156646728516e-01 2.302951812744140625e+00
-1.116326093673706055e+00 6.415833830833435059e-01 -1.287452816963195801e+00 2.710744738578796387e-01 2.348417997360229492e+00
-1.316226482391357422e+00 5.733574032783508301e-01 -1.002687096595764160e+00 -1.439138352870941162e-01 2.779788494110107422e+00
-1.132493376731872559e+00 3.973915576934814453e-01 -5.894288420677185059e-01 -1.596252918243408203e-01 2.368796110153198242e+00
-1.144519805908203125e+00 4.476120173931121826e-01 -6.172614693641662598e-01 -6.621374934911727905e-02 2.348288297653198242e+00
-9.991607666015625000e-01 1.859794110059738159e-01 -1.008033037185668945e+00 3.370149135589599609e-01 1.925597786903381348e+00
-8.664516210556030273e-01 2.404544204473495483e-01 -9.798725247383117676e-01 3.869048058986663818e-01 1.961731553077697754e+00
-9.365710020065307617e-01 2.277951389551162720e-01 -8.088035583496093750e-01 3.972189724445343018e-01 2.383350133895874023e+00
-9.399226307868957520e-01 6.606616973876953125e-01 -1.053441286087036133e+00 2.020827680826187134e-02 2.400909662246704102e+00
-9.399226307868957520e-01 6.606616973876953125e-01 -1.053441286087036133e+00 2.020827680826187134e-02 2.400909662246704102e+00
-8.650603294372558594e-01 6.514371037483215332e-01 -8.632164597511291504e-01 -1.150154024362564087e-01 2.001214981079101562e+00
-1.077120542526245117e+00 3.861659765243530273e-01 -9.960417747497558594e-01 1.210448592901229858e-01 1.928172826766967773e+00
-1.075670361518859863e+00 4.600481390953063965e-01 -8.423285484313964844e-01 1.170778274536132812e-01 2.198970079421997070e+00
-1.109825253486633301e+00 1.897519528865814209e-01 -8.289640545845031738e-01 1.965786367654800415e-01 2.370128631591796875e+00
-9.985551238059997559e-01 3.388131260871887207e-01 -9.487363100051879883e-01 2.403072565793991089e-01 2.207658767700195312e+00
-9.408001899719238281e-01 2.286851108074188232e-01 -9.664883017539978027e-01 2.976660728454589844e-01 2.308483123779296875e+00
-1.212392449378967285e+00 2.881739139556884766e-01 -9.069060683250427246e-01 6.004694104194641113e-02 2.496774196624755859e+00
-1.122875332832336426e+00 1.192387938499450684e-01 -8.254769444465637207e-01 9.630125015974044800e-02 2.181486368179321289e+00
-1.040452480316162109e+00 4.016653820872306824e-02 -8.420623540878295898e-01 3.180189430713653564e-02 2.080587148666381836e+00
-1.037261605262756348e+00 7.828351855278015137e-02 -8.240526318550109863e-01 2.112773954868316650e-01 1.822601795196533203e+00
-9.683854579925537109e-01 2.819889187812805176e-01 -8.341359496116638184e-01 1.864083856344223022e-01 1.837592124938964844e+00
-9.347144961357116699e-01 1.560116559267044067e-01 -6.525484919548034668e-01 4.624848067760467529e-02 1.798283576965332031e+00
-9.866845607757568359e-01 1.927265524864196777e-01 -6.392305493354797363e-01 5.223376303911209106e-02 1.808110833168029785e+00
-1.018058657646179199e+00 4.587368369102478027e-01 -7.960467338562011719e-01 4.288083687424659729e-02 1.997632265090942383e+00
-1.030954599380493164e+00 4.311322867870330811e-01 -8.307843208312988281e-01 5.708777531981468201e-02 2.109443187713623047e+00
-1.100222587585449219e+00 5.168213248252868652e-01 -7.943599224090576172e-01 1.587726175785064697e-02 2.251162290573120117e+00
-1.111892342567443848e+00 6.102437376976013184e-01 -1.168003082275390625e+00 -1.578423678874969482e-01 2.463179826736450195e+00
-1.139695644378662109e+00 6.278952360153198242e-01 -1.140335559844970703e+00 -1.936753690242767334e-01 2.318469047546386719e+00
-1.268735289573669434e+00 1.855895966291427612e-01 -1.314121365547180176e+00 1.603556871414184570e-01 2.817426919937133789e+00
-1.264250040054321289e+00 8.107964694499969482e-02 -1.252153038978576660e+00 1.831100583076477051e-01 2.515924692153930664e+00
-1.208671689033508301e+00 4.772498011589050293e-01 -1.260283708572387695e+00 2.870666086673736572e-01 2.779424905776977539e+00
-1.406332492828369141e+00 6.599655747413635254e-01 -1.536518692970275879e+00 3.665227070450782776e-02 3.321518659591674805e+00
-1.614477038383483887e+00 7.076581716537475586e-01 -1.453448295593261719e+00 3.077640756964683533e-02 3.301024675369262695e+00
-1.581944108009338379e+00 7.275918722152709961e-01 -1.454388260841369629e+00 -4.015803337097167969e-03 3.173964738845825195e+00
-1.321683168411254883e+00 7.397224903106689453e-01 -1.435813546180725098e+00 -8.099445700645446777e-02 2.782063722610473633e+00
-1.368734240531921387e+00 8.339878320693969727e-01 -1.422439575195312500e+00 -1.763235032558441162e-01 2.928365707397460938e+00
-1.208780407905578613e+00 8.020074367523193359e-01 -1.199480772018432617e+00 -8.323918282985687256e-02 2.796385765075683594e+00
-9.746938943862915039e-01 1.964852958917617798e-01 -8.301640748977661133e-01 2.218117713928222656e-01 2.132900476455688477e+00
-9.908527731895446777e-01 1.560203433036804199e-01 -8.831346631050109863e-01 1.528040468692779541e-01 2.280227899551391602e+00
-1.042684555053710938e+00 2.002213895320892334e-01 -8.801307082176208496e-01 1.894166469573974609e-01 2.300604343414306641e+00
-1.050633907318115234e+00 6.152436733245849609e-01 -1.165773630142211914e+00 1.356426626443862915e-01 2.239007949829101562e+00
-1.254832148551940918e+00 6.097806692123413086e-01 -1.035646915435791016e+00 -5.561135709285736084e-02 3.031647443771362305e+00
-1.307813525199890137e+00 4.900344610214233398e-01 -1.248405456542968750e+00 -7.418537139892578125e-02 2.404659509658813477e+00
-1.146951794624328613e+00 6.882734298706054688e-01 -1.153236746788024902e+00 -1.117205917835235596e-01 2.571970939636230469e+00
-1.102668285369873047e+00 5.721439123153686523e-01 -1.206619143486022949e+00 -1.225024312734603882e-01 2.595211267471313477e+00
-1.058211803436279297e+00 4.826996028423309326e-01 -1.128939509391784668e+00 2.047682404518127441e-01 2.440105915069580078e+00
-9.606208801269531250e-01 4.264901280403137207e-01 -1.231504201889038086e+00 1.825952380895614624e-01 2.345838546752929688e+00
-1.119757294654846191e+00 6.092634797096252441e-01 -9.778110384941101074e-01 1.268703639507293701e-01 2.662868738174438477e+00
-1.150696635246276855e+00 3.969655930995941162e-01 -9.188169240951538086e-01 2.179470360279083252e-01 2.741356372833251953e+00
-1.188423871994018555e+00 4.210746884346008301e-01 -9.029204249382019043e-01 2.573332786560058594e-01 2.565521478652954102e+00
-1.188423871994018555e+00 4.210746884346008301e-01 -9.029204249382019043e-01 2.573332786560058594e-01 2.565521478652954102e+00
-1.194702386856079102e+00 4.124822318553924561e-01 -1.030060648918151855e+00 1.532385945320129395e-01 2.591699838638305664e+00
-1.311620593070983887e+00 7.166437506675720215e-01 -1.171335458755493164e+00 5.029248073697090149e-02 3.072620868682861328e+00
-1.324563980102539062e+00 7.747894525527954102e-01 -1.095288753509521484e+00 1.333650946617126465e-01 3.235758543014526367e+00
-1.279995203018188477e+00 7.582501769065856934e-01 -1.271148920059204102e+00 1.289757192134857178e-01 3.877701282501220703e+00
-1.685256958007812500e+00 5.270732641220092773e-01 -1.413823962211608887e+00 -1.993940025568008423e-02 4.684188365936279297e+00
-1.843715906143188477e+00 4.979862868785858154e-01 -1.406335592269897461e+00 -7.212223857641220093e-02 4.521186828613281250e+00
-1.119596719741821289e+00 9.746543169021606445e-01 -6.959592700004577637e-01 -9.361580759286880493e-02 3.352628469467163086e+00
-1.094620823860168457e+00 8.911185860633850098e-01 -4.197863340377807617e-01 -9.987659752368927002e-02 3.309543848037719727e+00
-1.452108502388000488e+00 6.300570964813232422e-01 -1.214431643486022949e+00 -1.291736960411071777e-01 2.810776472091674805e+00
-1.093616127967834473e+00 3.718417584896087646e-01 -9.150749444961547852e-01 3.496271371841430664e-01 2.678045272827148438e+00
-1.084230661392211914e+00 3.911682963371276855e-01 -8.685090541839599609e-01 3.265616893768310547e-01 2.677215337753295898e+00
-1.067011952400207520e+00 2.302998453378677368e-01 -9.298930764198303223e-01 5.246910825371742249e-02 2.622520685195922852e+00
-1.118452072143554688e+00 3.244784176349639893e-01 -9.228325486183166504e-01 1.174925267696380615e-01 2.618618249893188477e+00
-1.153427004814147949e+00 2.826844155788421631e-01 -8.790737986564636230e-01 5.004057660698890686e-02 2.465901136398315430e+00
-1.286868214607238770e+00 2.932215332984924316e-01 -9.588878154754638672e-01 2.286020666360855103e-01 2.562694072723388672e+00
-8.959483504295349121e-01 2.564148604869842529e-01 -8.982220292091369629e-01 2.153888344764709473e-01 1.851599931716918945e+00
-8.901619911193847656e-01 2.464673072099685669e-01 -9.237262010574340820e-01 2.393958717584609985e-01 1.763861179351806641e+00
-9.324189424514770508e-01 2.845690846443176270e-01 -8.825609683990478516e-01 2.199111282825469971e-01 1.819761514663696289e+00
-9.997971653938293457e-01 2.415871471166610718e-01 -9.094320535659790039e-01 2.216784507036209106e-01 1.892514705657958984e+00
-9.802584648132324219e-01 1.500951647758483887e-01 -9.167628884315490723e-01 2.105689197778701782e-01 2.110515594482421875e+00
-1.011126160621643066e+00 1.849650889635086060e-01 -9.773982763290405273e-01 2.321958243846893311e-01 2.131767511367797852e+00
-1.041511654853820801e+00 1.534991115331649780e-01 -9.264388084411621094e-01 2.913277447223663330e-01 2.207942485809326172e+00
-1.074957013130187988e+00 4.007050395011901855e-01 -1.000301957130432129e+00 1.162775605916976929e-01 2.106581449508666992e+00
-1.084653258323669434e+00 5.674958825111389160e-01 -1.068903446197509766e+00 7.306642085313796997e-02 2.004579782485961914e+00
-1.071244359016418457e+00 6.259203553199768066e-01 -1.019554018974304199e+00 -1.290925741195678711e-01 2.101246118545532227e+00
-1.136137366294860840e+00 4.419533312320709229e-01 -1.030244350433349609e+00 -7.528840750455856323e-02 2.031848192214965820e+00
-1.152152657508850098e+00 5.762024521827697754e-01 -1.049096941947937012e+00 -7.624959200620651245e-02 1.884088277816772461e+00
-1.155668377876281738e+00 4.887402355670928955e-01 -1.063971281051635742e+00 -3.231220319867134094e-02 1.917937636375427246e+00
-1.162984371185302734e+00 4.527249932289123535e-01 -1.058925747871398926e+00 -5.620671808719635010e-02 1.881239771842956543e+00
-1.034732460975646973e+00 3.452720344066619873e-01 -9.412814974784851074e-01 -8.882974833250045776e-02 2.067079067230224609e+00
-1.022369027137756348e+00 2.985650599002838135e-01 -9.507073163986206055e-01 -9.368196874856948853e-02 2.074218273162841797e+00
-1.019657373428344727e+00 4.101623296737670898e-01 -9.499852657318115234e-01 -7.973771542310714722e-02 2.111505985260009766e+00
-8.998534679412841797e-01 4.918475747108459473e-01 -1.039021015167236328e+00 8.295962214469909668e-02 2.132220029830932617e+00
-9.235615730285644531e-01 4.732603728771209717e-01 -9.631016850471496582e-01 2.108505070209503174e-01 2.082344532012939453e+00
-1.000232696533203125e+00 3.272023200988769531e-01 -9.755674600601196289e-01 2.704906463623046875e-01 2.131854057312011719e+00
-1.002470254898071289e+00 2.175093628466129303e-03 -8.390498757362365723e-01 1.760429441928863525e-01 1.958989858627319336e+00
-9.840107560157775879e-01 3.507259190082550049e-01 -9.412370324134826660e-01 1.664142310619354248e-01 1.980381608009338379e+00
-1.036894321441650391e+00 2.265819013118743896e-01 -6.452368497848510742e-01 2.743596956133842468e-02 2.005906343460083008e+00
-1.010696172714233398e+00 2.617545425891876221e-01 -9.732819199562072754e-01 3.267640173435211182e-01 2.304742097854614258e+00
-9.235194325447082520e-01 4.710682928562164307e-01 -1.017045259475708008e+00 7.156310230493545532e-02 1.912343502044677734e+00
-8.070524334907531738e-01 4.989197850227355957e-01 -1.024165749549865723e+00 9.803812950849533081e-02 1.985601425170898438e+00
-8.456819057464599609e-01 5.331026315689086914e-01 -1.021533250808715820e+00 7.189370691776275635e-02 1.932059049606323242e+00
-7.810859084129333496e-01 5.724948048591613770e-01 -9.472086429595947266e-01 1.011321246623992920e-01 1.945304512977600098e+00
-8.786556720733642578e-01 3.775473535060882568e-01 -1.006224393844604492e+00 2.402931749820709229e-01 1.961182236671447754e+00
-1.227801799774169922e+00 1.995226442813873291e-01 -1.019385457038879395e+00 3.425081670284271240e-01 2.503115415573120117e+00
-9.758729338645935059e-01 4.451446533203125000e-01 -1.096281647682189941e+00 1.154616475105285645e-01 2.023131847381591797e+00
-1.086878657341003418e+00 3.929157853126525879e-01 -1.060451507568359375e+00 1.952249556779861450e-01 1.986495018005371094e+00
-1.038090348243713379e+00 5.141944289207458496e-01 -8.158473372459411621e-01 9.095165133476257324e-02 2.393278121948242188e+00
-1.020069956779479980e+00 3.948222398757934570e-01 -1.092237591743469238e+00 6.219800189137458801e-02 2.263506412506103516e+00
-1.091586589813232422e+00 2.585780918598175049e-01 -9.964832663536071777e-01 8.915212750434875488e-02 2.370837926864624023e+00
-1.139429569244384766e+00 3.177145719528198242e-01 -1.017759442329406738e+00 8.653116971254348755e-02 2.635962724685668945e+00
-9.592455029487609863e-01 2.205995619297027588e-01 -9.830895662307739258e-01 2.097115516662597656e-01 1.892580628395080566e+00
-1.115259528160095215e+00 9.839500486850738525e-02 -9.983217716217041016e-01 3.597828447818756104e-01 2.526076793670654297e+00
-1.165471792221069336e+00 1.178726553916931152e-01 -9.209935069084167480e-01 3.815750479698181152e-01 2.472142696380615234e+00
-1.156608819961547852e+00 1.302743703126907349e-01 -9.410189390182495117e-01 3.608106374740600586e-01 2.492903470993041992e+00
-9.987657666206359863e-01 2.659589052200317383e-01 -9.747180342674255371e-01 3.999060094356536865e-01 2.696164131164550781e+00
-1.075950503349304199e+00 1.030792593955993652e-01 -9.559839367866516113e-01 3.342909812927246094e-01 2.879894495010375977e+00
-1.065241336822509766e+00 3.548771739006042480e-01 -1.151429414749145508e+00 4.030149877071380615e-01 2.345522165298461914e+00
-1.024693965911865234e+00 3.599125146865844727e-01 -1.077905178070068359e+00 3.450898230075836182e-01 2.588208198547363281e+00
-1.074992537498474121e+00 4.113053381443023682e-01 -9.595218300819396973e-01 2.862168550491333008e-01 2.514679431915283203e+00
-1.146954417228698730e+00 1.192448213696479797e-01 -1.152446269989013672e+00 3.604641854763031006e-01 2.282466650009155273e+00
-1.034038424491882324e+00 2.014973610639572144e-01 -8.241912126541137695e-01 3.082523643970489502e-01 2.401788949966430664e+00
-9.935861229896545410e-01 2.369552552700042725e-01 -8.323825597763061523e-01 3.256578445434570312e-01 2.315053701400756836e+00
-1.004577636718750000e+00 1.728845238685607910e-01 -8.967164158821105957e-01 2.735261619091033936e-01 2.250016927719116211e+00
-9.853156805038452148e-01 3.723396360874176025e-01 -9.854488968849182129e-01 2.659130096435546875e-01 2.061271429061889648e+00
-1.095644593238830566e+00 3.781842589378356934e-01 -8.360550999641418457e-01 -2.145512253046035767e-01 1.724876642227172852e+00
-1.000554323196411133e+00 4.003253877162933350e-01 -1.215220570564270020e+00 5.301598310470581055e-01 2.396456718444824219e+00
-1.033515691757202148e+00 3.150986433029174805e-01 -1.090317726135253906e+00 4.746072292327880859e-01 2.796578645706176758e+00
-1.068821072578430176e+00 2.153166830539703369e-01 -1.208989381790161133e+00 3.591176569461822510e-01 2.317377567291259766e+00
-1.034335494041442871e+00 2.824428677558898926e-01 -1.223598241806030273e+00 3.111760914325714111e-01 2.144734859466552734e+00
-1.338268876075744629e+00 4.889500737190246582e-01 -1.216148018836975098e+00 2.571669220924377441e-01 2.932190179824829102e+00
-1.383949995040893555e+00 4.571289718151092529e-01 -1.380031824111938477e+00 1.743069440126419067e-01 2.721996307373046875e+00
-1.223481893539428711e+00 4.094841778278350830e-01 -1.451146602630615234e+00 3.450758755207061768e-02 3.058736085891723633e+00
-1.260701298713684082e+00 3.439913392066955566e-01 -1.492734432220458984e+00 1.696591377258300781e-01 2.869141578674316406e+00
-1.136361956596374512e+00 6.031550168991088867e-01 -1.133927941322326660e+00 -2.977278083562850952e-03 2.268428325653076172e+00
-1.021070599555969238e+00 5.643526911735534668e-01 -1.026067495346069336e+00 1.152913421392440796e-01 2.257339477539062500e+00
-1.046671628952026367e+00 3.861382603645324707e-01 -1.166166067123413086e+00 1.128510907292366028e-01 2.210211753845214844e+00
-1.059135913848876953e+00 3.574977517127990723e-01 -1.044172883033752441e+00 2.121376544237136841e-01 2.532631158828735352e+00
-1.045820236206054688e+00 3.794588148593902588e-01 -1.013333320617675781e+00 2.122136503458023071e-01 2.416125774383544922e+00
-1.009976029396057129e+00 4.098086953163146973e-01 -1.049729585647583008e+00 3.622989952564239502e-01 2.338127851486206055e+00
-1.159048199653625488e+00 9.693913906812667847e-02 -9.462231397628784180e-01 3.330616354942321777e-01 2.664430618286132812e+00
-1.002724409103393555e+00 1.527152061462402344e-01 -1.008016109466552734e+00 3.993335962295532227e-01 2.785067558288574219e+00
-9.622851014137268066e-01 2.386796027421951294e-01 -8.564146161079406738e-01 9.067991375923156738e-02 1.890230298042297363e+00
-9.485563039779663086e-01 9.976526349782943726e-02 -8.599537014961242676e-01 1.498175710439682007e-01 1.775009512901306152e+00
-1.118453741073608398e+00 3.266513049602508545e-01 -8.316821455955505371e-01 -1.535985991358757019e-02 2.044960975646972656e+00
-1.026088714599609375e+00 7.794202566146850586e-01 -1.207234025001525879e+00 -4.836606606841087341e-02 2.397211074829101562e+00
-1.154075980186462402e+00 5.348306894302368164e-01 -9.561395049095153809e-01 -1.339891254901885986e-01 2.276376485824584961e+00
-1.197154760360717773e+00 5.344845652580261230e-01 -8.020295500755310059e-01 5.920374393463134766e-02 2.594793081283569336e+00
-1.314981818199157715e+00 6.505404710769653320e-01 -1.398606061935424805e+00 -3.959089890122413635e-02 2.523326158523559570e+00
-1.382176399230957031e+00 5.900694727897644043e-01 -1.337320804595947266e+00 -7.332816720008850098e-02 2.483793973922729492e+00
-1.342290639877319336e+00 6.242243051528930664e-01 -1.372695803642272949e+00 -2.483514137566089630e-02 2.325966358184814453e+00
-1.073296427726745605e+00 5.851827859878540039e-01 -1.198524713516235352e+00 7.579300552606582642e-02 2.668355226516723633e+00
-1.067548394203186035e+00 6.217346191406250000e-01 -1.215400218963623047e+00 1.031272187829017639e-01 2.556990146636962891e+00
-1.095431923866271973e+00 7.730729579925537109e-01 -1.244349837303161621e+00 -5.675387009978294373e-02 2.268833160400390625e+00
-1.128314614295959473e+00 1.919527053833007812e-01 -1.060006737709045410e+00 2.799427211284637451e-01 3.198536396026611328e+00
-1.165046334266662598e+00 2.311874330043792725e-01 -1.056554675102233887e+00 2.923205792903900146e-01 2.924272775650024414e+00
-9.711534976959228516e-01 1.697644144296646118e-01 -8.751187324523925781e-01 4.098806381225585938e-01 2.195367574691772461e+00
-1.025886297225952148e+00 2.867149412631988525e-01 -9.403860569000244141e-01 2.476334571838378906e-03 1.844765543937683105e+00
-1.004563927650451660e+00 3.638210296630859375e-01 -8.191714286804199219e-01 9.015102684497833252e-02 1.979679107666015625e+00
-9.509286284446716309e-01 6.893796473741531372e-02 -8.629412055015563965e-01 2.697849273681640625e-01 1.877181172370910645e+00
-1.035638928413391113e+00 3.631252944469451904e-01 -7.762363553047180176e-01 1.438505947589874268e-01 2.245867729187011719e+00
-9.488463997840881348e-01 2.801280021667480469e-01 -8.250011801719665527e-01 1.233458220958709717e-01 1.795692563056945801e+00
-1.208958983421325684e+00 5.432879328727722168e-01 -9.277748465538024902e-01 1.037195231765508652e-02 2.419812202453613281e+00
-9.898758530616760254e-01 7.408259510993957520e-01 -1.238731861114501953e+00 1.487055569887161255e-01 2.466455936431884766e+00
-1.143948435783386230e+00 5.563371777534484863e-01 -1.207062005996704102e+00 1.130765229463577271e-01 2.867349624633789062e+00
-1.169536590576171875e+00 5.461917519569396973e-01 -1.218247890472412109e+00 8.655697107315063477e-02 2.915039539337158203e+00
-9.753523468971252441e-01 6.944028735160827637e-01 -1.219499945640563965e+00 9.406302869319915771e-02 2.062393426895141602e+00
-9.181041717529296875e-01 6.064330935478210449e-01 -1.069307327270507812e+00 2.284105420112609863e-01 2.546485900878906250e+00
-9.741291999816894531e-01 4.753530621528625488e-01 -1.045326113700866699e+00 -1.351883448660373688e-02 1.832115292549133301e+00
-1.024291992187500000e+00 5.405712723731994629e-01 -1.015886664390563965e+00 1.109434384852647781e-02 2.055587768554687500e+00
-1.107434272766113281e+00 3.483142554759979248e-01 -1.099064111709594727e+00 4.512066394090652466e-02 2.072052001953125000e+00
-7.631771564483642578e-01 5.249620676040649414e-01 -9.052322506904602051e-01 1.105375140905380249e-01 1.844884872436523438e+00
-7.003837823867797852e-01 4.895769953727722168e-01 -8.733249306678771973e-01 1.002577468752861023e-01 1.740866065025329590e+00
-1.169731378555297852e+00 5.278820991516113281e-01 -1.159594655036926270e+00 -2.348552457988262177e-02 2.161401748657226562e+00
-1.104334712028503418e+00 4.261531531810760498e-01 -1.239344120025634766e+00 8.368209004402160645e-02 2.351669788360595703e+00
-1.210774183273315430e+00 3.731543123722076416e-01 -1.213670611381530762e+00 1.541470140218734741e-01 2.197731971740722656e+00
-1.168217301368713379e+00 4.987352788448333740e-01 -1.227204442024230957e+00 1.375547349452972412e-01 2.595906257629394531e+00
-9.038590788841247559e-01 2.376859337091445923e-01 -8.302894234657287598e-01 1.365143805742263794e-01 1.651920318603515625e+00
-1.005316257476806641e+00 -8.468477171845734119e-04 -7.847455143928527832e-01 2.085290253162384033e-01 2.293902635574340820e+00
-9.612407088279724121e-01 7.090143561363220215e-01 -1.140640735626220703e+00 8.189496397972106934e-02 2.300554275512695312e+00
-9.285339117050170898e-01 8.118929862976074219e-01 -1.270515203475952148e+00 1.850152909755706787e-01 2.574201345443725586e+00
-1.147129654884338379e+00 8.826271295547485352e-01 -1.296113967895507812e+00 9.077700972557067871e-02 2.837987899780273438e+00
-1.263205289840698242e+00 3.064333498477935791e-01 -1.449301123619079590e+00 1.947726160287857056e-01 2.665271520614624023e+00
-1.156086325645446777e+00 1.964538097381591797e-01 -1.034624099731445312e+00 2.555347383022308350e-01 2.876142978668212891e+00
-1.058193922042846680e+00 1.437081843614578247e-01 -9.228206276893615723e-01 3.424724638462066650e-01 2.494971752166748047e+00
-1.092412471771240234e+00 1.390106976032257080e-01 -1.116700649261474609e+00 3.276766240596771240e-01 2.659858942031860352e+00
-1.040313005447387695e+00 2.743516862392425537e-01 -9.579991698265075684e-01 2.122856378555297852e-01 2.210614681243896484e+00
-1.069228291511535645e+00 6.322782039642333984e-01 -1.272553205490112305e+00 1.058635562658309937e-01 2.264758586883544922e+00
-9.122329354286193848e-01 3.344016373157501221e-01 -7.733871340751647949e-01 2.492151409387588501e-02 1.840162158012390137e+00
-8.687958121299743652e-01 1.537603139877319336e-01 -7.746661305427551270e-01 2.160168737173080444e-01 1.790011525154113770e+00
-1.121484398841857910e+00 2.941446900367736816e-01 -9.996007084846496582e-01 1.624298989772796631e-01 2.079324007034301758e+00
-1.052357435226440430e+00 1.547521203756332397e-01 -1.051347732543945312e+00 2.131359875202178955e-01 2.237143278121948242e+00
-1.002312421798706055e+00 4.149484038352966309e-01 -1.022470951080322266e+00 1.645515710115432739e-01 2.267078399658203125e+00
-1.092232227325439453e+00 2.490863204002380371e-01 -1.045638561248779297e+00 4.158343970775604248e-01 2.393002033233642578e+00
-1.254759311676025391e+00 3.250511884689331055e-01 -1.112190842628479004e+00 2.876302599906921387e-01 2.478703975677490234e+00
-1.174137473106384277e+00 5.763586759567260742e-01 -1.231703162193298340e+00 -1.028908640146255493e-01 2.299278974533081055e+00
-1.263977885246276855e+00 4.749577939510345459e-01 -1.227831721305847168e+00 1.876869946718215942e-01 2.404005765914916992e+00
-1.019983768463134766e+00 4.382291138172149658e-01 -8.383512496948242188e-01 1.650087982416152954e-01 2.198103189468383789e+00
-9.751757383346557617e-01 2.277821302413940430e-01 -7.313685417175292969e-01 2.002905756235122681e-01 2.055680513381958008e+00
-1.089863419532775879e+00 1.285742670297622681e-01 -7.683615088462829590e-01 2.114360332489013672e-01 2.369402885437011719e+00
-1.044440865516662598e+00 1.527076214551925659e-01 -8.084310889244079590e-01 1.905398666858673096e-01 2.376189947128295898e+00
-1.135742425918579102e+00 6.948264688253402710e-02 -9.797944426536560059e-01 1.716070771217346191e-01 2.240670919418334961e+00
-1.029324293136596680e+00 3.336428701877593994e-01 -1.051092147827148438e+00 1.665298640727996826e-01 2.089200258255004883e+00
-1.090487122535705566e+00 1.887953281402587891e-01 -9.219098091125488281e-01 1.718970388174057007e-01 2.130171298980712891e+00
-1.114317655563354492e+00 2.338399440050125122e-01 -8.755865693092346191e-01 1.732262969017028809e-01 2.124894380569458008e+00
-9.131177067756652832e-01 3.264810144901275635e-02 -8.107956051826477051e-01 1.370929777622222900e-01 1.718788385391235352e+00
-9.914082884788513184e-01 2.993156015872955322e-01 -8.143252134323120117e-01 1.899094134569168091e-01 1.788357257843017578e+00
-9.499248862266540527e-01 2.435883581638336182e-01 -7.976167201995849609e-01 1.305148154497146606e-01 2.203110933303833008e+00
-9.075825214385986328e-01 2.008065730333328247e-01 -6.636915802955627441e-01 2.575185000896453857e-01 1.948363065719604492e+00
-1.023687601089477539e+00 2.267027199268341064e-01 -9.405548572540283203e-01 2.698359489440917969e-01 1.920683979988098145e+00
-9.447297453880310059e-01 5.524924397468566895e-01 -1.094987988471984863e+00 2.119802385568618774e-01 2.314429759979248047e+00
-1.047487258911132812e+00 3.085642158985137939e-01 -1.112163782119750977e+00 2.935208976268768311e-01 1.914828538894653320e+00
-1.317158341407775879e+00 4.449941813945770264e-01 -8.587823510169982910e-01 2.231124788522720337e-01 3.268322706222534180e+00
-1.260098218917846680e+00 3.674943149089813232e-01 -9.806882143020629883e-01 4.251148700714111328e-01 3.554923772811889648e+00
-1.185200572013854980e+00 4.264454245567321777e-01 -8.493699431419372559e-01 4.431759119033813477e-01 3.581706285476684570e+00
-1.184362649917602539e+00 4.057924747467041016e-01 -8.710509538650512695e-01 4.734315276145935059e-01 3.638938903808593750e+00
-1.213880538940429688e+00 4.218839406967163086e-01 -1.180225849151611328e+00 5.777649879455566406e-01 3.524215221405029297e+00
-1.219229817390441895e+00 3.240584731101989746e-01 -1.283367514610290527e+00 4.635824859142303467e-01 3.656777620315551758e+00
-1.133834004402160645e+00 3.086968660354614258e-01 -9.660733938217163086e-01 2.487414032220840454e-01 2.688556432723999023e+00
-1.112504124641418457e+00 1.594303101301193237e-01 -8.554469943046569824e-01 2.159415632486343384e-01 2.745952606201171875e+00
-1.170619964599609375e+00 1.682300567626953125e-01 -9.127456545829772949e-01 3.398031890392303467e-01 2.839342832565307617e+00
-1.148147940635681152e+00 3.643892407417297363e-01 -9.025997519493103027e-01 2.992756664752960205e-01 2.744090080261230469e+00
-1.313597083091735840e+00 2.712400853633880615e-01 -1.192930459976196289e+00 2.902428209781646729e-01 2.707065820693969727e+00
-1.178605079650878906e+00 1.524567753076553345e-01 -1.268517613410949707e+00 2.871727049350738525e-01 2.683318376541137695e+00
-1.185400843620300293e+00 3.460347950458526611e-01 -1.216750741004943848e+00 6.233588606119155884e-02 2.368762731552124023e+00
-1.268529057502746582e+00 3.465782105922698975e-01 -1.270566940307617188e+00 4.698634445667266846e-01 3.448473215103149414e+00
-1.413061976432800293e+00 2.748382389545440674e-01 -1.267112851142883301e+00 6.121310591697692871e-01 3.552458047866821289e+00
-1.299057245254516602e+00 2.576539218425750732e-01 -1.360559940338134766e+00 5.987004637718200684e-01 3.801035404205322266e+00
-1.453882932662963867e+00 2.906621098518371582e-01 -1.201642155647277832e+00 5.173525810241699219e-01 3.869049310684204102e+00
-1.103978157043457031e+00 6.509491801261901855e-01 -1.360883593559265137e+00 3.826148062944412231e-02 2.746467113494873047e+00
-1.161601901054382324e+00 6.635186076164245605e-01 -1.360526919364929199e+00 8.177363872528076172e-02 2.727079153060913086e+00
-1.008127689361572266e+00 6.349766999483108521e-02 -8.328540325164794922e-01 3.036156892776489258e-01 2.667810201644897461e+00
-9.728089570999145508e-01 2.448377758264541626e-02 -8.013398647308349609e-01 4.232703149318695068e-01 2.430030584335327148e+00
-1.152712106704711914e+00 3.358067274093627930e-01 -9.092096090316772461e-01 1.719472408294677734e-01 2.336048364639282227e+00
-1.028240203857421875e+00 1.436454802751541138e-01 -8.713635206222534180e-01 4.767625331878662109e-01 2.569271087646484375e+00
-9.809137582778930664e-01 2.642164528369903564e-01 -8.157032728195190430e-01 3.756768107414245605e-01 2.888722658157348633e+00
-9.439341425895690918e-01 2.345883548259735107e-01 -8.859399557113647461e-01 3.148712515830993652e-01 2.774986743927001953e+00
-9.878175854682922363e-01 2.437125593423843384e-01 -8.662374615669250488e-01 3.633114397525787354e-01 2.754903793334960938e+00
-1.075104594230651855e+00 6.646709144115447998e-02 -8.452852368354797363e-01 4.125917851924896240e-01 3.068221092224121094e+00
-9.745273590087890625e-01 5.155133605003356934e-01 -8.361878991127014160e-01 4.351808428764343262e-01 3.164191484451293945e+00
-1.263913154602050781e+00 5.046288371086120605e-01 -1.381038188934326172e+00 2.332172989845275879e-01 3.294035673141479492e+00
-1.238684535026550293e+00 6.897307038307189941e-01 -1.111125469207763672e+00 -3.076971322298049927e-02 2.391243457794189453e+00
-1.209435224533081055e+00 7.152776718139648438e-01 -1.097893357276916504e+00 -8.259814977645874023e-02 2.357138872146606445e+00
-1.165732622146606445e+00 5.980482697486877441e-01 -1.198114037513732910e+00 -8.761469274759292603e-02 2.695058822631835938e+00
-1.000560283660888672e+00 2.694885730743408203e-01 -9.073910713195800781e-01 4.088588953018188477e-01 2.315549850463867188e+00
-9.443720579147338867e-01 3.288104236125946045e-01 -8.499271869659423828e-01 4.128817319869995117e-01 2.274809360504150391e+00
-9.600900411605834961e-01 3.391272425651550293e-01 -8.702412247657775879e-01 4.010293781757354736e-01 2.273197650909423828e+00
-9.603505134582519531e-01 3.851612806320190430e-01 -8.203209042549133301e-01 3.964293599128723145e-01 2.220731973648071289e+00
-9.603505134582519531e-01 3.851612806320190430e-01 -8.203209042549133301e-01 3.964293599128723145e-01 2.220731973648071289e+00
-9.838705062866210938e-01 3.614111542701721191e-01 -8.402321338653564453e-01 3.902977406978607178e-01 2.238690376281738281e+00
-1.056899309158325195e+00 3.390809595584869385e-01 -9.940161705017089844e-01 2.017431855201721191e-01 2.165858030319213867e+00
-1.091046929359436035e+00 3.638520538806915283e-01 -9.690894484519958496e-01 2.168063223361968994e-01 2.121203660964965820e+00
-9.687824845314025879e-01 1.194392442703247070e-01 -7.360509037971496582e-01 2.001956701278686523e-01 1.842584490776062012e+00
-9.802284836769104004e-01 8.924646675586700439e-02 -7.403776645660400391e-01 1.933404356241226196e-01 1.863189935684204102e+00
-8.990789055824279785e-01 2.364567518234252930e-01 -7.391343712806701660e-01 1.522212773561477661e-01 1.764836788177490234e+00
-8.161746859550476074e-01 2.615171968936920166e-01 -7.670236825942993164e-01 2.181989699602127075e-01 1.818528532981872559e+00
-1.138499617576599121e+00 2.278727591037750244e-01 -1.040915131568908691e+00 1.070992648601531982e-01 2.085029125213623047e+00
-1.138702988624572754e+00 5.287682414054870605e-01 -1.268047809600830078e+00 8.760923147201538086e-02 2.755990982055664062e+00
-1.047866225242614746e+00 6.064431667327880859e-01 -1.057980656623840332e+00 2.412576675415039062e-01 2.387007713317871094e+00
-1.381488800048828125e+00 1.040926761925220490e-02 -1.155273437500000000e+00 1.329188346862792969e-01 2.874160289764404297e+00
-1.626913666725158691e+00 1.197509527206420898e+00 -8.452718853950500488e-01 -2.553068399429321289e-01 3.245142698287963867e+00
-9.739372730255126953e-01 3.427992165088653564e-01 -8.850144147872924805e-01 6.301218271255493164e-02 2.067737579345703125e+00
-9.801417589187622070e-01 3.573279082775115967e-01 -7.809478640556335449e-01 -1.013439893722534180e-01 1.521912217140197754e+00
-9.741587042808532715e-01 3.563954532146453857e-01 -8.971679210662841797e-01 7.746828347444534302e-02 1.980933189392089844e+00
-9.752696752548217773e-01 2.760092914104461670e-01 -8.384457826614379883e-01 7.081556320190429688e-02 1.811528921127319336e+00
-8.976826071739196777e-01 2.391578406095504761e-01 -8.703315854072570801e-01 1.677840501070022583e-01 1.750075817108154297e+00
-8.699083924293518066e-01 2.280742526054382324e-01 -7.425054311752319336e-01 7.227069139480590820e-02 1.573874473571777344e+00
-8.835874795913696289e-01 2.301120162010192871e-01 -7.822503447532653809e-01 1.585262417793273926e-01 1.864524364471435547e+00
-9.157583117485046387e-01 1.605328023433685303e-01 -7.217054367065429688e-01 1.841100305318832397e-01 1.894840121269226074e+00
-8.951419591903686523e-01 1.500605046749114990e-01 -6.327781081199645996e-01 1.285364031791687012e-01 1.542805910110473633e+00
-8.682844042778015137e-01 7.516562193632125854e-02 -6.283674240112304688e-01 6.667686998844146729e-02 1.506996870040893555e+00
-8.751218318939208984e-01 1.037608832120895386e-01 -6.457254290580749512e-01 8.940311521291732788e-02 1.573881983757019043e+00
-8.885014653205871582e-01 1.686300635337829590e-01 -6.394929289817810059e-01 8.560754358768463135e-02 1.658550500869750977e+00
-8.885014653205871582e-01 1.686300635337829590e-01 -6.394929289817810059e-01 8.560754358768463135e-02 1.658550500869750977e+00
-9.181210994720458984e-01 1.388097554445266724e-01 -5.702169537544250488e-01 1.157217286527156830e-02 1.607544183731079102e+00
-8.671240210533142090e-01 2.914557158946990967e-01 -8.256977796554565430e-01 2.149209827184677124e-01 2.019667625427246094e+00
-9.956546425819396973e-01 1.074515432119369507e-01 -7.500940561294555664e-01 1.986199170351028442e-01 1.849696755409240723e+00
-9.899771213531494141e-01 4.146373271942138672e-02 -7.989819645881652832e-01 1.757526695728302002e-01 1.948850989341735840e+00
-1.004329681396484375e+00 -6.829027831554412842e-02 -9.054477214813232422e-01 2.248843908309936523e-01 2.021419048309326172e+00
-1.036657929420471191e+00 5.685545131564140320e-02 -9.181925058364868164e-01 1.360579878091812134e-01 2.076623916625976562e+00
-1.043894052505493164e+00 1.955419331789016724e-01 -7.977231740951538086e-01 7.369610667228698730e-02 2.170559644699096680e+00
-1.032446861267089844e+00 1.691319793462753296e-01 -7.009423375129699707e-01 1.021102368831634521e-01 2.160761117935180664e+00
-9.430225491523742676e-01 1.673957854509353638e-01 -6.895400285720825195e-01 1.542862057685852051e-01 1.923161268234252930e+00
-8.948693871498107910e-01 4.932990074157714844e-01 -9.363298416137695312e-01 1.739099621772766113e-02 1.695711612701416016e+00
-7.995294928550720215e-01 4.341630339622497559e-01 -9.063353538513183594e-01 1.049761921167373657e-01 1.825870156288146973e+00
-8.630643486976623535e-01 3.640523552894592285e-01 -9.741320610046386719e-01 1.222863271832466125e-01 1.942657589912414551e+00
-1.079845786094665527e+00 5.301026105880737305e-01 -1.045342087745666504e+00 2.617880702018737793e-02 2.026008844375610352e+00
-1.119204998016357422e+00 4.520724713802337646e-01 -1.008181691169738770e+00 4.161498695611953735e-02 2.070346832275390625e+00
-1.312358856201171875e+00 1.349727511405944824e-01 -1.148655772209167480e+00 1.651062071323394775e-01 2.886421680450439453e+00
-1.318424463272094727e+00 3.813459277153015137e-01 -1.090300679206848145e+00 1.845239549875259399e-01 2.490192651748657227e+00
-9.761077165603637695e-01 1.932341903448104858e-01 -6.815611720085144043e-01 3.575070947408676147e-02 2.011437177658081055e+00
-9.685354828834533691e-01 2.888874709606170654e-01 -6.696993112564086914e-01 1.344296634197235107e-01 2.045092582702636719e+00
-9.731959104537963867e-01 2.192517220973968506e-01 -9.592954516410827637e-01 1.540782898664474487e-01 2.131215572357177734e+00
-1.010284423828125000e+00 2.881126403808593750e-01 -9.252335429191589355e-01 2.136468291282653809e-01 2.411979913711547852e+00
-1.149189710617065430e+00 3.794373571872711182e-01 -1.029709935188293457e+00 3.644810616970062256e-01 2.331624984741210938e+00
-1.004360914230346680e+00 5.376717448234558105e-01 -1.077271223068237305e+00 2.287036478519439697e-01 2.448654413223266602e+00
-9.384472370147705078e-01 5.474886298179626465e-01 -9.380719661712646484e-01 8.515714108943939209e-02 2.503795385360717773e+00
-8.908038735389709473e-01 6.277275681495666504e-01 -9.703196287155151367e-01 1.975741982460021973e-01 2.444771051406860352e+00
-1.055278062820434570e+00 3.560105562210083008e-01 -1.238712310791015625e+00 2.305998057126998901e-01 2.071986436843872070e+00
-1.205239415168762207e+00 3.720723390579223633e-01 -1.260783314704895020e+00 3.580507338047027588e-01 2.621696710586547852e+00
-1.456048846244812012e+00 4.257708191871643066e-01 -1.334187984466552734e+00 1.339388638734817505e-01 3.144045114517211914e+00
-1.315000653266906738e+00 6.008824706077575684e-01 -7.759051322937011719e-01 -1.849244087934494019e-01 2.635469675064086914e+00
-1.368945717811584473e+00 5.142980813980102539e-01 -7.471071481704711914e-01 -1.876649558544158936e-01 2.785965919494628906e+00
-1.462932705879211426e+00 5.560401082038879395e-01 -7.395009398460388184e-01 -1.976785063743591309e-01 2.878743886947631836e+00
-1.465839028358459473e+00 3.256141245365142822e-01 -1.048862099647521973e+00 -2.439129650592803955e-01 3.092217445373535156e+00
-1.468039870262145996e+00 4.547723233699798584e-01 -1.188213467597961426e+00 -1.428424268960952759e-01 3.215041399002075195e+00
-1.693377494812011719e+00 4.990436732769012451e-01 -1.129148125648498535e+00 -2.635414302349090576e-01 3.245000123977661133e+00
-1.618436813354492188e+00 6.003661751747131348e-01 -1.052563905715942383e+00 -2.438813298940658569e-01 3.444555759429931641e+00
-1.535134792327880859e+00 8.250451087951660156e-01 -1.378193020820617676e+00 3.153585642576217651e-02 3.505378723144531250e+00
-1.579363822937011719e+00 8.323903679847717285e-01 -1.447500944137573242e+00 3.973020240664482117e-02 3.285801410675048828e+00
-1.452601075172424316e+00 5.528239607810974121e-01 -1.403995156288146973e+00 1.114489436149597168e-01 2.956004381179809570e+00
-1.245109915733337402e+00 6.803225874900817871e-01 -1.092375040054321289e+00 -1.827080547809600830e-01 2.725222826004028320e+00
-1.357209205627441406e+00 8.415707349777221680e-01 -1.231858372688293457e+00 -2.940550446510314941e-01 2.936300277709960938e+00
-1.018912076950073242e+00 3.815998733043670654e-01 -1.132603526115417480e+00 5.027610659599304199e-01 2.265570402145385742e+00
-9.695014357566833496e-01 3.049982488155364990e-01 -1.175808429718017578e+00 4.873930811882019043e-01 2.329035520553588867e+00
-1.121671080589294434e+00 2.961330711841583252e-01 -7.359159588813781738e-01 -4.389420151710510254e-02 2.048764705657958984e+00
-1.174605369567871094e+00 4.332021474838256836e-01 -7.851144075393676758e-01 -9.825086593627929688e-02 2.544468879699707031e+00
-1.186410784721374512e+00 2.381006032228469849e-01 -8.973550200462341309e-01 3.136934936046600342e-01 2.668959379196166992e+00
-1.248191833496093750e+00 2.698734104633331299e-01 -1.042957663536071777e+00 9.723167121410369873e-02 2.373090505599975586e+00
-1.115483880043029785e+00 1.409657895565032959e-01 -1.068446397781372070e+00 2.177744954824447632e-01 2.457001209259033203e+00
-1.169923782348632812e+00 4.041371047496795654e-01 -9.354859590530395508e-01 -9.372685104608535767e-02 2.393169879913330078e+00
-1.382740736007690430e+00 4.419417977333068848e-01 -7.703570723533630371e-01 -1.066056918352842331e-02 2.813446998596191406e+00
-1.231683015823364258e+00 5.918365716934204102e-01 -8.158535957336425781e-01 -1.455669254064559937e-01 2.724732637405395508e+00
-1.031107783317565918e+00 5.532825589179992676e-01 -1.027789354324340820e+00 5.270021781325340271e-02 2.106315135955810547e+00
-1.075967431068420410e+00 5.265603661537170410e-01 -1.029922008514404297e+00 2.395942807197570801e-02 2.123340845108032227e+00
-1.054571390151977539e+00 4.220062196254730225e-01 -1.092706799507141113e+00 -7.477813959121704102e-02 2.111495971679687500e+00
-1.054571390151977539e+00 4.220062196254730225e-01 -1.092706799507141113e+00 -7.477813959121704102e-02 2.111495971679687500e+00
-1.040549159049987793e+00 2.793558835983276367e-01 -8.540053963661193848e-01 1.565244346857070923e-01 2.307058811187744141e+00
-9.657526612281799316e-01 4.454181194305419922e-01 -1.008467197418212891e+00 7.482865452766418457e-02 1.852913022041320801e+00
-9.484357237815856934e-01 3.818818628787994385e-01 -8.864261507987976074e-01 2.215839028358459473e-01 2.036251544952392578e+00
-9.000104665756225586e-01 4.927097260951995850e-01 -9.037503600120544434e-01 1.150295604020357132e-02 1.998737931251525879e+00
-9.977740645408630371e-01 4.784817993640899658e-01 -8.944377899169921875e-01 -3.036149032413959503e-02 2.193399190902709961e+00
-1.030815482139587402e+00 4.846284091472625732e-01 -8.788902759552001953e-01 -7.518349587917327881e-02 2.219704627990722656e+00
-1.142069578170776367e+00 3.102074563503265381e-01 -9.292560219764709473e-01 2.401302382349967957e-02 2.031084537506103516e+00
-1.083929538726806641e+00 -1.294910535216331482e-02 -8.775848746299743652e-01 2.206050604581832886e-01 2.348001003265380859e+00
-8.851175308227539062e-01 6.711441278457641602e-01 -1.036851048469543457e+00 4.289810732007026672e-02 1.901964902877807617e+00
-9.857619404792785645e-01 5.658183097839355469e-01 -9.858078956604003906e-01 -5.595708265900611877e-02 2.250013589859008789e+00
-1.096834659576416016e+00 6.022959351539611816e-01 -1.195161581039428711e+00 -5.397580936551094055e-02 2.227219581604003906e+00
-1.275195360183715820e+00 5.648024082183837891e-01 -1.097538590431213379e+00 -8.066371828317642212e-02 2.196352243423461914e+00
-1.080932855606079102e+00 5.777072310447692871e-01 -1.086135149002075195e+00 -1.110006868839263916e-01 2.461547851562500000e+00
-1.036896586418151855e+00 3.455683588981628418e-01 -1.057942152023315430e+00 9.674216061830520630e-02 1.859882593154907227e+00
-1.232307434082031250e+00 4.552790522575378418e-01 -1.220047950744628906e+00 7.845254242420196533e-02 2.660509824752807617e+00
-8.351656794548034668e-01 7.552459836006164551e-01 -1.085429072380065918e+00 3.720781952142715454e-02 2.074754476547241211e+00
-9.432379007339477539e-01 6.523440480232238770e-01 -1.037798881530761719e+00 -2.360659465193748474e-02 2.326740980148315430e+00
-1.079604387283325195e+00 4.798056483268737793e-01 -1.152984023094177246e+00 7.007034868001937866e-02 1.900095582008361816e+00
-1.106485486030578613e+00 4.038921594619750977e-01 -9.914979338645935059e-01 -6.338116712868213654e-03 2.154408216476440430e+00
-1.075797557830810547e+00 5.719327926635742188e-01 -9.750292897224426270e-01 -1.119313165545463562e-01 1.976702213287353516e+00
-8.696558475494384766e-01 5.938469171524047852e-01 -9.858764410018920898e-01 -8.356214314699172974e-02 2.050310850143432617e+00
-8.864303231239318848e-01 7.421380877494812012e-01 -9.868556857109069824e-01 2.563321962952613831e-02 2.264445543289184570e+00
-1.024361252784729004e+00 3.120944201946258545e-01 -9.533505439758300781e-01 2.501626498997211456e-03 1.912689447402954102e+00
-9.818801283836364746e-01 3.065023124217987061e-01 -8.552728295326232910e-01 1.945485919713973999e-01 2.267441987991333008e+00
-1.165587425231933594e+00 3.783012628555297852e-01 -7.841265797615051270e-01 7.601354271173477173e-03 2.172280788421630859e+00
-1.239893078804016113e+00 2.084849476814270020e-01 -1.259100914001464844e+00 1.619764715433120728e-01 2.576395511627197266e+00
-1.228208780288696289e+00 1.707467138767242432e-01 -1.074410915374755859e+00 1.880429536104202271e-01 2.289988040924072266e+00
-1.055043339729309082e+00 1.989203095436096191e-01 -1.047642111778259277e+00 2.640416324138641357e-01 2.541857957839965820e+00
-1.279161810874938965e+00 3.087128996849060059e-01 -8.946862816810607910e-01 2.596080005168914795e-01 2.741275787353515625e+00
-1.212035417556762695e+00 3.608717620372772217e-01 -9.516179561614990234e-01 3.429034948348999023e-01 2.601179838180541992e+00
-1.238443613052368164e+00 4.293187558650970459e-01 -1.058605194091796875e+00 1.844633966684341431e-01 2.513577461242675781e+00
-1.076782703399658203e+00 1.311368495225906372e-01 -9.870366454124450684e-01 4.549965262413024902e-01 2.591394662857055664e+00
-9.851849079132080078e-01 1.654987782239913940e-01 -1.003173708915710449e+00 3.483460247516632080e-01 2.703265190124511719e+00
-1.004937529563903809e+00 1.414875388145446777e-01 -9.770264029502868652e-01 3.547110557556152344e-01 2.646691560745239258e+00
-1.011473298072814941e+00 3.073388636112213135e-01 -1.201086401939392090e+00 6.106296777725219727e-01 2.608077049255371094e+00
-1.106505870819091797e+00 3.815643787384033203e-01 -1.300799131393432617e+00 6.564110517501831055e-01 2.582441568374633789e+00
-1.115489482879638672e+00 5.914868116378784180e-01 -1.263679623603820801e+00 4.387991726398468018e-01 2.997765541076660156e+00
-1.053428530693054199e+00 5.232456922531127930e-01 -1.295538783073425293e+00 5.012326240539550781e-01 2.992604970932006836e+00
-1.239776253700256348e+00 2.437739372253417969e-01 -1.124992370605468750e+00 3.099577128887176514e-01 2.700621366500854492e+00
-1.087508320808410645e+00 3.584552109241485596e-01 -1.243239521980285645e+00 5.285167098045349121e-01 2.499923944473266602e+00
-1.148223638534545898e+00 1.415767073631286621e-01 -1.087458968162536621e+00 3.340692520141601562e-01 2.272014856338500977e+00
-9.884338974952697754e-01 3.652771711349487305e-01 -8.583948612213134766e-01 2.714269161224365234e-01 2.215923786163330078e+00
-9.258670806884765625e-01 3.310942053794860840e-01 -8.858853578567504883e-01 1.004281938076019287e-01 1.940503358840942383e+00
-1.025245666503906250e+00 2.959417402744293213e-01 -8.985697031021118164e-01 -2.803236618638038635e-02 1.972355008125305176e+00
-9.383025765419006348e-01 3.957688808441162109e-01 -8.286427259445190430e-01 5.122702568769454956e-02 1.675267934799194336e+00
-1.127541780471801758e+00 4.864246845245361328e-01 -9.712746143341064453e-01 -9.034278988838195801e-02 1.837685704231262207e+00
-1.028251290321350098e+00 2.016739696264266968e-01 -9.470057487487792969e-01 9.229463338851928711e-02 2.268620729446411133e+00
-1.038361668586730957e+00 2.496412694454193115e-01 -1.029572725296020508e+00 5.632273480296134949e-02 2.132106304168701172e+00
-1.060790419578552246e+00 6.488071084022521973e-01 -1.152341842651367188e+00 4.915000870823860168e-03 1.965153932571411133e+00
-1.131182551383972168e+00 2.570051848888397217e-01 -8.146503567695617676e-01 1.191150397062301636e-01 2.434268951416015625e+00
-1.054898738861083984e+00 6.227014958858489990e-02 -8.943279385566711426e-01 7.900235801935195923e-02 1.980213284492492676e+00
-9.561784267425537109e-01 1.953144371509552002e-01 -8.029288053512573242e-01 1.331054270267486572e-01 2.002613782882690430e+00
-9.230117201805114746e-01 1.816247999668121338e-01 -7.048796415328979492e-01 5.965851619839668274e-02 1.706340193748474121e+00
-8.621909618377685547e-01 8.823822438716888428e-02 -5.985314846038818359e-01 1.018158942461013794e-01 1.522886753082275391e+00
-8.621909618377685547e-01 8.823822438716888428e-02 -5.985314846038818359e-01 1.018158942461013794e-01 1.522886753082275391e+00
-8.989571928977966309e-01 7.754642516374588013e-02 -6.861998438835144043e-01 1.791998296976089478e-01 1.746679186820983887e+00
-8.213958740234375000e-01 1.518262624740600586e-01 -6.455069780349731445e-01 1.047904938459396362e-01 1.691337466239929199e+00
-8.510705828666687012e-01 1.377870440483093262e-01 -6.652011871337890625e-01 1.227446645498275757e-01 1.670738458633422852e+00
-8.504590988159179688e-01 7.224710285663604736e-02 -6.450977921485900879e-01 2.360607087612152100e-01 1.627837181091308594e+00
-8.107287883758544922e-01 1.011796519160270691e-01 -6.211043000221252441e-01 2.978724837303161621e-01 1.797344923019409180e+00
-8.267734646797180176e-01 1.231771558523178101e-01 -6.733068823814392090e-01 3.022532761096954346e-01 1.737634778022766113e+00
-8.267734646797180176e-01 1.231771558523178101e-01 -6.733068823814392090e-01 3.022532761096954346e-01 1.737634778022766113e+00
-8.399093151092529297e-01 1.350846290588378906e-01 -7.597501873970031738e-01 2.702804505825042725e-01 1.831828236579895020e+00
-8.675914406776428223e-01 1.188236698508262634e-01 -7.793679833412170410e-01 2.754306197166442871e-01 1.724045634269714355e+00
-8.466879725456237793e-01 4.398769885301589966e-02 -7.948241233825683594e-01 2.521677017211914062e-01 1.859910011291503906e+00
-9.337822198867797852e-01 1.883869171142578125e-01 -8.028171062469482422e-01 2.714940607547760010e-01 1.863237142562866211e+00
-9.452652931213378906e-01 -3.006596863269805908e-02 -8.187932968139648438e-01 1.641843616962432861e-01 1.870244860649108887e+00
-1.041836977005004883e+00 2.025110870599746704e-01 -1.014585375785827637e+00 1.547725945711135864e-01 2.311896085739135742e+00
-1.160132646560668945e+00 6.556144952774047852e-01 -1.273943305015563965e+00 2.285284399986267090e-01 2.365187168121337891e+00
-1.150614619255065918e+00 5.921352505683898926e-01 -1.241260766983032227e+00 2.291108369827270508e-01 2.538235425949096680e+00
-1.134627938270568848e+00 3.708112239837646484e-01 -1.260770559310913086e+00 3.689242303371429443e-01 2.955551385879516602e+00
-1.243461489677429199e+00 3.990313410758972168e-01 -1.160550475120544434e+00 1.259579956531524658e-01 3.074208974838256836e+00
-1.364667296409606934e+00 3.673901855945587158e-01 -1.318024158477783203e+00 1.666648685932159424e-01 3.151503562927246094e+00
-1.142825484275817871e+00 3.644935488700866699e-01 -1.392643213272094727e+00 3.132667243480682373e-01 3.181925773620605469e+00
-1.373240113258361816e+00 1.996895968914031982e-01 -1.260737776756286621e+00 2.396709918975830078e-01 3.199305772781372070e+00
-1.568062663078308105e+00 4.269469976425170898e-01 -1.189203381538391113e+00 2.170317918062210083e-01 3.012907266616821289e+00
-1.567332983016967773e+00 3.431709408760070801e-01 -1.094142913818359375e+00 1.314011588692665100e-02 3.084723711013793945e+00
-1.599983692169189453e+00 4.766778945922851562e-01 -1.214778542518615723e+00 7.494123280048370361e-02 3.471340417861938477e+00
-1.571210622787475586e+00 4.743085801601409912e-01 -1.149067640304565430e+00 -8.966563642024993896e-02 3.749018907546997070e+00
-1.030840277671813965e+00 3.839305341243743896e-01 -9.468590021133422852e-01 8.058286458253860474e-02 1.723155975341796875e+00
-1.109112501144409180e+00 3.097596168518066406e-01 -1.023199081420898438e+00 1.128604337573051453e-01 2.132625102996826172e+00
-1.168140172958374023e+00 1.855267733335494995e-01 -9.676771163940429688e-01 1.551229953765869141e-01 2.142039299011230469e+00
-1.134049296379089355e+00 2.357349693775177002e-01 -9.070827364921569824e-01 1.774646043777465820e-01 2.276933431625366211e+00
-9.834730625152587891e-01 4.119413793087005615e-01 -7.491636276245117188e-01 2.149500697851181030e-01 2.214137315750122070e+00
-9.948616623878479004e-01 3.517775833606719971e-01 -8.051979541778564453e-01 2.406693994998931885e-01 2.258551120758056641e+00
-9.884743094444274902e-01 3.893932700157165527e-01 -7.978055477142333984e-01 2.560375034809112549e-01 2.254804611206054688e+00
-1.061665058135986328e+00 9.187179803848266602e-02 -8.108854889869689941e-01 -3.653597459197044373e-02 2.051191806793212891e+00
-1.015766263008117676e+00 2.285076379776000977e-01 -7.665960192680358887e-01 2.630450017750263214e-02 2.028169155120849609e+00
-1.031974673271179199e+00 7.611743360757827759e-02 -7.314961552619934082e-01 3.440579026937484741e-02 2.112153530120849609e+00
-9.987956285476684570e-01 2.414495497941970825e-01 -8.959051370620727539e-01 3.017178773880004883e-01 1.973618268966674805e+00
-9.090443253517150879e-01 2.958636879920959473e-01 -8.875710368156433105e-01 1.503468900918960571e-01 1.916336059570312500e+00
-9.646709561347961426e-01 3.981498479843139648e-01 -8.959574103355407715e-01 1.336142569780349731e-01 1.938959002494812012e+00
-1.177789926528930664e+00 2.089496701955795288e-01 -9.827410578727722168e-01 6.970251351594924927e-02 2.116727113723754883e+00
-1.162006378173828125e+00 1.640643924474716187e-01 -1.030701756477355957e+00 7.342992722988128662e-02 2.106493949890136719e+00
-9.968334436416625977e-01 8.441697955131530762e-01 -1.137469887733459473e+00 1.822966895997524261e-02 2.542345046997070312e+00
-9.632871747016906738e-01 8.914745450019836426e-01 -1.114332556724548340e+00 1.609600484371185303e-01 2.834097146987915039e+00
-9.943079948425292969e-01 8.199367523193359375e-01 -1.129779934883117676e+00 1.329130232334136963e-01 2.787357807159423828e+00
-1.057220101356506348e+00 2.347260117530822754e-01 -8.647822737693786621e-01 1.770628988742828369e-01 1.886605024337768555e+00
-8.035504817962646484e-01 8.729918301105499268e-02 -7.168969511985778809e-01 2.101987749338150024e-01 1.736689925193786621e+00
-8.495969772338867188e-01 1.062962412834167480e-01 -7.387777566909790039e-01 2.287926226854324341e-01 1.750300645828247070e+00
-8.788623213768005371e-01 2.093853950500488281e-01 -7.466104030609130859e-01 1.109355017542839050e-01 1.661229491233825684e+00
-1.006587386131286621e+00 5.796247720718383789e-01 -1.116721630096435547e+00 1.052792593836784363e-01 2.295753240585327148e+00
-9.982001185417175293e-01 4.334856867790222168e-01 -1.080510616302490234e+00 8.975060284137725830e-02 2.382211685180664062e+00
-9.684695601463317871e-01 6.325070261955261230e-01 -1.065446972846984863e+00 8.509325981140136719e-02 2.064398765563964844e+00
-8.070055246353149414e-01 5.922907590866088867e-01 -1.124713778495788574e+00 1.718636155128479004e-01 2.216025829315185547e+00
-1.336736679077148438e+00 3.839216530323028564e-01 -1.128008365631103516e+00 -5.924586951732635498e-02 2.382929801940917969e+00
-1.289973497390747070e+00 3.259834349155426025e-01 -1.157770633697509766e+00 -1.707579940557479858e-04 2.504703998565673828e+00
-1.352809309959411621e+00 3.303977847099304199e-01 -1.156875610351562500e+00 6.339327991008758545e-02 2.670757532119750977e+00
-1.345130205154418945e+00 4.434123933315277100e-01 -1.038527965545654297e+00 1.465569585561752319e-01 2.685477018356323242e+00
-1.374507546424865723e+00 4.625628888607025146e-01 -1.041307091712951660e+00 2.211550176143646240e-01 2.816035509109497070e+00
-9.721652269363403320e-01 5.298728942871093750e-01 -9.712719917297363281e-01 3.563793376088142395e-02 1.780353188514709473e+00
-7.864769697189331055e-01 5.044767260551452637e-01 -1.016591429710388184e+00 1.315267384052276611e-01 2.130834817886352539e+00
-7.567759156227111816e-01 5.079364180564880371e-01 -9.971214532852172852e-01 1.526389122009277344e-01 1.974195718765258789e+00
-1.008756279945373535e+00 3.588651716709136963e-01 -7.184781432151794434e-01 -2.046233415603637695e-01 1.418022155761718750e+00
-9.069269895553588867e-01 3.730231225490570068e-01 -8.522905707359313965e-01 -1.435553655028343201e-02 1.081636667251586914e+00
-8.557786941528320312e-01 3.085938096046447754e-01 -8.702828288078308105e-01 2.706809528172016144e-02 1.206592559814453125e+00
-8.800582885742187500e-01 2.926992475986480713e-01 -8.301220536231994629e-01 -3.094620443880558014e-02 1.189349770545959473e+00
-8.800582885742187500e-01 2.926992475986480713e-01 -8.301220536231994629e-01 -3.094620443880558014e-02 1.189349770545959473e+00
-8.483724594116210938e-01 3.604201376438140869e-01 -8.703647255897521973e-01 -3.796608373522758484e-02 1.336138010025024414e+00
-8.483724594116210938e-01 3.604201376438140869e-01 -8.703647255897521973e-01 -3.796608373522758484e-02 1.336138010025024414e+00
-8.874461054801940918e-01 4.209774434566497803e-01 -8.520184159278869629e-01 4.359028115868568420e-02 1.269955873489379883e+00
-8.834964632987976074e-01 4.212121367454528809e-01 -8.172553777694702148e-01 1.296402513980865479e-02 1.284369468688964844e+00
-8.870989680290222168e-01 4.191831648349761963e-01 -8.069706559181213379e-01 -7.767139375209808350e-02 1.319319486618041992e+00
-8.536034226417541504e-01 3.959118127822875977e-01 -8.402302861213684082e-01 -4.627211019396781921e-02 1.418421268463134766e+00
-9.131940603256225586e-01 4.972818195819854736e-01 -9.283409118652343750e-01 -9.321475774049758911e-02 1.393074393272399902e+00
-9.245316982269287109e-01 4.037571847438812256e-01 -8.455761671066284180e-01 -1.147599741816520691e-01 1.143328666687011719e+00
-8.766897320747375488e-01 5.502738952636718750e-01 -9.209109544754028320e-01 4.207055270671844482e-02 1.347361922264099121e+00
-8.389636278152465820e-01 3.634506165981292725e-01 -9.144189357757568359e-01 3.035973757505416870e-03 1.197724342346191406e+00
-9.562622904777526855e-01 4.292713105678558350e-01 -9.128192663192749023e-01 -5.084600299596786499e-02 1.212031602859497070e+00
-9.261505603790283203e-01 4.389258623123168945e-01 -9.738208055496215820e-01 -8.746280521154403687e-02 1.249287366867065430e+00
-9.261505603790283203e-01 4.389258623123168945e-01 -9.738208055496215820e-01 -8.746280521154403687e-02 1.249287366867065430e+00
-9.468208551406860352e-01 4.769960939884185791e-01 -9.717233180999755859e-01 -3.345575556159019470e-02 1.307031393051147461e+00
-8.783746361732482910e-01 4.999499917030334473e-01 -9.132038950920104980e-01 4.500917717814445496e-02 1.300770759582519531e+00
-8.952122926712036133e-01 4.873090386390686035e-01 -9.134404063224792480e-01 8.854330331087112427e-02 1.303185462951660156e+00
-7.891457676887512207e-01 5.307667851448059082e-01 -8.703663945198059082e-01 8.216973394155502319e-03 1.167357444763183594e+00
-7.883562445640563965e-01 5.030748248100280762e-01 -8.017078638076782227e-01 -2.335926517844200134e-02 1.311935305595397949e+00
-8.201125860214233398e-01 5.091148018836975098e-01 -7.784588932991027832e-01 -5.915174260735511780e-03 1.208281636238098145e+00
-8.401104211807250977e-01 4.898165762424468994e-01 -8.024664521217346191e-01 -1.317731477320194244e-02 1.211115837097167969e+00
-8.485341072082519531e-01 4.627596735954284668e-01 -8.036289215087890625e-01 7.843809202313423157e-03 1.166524410247802734e+00
-8.446785211563110352e-01 4.262858331203460693e-01 -8.845866918563842773e-01 4.755529761314392090e-02 1.207956790924072266e+00
-8.446785211563110352e-01 4.262858331203460693e-01 -8.845866918563842773e-01 4.755529761314392090e-02 1.207956790924072266e+00
-8.865582346916198730e-01 4.309885203838348389e-01 -8.713927865028381348e-01 5.278788134455680847e-02 1.209019064903259277e+00
-7.519857883453369141e-01 4.957964122295379639e-01 -7.363287210464477539e-01 -7.889904081821441650e-02 1.157432198524475098e+00
-7.578732967376708984e-01 4.387730956077575684e-01 -6.890084743499755859e-01 -1.518749445676803589e-02 1.133769869804382324e+00
-7.578732967376708984e-01 4.387730956077575684e-01 -6.890084743499755859e-01 -1.518749445676803589e-02 1.133769869804382324e+00
-7.579113841056823730e-01 4.962319433689117432e-01 -7.291517853736877441e-01 -9.650865197181701660e-02 1.080717325210571289e+00
-8.108857274055480957e-01 4.169186651706695557e-01 -7.024745941162109375e-01 -3.658780455589294434e-02 1.193253278732299805e+00
-8.850843906402587891e-01 3.910320401191711426e-01 -7.916682362556457520e-01 -2.014649957418441772e-01 1.169173002243041992e+00
-9.023174047470092773e-01 4.983987808227539062e-01 -7.917039990425109863e-01 -1.056074649095535278e-01 1.208050251007080078e+00
-9.023174047470092773e-01 4.983987808227539062e-01 -7.917039990425109863e-01 -1.056074649095535278e-01 1.208050251007080078e+00
-8.435989618301391602e-01 5.452232956886291504e-01 -7.797143459320068359e-01 -6.708934903144836426e-02 1.239519000053405762e+00
-8.435989618301391602e-01 5.452232956886291504e-01 -7.797143459320068359e-01 -6.708934903144836426e-02 1.239519000053405762e+00
-8.435989618301391602e-01 5.452232956886291504e-01 -7.797143459320068359e-01 -6.708934903144836426e-02 1.239519000053405762e+00
-8.902498483657836914e-01 4.822267293930053711e-01 -8.427984118461608887e-01 -8.398776501417160034e-02 1.320782542228698730e+00
-9.149881005287170410e-01 4.289195835590362549e-01 -8.834448456764221191e-01 -6.927454471588134766e-02 1.230639219284057617e+00
-9.625203609466552734e-01 3.885552883148193359e-01 -8.956802487373352051e-01 -6.192775443196296692e-02 1.225809097290039062e+00
-9.241575002670288086e-01 4.134533107280731201e-01 -9.053933024406433105e-01 -3.996512293815612793e-02 1.132729053497314453e+00
-8.871092200279235840e-01 4.567526876926422119e-01 -9.179208278656005859e-01 -2.499302104115486145e-02 1.430327773094177246e+00
-9.289900064468383789e-01 5.317050814628601074e-01 -9.052883982658386230e-01 4.088813066482543945e-02 1.331871509552001953e+00
-9.289900064468383789e-01 5.317050814628601074e-01 -9.052883982658386230e-01 4.088813066482543945e-02 1.331871509552001953e+00
-9.289900064468383789e-01 5.317050814628601074e-01 -9.052883982658386230e-01 4.088813066482543945e-02 1.331871509552001953e+00
-8.642712831497192383e-01 5.207160711288452148e-01 -9.262157082557678223e-01 -1.179752349853515625e-01 1.397560477256774902e+00
-8.642712831497192383e-01 5.207160711288452148e-01 -9.262157082557678223e-01 -1.179752349853515625e-01 1.397560477256774902e+00
-8.834746479988098145e-01 4.781506359577178955e-01 -9.357809424400329590e-01 -6.570114195346832275e-02 1.434961795806884766e+00
-8.661970496177673340e-01 5.036634802818298340e-01 -8.655191659927368164e-01 -7.007881253957748413e-02 1.162004113197326660e+00
-7.781074047088623047e-01 2.934630811214447021e-01 -7.336524128913879395e-01 -1.219840720295906067e-01 1.116389393806457520e+00
-9.036797285079956055e-01 4.521923661231994629e-01 -7.168905138969421387e-01 -1.493494510650634766e-01 1.237963914871215820e+00
-9.133850336074829102e-01 4.612480103969573975e-01 -7.738400697708129883e-01 -1.651145666837692261e-01 1.108086585998535156e+00
-8.934291601181030273e-01 2.876489162445068359e-01 -6.387491822242736816e-01 -1.742501705884933472e-01 1.068904638290405273e+00
-9.189187288284301758e-01 3.737740814685821533e-01 -5.499598383903503418e-01 -3.385182023048400879e-01 9.324190020561218262e-01
-9.189187288284301758e-01 3.737740814685821533e-01 -5.499598383903503418e-01 -3.385182023048400879e-01 9.324190020561218262e-01
-8.420615196228027344e-01 3.225788474082946777e-01 -7.611656188964843750e-01 -5.937277525663375854e-02 1.244407296180725098e+00
-8.701728582382202148e-01 3.883928656578063965e-01 -7.955539822578430176e-01 -5.999425426125526428e-02 1.507991194725036621e+00
-8.292092680931091309e-01 3.767130970954895020e-01 -8.461806774139404297e-01 1.467817928642034531e-03 1.478194952011108398e+00
-1.022182345390319824e+00 3.831026554107666016e-01 -8.846745491027832031e-01 -6.133239343762397766e-02 1.797253847122192383e+00
-8.979958891868591309e-01 3.670300841331481934e-01 -7.598821520805358887e-01 -1.332955211400985718e-01 1.350166678428649902e+00
-9.246613979339599609e-01 4.114789664745330811e-01 -7.865878343582153320e-01 -1.588454544544219971e-01 1.281063556671142578e+00
-9.009462594985961914e-01 4.483259320259094238e-01 -7.289453744888305664e-01 -9.594908356666564941e-02 1.311292171478271484e+00
-9.009462594985961914e-01 4.483259320259094238e-01 -7.289453744888305664e-01 -9.594908356666564941e-02 1.311292171478271484e+00
-9.009462594985961914e-01 4.483259320259094238e-01 -7.289453744888305664e-01 -9.594908356666564941e-02 1.311292171478271484e+00
-8.980101346969604492e-01 4.118930697441101074e-01 -7.085335254669189453e-01 -1.315169483423233032e-01 1.287484884262084961e+00
-7.379001379013061523e-01 3.703539371490478516e-01 -6.396420598030090332e-01 -1.456661373376846313e-01 1.223545312881469727e+00
-7.379001379013061523e-01 3.703539371490478516e-01 -6.396420598030090332e-01 -1.456661373376846313e-01 1.223545312881469727e+00
-8.820173144340515137e-01 3.749839365482330322e-01 -7.901620268821716309e-01 -1.158681809902191162e-01 1.054073929786682129e+00
-8.645265698432922363e-01 3.754887878894805908e-01 -7.692006230354309082e-01 -1.255709826946258545e-01 1.150701642036437988e+00
-9.126811623573303223e-01 3.684823811054229736e-01 -6.848918199539184570e-01 -2.626240849494934082e-01 1.233831644058227539e+00
-7.880777120590209961e-01 4.172024726867675781e-01 -6.601253747940063477e-01 -2.376810014247894287e-01 1.064970374107360840e+00
-7.880777120590209961e-01 4.172024726867675781e-01 -6.601253747940063477e-01 -2.376810014247894287e-01 1.064970374107360840e+00
-7.831093072891235352e-01 3.690683543682098389e-01 -7.043136358261108398e-01 -2.495681047439575195e-01 1.048629760742187500e+00
-7.831093072891235352e-01 3.690683543682098389e-01 -7.043136358261108398e-01 -2.495681047439575195e-01 1.048629760742187500e+00
-7.831093072891235352e-01 3.690683543682098389e-01 -7.043136358261108398e-01 -2.495681047439575195e-01 1.048629760742187500e+00
-8.072470426559448242e-01 3.749472498893737793e-01 -6.720137000083923340e-01 -1.943633556365966797e-01 1.018330931663513184e+00
-9.724610447883605957e-01 4.210151731967926025e-01 -8.075287342071533203e-01 -1.629431843757629395e-01 1.285192131996154785e+00
-9.343022704124450684e-01 2.672652900218963623e-01 -6.516386270523071289e-01 -2.714032530784606934e-01 1.045655965805053711e+00
-9.111858606338500977e-01 2.735508978366851807e-01 -6.495664715766906738e-01 -1.995954215526580811e-01 1.151699662208557129e+00
-8.044354915618896484e-01 3.792696595191955566e-01 -6.587914824485778809e-01 -1.104424372315406799e-01 1.102607250213623047e+00
-1.115520596504211426e+00 3.279215991497039795e-01 -5.923562645912170410e-01 -4.343119561672210693e-01 1.143353939056396484e+00
-1.146646738052368164e+00 3.701748847961425781e-01 -6.061218380928039551e-01 -4.179445505142211914e-01 1.055878400802612305e+00
-1.130297780036926270e+00 3.913363814353942871e-01 -6.385248899459838867e-01 -5.230234265327453613e-01 1.047451615333557129e+00
-1.135366678237915039e+00 4.324576854705810547e-01 -6.932061910629272461e-01 -5.142132043838500977e-01 1.281940937042236328e+00
-9.797849655151367188e-01 2.289055436849594116e-01 -6.306440830230712891e-01 -1.709590107202529907e-01 1.061290264129638672e+00
-8.298872113227844238e-01 3.895579278469085693e-01 -5.731972455978393555e-01 -3.097393512725830078e-01 1.046386361122131348e+00
-8.180919885635375977e-01 3.998411893844604492e-01 -5.827282071113586426e-01 -2.966206967830657959e-01 9.544367790222167969e-01
-9.822849631309509277e-01 3.040620386600494385e-01 -6.048625707626342773e-01 -2.654213607311248779e-01 9.924080371856689453e-01
-9.822849631309509277e-01 3.040620386600494385e-01 -6.048625707626342773e-01 -2.654213607311248779e-01 9.924080371856689453e-01
-9.258688092231750488e-01 3.958284258842468262e-01 -5.550927519798278809e-01 -3.271797895431518555e-01 1.099968671798706055e+00
-9.468331933021545410e-01 3.575302958488464355e-01 -5.060614347457885742e-01 -3.449285626411437988e-01 1.186724662780761719e+00
-9.451341032981872559e-01 3.679283559322357178e-01 -5.464577078819274902e-01 -3.734512031078338623e-01 9.964652061462402344e-01
-8.883363604545593262e-01 4.036054015159606934e-01 -5.799028277397155762e-01 -3.812642097473144531e-01 1.200023174285888672e+00
-9.784201979637145996e-01 3.403078615665435791e-01 -6.668401956558227539e-01 -2.220676988363265991e-01 1.017464280128479004e+00
-1.000068068504333496e+00 2.982607185840606689e-01 -6.328305602073669434e-01 -3.545713722705841064e-01 1.073494434356689453e+00
-1.032760262489318848e+00 2.521343827247619629e-01 -6.276765465736389160e-01 -3.586094677448272705e-01 1.160914182662963867e+00
-9.911538958549499512e-01 3.312500119209289551e-01 -6.197355389595031738e-01 -3.318877220153808594e-01 1.066757321357727051e+00
-1.028556585311889648e+00 3.186926841735839844e-01 -7.060467600822448730e-01 -2.341938763856887817e-01 1.186738491058349609e+00
-8.336350917816162109e-01 2.939698100090026855e-01 -6.296987533569335938e-01 -2.228430956602096558e-01 1.024531245231628418e+00
-8.706092834472656250e-01 3.235569596290588379e-01 -6.340309381484985352e-01 -1.754224896430969238e-01 9.252922534942626953e-01
-8.398457169532775879e-01 2.858469486236572266e-01 -6.248134374618530273e-01 -1.424372643232345581e-01 1.051938891410827637e+00
-7.594627737998962402e-01 3.047230243682861328e-01 -5.926314592361450195e-01 -1.793833971023559570e-01 9.938369989395141602e-01
-8.121626973152160645e-01 3.054263293743133545e-01 -5.536136627197265625e-01 -1.577682048082351685e-01 1.056719422340393066e+00
-8.121626973152160645e-01 3.054263293743133545e-01 -5.536136627197265625e-01 -1.577682048082351685e-01 1.056719422340393066e+00
-7.885692119598388672e-01 2.969845235347747803e-01 -6.116190552711486816e-01 -1.363295167684555054e-01 9.435149431228637695e-01
-7.885692119598388672e-01 2.969845235347747803e-01 -6.116190552711486816e-01 -1.363295167684555054e-01 9.435149431228637695e-01
-7.733675241470336914e-01 2.546032071113586426e-01 -6.238211989402770996e-01 -1.335439383983612061e-01 1.119720220565795898e+00
-7.807253599166870117e-01 2.746181488037109375e-01 -6.276776790618896484e-01 -1.168056279420852661e-01 1.017580866813659668e+00
-7.732906341552734375e-01 3.636168837547302246e-01 -5.132293701171875000e-01 -2.739309966564178467e-01 1.065860867500305176e+00
-7.868575453758239746e-01 3.812860548496246338e-01 -5.047631263732910156e-01 -2.372411489486694336e-01 1.028056502342224121e+00
-7.569114565849304199e-01 3.721536099910736084e-01 -5.278952717781066895e-01 -2.021871805191040039e-01 1.028926253318786621e+00
-7.430217862129211426e-01 3.247961401939392090e-01 -5.580691695213317871e-01 -2.237599492073059082e-01 1.054375171661376953e+00
-7.245863080024719238e-01 3.527375459671020508e-01 -5.416232347488403320e-01 -1.568293869495391846e-01 9.914419651031494141e-01
-7.293555140495300293e-01 3.280695676803588867e-01 -5.638116002082824707e-01 -1.553965061902999878e-01 1.073333621025085449e+00
-8.173537254333496094e-01 2.866283655166625977e-01 -5.478191375732421875e-01 -2.208771407604217529e-01 9.395073056221008301e-01
-8.173537254333496094e-01 2.866283655166625977e-01 -5.478191375732421875e-01 -2.208771407604217529e-01 9.395073056221008301e-01
-9.026547670364379883e-01 3.692766726016998291e-01 -7.228993177413940430e-01 -6.845635175704956055e-02 1.226532459259033203e+00
-8.391241431236267090e-01 4.595694243907928467e-01 -7.520202398300170898e-01 -1.079666242003440857e-01 1.266619801521301270e+00
-8.111489415168762207e-01 4.326197206974029541e-01 -7.886765003204345703e-01 -1.054454445838928223e-01 1.257921576499938965e+00
-8.059161305427551270e-01 4.756460785865783691e-01 -7.682602405548095703e-01 -1.513339281082153320e-01 1.183291316032409668e+00
-7.790982723236083984e-01 4.012085199356079102e-01 -7.870597243309020996e-01 -6.925490498542785645e-02 1.251924514770507812e+00
-7.790982723236083984e-01 4.012085199356079102e-01 -7.870597243309020996e-01 -6.925490498542785645e-02 1.251924514770507812e+00
-7.614778876304626465e-01 3.903606832027435303e-01 -7.647638916969299316e-01 -5.080351233482360840e-02 1.261711716651916504e+00
-8.109996318817138672e-01 3.889707922935485840e-01 -7.284030914306640625e-01 -5.582132935523986816e-02 1.278407812118530273e+00
-8.114579319953918457e-01 3.916312158107757568e-01 -6.894482970237731934e-01 -7.748055458068847656e-02 1.365810394287109375e+00
-8.180803656578063965e-01 4.023956954479217529e-01 -6.505112051963806152e-01 -9.936347603797912598e-02 1.287288308143615723e+00
-7.914630174636840820e-01 3.739475309848785400e-01 -7.367652058601379395e-01 -1.409921646118164062e-01 1.222041368484497070e+00
-7.914630174636840820e-01 3.739475309848785400e-01 -7.367652058601379395e-01 -1.409921646118164062e-01 1.222041368484497070e+00
-7.914630174636840820e-01 3.739475309848785400e-01 -7.367652058601379395e-01 -1.409921646118164062e-01 1.222041368484497070e+00
-8.812061548233032227e-01 4.700414538383483887e-01 -8.833250999450683594e-01 -7.965845614671707153e-02 1.128884792327880859e+00
-8.227567672729492188e-01 4.581056237220764160e-01 -7.851809263229370117e-01 -1.117261424660682678e-01 1.041015148162841797e+00
-8.408297300338745117e-01 4.033134281635284424e-01 -8.132879734039306641e-01 -9.415854513645172119e-02 9.904305934906005859e-01
-9.243002533912658691e-01 5.206334590911865234e-01 -8.386370539665222168e-01 -1.682722568511962891e-01 1.232431411743164062e+00
-9.171407222747802734e-01 4.775150716304779053e-01 -8.677995800971984863e-01 -2.100820392370223999e-01 1.331912994384765625e+00
-9.367351531982421875e-01 3.171824216842651367e-01 -9.025425314903259277e-01 2.721030265092849731e-03 1.135536670684814453e+00
-8.805848360061645508e-01 3.087266683578491211e-01 -9.014177322387695312e-01 -5.894638597965240479e-02 1.172958850860595703e+00
-9.587427377700805664e-01 3.473651409149169922e-01 -8.024467229843139648e-01 -2.014968395233154297e-01 1.160502791404724121e+00
-9.915710687637329102e-01 4.207114279270172119e-01 -7.539773583412170410e-01 -2.519999444484710693e-01 1.371554136276245117e+00
-1.002333521842956543e+00 3.633053898811340332e-01 -7.344347834587097168e-01 -2.160350084304809570e-01 1.525322556495666504e+00
-1.155024528503417969e+00 3.552121520042419434e-01 -8.056343197822570801e-01 -3.466636836528778076e-01 1.256971716880798340e+00
-1.165029287338256836e+00 4.524520635604858398e-01 -5.918246507644653320e-01 -6.421183347702026367e-01 1.132827043533325195e+00
-1.136650800704956055e+00 4.238661229610443115e-01 -5.822254419326782227e-01 -6.266633868217468262e-01 1.016526699066162109e+00
-1.136650800704956055e+00 4.238661229610443115e-01 -5.822254419326782227e-01 -6.266633868217468262e-01 1.016526699066162109e+00
-1.130501508712768555e+00 3.791206181049346924e-01 -6.535457968711853027e-01 -4.533950686454772949e-01 1.118412613868713379e+00
-1.066369652748107910e+00 3.871958255767822266e-01 -8.028178811073303223e-01 -3.493959605693817139e-01 1.260891675949096680e+00
-7.677065134048461914e-01 3.586036562919616699e-01 -6.852160692214965820e-01 -1.892310082912445068e-01 1.055164813995361328e+00
-8.595812320709228516e-01 3.746262192726135254e-01 -5.931184291839599609e-01 -2.149414271116256714e-01 1.073272466659545898e+00
-9.311496615409851074e-01 1.846083849668502808e-01 -6.149958372116088867e-01 -1.388292163610458374e-01 1.023376941680908203e+00
-8.967912793159484863e-01 1.723648309707641602e-01 -5.829792022705078125e-01 -1.357706785202026367e-01 1.040206789970397949e+00
-9.100493788719177246e-01 1.709831804037094116e-01 -5.764902830123901367e-01 -1.165374070405960083e-01 9.515725970268249512e-01
-9.100493788719177246e-01 1.709831804037094116e-01 -5.764902830123901367e-01 -1.165374070405960083e-01 9.515725970268249512e-01
-8.843837976455688477e-01 2.343894988298416138e-01 -5.717369914054870605e-01 -1.300521939992904663e-01 1.007041335105895996e+00
-8.383725881576538086e-01 2.773843705654144287e-01 -6.629296541213989258e-01 -1.481414586305618286e-01 1.042598366737365723e+00
-8.993812799453735352e-01 2.389222830533981323e-01 -6.258708834648132324e-01 -1.561326086521148682e-01 1.035751581192016602e+00
-9.377210140228271484e-01 2.214266508817672729e-01 -5.685722231864929199e-01 -1.959821581840515137e-01 1.033803224563598633e+00
-8.323878645896911621e-01 2.849754393100738525e-01 -6.495123505592346191e-01 -2.327887266874313354e-01 1.046743988990783691e+00
-8.813043236732482910e-01 4.001430273056030273e-01 -5.480713248252868652e-01 -3.211985528469085693e-01 1.113332867622375488e+00
-1.092898964881896973e+00 3.849755227565765381e-01 -7.330906391143798828e-01 -3.869784176349639893e-01 1.122487306594848633e+00
-1.111232519149780273e+00 3.095189630985260010e-01 -7.216290235519409180e-01 -3.147385716438293457e-01 1.154999613761901855e+00
-9.811586141586303711e-01 3.658395111560821533e-01 -7.286252379417419434e-01 -3.100935220718383789e-01 1.152758240699768066e+00
-9.811586141586303711e-01 3.658395111560821533e-01 -7.286252379417419434e-01 -3.100935220718383789e-01 1.152758240699768066e+00
-9.533603191375732422e-01 4.446817040443420410e-01 -7.795673012733459473e-01 -3.234545290470123291e-01 1.188983559608459473e+00
-9.943459033966064453e-01 4.571526348590850830e-01 -7.653720974922180176e-01 -3.124971687793731689e-01 1.316442608833312988e+00
-9.671749472618103027e-01 4.799908995628356934e-01 -8.017016649246215820e-01 -3.017846941947937012e-01 1.328881859779357910e+00
-9.723234772682189941e-01 4.330224096775054932e-01 -7.865511775016784668e-01 -2.691532969474792480e-01 1.404133081436157227e+00
-1.008678555488586426e+00 4.015326499938964844e-01 -7.716820836067199707e-01 -2.369826287031173706e-01 1.396955966949462891e+00
-8.834035992622375488e-01 4.554595053195953369e-01 -7.662320733070373535e-01 -1.812660694122314453e-01 1.096589922904968262e+00
-8.834035992622375488e-01 4.554595053195953369e-01 -7.662320733070373535e-01 -1.812660694122314453e-01 1.096589922904968262e+00
-9.052466154098510742e-01 4.116210937500000000e-01 -8.241420984268188477e-01 -1.737091392278671265e-01 1.100900173187255859e+00
-9.052466154098510742e-01 4.116210937500000000e-01 -8.241420984268188477e-01 -1.737091392278671265e-01 1.100900173187255859e+00
-8.539118170738220215e-01 3.895786404609680176e-01 -8.716253042221069336e-01 -1.593254059553146362e-01 1.170315623283386230e+00
-8.161546587944030762e-01 3.905856907367706299e-01 -7.280302643775939941e-01 -7.471807301044464111e-03 1.218062043190002441e+00
-8.161546587944030762e-01 3.905856907367706299e-01 -7.280302643775939941e-01 -7.471807301044464111e-03 1.218062043190002441e+00
-7.927796840667724609e-01 3.013242781162261963e-01 -7.212761640548706055e-01 -7.298290729522705078e-02 1.133999824523925781e+00
-7.956002354621887207e-01 2.633863091468811035e-01 -7.486470937728881836e-01 -9.642149507999420166e-02 1.039656877517700195e+00
-1.034263491630554199e+00 4.816056191921234131e-01 -6.062790155410766602e-01 -4.761120080947875977e-01 1.100147962570190430e+00
-1.021560072898864746e+00 4.321088790893554688e-01 -5.889552235603332520e-01 -4.968839287757873535e-01 1.110364675521850586e+00
-1.070705294609069824e+00 4.395320415496826172e-01 -5.083960294723510742e-01 -5.541065931320190430e-01 9.490681886672973633e-01
-1.097709894180297852e+00 3.623268902301788330e-01 -5.398668646812438965e-01 -5.834100246429443359e-01 1.013440728187561035e+00
-1.135293722152709961e+00 4.357843399047851562e-01 -5.930825471878051758e-01 -6.109285950660705566e-01 1.016059517860412598e+00
-1.135293722152709961e+00 4.357843399047851562e-01 -5.930825471878051758e-01 -6.109285950660705566e-01 1.016059517860412598e+00
-1.091377496719360352e+00 4.989023506641387939e-01 -5.589481592178344727e-01 -4.979171752929687500e-01 1.259032130241394043e+00
-1.099240064620971680e+00 4.301188290119171143e-01 -5.989797115325927734e-01 -5.196889638900756836e-01 1.194662690162658691e+00
-1.102444529533386230e+00 4.445387721061706543e-01 -6.062170267105102539e-01 -5.116467475891113281e-01 1.174034357070922852e+00
-1.059891343116760254e+00 4.274258017539978027e-01 -6.088739037513732910e-01 -5.527119040489196777e-01 1.238566875457763672e+00
-1.059891343116760254e+00 4.274258017539978027e-01 -6.088739037513732910e-01 -5.527119040489196777e-01 1.238566875457763672e+00
-1.072885751724243164e+00 4.666497707366943359e-01 -5.953150987625122070e-01 -5.125065445899963379e-01 1.242097616195678711e+00
-1.072709798812866211e+00 4.934590160846710205e-01 -6.021778583526611328e-01 -4.812958836555480957e-01 1.162036180496215820e+00
-1.017575263977050781e+00 3.808620274066925049e-01 -6.003279685974121094e-01 -4.079405963420867920e-01 9.417111277580261230e-01
-1.027841329574584961e+00 3.493801653385162354e-01 -6.052184104919433594e-01 -4.435403347015380859e-01 9.183236360549926758e-01
-1.027841329574584961e+00 3.493801653385162354e-01 -6.052184104919433594e-01 -4.435403347015380859e-01 9.183236360549926758e-01
-1.087238311767578125e+00 3.627493381500244141e-01 -5.897940993309020996e-01 -4.958737194538116455e-01 1.089056372642517090e+00
-1.040496468544006348e+00 4.151168167591094971e-01 -3.991219997406005859e-01 -6.706192493438720703e-01 9.041401147842407227e-01
-1.023836374282836914e+00 3.869627714157104492e-01 -3.278870582580566406e-01 -7.291424274444580078e-01 9.522745013236999512e-01
-9.799201488494873047e-01 2.704508006572723389e-01 -3.438651859760284424e-01 -7.299230098724365234e-01 9.378613829612731934e-01
-1.037465095520019531e+00 2.147948592901229858e-01 -4.469714760780334473e-01 -7.037084698677062988e-01 1.054562687873840332e+00
-1.067220687866210938e+00 4.261364936828613281e-01 -4.487120509147644043e-01 -7.323474884033203125e-01 9.526966810226440430e-01
-1.070912957191467285e+00 4.420906901359558105e-01 -3.819882571697235107e-01 -6.884329319000244141e-01 1.013741850852966309e+00
-1.053863167762756348e+00 3.869186639785766602e-01 -4.529384076595306396e-01 -7.100214958190917969e-01 8.034557700157165527e-01
-1.142423987388610840e+00 3.956560492515563965e-01 -5.019418597221374512e-01 -7.950468063354492188e-01 8.759058713912963867e-01
-1.218745350837707520e+00 5.009983777999877930e-01 -4.675169587135314941e-01 -7.350302338600158691e-01 9.908620715141296387e-01
-1.199548006057739258e+00 4.690555036067962646e-01 -4.630645513534545898e-01 -8.707523941993713379e-01 9.557007551193237305e-01
-1.144738435745239258e+00 5.853655934333801270e-01 -3.627451062202453613e-01 -8.328446149826049805e-01 6.284964680671691895e-01
-1.178462028503417969e+00 6.133428215980529785e-01 -3.955033123493194580e-01 -8.200294375419616699e-01 4.712908267974853516e-01
-1.241446733474731445e+00 4.681978821754455566e-01 -4.689881205558776855e-01 -8.100220561027526855e-01 5.080771446228027344e-01
-1.248404860496520996e+00 5.006234049797058105e-01 -4.603122770786285400e-01 -8.031685352325439453e-01 4.693568646907806396e-01
-1.004733800888061523e+00 5.565690398216247559e-01 -3.005886971950531006e-01 -1.003670334815979004e+00 -5.213227868080139160e-01
-1.009451746940612793e+00 6.443926095962524414e-01 -1.637440323829650879e-01 -1.057076215744018555e+00 -2.116868793964385986e-01
-9.771164655685424805e-01 5.887997746467590332e-01 -2.146480679512023926e-01 -1.029471755027770996e+00 -2.220086604356765747e-01
-1.010154366493225098e+00 5.966814160346984863e-01 -1.756564229726791382e-01 -1.022955417633056641e+00 -2.906641066074371338e-01
-8.329536318778991699e-01 1.093682646751403809e+00 -4.025288820266723633e-01 -8.963416218757629395e-01 -8.659585714340209961e-01
-8.477225303649902344e-01 1.153927683830261230e+00 -3.842740058898925781e-01 -8.882125616073608398e-01 -8.064789175987243652e-01
-8.470370769500732422e-01 1.156284213066101074e+00 -4.606493413448333740e-01 -8.620334267616271973e-01 -6.838153004646301270e-01
-8.227056264877319336e-01 1.388618946075439453e+00 -9.680182337760925293e-01 -6.791313290596008301e-01 -8.646038174629211426e-01
-8.609935641288757324e-01 1.421908617019653320e+00 -8.842169642448425293e-01 -6.939664483070373535e-01 -8.232486844062805176e-01
-8.133608698844909668e-01 1.402699351310729980e+00 -9.162861108779907227e-01 -6.784586906433105469e-01 -8.942178487777709961e-01
-8.657473921775817871e-01 1.452776670455932617e+00 -9.523243904113769531e-01 -5.792055130004882812e-01 -1.006947994232177734e+00
-7.169165611267089844e-01 1.339315772056579590e+00 -8.542991876602172852e-01 -7.475988864898681641e-01 -8.552045226097106934e-01
-7.412832379341125488e-01 1.573951959609985352e+00 -7.570707798004150391e-01 -6.869227290153503418e-01 -8.266953825950622559e-01
-6.888592243194580078e-01 1.525222539901733398e+00 -7.501240372657775879e-01 -6.983773708343505859e-01 -8.783410787582397461e-01
-7.082967758178710938e-01 1.510651350021362305e+00 -7.554154992103576660e-01 -6.828740835189819336e-01 -7.079504132270812988e-01
-7.191409468650817871e-01 1.556643962860107422e+00 -7.522295117378234863e-01 -6.726909875869750977e-01 -5.978487133979797363e-01
-6.709486842155456543e-01 1.511062383651733398e+00 -7.797964215278625488e-01 -6.622743606567382812e-01 -6.001974940299987793e-01
-7.930956482887268066e-01 1.396139025688171387e+00 -7.155938744544982910e-01 -1.017109155654907227e+00 -5.153735280036926270e-01
-8.288187980651855469e-01 1.578303694725036621e+00 -7.250131368637084961e-01 -9.872084259986877441e-01 -3.262049555778503418e-01
-7.292821407318115234e-01 1.464949488639831543e+00 -6.586337685585021973e-01 -1.109906315803527832e+00 -1.274997591972351074e-01
-6.648644208908081055e-01 1.569485425949096680e+00 -7.209461331367492676e-01 -8.907438516616821289e-01 -3.662362694740295410e-01
-7.030287384986877441e-01 1.675205469131469727e+00 -7.460565567016601562e-01 -9.107550978660583496e-01 -6.392488628625869751e-02
-6.088739037513732910e-01 1.435801267623901367e+00 -5.984869003295898438e-01 -1.119277596473693848e+00 -7.439423799514770508e-01
-6.420566439628601074e-01 1.452826738357543945e+00 -7.240491509437561035e-01 -1.030591845512390137e+00 -7.286051511764526367e-01
-7.741637825965881348e-01 1.314051628112792969e+00 -6.108621954917907715e-01 -9.563809633255004883e-01 -1.055349946022033691e+00
-7.982583045959472656e-01 1.374947667121887207e+00 -5.848973989486694336e-01 -1.070382356643676758e+00 -1.040925383567810059e+00
-1.186321735382080078e+00 1.075196981430053711e+00 -3.823932707309722900e-01 -1.158159852027893066e+00 -6.127517223358154297e-01
-1.108388662338256836e+00 1.336652040481567383e+00 -4.108989536762237549e-01 -1.171422600746154785e+00 -4.434319436550140381e-01
-1.114316463470458984e+00 1.376466631889343262e+00 -4.128634035587310791e-01 -1.124620795249938965e+00 -4.663148224353790283e-01
-1.298908352851867676e+00 1.393396496772766113e+00 -6.909134387969970703e-01 -1.252661347389221191e+00 -3.717139661312103271e-01
-1.258671879768371582e+00 1.358399510383605957e+00 -7.108312249183654785e-01 -1.222628235816955566e+00 -3.068751990795135498e-01
-1.011747717857360840e+00 1.037762522697448730e+00 -3.366755545139312744e-01 -1.122937798500061035e+00 -8.299722671508789062e-01
-9.974563717842102051e-01 1.058715820312500000e+00 -3.511570692062377930e-01 -1.152567386627197266e+00 -7.408376336097717285e-01
-1.072630167007446289e+00 1.189505219459533691e+00 -3.005082309246063232e-01 -1.177546143531799316e+00 -6.292297244071960449e-01
-1.047216653823852539e+00 1.263115048408508301e+00 -2.990959286689758301e-01 -1.244865059852600098e+00 -5.133667588233947754e-01
-1.229850053787231445e+00 1.117449879646301270e+00 -5.638328194618225098e-01 -1.037139177322387695e+00 -5.749851465225219727e-01
-1.149255156517028809e+00 1.074136853218078613e+00 -5.390790104866027832e-01 -1.069427847862243652e+00 -4.400241971015930176e-01
-1.299941301345825195e+00 1.011445283889770508e+00 -6.198670864105224609e-01 -1.123289704322814941e+00 -3.109742999076843262e-01
-1.262957334518432617e+00 1.004414200782775879e+00 -6.439502835273742676e-01 -1.147149324417114258e+00 -3.358180522918701172e-01
-2.149755477905273438e+00 4.165936708450317383e-01 -1.085690259933471680e+00 -1.272319436073303223e+00 8.448492884635925293e-01
-1.982658982276916504e+00 4.340710639953613281e-01 -1.129186749458312988e+00 -1.082841515541076660e+00 6.690953969955444336e-01
-1.849274277687072754e+00 3.591728508472442627e-01 -8.638954162597656250e-01 -1.102476835250854492e+00 7.641342282295227051e-01
-2.060871839523315430e+00 5.803791284561157227e-01 -9.154978990554809570e-01 -1.298174858093261719e+00 9.410933852195739746e-01
-2.062213659286499023e+00 5.793733000755310059e-01 -9.199357628822326660e-01 -1.296831727027893066e+00 8.781773447990417480e-01
-1.935331821441650391e+00 6.784076690673828125e-01 -7.547104954719543457e-01 -1.400335311889648438e+00 3.175012171268463135e-01
-1.932465314865112305e+00 7.588594555854797363e-01 -7.314599156379699707e-01 -1.338229775428771973e+00 2.737975716590881348e-01
-2.043965578079223633e+00 6.396427750587463379e-01 -6.190287470817565918e-01 -1.657176613807678223e+00 4.240202903747558594e-01
-1.105510234832763672e+00 5.294920802116394043e-01 -1.662414520978927612e-01 -1.036418557167053223e+00 5.629947781562805176e-01
-1.055061459541320801e+00 5.238707661628723145e-01 -1.616195440292358398e-01 -9.606807231903076172e-01 5.463809967041015625e-01
-1.010170221328735352e+00 3.236909508705139160e-01 -1.869691312313079834e-01 -1.084724426269531250e+00 4.049871861934661865e-01
-9.898505210876464844e-01 2.787751555442810059e-01 -1.470545530319213867e-01 -1.076909661293029785e+00 4.537959098815917969e-01
-1.070813775062561035e+00 3.315910696983337402e-01 -1.612293571233749390e-01 -1.039937138557434082e+00 6.702182292938232422e-01
-1.104620337486267090e+00 3.908880650997161865e-01 -2.290812730789184570e-01 -1.008151173591613770e+00 5.250491499900817871e-01
-1.024605751037597656e+00 1.829484105110168457e-01 -2.790012359619140625e-01 -9.016071557998657227e-01 4.724692702293395996e-01
-1.063425898551940918e+00 2.802700996398925781e-01 -3.071157634258270264e-01 -8.493517637252807617e-01 4.324444532394409180e-01
-1.019559741020202637e+00 4.383478462696075439e-01 -4.016936123371124268e-01 -8.233476877212524414e-01 5.839049220085144043e-01
-1.073362469673156738e+00 3.989099562168121338e-01 -3.873693346977233887e-01 -9.193077087402343750e-01 6.098852753639221191e-01
-1.092216849327087402e+00 4.175362288951873779e-01 -3.561633527278900146e-01 -9.020058512687683105e-01 5.361480712890625000e-01
-1.103095531463623047e+00 4.166783690452575684e-01 -3.504779040813446045e-01 -8.880127072334289551e-01 4.308004081249237061e-01
-1.288414478302001953e+00 3.751557469367980957e-01 -4.800039827823638916e-01 -9.947302341461181641e-01 4.420544207096099854e-01
-1.181880354881286621e+00 4.808885455131530762e-01 -4.713751673698425293e-01 -7.735137343406677246e-01 1.021507084369659424e-01
-1.215295553207397461e+00 4.549624323844909668e-01 -5.256830453872680664e-01 -8.241422176361083984e-01 8.937189728021621704e-02
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.281995415687561035e+00 4.340225458145141602e-01 -5.286094546318054199e-01 -7.789391875267028809e-01 1.778126358985900879e-01
-1.270650148391723633e+00 4.794805645942687988e-01 -5.271425247192382812e-01 -7.947362065315246582e-01 1.964396685361862183e-01
-1.511902213096618652e+00 7.120336294174194336e-01 -7.994961142539978027e-01 -8.281753063201904297e-01 2.397706806659698486e-01
-1.507748842239379883e+00 7.517284154891967773e-01 -8.020737767219543457e-01 -8.718287944793701172e-01 2.935217916965484619e-01
-1.524519681930541992e+00 7.295810580253601074e-01 -8.455507755279541016e-01 -9.720295071601867676e-01 1.682129502296447754e-01
-1.428111433982849121e+00 9.681026935577392578e-01 -3.590189218521118164e-01 -1.287711143493652344e+00 -1.341778337955474854e-01
-1.028014421463012695e+00 1.260432004928588867e+00 -7.842810750007629395e-01 -1.036955595016479492e+00 -9.408506155014038086e-01
-1.045751571655273438e+00 1.197863817214965820e+00 -6.134100556373596191e-01 -1.052616000175476074e+00 -8.698265552520751953e-01
-1.017354726791381836e+00 1.210246562957763672e+00 -6.586318016052246094e-01 -1.122530937194824219e+00 -7.944930791854858398e-01
-1.233027100563049316e+00 1.641955018043518066e+00 -5.413199663162231445e-01 -1.383049845695495605e+00 -9.256259799003601074e-01
-1.221969366073608398e+00 1.571491837501525879e+00 -5.801488161087036133e-01 -1.409835338592529297e+00 -9.167922735214233398e-01
-1.283285856246948242e+00 1.711546182632446289e+00 -4.454916417598724365e-01 -1.498113155364990234e+00 -7.705962657928466797e-01
-1.305770397186279297e+00 1.508188843727111816e+00 -4.150436818599700928e-01 -1.505075931549072266e+00 -5.443163514137268066e-01
-1.133293390274047852e+00 1.416079401969909668e+00 -6.797128915786743164e-01 -1.399597764015197754e+00 -5.569031834602355957e-01
-1.013451457023620605e+00 8.797963857650756836e-01 -6.417694687843322754e-01 -9.648394584655761719e-01 -1.180235385894775391e+00
-1.127735853195190430e+00 6.788312792778015137e-01 -7.687305808067321777e-01 -9.303774833679199219e-01 -1.255231261253356934e+00
-1.091716647148132324e+00 6.504503488540649414e-01 -7.270580530166625977e-01 -9.306166172027587891e-01 -1.159443020820617676e+00
-1.121666431427001953e+00 6.704781055450439453e-01 -7.103824019432067871e-01 -9.580990672111511230e-01 -1.219099283218383789e+00
-1.135267019271850586e+00 7.227663993835449219e-01 -7.467223405838012695e-01 -9.904844164848327637e-01 -1.169126510620117188e+00
-1.142542839050292969e+00 6.911731958389282227e-01 -7.256073355674743652e-01 -9.878954291343688965e-01 -1.183129668235778809e+00
-1.173323512077331543e+00 7.006005644798278809e-01 -7.460404634475708008e-01 -9.725112915039062500e-01 -1.111272573471069336e+00
-1.173323512077331543e+00 7.006005644798278809e-01 -7.460404634475708008e-01 -9.725112915039062500e-01 -1.111272573471069336e+00
-1.193434000015258789e+00 6.707019805908203125e-01 -7.528519034385681152e-01 -9.556607604026794434e-01 -1.165305018424987793e+00
-1.213813066482543945e+00 7.067665457725524902e-01 -7.663525938987731934e-01 -9.697260260581970215e-01 -1.247752785682678223e+00
-1.170456528663635254e+00 7.659000754356384277e-01 -7.551594376564025879e-01 -9.593113064765930176e-01 -1.156067252159118652e+00
-9.537495970726013184e-01 1.063446402549743652e+00 -4.191859662532806396e-01 -1.201137304306030273e+00 -7.075043916702270508e-01
-9.943007230758666992e-01 1.052207112312316895e+00 -4.853767454624176025e-01 -1.171479940414428711e+00 -6.942017674446105957e-01
-9.901877045631408691e-01 1.171732902526855469e+00 -4.753791689872741699e-01 -1.082435369491577148e+00 -7.055300474166870117e-01
-1.014865398406982422e+00 6.768380403518676758e-01 -2.528270483016967773e-01 -1.325190186500549316e+00 -5.804387927055358887e-01
-1.017552733421325684e+00 6.316127181053161621e-01 -3.289099633693695068e-01 -1.323519945144653320e+00 -6.755341291427612305e-01
-1.047748565673828125e+00 5.945935249328613281e-01 -3.077625036239624023e-01 -1.236120462417602539e+00 -4.289837777614593506e-01
-1.063418507575988770e+00 5.893507599830627441e-01 -3.546516895294189453e-01 -1.190242052078247070e+00 -6.385250091552734375e-01
-1.019086718559265137e+00 1.234886407852172852e+00 -4.836046099662780762e-01 -1.060688614845275879e+00 -6.835954785346984863e-01
-9.858840703964233398e-01 1.219749927520751953e+00 -5.050500035285949707e-01 -1.134388327598571777e+00 -7.452049255371093750e-01
-1.159070730209350586e+00 9.644369482994079590e-01 -6.196174621582031250e-01 -1.153123259544372559e+00 -9.767578244209289551e-01
-1.018830418586730957e+00 1.513708114624023438e+00 -7.765079736709594727e-01 -1.227605938911437988e+00 -1.071426033973693848e+00
-1.108652710914611816e+00 1.536976456642150879e+00 -6.207730770111083984e-01 -1.232556939125061035e+00 -1.278495073318481445e+00
-8.485771417617797852e-01 1.407314181327819824e+00 -7.276773452758789062e-01 -9.795539975166320801e-01 -3.289674818515777588e-01
-8.664245605468750000e-01 1.194340705871582031e+00 -7.224763631820678711e-01 -1.036943435668945312e+00 -1.651105165481567383e+00
-9.384580850601196289e-01 1.462039947509765625e+00 -7.045881748199462891e-01 -1.227632284164428711e+00 -1.512200474739074707e+00
-8.995962142944335938e-01 1.506567955017089844e+00 -7.279887199401855469e-01 -1.259263992309570312e+00 -1.790061831474304199e+00
-9.098667502403259277e-01 1.525129318237304688e+00 -7.285050749778747559e-01 -1.266302704811096191e+00 -1.661032795906066895e+00
-9.900367856025695801e-01 1.233108043670654297e+00 -5.201369524002075195e-01 -1.361403942108154297e+00 -1.447700738906860352e+00
-9.363648295402526855e-01 1.258928894996643066e+00 -4.975321590900421143e-01 -1.402894973754882812e+00 -1.044757246971130371e+00
-1.015232801437377930e+00 1.334916949272155762e+00 -5.246460437774658203e-01 -1.317747116088867188e+00 -8.860257267951965332e-01
-1.036467432975769043e+00 1.370849490165710449e+00 -5.402426719665527344e-01 -1.258881092071533203e+00 -1.065422534942626953e+00
-1.613362789154052734e+00 1.500052928924560547e+00 -1.259049057960510254e+00 -1.696538209915161133e+00 -1.265096068382263184e+00
-1.546176195144653320e+00 1.590691208839416504e+00 -1.292772173881530762e+00 -1.925095558166503906e+00 -1.317544937133789062e+00
-1.843404293060302734e+00 1.502301692962646484e+00 -1.187471747398376465e+00 -1.824403166770935059e+00 -9.144492149353027344e-01
-1.058647751808166504e+00 5.925357937812805176e-01 -9.014479815959930420e-02 -1.017269492149353027e+00 4.048238992691040039e-01
-1.134850144386291504e+00 5.314041972160339355e-01 -1.038138270378112793e-01 -1.048598647117614746e+00 7.500290870666503906e-02
-1.112792015075683594e+00 5.019427537918090820e-01 -1.463345438241958618e-01 -1.046506762504577637e+00 4.665651917457580566e-02
-1.191844463348388672e+00 3.289033174514770508e-01 -2.584705650806427002e-01 -1.191684603691101074e+00 2.159364968538284302e-01
-1.526408195495605469e+00 1.039993286132812500e+00 -1.782311685383319855e-02 -1.747652769088745117e+00 3.222756683826446533e-01
-1.406904101371765137e+00 1.220630288124084473e+00 -5.779481679201126099e-02 -1.706227660179138184e+00 -2.808136492967605591e-02
-1.638149619102478027e+00 6.573336720466613770e-01 -6.110423803329467773e-01 -1.046791076660156250e+00 9.673019051551818848e-01
-1.787757039070129395e+00 6.925964951515197754e-01 -7.971441149711608887e-01 -1.214845180511474609e+00 4.551227688789367676e-01
-1.800589799880981445e+00 5.422902107238769531e-01 -9.592517614364624023e-01 -1.182281732559204102e+00 4.878956377506256104e-01
-1.726133704185485840e+00 4.699562191963195801e-01 -8.995097875595092773e-01 -1.087315082550048828e+00 7.091692686080932617e-01
-1.742691874504089355e+00 3.294864892959594727e-01 -9.561467170715332031e-01 -1.082708239555358887e+00 4.773823618888854980e-01
-1.789199113845825195e+00 4.518917500972747803e-01 -9.543455243110656738e-01 -1.077527284622192383e+00 8.675021529197692871e-01
-1.814898729324340820e+00 4.399716854095458984e-01 -9.085928797721862793e-01 -1.040348410606384277e+00 8.775746226310729980e-01
-1.735862731933593750e+00 5.844694375991821289e-01 -9.357462525367736816e-01 -1.028453230857849121e+00 8.886317610740661621e-01
-1.960878252983093262e+00 5.195172429084777832e-01 -1.244508504867553711e+00 -9.104433655738830566e-01 5.919850468635559082e-01
-1.381378054618835449e+00 9.383165240287780762e-01 -2.161941230297088623e-01 -1.357339739799499512e+00 -1.472546458244323730e-01
-1.657249927520751953e+00 9.373487234115600586e-01 -3.686647713184356689e-01 -1.469216704368591309e+00 1.785681024193763733e-02
-1.975816965103149414e+00 5.934085845947265625e-01 -5.313279628753662109e-01 -1.612495422363281250e+00 1.178225040435791016e+00
-1.741922259330749512e+00 8.235291242599487305e-01 -5.677391290664672852e-01 -1.545306801795959473e+00 6.131717562675476074e-01
-1.712630033493041992e+00 8.093926906585693359e-01 -5.417391061782836914e-01 -1.203760385513305664e+00 1.018776416778564453e+00
-1.692489624023437500e+00 7.528186440467834473e-01 -5.696513056755065918e-01 -1.099582672119140625e+00 9.299553632736206055e-01
-1.340588927268981934e+00 5.078225135803222656e-01 -6.228471398353576660e-01 -8.734291791915893555e-01 1.151819527149200439e-01
-1.340588927268981934e+00 5.078225135803222656e-01 -6.228471398353576660e-01 -8.734291791915893555e-01 1.151819527149200439e-01
-1.469494223594665527e+00 8.538724780082702637e-01 -7.663892507553100586e-01 -8.806213736534118652e-01 -1.077952235937118530e-01
-1.462916612625122070e+00 6.863949894905090332e-01 -8.241859674453735352e-01 -8.796412944793701172e-01 -1.912597268819808960e-01
-1.472512125968933105e+00 7.055862545967102051e-01 -7.999606132507324219e-01 -8.925574421882629395e-01 -3.131274878978729248e-01
-1.472512125968933105e+00 7.055862545967102051e-01 -7.999606132507324219e-01 -8.925574421882629395e-01 -3.131274878978729248e-01
-1.387536168098449707e+00 9.685233235359191895e-01 -7.964069247245788574e-01 -9.550434947013854980e-01 -7.428616285324096680e-01
-8.682286143302917480e-01 1.502231955528259277e+00 -5.048401951789855957e-01 -1.067909955978393555e+00 -5.207985639572143555e-01
-1.090910077095031738e+00 1.886030316352844238e+00 -9.993401169776916504e-01 -1.057679772377014160e+00 -1.543304473161697388e-01
-7.750309705734252930e-01 1.991007804870605469e+00 -1.020201563835144043e+00 -9.153332114219665527e-01 -3.196659088134765625e-01
-8.346683382987976074e-01 2.023822546005249023e+00 -9.119053483009338379e-01 -9.102742671966552734e-01 -3.908006846904754639e-01
-1.004551529884338379e+00 1.393403887748718262e+00 -9.315237998962402344e-01 -9.472845196723937988e-01 -3.562987744808197021e-01
-1.004551529884338379e+00 1.393403887748718262e+00 -9.315237998962402344e-01 -9.472845196723937988e-01 -3.562987744808197021e-01
-1.020123720169067383e+00 1.417260050773620605e+00 -9.013295769691467285e-01 -9.090915322303771973e-01 -3.815120756626129150e-01
-5.926240086555480957e-01 1.535925745964050293e+00 -8.515099883079528809e-01 -6.043129563331604004e-01 -5.668805837631225586e-01
-6.673981547355651855e-01 1.481600880622863770e+00 -8.351582288742065430e-01 -6.278516650199890137e-01 -5.637879371643066406e-01
-8.025347590446472168e-01 1.371458768844604492e+00 -7.874053716659545898e-01 -8.246148824691772461e-01 -4.959177374839782715e-01
-6.692249178886413574e-01 1.490676879882812500e+00 -7.182491421699523926e-01 -9.255436658859252930e-01 -6.185659766197204590e-01
-6.484313011169433594e-01 1.926431655883789062e+00 -9.321915507316589355e-01 -1.242024183273315430e+00 -7.652819156646728516e-01
-6.703218221664428711e-01 1.963746666908264160e+00 -9.137051105499267578e-01 -1.189250946044921875e+00 -9.382053017616271973e-01
-6.688059568405151367e-01 2.027884960174560547e+00 -9.807468652725219727e-01 -1.371795058250427246e+00 -4.356831014156341553e-01
-6.067075729370117188e-01 2.026303529739379883e+00 -9.789587259292602539e-01 -1.424803853034973145e+00 -9.505307078361511230e-01
-5.376970171928405762e-01 1.839201331138610840e+00 -9.036908745765686035e-01 -1.437466502189636230e+00 -6.508625149726867676e-01
-5.120274424552917480e-01 1.940159201622009277e+00 -9.323382377624511719e-01 -1.388294577598571777e+00 -4.803442358970642090e-01
-5.207254886627197266e-01 1.875677466392517090e+00 -9.403445720672607422e-01 -1.395857930183410645e+00 -5.154508948326110840e-01
-6.802497506141662598e-01 2.076303482055664062e+00 -8.141551613807678223e-01 -1.580084919929504395e+00 -7.910685539245605469e-01
-7.210667729377746582e-01 2.013631820678710938e+00 -6.269406676292419434e-01 -1.384400248527526855e+00 -6.006574034690856934e-01
-6.923825740814208984e-01 2.139409303665161133e+00 -5.947940945625305176e-01 -1.331647038459777832e+00 -6.778585910797119141e-01
-6.966475248336791992e-01 1.899933218955993652e+00 -5.303391814231872559e-01 -1.452649116516113281e+00 -6.028676629066467285e-01
-7.334907054901123047e-01 2.205775499343872070e+00 -8.173332214355468750e-01 -1.443033576011657715e+00 -7.406154870986938477e-01
-9.267337918281555176e-01 1.926503777503967285e+00 -7.089318037033081055e-01 -1.496365070343017578e+00 -8.553829193115234375e-01
-1.269748449325561523e+00 1.051362156867980957e+00 -8.450095057487487793e-01 -7.699362039566040039e-01 -9.846661090850830078e-01
-1.250804066658020020e+00 1.071381211280822754e+00 -8.542824387550354004e-01 -7.707617282867431641e-01 -9.088044166564941406e-01
-1.261156320571899414e+00 1.119272112846374512e+00 -8.572767376899719238e-01 -7.556092739105224609e-01 -9.846212863922119141e-01
-1.261156320571899414e+00 1.119272112846374512e+00 -8.572767376899719238e-01 -7.556092739105224609e-01 -9.846212863922119141e-01
-1.287204384803771973e+00 1.240304231643676758e+00 -9.062830805778503418e-01 -8.196534514427185059e-01 -8.608303666114807129e-01
-1.334386706352233887e+00 1.212351560592651367e+00 -9.211676716804504395e-01 -7.871274352073669434e-01 -8.694818615913391113e-01
-1.334386706352233887e+00 1.212351560592651367e+00 -9.211676716804504395e-01 -7.871274352073669434e-01 -8.694818615913391113e-01
-1.334386706352233887e+00 1.212351560592651367e+00 -9.211676716804504395e-01 -7.871274352073669434e-01 -8.694818615913391113e-01
-1.334386706352233887e+00 1.212351560592651367e+00 -9.211676716804504395e-01 -7.871274352073669434e-01 -8.694818615913391113e-01
-1.292658209800720215e+00 1.146789073944091797e+00 -9.241594076156616211e-01 -7.827855348587036133e-01 -8.031322956085205078e-01
-1.256182909011840820e+00 1.121383070945739746e+00 -9.598584175109863281e-01 -7.520934939384460449e-01 -7.978891134262084961e-01
-1.289991617202758789e+00 1.171903729438781738e+00 -1.076598167419433594e+00 -8.174154758453369141e-01 -6.071388721466064453e-01
-1.314050912857055664e+00 1.196922540664672852e+00 -1.070190072059631348e+00 -8.325186371803283691e-01 -4.982748329639434814e-01
-1.326697826385498047e+00 1.238898038864135742e+00 -1.052131772041320801e+00 -8.416110277175903320e-01 -5.137611627578735352e-01
-1.362817645072937012e+00 1.250919222831726074e+00 -1.043590784072875977e+00 -8.160814046859741211e-01 -6.616131663322448730e-01
-1.353165149688720703e+00 1.235748052597045898e+00 -1.044714808464050293e+00 -8.178824782371520996e-01 -6.484537720680236816e-01
-1.355592012405395508e+00 1.161798238754272461e+00 -1.041360020637512207e+00 -8.220896720886230469e-01 -7.595489025115966797e-01
-1.303534626960754395e+00 1.147723317146301270e+00 -1.076249480247497559e+00 -8.068064451217651367e-01 -5.468509197235107422e-01
-1.440822243690490723e+00 9.924942851066589355e-01 -1.008527517318725586e+00 -7.392165660858154297e-01 -2.442553043365478516e-01
-1.470819592475891113e+00 6.404048204421997070e-01 -6.505517363548278809e-01 -9.551543593406677246e-01 -3.419619798660278320e-02
-1.546031475067138672e+00 5.119110941886901855e-01 -6.985294818878173828e-01 -1.027262926101684570e+00 6.858554482460021973e-02
-1.356626868247985840e+00 7.845709919929504395e-01 2.168661057949066162e-01 -1.984150409698486328e+00 9.268743395805358887e-01
-1.261955499649047852e+00 4.063265621662139893e-01 1.065282076597213745e-01 -2.106134414672851562e+00 5.945468544960021973e-01
-1.443299293518066406e+00 9.226408600807189941e-02 4.738041013479232788e-02 -2.167248010635375977e+00 3.651964068412780762e-01
-1.402383208274841309e+00 3.316262736916542053e-02 -1.033949032425880432e-01 -1.889514923095703125e+00 8.722619414329528809e-01
-1.894108891487121582e+00 9.968227744102478027e-01 -3.408980071544647217e-01 -2.203565120697021484e+00 -3.375282585620880127e-01
-2.259394168853759766e+00 9.432552456855773926e-01 -3.384088277816772461e-01 -2.253456592559814453e+00 7.716434001922607422e-01
-2.165534496307373047e+00 1.109209060668945312e+00 -6.688073277473449707e-01 -1.816642522811889648e+00 -2.769277989864349365e-01
-1.377002716064453125e+00 6.081804037094116211e-01 -4.421412944793701172e-01 -1.045022130012512207e+00 3.629444241523742676e-01
-1.477659344673156738e+00 6.147775053977966309e-01 -4.803549647331237793e-01 -1.059603571891784668e+00 1.694996803998947144e-01
-1.366747140884399414e+00 8.880749344825744629e-01 -9.621317982673645020e-01 -7.777780890464782715e-01 -2.702975869178771973e-01
-1.471389293670654297e+00 1.061975598335266113e+00 -1.079520702362060547e+00 -7.717161774635314941e-01 -8.131721019744873047e-01


==> images/fashion_mnist_adversarial/gan_wo_5.txt <==
5.697310566902160645e-01 -1.513539075851440430e+00 -2.689551115036010742e-01 3.691118955612182617e-01 1.297439932823181152e+00
8.192638754844665527e-01 -1.392599463462829590e+00 -2.908095121383666992e-01 4.721857309341430664e-01 1.306451559066772461e+00
8.603550791740417480e-01 -1.364040255546569824e+00 -3.098209500312805176e-01 4.332634210586547852e-01 1.330681562423706055e+00
7.295668125152587891e-01 -1.820851206779479980e+00 -2.899544239044189453e-01 3.416432142257690430e-01 1.453490972518920898e+00
7.682124376296997070e-01 -1.992679595947265625e+00 -1.382435411214828491e-01 5.619391798973083496e-01 1.759859323501586914e+00
7.781549692153930664e-01 -2.074030160903930664e+00 -2.347490042448043823e-01 1.878880858421325684e-01 1.671506643295288086e+00
8.126027584075927734e-01 -2.102010011672973633e+00 -2.820222377777099609e-01 2.147669792175292969e-01 1.647803306579589844e+00
3.944955766201019287e-01 -2.393285512924194336e+00 -3.508073091506958008e-01 4.833833873271942139e-01 1.924175500869750977e+00
4.909226596355438232e-01 -2.199055671691894531e+00 -5.154950618743896484e-01 4.177191555500030518e-01 2.090701818466186523e+00
2.694182097911834717e-01 -2.292424678802490234e+00 -6.709367036819458008e-01 4.600522816181182861e-01 2.049690008163452148e+00
1.799235790967941284e-01 -2.064568996429443359e+00 -6.033548712730407715e-01 9.896439313888549805e-02 1.793700933456420898e+00
1.949021518230438232e-01 -2.086880922317504883e+00 -5.967324376106262207e-01 7.526909559965133667e-02 1.788104772567749023e+00
6.051890850067138672e-01 -2.634190559387207031e+00 -4.666323959827423096e-01 -1.140527874231338501e-01 2.005700349807739258e+00
3.775479793548583984e-01 -2.474400281906127930e+00 -3.590051233768463135e-01 4.312739670276641846e-01 1.925207972526550293e+00
8.976103067398071289e-01 -1.595535755157470703e+00 -4.553201198577880859e-01 3.828606307506561279e-01 1.656803846359252930e+00
8.801887035369873047e-01 -1.623953580856323242e+00 -4.874603748321533203e-01 3.350696265697479248e-01 1.624595046043395996e+00
7.082973718643188477e-01 -1.662754535675048828e+00 -5.756711959838867188e-01 2.634676694869995117e-01 1.594674468040466309e+00
9.552969336509704590e-01 -1.978155493736267090e+00 -1.155479788780212402e+00 3.192411363124847412e-02 1.937675237655639648e+00
5.361537337303161621e-01 -1.857005953788757324e+00 -1.202263832092285156e+00 -6.988990306854248047e-01 1.876445055007934570e+00
3.451531529426574707e-01 -1.647929668426513672e+00 -1.042062878608703613e+00 -7.098234891891479492e-01 1.569167852401733398e+00
3.687337338924407959e-01 -1.658382773399353027e+00 -1.011912345886230469e+00 -7.364487051963806152e-01 1.590483546257019043e+00
3.858387768268585205e-01 -1.647575497627258301e+00 -1.016596674919128418e+00 -7.363117337226867676e-01 1.600004315376281738e+00
4.821086525917053223e-01 -1.624155044555664062e+00 -9.361638426780700684e-01 -3.838634788990020752e-01 1.511306285858154297e+00
2.160261422395706177e-01 -1.480615854263305664e+00 -9.890332221984863281e-01 -2.775788903236389160e-01 1.650284409523010254e+00
3.411720097064971924e-01 -1.608804225921630859e+00 -1.364657878875732422e+00 -6.956456303596496582e-01 1.680858254432678223e+00
5.023893713951110840e-01 -1.631843090057373047e+00 -1.421043038368225098e+00 -4.620653986930847168e-01 1.759749770164489746e+00
2.598114311695098877e-01 -1.647037029266357422e+00 -1.246325969696044922e+00 -4.525645971298217773e-01 1.890816688537597656e+00
4.550077915191650391e-01 -1.679831385612487793e+00 -1.397395968437194824e+00 -4.975405037403106689e-01 1.863185882568359375e+00
5.585941076278686523e-01 -1.212663531303405762e+00 -1.687440395355224609e+00 -7.547671198844909668e-01 1.611199736595153809e+00
6.360249519348144531e-01 -1.255583047866821289e+00 -1.686990022659301758e+00 -7.957412600517272949e-01 1.675927042961120605e+00
6.903122067451477051e-01 -1.240227699279785156e+00 -1.586930871009826660e+00 -8.539649248123168945e-01 1.630331397056579590e+00
1.011776089668273926e+00 -1.434857368469238281e+00 -1.266898155212402344e+00 -5.581671595573425293e-01 1.665605068206787109e+00
1.007440924644470215e+00 -1.303483843803405762e+00 -1.160312891006469727e+00 -4.285202920436859131e-01 1.580903887748718262e+00
1.028690218925476074e+00 -1.289640188217163086e+00 -1.135571599006652832e+00 -4.258292615413665771e-01 1.610287070274353027e+00
1.000051021575927734e+00 -1.292031526565551758e+00 -1.174308538436889648e+00 -4.117566049098968506e-01 1.615076065063476562e+00
8.370761871337890625e-01 -1.216481924057006836e+00 -1.054850459098815918e+00 -5.133186578750610352e-01 1.367162823677062988e+00
5.560068488121032715e-01 -1.488722205162048340e+00 -9.485780596733093262e-01 -3.070508837699890137e-01 1.517990112304687500e+00
1.169650703668594360e-01 -1.517499327659606934e+00 -5.756428241729736328e-01 -4.232763126492500305e-02 1.354684114456176758e+00
2.415303289890289307e-01 -1.618638753890991211e+00 -5.107831358909606934e-01 2.159709855914115906e-02 1.396383643150329590e+00
2.429099678993225098e-01 -1.643370509147644043e+00 -5.446584224700927734e-01 -7.324908673763275146e-02 1.397442579269409180e+00
1.437563747167587280e-01 -1.601454019546508789e+00 -5.244560241699218750e-01 -4.588500410318374634e-02 1.358848571777343750e+00
1.523382961750030518e-01 -1.439154267311096191e+00 -7.387682795524597168e-01 1.387840360403060913e-01 1.428679108619689941e+00
1.964920461177825928e-01 -1.371639013290405273e+00 -6.834754347801208496e-01 1.889761835336685181e-01 1.430675745010375977e+00
6.042628288269042969e-01 -1.491399884223937988e+00 -9.688110947608947754e-01 4.531431570649147034e-02 1.551293969154357910e+00
6.023547053337097168e-01 -1.411105394363403320e+00 -5.282030701637268066e-01 4.434102475643157959e-01 1.507610440254211426e+00
1.057901978492736816e+00 -2.228383779525756836e+00 -2.864990830421447754e-01 3.119666576385498047e-01 1.897957324981689453e+00
1.115344047546386719e+00 -2.186017274856567383e+00 -2.473549991846084595e-01 2.961201071739196777e-01 1.905241012573242188e+00
1.154834628105163574e+00 -2.226520776748657227e+00 -2.448924034833908081e-01 4.375601410865783691e-01 1.892424106597900391e+00
2.397062480449676514e-01 -1.494798183441162109e+00 -4.558812379837036133e-01 2.415978759527206421e-01 1.438503623008728027e+00
4.262991845607757568e-01 -1.442264199256896973e+00 -4.490903019905090332e-01 3.179745376110076904e-01 1.411379218101501465e+00
3.543091416358947754e-01 -1.409542441368103027e+00 -8.832926750183105469e-01 7.487454265356063843e-02 1.536879301071166992e+00
1.073481887578964233e-01 -1.513608336448669434e+00 -9.713314771652221680e-01 -8.300739526748657227e-02 1.558998703956604004e+00
1.382597088813781738e-01 -1.518722057342529297e+00 -9.326506853103637695e-01 -9.467624127864837646e-02 1.534249544143676758e+00
3.496571779251098633e-01 -1.468093037605285645e+00 -1.038797855377197266e+00 -3.775789737701416016e-01 1.476980209350585938e+00
6.460397243499755859e-01 -1.576863408088684082e+00 -6.140065789222717285e-01 -1.706085540354251862e-02 1.388031959533691406e+00
6.490681171417236328e-01 -1.549493312835693359e+00 -6.743537783622741699e-01 2.248268574476242065e-02 1.427578330039978027e+00
6.486425399780273438e-01 -1.540405988693237305e+00 -6.657496094703674316e-01 -1.527888700366020203e-03 1.438351511955261230e+00
4.354326426982879639e-01 -1.280029058456420898e+00 -5.018321275711059570e-01 8.188416063785552979e-02 1.217777490615844727e+00
4.306584298610687256e-01 -1.295691132545471191e+00 -4.976344704627990723e-01 7.878405600786209106e-02 1.199320673942565918e+00
4.991528987884521484e-01 -1.613422155380249023e+00 -2.231183648109436035e-01 3.237424194812774658e-01 1.351976871490478516e+00
4.358709156513214111e-01 -1.788663625717163086e+00 -2.173763513565063477e-01 9.145832061767578125e-02 1.380507111549377441e+00
6.116287112236022949e-01 -1.893683791160583496e+00 -2.184031605720520020e-01 2.045342624187469482e-01 1.446241617202758789e+00
4.556944370269775391e-01 -1.804382324218750000e+00 -4.436919465661048889e-02 3.364891111850738525e-01 1.436182260513305664e+00
5.894817113876342773e-01 -2.047770738601684570e+00 -6.508276462554931641e-01 5.018628239631652832e-01 1.936198711395263672e+00
4.908544123172760010e-01 -1.884181737899780273e+00 -2.149936407804489136e-01 4.758073091506958008e-01 1.723357081413269043e+00
5.762565135955810547e-01 -1.769870877265930176e+00 -3.378234505653381348e-01 6.402686834335327148e-01 1.709636569023132324e+00
2.363951653242111206e-01 -1.994172453880310059e+00 -5.191437005996704102e-01 2.407811731100082397e-01 1.757417559623718262e+00
2.226933389902114868e-01 -2.015812158584594727e+00 -5.200796127319335938e-01 2.417393922805786133e-01 1.744361519813537598e+00
1.741242527961730957e+00 -1.595298051834106445e+00 -3.955732285976409912e-02 1.368157863616943359e+00 2.069059371948242188e+00
1.573171496391296387e+00 -1.362585663795471191e+00 -3.612748980522155762e-01 1.294353961944580078e+00 2.137757778167724609e+00
1.594899177551269531e+00 -1.195058703422546387e+00 -1.997746527194976807e-01 1.299798011779785156e+00 1.970494031906127930e+00
1.642052054405212402e+00 -1.149061560630798340e+00 -2.611342370510101318e-01 1.343697190284729004e+00 1.929386019706726074e+00
1.674324274063110352e+00 -1.243579030036926270e+00 -1.888538151979446411e-01 1.240219235420227051e+00 1.936926245689392090e+00
1.710290431976318359e+00 -1.309347629547119141e+00 -2.986893653869628906e-01 1.163822293281555176e+00 1.877715826034545898e+00
1.648227691650390625e+00 -1.375574111938476562e+00 -1.100881338119506836e+00 9.178329110145568848e-01 2.379150390625000000e+00
1.421038150787353516e+00 -1.034552931785583496e+00 -1.265017986297607422e+00 9.783243536949157715e-01 2.530934095382690430e+00
1.158309578895568848e+00 -1.051302909851074219e+00 -1.317095398902893066e+00 9.408555626869201660e-01 2.528398990631103516e+00
1.407256484031677246e+00 -8.158298134803771973e-01 -1.575051069259643555e+00 4.950008094310760498e-01 2.421127557754516602e+00
1.136241436004638672e+00 -1.122100353240966797e+00 -1.793150663375854492e+00 3.328393697738647461e-01 2.480694532394409180e+00
1.172420501708984375e+00 -1.084756374359130859e+00 -1.770737290382385254e+00 3.524882793426513672e-01 2.512926578521728516e+00
1.102220058441162109e+00 -1.136268258094787598e+00 -1.498646140098571777e+00 4.718177020549774170e-01 2.273274898529052734e+00
1.104229331016540527e+00 -1.204635620117187500e+00 -1.516637444496154785e+00 4.385318160057067871e-01 2.282195568084716797e+00
1.285536289215087891e+00 -1.011193990707397461e+00 -9.269750714302062988e-01 9.357403516769409180e-01 2.133391857147216797e+00
1.218716502189636230e+00 -1.077345252037048340e+00 -8.401045799255371094e-01 9.297000765800476074e-01 2.082292795181274414e+00
1.293499588966369629e+00 -7.131094336509704590e-01 -8.152251839637756348e-01 9.638944268226623535e-01 2.045162439346313477e+00
1.307476043701171875e+00 -6.834952831268310547e-01 -7.941669225692749023e-01 9.439160227775573730e-01 2.039005279541015625e+00
1.415789484977722168e+00 -7.206161618232727051e-01 -8.597628474235534668e-01 8.727753758430480957e-01 2.055324077606201172e+00
1.415497183799743652e+00 -7.346478700637817383e-01 -9.414412975311279297e-01 8.497067093849182129e-01 2.068668365478515625e+00
1.268950343132019043e+00 -7.329147458076477051e-01 -9.691253900527954102e-01 8.637122511863708496e-01 2.118414878845214844e+00
1.411305904388427734e+00 -7.181522846221923828e-01 -8.795841932296752930e-01 9.200741052627563477e-01 2.097685098648071289e+00
1.383881449699401855e+00 -7.676241397857666016e-01 -8.794123530387878418e-01 9.301312565803527832e-01 2.059837102890014648e+00
1.543670654296875000e+00 -7.682551741600036621e-01 -8.702117800712585449e-01 8.911538124084472656e-01 2.057121276855468750e+00
1.320838332176208496e+00 -8.176804184913635254e-01 -7.862883806228637695e-01 8.837706446647644043e-01 1.951992869377136230e+00
1.306962132453918457e+00 -8.336576223373413086e-01 -7.603868246078491211e-01 8.717544674873352051e-01 1.934983015060424805e+00
1.325845003128051758e+00 -8.439154028892517090e-01 -7.630437016487121582e-01 9.124452471733093262e-01 1.911985158920288086e+00
1.325845003128051758e+00 -8.439154028892517090e-01 -7.630437016487121582e-01 9.124452471733093262e-01 1.911985158920288086e+00
1.330583095550537109e+00 -8.536250591278076172e-01 -7.306441068649291992e-01 9.049580097198486328e-01 1.918758869171142578e+00
1.337575078010559082e+00 -8.367766737937927246e-01 -7.167261242866516113e-01 8.730737566947937012e-01 1.926069498062133789e+00
1.379395604133605957e+00 -8.412052989006042480e-01 -7.482990622520446777e-01 9.184772372245788574e-01 1.898686170578002930e+00
1.379395604133605957e+00 -8.412052989006042480e-01 -7.482990622520446777e-01 9.184772372245788574e-01 1.898686170578002930e+00
1.379395604133605957e+00 -8.412052989006042480e-01 -7.482990622520446777e-01 9.184772372245788574e-01 1.898686170578002930e+00
1.379395604133605957e+00 -8.412052989006042480e-01 -7.482990622520446777e-01 9.184772372245788574e-01 1.898686170578002930e+00
1.379395604133605957e+00 -8.412052989006042480e-01 -7.482990622520446777e-01 9.184772372245788574e-01 1.898686170578002930e+00
1.386528253555297852e+00 -8.270513415336608887e-01 -7.372334003448486328e-01 8.720573782920837402e-01 1.911165475845336914e+00
1.350126743316650391e+00 -1.361694693565368652e+00 -4.623080492019653320e-01 1.057784318923950195e+00 1.905348300933837891e+00
1.213893890380859375e+00 -1.023797035217285156e+00 -3.491191267967224121e-01 1.118240475654602051e+00 1.783103346824645996e+00
1.178936362266540527e+00 -1.024810791015625000e+00 -3.235281109809875488e-01 1.116517186164855957e+00 1.762380838394165039e+00
1.188412666320800781e+00 -1.065872907638549805e+00 -2.638045549392700195e-01 1.062384843826293945e+00 1.671860575675964355e+00
1.270991086959838867e+00 -1.091419339179992676e+00 -2.518471479415893555e-01 1.085740685462951660e+00 1.697294950485229492e+00
1.283619761466979980e+00 -9.964720606803894043e-01 -3.043050765991210938e-01 1.045548677444458008e+00 1.685295939445495605e+00
1.283619761466979980e+00 -9.964720606803894043e-01 -3.043050765991210938e-01 1.045548677444458008e+00 1.685295939445495605e+00
1.283619761466979980e+00 -9.964720606803894043e-01 -3.043050765991210938e-01 1.045548677444458008e+00 1.685295939445495605e+00
1.205030918121337891e+00 -1.048209190368652344e+00 -3.245795667171478271e-01 1.051578283309936523e+00 1.707634449005126953e+00
1.214914679527282715e+00 -1.124972939491271973e+00 -3.132456541061401367e-01 1.075941443443298340e+00 1.731150746345520020e+00
1.275378584861755371e+00 -1.149673342704772949e+00 -3.699053525924682617e-01 1.082366704940795898e+00 1.804028868675231934e+00
1.490857839584350586e+00 -1.101541876792907715e+00 -3.804886639118194580e-01 1.063876509666442871e+00 1.752556085586547852e+00
1.490857839584350586e+00 -1.101541876792907715e+00 -3.804886639118194580e-01 1.063876509666442871e+00 1.752556085586547852e+00
1.455881237983703613e+00 -1.103654861450195312e+00 -4.071590900421142578e-01 1.063750028610229492e+00 1.779511809349060059e+00
1.492634415626525879e+00 -1.410803198814392090e+00 9.796337038278579712e-02 1.223281383514404297e+00 1.747355937957763672e+00
1.541039466857910156e+00 -1.566920518875122070e+00 4.740374535322189331e-02 1.248856425285339355e+00 1.920833587646484375e+00
1.621811151504516602e+00 -1.634020209312438965e+00 -1.513645052909851074e-01 1.171502351760864258e+00 1.970238566398620605e+00
1.868857741355895996e+00 -1.398434758186340332e+00 3.300460800528526306e-02 1.190795779228210449e+00 1.765374422073364258e+00
2.262577295303344727e+00 -1.728666067123413086e+00 -3.187107741832733154e-01 5.303109288215637207e-01 1.664259672164916992e+00
1.976991534233093262e+00 -2.057139158248901367e+00 2.634980380535125732e-01 1.686949133872985840e+00 2.501847505569458008e+00
2.228732824325561523e+00 -2.242762804031372070e+00 3.695376813411712646e-01 1.706697344779968262e+00 2.419535875320434570e+00
2.231258392333984375e+00 -2.399809837341308594e+00 5.220994353294372559e-01 1.689077854156494141e+00 2.352275133132934570e+00
1.538493394851684570e+00 -2.541322708129882812e+00 -3.295645862817764282e-02 1.152572751045227051e+00 2.615055322647094727e+00
1.665790438652038574e+00 -2.571093082427978516e+00 -1.875311732292175293e-01 1.375560879707336426e+00 2.606983184814453125e+00
2.030443429946899414e+00 -1.939172506332397461e+00 -7.288821935653686523e-01 9.120399951934814453e-01 2.378268718719482422e+00
2.271557807922363281e+00 -1.840080618858337402e+00 -7.270970344543457031e-01 8.605853319168090820e-01 2.309746980667114258e+00
1.508769392967224121e+00 -2.012634277343750000e+00 -1.095964685082435608e-01 1.339191079139709473e+00 2.269573688507080078e+00
1.213442683219909668e+00 -2.823069810867309570e+00 -3.049302101135253906e-01 3.500358760356903076e-01 2.308284759521484375e+00
1.598910093307495117e+00 -2.819295644760131836e+00 -4.274959564208984375e-01 4.826896786689758301e-01 2.255510807037353516e+00
1.590794205665588379e+00 -2.861797809600830078e+00 -4.363168478012084961e-01 5.793316960334777832e-01 2.264053821563720703e+00
1.653477668762207031e+00 -2.721535205841064453e+00 -4.150387942790985107e-01 9.564607739448547363e-01 2.423117399215698242e+00
1.652996659278869629e+00 -2.716763973236083984e+00 -4.324674308300018311e-01 9.882667064666748047e-01 2.415905714035034180e+00
1.509767174720764160e+00 -3.083360433578491211e+00 -4.280390143394470215e-01 7.308891415596008301e-01 2.473658084869384766e+00
1.931790351867675781e+00 -2.105186700820922852e+00 4.758741259574890137e-01 1.684388875961303711e+00 2.261048316955566406e+00
2.180877685546875000e+00 -2.058118104934692383e+00 3.170151412487030029e-01 1.475304245948791504e+00 2.127888917922973633e+00
1.576961398124694824e+00 -2.037066221237182617e+00 5.675424337387084961e-01 1.261482357978820801e+00 1.709790468215942383e+00
1.983281373977661133e+00 -1.471404314041137695e+00 -4.542296528816223145e-01 7.841162085533142090e-01 1.805560708045959473e+00
1.986854314804077148e+00 -1.451745629310607910e+00 -4.578290879726409912e-01 7.523027658462524414e-01 1.830407857894897461e+00
2.017149686813354492e+00 -1.391888499259948730e+00 -4.484358131885528564e-01 7.269974946975708008e-01 1.796477556228637695e+00
2.023966789245605469e+00 -1.450517416000366211e+00 -4.506839215755462646e-01 6.188378334045410156e-01 1.721591711044311523e+00
1.780484437942504883e+00 -1.403561592102050781e+00 -5.400009751319885254e-01 6.376200914382934570e-01 1.676104068756103516e+00
2.121952533721923828e+00 -1.648628354072570801e+00 -3.407303094863891602e-01 1.085068225860595703e+00 2.157981157302856445e+00
2.190548896789550781e+00 -1.691074013710021973e+00 -3.565969169139862061e-01 1.128131508827209473e+00 2.179664373397827148e+00
2.166706323623657227e+00 -1.670122385025024414e+00 -3.144379258155822754e-01 1.043109774589538574e+00 2.192306280136108398e+00
2.338429689407348633e+00 -1.690143346786499023e+00 -3.932224810123443604e-01 1.247303605079650879e+00 2.130057573318481445e+00
2.338429689407348633e+00 -1.690143346786499023e+00 -3.932224810123443604e-01 1.247303605079650879e+00 2.130057573318481445e+00
2.244887113571166992e+00 -1.686671972274780273e+00 -4.468499422073364258e-01 9.944759011268615723e-01 2.135995864868164062e+00
2.404285192489624023e+00 -1.654587388038635254e+00 -4.876758456230163574e-01 9.626404047012329102e-01 2.287061214447021484e+00
1.701483488082885742e+00 -2.410678625106811523e+00 -4.460808336734771729e-01 1.171138525009155273e+00 2.473145961761474609e+00
1.949537515640258789e+00 -1.888237833976745605e+00 -9.400490522384643555e-01 9.901400208473205566e-01 2.517969369888305664e+00
1.283547520637512207e+00 -1.361340999603271484e+00 -6.504795551300048828e-01 1.348833560943603516e+00 2.410815954208374023e+00
1.186147928237915039e+00 -1.480755448341369629e+00 -1.053593993186950684e+00 1.014960289001464844e+00 2.409205913543701172e+00
1.242107510566711426e+00 -1.182164549827575684e+00 -5.354677438735961914e-01 1.335351109504699707e+00 2.241488218307495117e+00
1.757492303848266602e+00 -1.356476664543151855e+00 -7.798083424568176270e-01 8.593639731407165527e-01 2.082858085632324219e+00
1.421267628669738770e+00 -1.365553617477416992e+00 -8.915178775787353516e-01 9.373131990432739258e-01 2.109421968460083008e+00
1.421459913253784180e+00 -1.083512783050537109e+00 -1.105673432350158691e+00 9.415712952613830566e-01 2.299313783645629883e+00
1.500135660171508789e+00 -1.053202867507934570e+00 -1.081560015678405762e+00 9.346256256103515625e-01 2.332005023956298828e+00
1.454311728477478027e+00 -1.084460258483886719e+00 -1.094572305679321289e+00 9.593235850334167480e-01 2.356035232543945312e+00
1.274244070053100586e+00 -1.114583611488342285e+00 -1.132389068603515625e+00 1.007842779159545898e+00 2.411926507949829102e+00
1.010156869888305664e+00 -1.040026426315307617e+00 -1.352447032928466797e+00 6.305569410324096680e-01 2.292623043060302734e+00
1.538381457328796387e+00 -1.071501135826110840e+00 -8.459629416465759277e-01 8.769220709800720215e-01 2.060260772705078125e+00
1.460260987281799316e+00 -9.531126022338867188e-01 -1.297506213188171387e+00 3.367393016815185547e-01 1.973204255104064941e+00
8.730219602584838867e-01 -6.931564211845397949e-01 -1.077424407005310059e+00 3.517202436923980713e-01 1.656548500061035156e+00
8.911307454109191895e-01 -7.082989811897277832e-01 -1.092978835105895996e+00 3.396822214126586914e-01 1.647817730903625488e+00
8.911307454109191895e-01 -7.082989811897277832e-01 -1.092978835105895996e+00 3.396822214126586914e-01 1.647817730903625488e+00
8.911307454109191895e-01 -7.082989811897277832e-01 -1.092978835105895996e+00 3.396822214126586914e-01 1.647817730903625488e+00
8.614803552627563477e-01 -7.189161777496337891e-01 -1.070022225379943848e+00 3.345569372177124023e-01 1.639862418174743652e+00
9.353275299072265625e-01 -6.908984184265136719e-01 -1.004321575164794922e+00 4.563803970813751221e-01 1.711530804634094238e+00
9.353275299072265625e-01 -6.908984184265136719e-01 -1.004321575164794922e+00 4.563803970813751221e-01 1.711530804634094238e+00
1.226363301277160645e+00 -8.323212265968322754e-01 -9.514206051826477051e-01 4.462938010692596436e-01 1.689838528633117676e+00
1.124192118644714355e+00 -8.633881211280822754e-01 -9.357488751411437988e-01 4.355897903442382812e-01 1.639941453933715820e+00
1.107464313507080078e+00 -9.100402593612670898e-01 -9.514816999435424805e-01 4.115861058235168457e-01 1.636978864669799805e+00
1.181878447532653809e+00 -8.822153210639953613e-01 -1.032979726791381836e+00 3.514775633811950684e-01 1.676213026046752930e+00
1.246912240982055664e+00 -6.884328722953796387e-01 -9.122455120086669922e-01 4.719542860984802246e-01 1.669338464736938477e+00
1.204987287521362305e+00 -7.166281342506408691e-01 -9.316948652267456055e-01 4.008963108062744141e-01 1.654166698455810547e+00
1.273436546325683594e+00 -6.756522059440612793e-01 -9.407353401184082031e-01 4.686464667320251465e-01 1.687758445739746094e+00
1.129546761512756348e+00 -6.189602613449096680e-01 -8.920950293540954590e-01 4.737647771835327148e-01 1.653927445411682129e+00
1.125960946083068848e+00 -6.245743632316589355e-01 -9.019262790679931641e-01 5.034583806991577148e-01 1.663401842117309570e+00
1.099054217338562012e+00 -6.990765333175659180e-01 -9.601870775222778320e-01 4.034419059753417969e-01 1.644100666046142578e+00
9.225000143051147461e-01 -6.978039145469665527e-01 -1.007943868637084961e+00 4.374709129333496094e-01 1.693812251091003418e+00
9.554399847984313965e-01 -7.540727853775024414e-01 -1.069277167320251465e+00 4.488893449306488037e-01 1.742300987243652344e+00
1.092803359031677246e+00 -7.407662272453308105e-01 -1.155010819435119629e+00 2.715829312801361084e-01 1.745071887969970703e+00
1.251894831657409668e+00 -7.430028915405273438e-01 -1.123016834259033203e+00 2.625894248485565186e-01 1.726223349571228027e+00
9.160826802253723145e-01 -8.390758037567138672e-01 -9.663716554641723633e-01 3.945477902889251709e-01 1.599541187286376953e+00
1.020472645759582520e+00 -8.449543714523315430e-01 -8.064681291580200195e-01 5.854447484016418457e-01 1.629794001579284668e+00
9.956246018409729004e-01 -8.297073841094970703e-01 -8.247950077056884766e-01 5.678383111953735352e-01 1.616240859031677246e+00
1.012669563293457031e+00 -8.427273631095886230e-01 -7.995879650115966797e-01 5.596135854721069336e-01 1.628877162933349609e+00
1.014079451560974121e+00 -8.376882672309875488e-01 -7.969937324523925781e-01 5.672110319137573242e-01 1.625308752059936523e+00
1.025358438491821289e+00 -8.528366088867187500e-01 -8.101651072502136230e-01 5.903450846672058105e-01 1.618637323379516602e+00
1.097851514816284180e+00 -7.359514236450195312e-01 -7.687138319015502930e-01 5.604600310325622559e-01 1.550661563873291016e+00
1.482740402221679688e+00 -9.209423065185546875e-01 -8.525714278221130371e-01 7.242083549499511719e-01 1.887592315673828125e+00
1.486535906791687012e+00 -9.488751888275146484e-01 -7.845996618270874023e-01 6.482938528060913086e-01 1.735625505447387695e+00
1.101306915283203125e+00 -6.893172860145568848e-01 -8.796889185905456543e-01 5.321561098098754883e-01 1.681766152381896973e+00
1.669532060623168945e+00 -1.210860610008239746e+00 -5.874693393707275391e-01 1.165011882781982422e+00 2.173366546630859375e+00
1.855751037597656250e+00 -1.516862273216247559e+00 -6.124708056449890137e-01 1.129513502120971680e+00 2.241404533386230469e+00
1.971285700798034668e+00 -1.472435951232910156e+00 -1.053374171257019043e+00 1.073143124580383301e+00 2.553475618362426758e+00
1.547870635986328125e+00 -1.666494131088256836e+00 -1.107517838478088379e+00 1.103680968284606934e+00 2.550314426422119141e+00
1.592992305755615234e+00 -1.669099688529968262e+00 -1.115594148635864258e+00 1.056347727775573730e+00 2.562057971954345703e+00
1.602100968360900879e+00 -1.656505346298217773e+00 -1.104155421257019043e+00 1.024576425552368164e+00 2.570308685302734375e+00
1.788514971733093262e+00 -1.467401742935180664e+00 -1.152998089790344238e+00 9.781520962715148926e-01 2.506410360336303711e+00
1.768543004989624023e+00 -1.527759790420532227e+00 -8.827451467514038086e-01 9.783498048782348633e-01 2.363240718841552734e+00
1.892446279525756836e+00 -1.335655450820922852e+00 -7.540088295936584473e-01 9.904106855392456055e-01 2.117931604385375977e+00
1.703393101692199707e+00 -1.432488083839416504e+00 -2.553401701152324677e-02 9.527235627174377441e-01 1.654701113700866699e+00
1.729408740997314453e+00 -1.543582320213317871e+00 2.472713291645050049e-01 1.397849082946777344e+00 1.894145846366882324e+00
1.668683171272277832e+00 -1.710980653762817383e+00 2.353833615779876709e-01 1.109945416450500488e+00 1.831560492515563965e+00
1.430715441703796387e+00 -1.767668724060058594e+00 2.863453924655914307e-01 1.090991973876953125e+00 1.879445672035217285e+00
1.524145483970642090e+00 -1.674762368202209473e+00 8.673048019409179688e-02 1.024440288543701172e+00 1.803251624107360840e+00
1.635164141654968262e+00 -2.011582136154174805e+00 7.469511032104492188e-01 1.403690934181213379e+00 1.789377450942993164e+00
1.883835077285766602e+00 -1.909758806228637695e+00 6.657137870788574219e-01 1.285576939582824707e+00 1.684606790542602539e+00
1.828219890594482422e+00 -1.966178894042968750e+00 6.494967937469482422e-01 1.309096932411193848e+00 1.656529307365417480e+00
1.712721467018127441e+00 -1.910691022872924805e+00 7.899482846260070801e-01 1.393809199333190918e+00 1.680009007453918457e+00
1.174810528755187988e+00 -2.742793560028076172e+00 4.610503613948822021e-01 7.975773215293884277e-01 1.940611600875854492e+00
1.133675575256347656e+00 -2.484985113143920898e+00 1.928533464670181274e-01 8.689087033271789551e-01 2.022780895233154297e+00
1.601486325263977051e+00 -1.893303394317626953e+00 2.959072887897491455e-01 9.546692967414855957e-01 1.702418208122253418e+00
1.078327059745788574e+00 -2.217420578002929688e+00 1.896869987249374390e-01 6.093306541442871094e-01 1.640711307525634766e+00
1.219362735748291016e+00 -2.081733465194702148e+00 1.198728680610656738e-01 6.129271984100341797e-01 1.721400022506713867e+00
1.248606681823730469e+00 -2.139107704162597656e+00 1.323576867580413818e-01 8.458917737007141113e-01 1.683006286621093750e+00
1.305252552032470703e+00 -2.178433418273925781e+00 2.519280910491943359e-01 7.011362314224243164e-01 1.693579316139221191e+00
1.175832986831665039e+00 -2.147033214569091797e+00 4.085593819618225098e-01 8.878683447837829590e-01 1.689634323120117188e+00
8.436105251312255859e-01 -2.102759838104248047e+00 -3.031427860260009766e-01 4.057781696319580078e-01 1.679507732391357422e+00
3.295674324035644531e-01 -1.878420710563659668e+00 -3.002095818519592285e-01 4.691928625106811523e-01 1.649520635604858398e+00
6.221296191215515137e-01 -1.767318367958068848e+00 -3.873230814933776855e-01 4.116379916667938232e-01 1.603407263755798340e+00
3.476027548313140869e-01 -1.810498118400573730e+00 -5.317062735557556152e-01 2.505104243755340576e-01 1.591412186622619629e+00
6.171346306800842285e-01 -1.661111593246459961e+00 -4.847375452518463135e-01 4.389679729938507080e-01 1.757702231407165527e+00
4.453286826610565186e-01 -1.449404239654541016e+00 -5.715367197990417480e-01 2.448056042194366455e-01 1.553573131561279297e+00
4.390130639076232910e-01 -1.446862578392028809e+00 -5.590689182281494141e-01 2.323678731918334961e-01 1.565127134323120117e+00
4.390130639076232910e-01 -1.446862578392028809e+00 -5.590689182281494141e-01 2.323678731918334961e-01 1.565127134323120117e+00
5.651625394821166992e-01 -1.329864978790283203e+00 -9.543439745903015137e-01 9.603122621774673462e-02 1.512493610382080078e+00
2.108401656150817871e-01 -1.267547249794006348e+00 -5.664297938346862793e-01 2.080703824758529663e-01 1.382682323455810547e+00
2.800830006599426270e-01 -1.283150553703308105e+00 -7.385981082916259766e-01 -1.524312943220138550e-01 1.292639613151550293e+00
2.386160790920257568e-01 -1.256873846054077148e+00 -7.743207812309265137e-01 -7.955391705036163330e-02 1.321315050125122070e+00
2.884863913059234619e-01 -1.281123399734497070e+00 -7.132374048233032227e-01 -1.742729991674423218e-01 1.265779137611389160e+00
3.539639115333557129e-01 -1.268507003784179688e+00 -7.104258537292480469e-01 -1.711280643939971924e-01 1.222488880157470703e+00
4.066359698772430420e-01 -1.386742830276489258e+00 -6.506097316741943359e-01 -2.741669118404388428e-01 1.301675915718078613e+00
5.181935429573059082e-01 -1.395428419113159180e+00 -8.486856818199157715e-01 -1.131937652826309204e-01 1.419251084327697754e+00
3.660840690135955811e-01 -1.504750967025756836e+00 -6.442154049873352051e-01 8.125660568475723267e-02 1.393732905387878418e+00
5.614419579505920410e-01 -1.229188919067382812e+00 -1.101668715476989746e+00 -6.212332844734191895e-01 1.393016815185546875e+00
7.178044319152832031e-01 -1.168399453163146973e+00 -1.262074112892150879e+00 -6.689649820327758789e-01 1.481898188591003418e+00
7.813142538070678711e-01 -1.134615063667297363e+00 -1.278021574020385742e+00 -6.633453369140625000e-01 1.567628264427185059e+00
7.308257222175598145e-01 -1.139497756958007812e+00 -1.366844773292541504e+00 -6.449235677719116211e-01 1.556981444358825684e+00
6.048904657363891602e-01 -1.157416343688964844e+00 -1.353290438652038574e+00 -4.584905505180358887e-01 1.542871952056884766e+00
7.666522264480590820e-01 -1.218538641929626465e+00 -1.368934512138366699e+00 -6.833221912384033203e-01 1.599482417106628418e+00
7.721536755561828613e-01 -1.250184059143066406e+00 -1.414276719093322754e+00 -6.757469773292541504e-01 1.573603034019470215e+00
6.088778376579284668e-01 -1.029919981956481934e+00 -1.612773418426513672e+00 -7.251971364021301270e-01 1.588150978088378906e+00
5.342186689376831055e-01 -1.594926834106445312e+00 -9.719012975692749023e-01 -5.828892588615417480e-01 1.510574340820312500e+00
6.487959623336791992e-01 -1.595195531845092773e+00 -1.007800817489624023e+00 -3.806447684764862061e-01 1.581187605857849121e+00
3.375520110130310059e-01 -1.440710186958312988e+00 -1.015962719917297363e+00 -4.200018048286437988e-01 1.560342669486999512e+00
4.864945411682128906e-01 -1.566542744636535645e+00 -8.878015875816345215e-01 -3.450582027435302734e-01 1.496048927307128906e+00
4.159751534461975098e-01 -1.686731457710266113e+00 -1.013649821281433105e+00 -2.908161878585815430e-01 1.757143855094909668e+00
3.489829599857330322e-01 -1.611844897270202637e+00 -1.063639521598815918e+00 -3.703411519527435303e-01 1.785665869712829590e+00
4.534207284450531006e-01 -1.652914762496948242e+00 -1.011408448219299316e+00 -4.412641227245330811e-01 1.694061160087585449e+00
4.809198975563049316e-01 -1.742512583732604980e+00 -1.049157738685607910e+00 -5.737879276275634766e-01 1.753285288810729980e+00
5.027925372123718262e-01 -1.734535098075866699e+00 -1.026716113090515137e+00 -5.481091737747192383e-01 1.767993330955505371e+00
4.817051291465759277e-01 -1.787236690521240234e+00 -9.515946507453918457e-01 1.075000409036874771e-02 1.713796496391296387e+00
4.826040565967559814e-01 -1.801233887672424316e+00 -8.588997721672058105e-01 6.255532801151275635e-02 1.737005591392517090e+00
4.689523577690124512e-01 -1.799914121627807617e+00 -8.647850751876831055e-01 6.745097041130065918e-02 1.722795724868774414e+00
4.532087445259094238e-01 -1.869260549545288086e+00 -8.536111116409301758e-01 7.803019881248474121e-02 1.701447486877441406e+00
4.999364018440246582e-01 -1.872173190116882324e+00 -8.477250933647155762e-01 1.991343200206756592e-01 1.880758404731750488e+00
2.813252210617065430e-01 -2.123941659927368164e+00 -7.790091037750244141e-01 2.348568588495254517e-01 1.962407469749450684e+00
2.894765436649322510e-01 -1.896706461906433105e+00 -9.064111113548278809e-01 3.574309945106506348e-01 2.063132047653198242e+00
1.488913655281066895e+00 -2.118543624877929688e+00 -4.030388593673706055e-01 5.765253305435180664e-01 2.042238235473632812e+00
1.214791178703308105e+00 -2.415930747985839844e+00 -5.674557685852050781e-01 3.053019642829895020e-01 2.109915494918823242e+00
1.286441326141357422e+00 -2.245705604553222656e+00 -4.264138340950012207e-01 3.890694975852966309e-01 2.142253398895263672e+00
1.216276884078979492e+00 -2.146704912185668945e+00 -7.177676558494567871e-01 3.736543357372283936e-01 2.164378881454467773e+00
1.067582726478576660e+00 -2.061523675918579102e+00 -1.869443506002426147e-01 5.708661675453186035e-01 1.913427352905273438e+00
1.050460338592529297e+00 -2.103016853332519531e+00 -1.774170249700546265e-01 3.619881868362426758e-01 1.806175351142883301e+00
1.270363926887512207e+00 -2.103097677230834961e+00 -1.497184187173843384e-01 5.749139785766601562e-01 1.746763348579406738e+00
6.111399531364440918e-01 -2.002228975296020508e+00 -4.770002663135528564e-01 3.363470733165740967e-01 1.787591099739074707e+00
3.439275324344635010e-01 -1.917953252792358398e+00 -7.763359546661376953e-01 -1.729921251535415649e-01 1.665511012077331543e+00
3.619569838047027588e-01 -1.713000059127807617e+00 -7.545548677444458008e-01 -4.187269806861877441e-01 1.540585398674011230e+00
4.081500768661499023e-01 -1.705513834953308105e+00 -8.359932899475097656e-01 -3.701387047767639160e-01 1.545865774154663086e+00
3.821622133255004883e-01 -1.687721848487854004e+00 -8.206387162208557129e-01 -4.205887913703918457e-01 1.585424423217773438e+00
4.510305821895599365e-01 -1.653921365737915039e+00 -8.194838166236877441e-01 -3.967803716659545898e-01 1.566872715950012207e+00
4.179129004478454590e-01 -1.697309017181396484e+00 -8.208907842636108398e-01 -4.161905050277709961e-01 1.560419559478759766e+00
4.827451705932617188e-01 -1.395605325698852539e+00 -7.133729457855224609e-01 -3.958039730787277222e-02 1.354720234870910645e+00
5.417448282241821289e-01 -1.301136255264282227e+00 -6.562908887863159180e-01 -3.912905231118202209e-02 1.302575826644897461e+00
6.132682561874389648e-01 -1.400590181350708008e+00 -7.283976078033447266e-01 -1.149760782718658447e-01 1.404513478279113770e+00
6.596150398254394531e-01 -1.364036560058593750e+00 -6.821793317794799805e-01 -6.877065449953079224e-02 1.417528271675109863e+00
6.622523069381713867e-01 -1.379195809364318848e+00 -6.813225746154785156e-01 -6.455799937248229980e-02 1.414739251136779785e+00
5.374397039413452148e-01 -1.516450643539428711e+00 -7.181310653686523438e-01 -9.983678907155990601e-02 1.481610298156738281e+00
3.695712685585021973e-01 -1.325307250022888184e+00 -1.011042594909667969e+00 -5.866427421569824219e-01 1.452452659606933594e+00
2.812398672103881836e-01 -1.396552324295043945e+00 -1.170566439628601074e+00 -4.108838438987731934e-01 1.523562669754028320e+00
6.207346916198730469e-02 -6.696421504020690918e-01 -1.066617965698242188e+00 -2.027354001998901367e+00 1.272345900535583496e+00
-5.785352364182472229e-02 -6.376160383224487305e-01 -1.046014904975891113e+00 -1.633569121360778809e+00 1.162473440170288086e+00
-1.455908417701721191e-01 -6.415677070617675781e-01 -9.908623695373535156e-01 -1.628944754600524902e+00 1.161708593368530273e+00
-1.648897826671600342e-01 -5.244636535644531250e-01 -6.931833624839782715e-01 -1.674380779266357422e+00 1.059824824333190918e+00
-1.891446560621261597e-01 -2.008649706840515137e-01 -5.713763833045959473e-01 -1.756938815116882324e+00 8.589414954185485840e-01
-2.914490699768066406e-01 -1.641435921192169189e-01 -5.138842463493347168e-01 -1.855863571166992188e+00 8.626483678817749023e-01
2.461275458335876465e-02 -2.729710638523101807e-01 -5.704317092895507812e-01 -1.852224588394165039e+00 9.407567381858825684e-01
-7.520243525505065918e-04 -2.572665512561798096e-01 -8.056696057319641113e-01 -1.948213815689086914e+00 9.620147347450256348e-01
5.534581840038299561e-03 -2.749178409576416016e-01 -7.439675927162170410e-01 -2.544097185134887695e+00 1.251327395439147949e+00
-6.050182133913040161e-02 -2.262799143791198730e-01 -7.730222344398498535e-01 -2.495346784591674805e+00 1.227717518806457520e+00
2.546012699604034424e-01 1.140926685184240341e-02 -1.644632369279861450e-01 -2.273205757141113281e+00 8.421974778175354004e-01
2.372829914093017578e-01 1.618159003555774689e-02 -1.381586045026779175e-01 -2.258759975433349609e+00 8.499134778976440430e-01
2.973793447017669678e-01 1.036195643246173859e-02 -3.190316557884216309e-01 -2.197556734085083008e+00 8.524635434150695801e-01
4.056305289268493652e-01 -3.718309104442596436e-02 -5.458476543426513672e-01 -1.919412016868591309e+00 8.357657194137573242e-01
3.824223279953002930e-01 3.044753670692443848e-01 -3.754300773143768311e-01 -2.179710626602172852e+00 7.183790802955627441e-01
4.148968756198883057e-01 4.679686129093170166e-01 -3.105116188526153564e-01 -2.453842878341674805e+00 7.188669443130493164e-01
4.006843864917755127e-01 3.985382914543151855e-01 -2.783182263374328613e-01 -2.353554010391235352e+00 6.944305896759033203e-01
3.466384708881378174e-01 3.686318993568420410e-01 -3.184992074966430664e-01 -2.407041072845458984e+00 6.921955943107604980e-01
5.240108966827392578e-01 2.435946166515350342e-01 -1.661569029092788696e-01 -2.247991085052490234e+00 7.589433193206787109e-01
5.240108966827392578e-01 2.435946166515350342e-01 -1.661569029092788696e-01 -2.247991085052490234e+00 7.589433193206787109e-01
5.607107877731323242e-01 2.060240656137466431e-01 -2.089831680059432983e-01 -2.314662933349609375e+00 7.444192767143249512e-01
6.874462366104125977e-01 5.598828792572021484e-01 -1.688039749860763550e-01 -2.672274351119995117e+00 7.270152568817138672e-01
7.767560482025146484e-01 4.987358152866363525e-01 4.197317734360694885e-02 -2.236101627349853516e+00 6.022194623947143555e-01
8.223888874053955078e-01 4.721605181694030762e-01 6.401401758193969727e-02 -2.211135864257812500e+00 6.043025851249694824e-01
8.621039986610412598e-01 4.540087580680847168e-01 6.630461663007736206e-02 -2.198013067245483398e+00 5.505878925323486328e-01
8.112387657165527344e-01 5.019079446792602539e-01 3.783879429101943970e-02 -2.165609836578369141e+00 5.705157518386840820e-01
8.068178296089172363e-01 5.001376271247863770e-01 -7.054510712623596191e-02 -2.206937789916992188e+00 5.884576439857482910e-01
8.223317861557006836e-01 4.871995747089385986e-01 -3.935452923178672791e-02 -2.251989364624023438e+00 5.597990751266479492e-01
7.397257685661315918e-01 4.984343647956848145e-01 -4.531372711062431335e-02 -2.208271026611328125e+00 5.740582942962646484e-01
7.861990928649902344e-01 5.802657604217529297e-01 -3.617794066667556763e-02 -2.314961910247802734e+00 5.602889060974121094e-01
8.848567605018615723e-01 4.748466908931732178e-01 -6.596264988183975220e-02 -2.335180044174194336e+00 6.757943630218505859e-01
9.854513406753540039e-01 5.165132880210876465e-01 -7.793737202882766724e-02 -2.255401611328125000e+00 6.185944080352783203e-01
9.615247249603271484e-01 5.269996523857116699e-01 -6.689212471246719360e-02 -2.238775730133056641e+00 6.342782974243164062e-01
1.000567913055419922e+00 5.819278359413146973e-01 -4.994555562734603882e-02 -2.280595541000366211e+00 6.063446402549743652e-01
1.025136470794677734e+00 5.701099634170532227e-01 -6.125305220484733582e-02 -2.298812627792358398e+00 6.284481287002563477e-01
9.784730672836303711e-01 5.733123421669006348e-01 -7.344537973403930664e-02 -2.691765785217285156e+00 7.104177474975585938e-01
4.736648201942443848e-01 5.797375440597534180e-01 -1.739368028938770294e-02 -2.941873073577880859e+00 7.407559156417846680e-01
5.013685822486877441e-01 4.231071472167968750e-01 1.181481592357158661e-02 -2.688909530639648438e+00 7.559535503387451172e-01
9.280014038085937500e-01 4.263921976089477539e-01 2.113341242074966431e-01 -1.876928210258483887e+00 5.108998417854309082e-01
8.952106833457946777e-01 3.826237320899963379e-01 2.181004583835601807e-01 -1.901142597198486328e+00 4.961721301078796387e-01
8.952106833457946777e-01 3.826237320899963379e-01 2.181004583835601807e-01 -1.901142597198486328e+00 4.961721301078796387e-01
9.033890366554260254e-01 3.947583138942718506e-01 2.385570406913757324e-01 -1.929102897644042969e+00 5.113276243209838867e-01
9.227216839790344238e-01 4.600664377212524414e-01 2.360836863517761230e-01 -1.957668900489807129e+00 5.269854068756103516e-01
9.664299488067626953e-01 4.752809703350067139e-01 1.738996803760528564e-01 -2.043647050857543945e+00 5.218418836593627930e-01
9.726415276527404785e-01 4.668391942977905273e-01 1.426211893558502197e-01 -2.035754442214965820e+00 5.107221007347106934e-01
7.466474175453186035e-01 3.975783884525299072e-01 1.661543846130371094e-01 -1.698911905288696289e+00 4.358091950416564941e-01
6.853518486022949219e-01 4.671419560909271240e-01 1.691998690366744995e-01 -1.630896449089050293e+00 3.764161467552185059e-01
6.915308833122253418e-01 4.838916063308715820e-01 1.770478188991546631e-01 -1.629632592201232910e+00 3.878424763679504395e-01
8.482205271720886230e-01 3.497831523418426514e-01 1.555783450603485107e-01 -1.625584483146667480e+00 4.450207352638244629e-01
8.318614363670349121e-01 3.530551791191101074e-01 1.690964996814727783e-01 -1.604357361793518066e+00 4.421006739139556885e-01
8.458458781242370605e-01 3.448445498943328857e-01 1.656338870525360107e-01 -1.636134982109069824e+00 4.426225721836090088e-01
8.235011100769042969e-01 3.490073978900909424e-01 1.584890484809875488e-01 -1.613816857337951660e+00 4.478285610675811768e-01
9.061355590820312500e-01 3.105488121509552002e-01 3.756351768970489502e-02 -1.743230342864990234e+00 5.163174271583557129e-01
7.717913389205932617e-01 2.060045152902603149e-01 6.431830674409866333e-02 -1.577693343162536621e+00 5.201962590217590332e-01
7.717913389205932617e-01 2.060045152902603149e-01 6.431830674409866333e-02 -1.577693343162536621e+00 5.201962590217590332e-01
7.831473946571350098e-01 2.087346464395523071e-01 8.314699679613113403e-02 -1.564286708831787109e+00 5.189272165298461914e-01
7.831473946571350098e-01 2.087346464395523071e-01 8.314699679613113403e-02 -1.564286708831787109e+00 5.189272165298461914e-01
7.857946157455444336e-01 2.007618397474288940e-01 9.708797186613082886e-02 -1.563976287841796875e+00 5.099607706069946289e-01
7.628574967384338379e-01 2.346321642398834229e-01 4.259818792343139648e-02 -1.560522556304931641e+00 5.007708072662353516e-01
7.210037112236022949e-01 3.024198710918426514e-01 -1.335180848836898804e-01 -1.518757462501525879e+00 4.699235260486602783e-01
3.016829192638397217e-01 2.895479202270507812e-01 1.241280511021614075e-01 -1.944565415382385254e+00 5.579385757446289062e-01
2.299762219190597534e-01 3.193487524986267090e-01 6.994143873453140259e-02 -1.844127774238586426e+00 5.076081752777099609e-01
2.299762219190597534e-01 3.193487524986267090e-01 6.994143873453140259e-02 -1.844127774238586426e+00 5.076081752777099609e-01
2.403113394975662231e-01 3.168305158615112305e-01 5.519989877939224243e-02 -1.845524787902832031e+00 4.979422986507415771e-01
2.158076167106628418e-01 3.065567016601562500e-01 3.020826727151870728e-03 -1.812348484992980957e+00 5.135768651962280273e-01
4.737283587455749512e-01 4.429635107517242432e-01 1.146765872836112976e-01 -2.067603349685668945e+00 4.998370409011840820e-01
4.450542628765106201e-01 4.634698927402496338e-01 1.296146512031555176e-01 -2.075391292572021484e+00 5.121806859970092773e-01
2.929171025753021240e-01 4.927580654621124268e-01 1.284190714359283447e-01 -2.026591777801513672e+00 4.722496569156646729e-01
1.543449997901916504e+00 5.780327320098876953e-01 5.741635560989379883e-01 -2.834392070770263672e+00 7.814106345176696777e-01
1.617404341697692871e+00 4.020603597164154053e-01 6.013131737709045410e-01 -2.860248088836669922e+00 8.022016882896423340e-01
1.230357527732849121e+00 6.239929199218750000e-01 6.220777034759521484e-01 -2.213064193725585938e+00 5.180194377899169922e-01
1.623926997184753418e+00 5.695477724075317383e-01 7.557147741317749023e-01 -2.348012685775756836e+00 5.870908498764038086e-01
1.726542353630065918e+00 7.164686918258666992e-01 4.695273935794830322e-01 -2.461401700973510742e+00 6.196798682212829590e-01
1.647595643997192383e+00 6.668123602867126465e-01 4.094063341617584229e-01 -2.731079101562500000e+00 7.323582768440246582e-01
1.750865221023559570e+00 4.148213863372802734e-01 1.082957386970520020e+00 -2.266078948974609375e+00 6.010423302650451660e-01
2.161070346832275391e+00 6.273366212844848633e-01 1.266745209693908691e+00 -2.108703851699829102e+00 4.853433370590209961e-01
1.956819295883178711e+00 6.128839254379272461e-01 1.393164634704589844e+00 -1.958948016166687012e+00 4.704042673110961914e-01
1.950175642967224121e+00 5.899335145950317383e-01 1.388795733451843262e+00 -1.955370426177978516e+00 4.577170312404632568e-01
2.156538486480712891e+00 5.996708273887634277e-01 1.634867548942565918e+00 -1.897923946380615234e+00 3.643016517162322998e-01
2.105934381484985352e+00 3.257830440998077393e-02 1.194556236267089844e+00 -1.677043318748474121e+00 5.869337320327758789e-01
2.133598089218139648e+00 2.958005480468273163e-02 1.224435329437255859e+00 -1.677395224571228027e+00 5.711694359779357910e-01
2.173567533493041992e+00 3.076992370188236237e-02 1.209290862083435059e+00 -1.657822847366333008e+00 5.902090072631835938e-01
2.164194107055664062e+00 1.339194830507040024e-02 1.220943689346313477e+00 -1.657202363014221191e+00 5.954166650772094727e-01
2.164194107055664062e+00 1.339194830507040024e-02 1.220943689346313477e+00 -1.657202363014221191e+00 5.954166650772094727e-01
2.045345306396484375e+00 2.089840471744537354e-01 8.211911916732788086e-01 -1.623014450073242188e+00 5.374938249588012695e-01
2.010276317596435547e+00 2.166575044393539429e-01 8.171979784965515137e-01 -1.609071373939514160e+00 5.375152826309204102e-01
1.766031861305236816e+00 2.333968281745910645e-01 9.032793045043945312e-01 -1.575896263122558594e+00 4.969884753227233887e-01
1.786741495132446289e+00 2.276895195245742798e-01 9.348676800727844238e-01 -1.625599622726440430e+00 5.474455952644348145e-01
1.786741495132446289e+00 2.276895195245742798e-01 9.348676800727844238e-01 -1.625599622726440430e+00 5.474455952644348145e-01
1.786741495132446289e+00 2.276895195245742798e-01 9.348676800727844238e-01 -1.625599622726440430e+00 5.474455952644348145e-01
1.803639531135559082e+00 1.205254048109054565e-01 8.645047545433044434e-01 -1.336480975151062012e+00 5.098195672035217285e-01
1.791406631469726562e+00 1.038410365581512451e-01 8.652683496475219727e-01 -1.327916264533996582e+00 5.022581815719604492e-01
1.791406631469726562e+00 1.038410365581512451e-01 8.652683496475219727e-01 -1.327916264533996582e+00 5.022581815719604492e-01
1.789580821990966797e+00 9.891824424266815186e-02 8.329039216041564941e-01 -1.386968970298767090e+00 5.341988801956176758e-01
1.744730114936828613e+00 4.094576090574264526e-02 7.298246026039123535e-01 -1.460342526435852051e+00 5.723636150360107422e-01
1.800688743591308594e+00 2.984493598341941833e-02 6.724791526794433594e-01 -1.371254801750183105e+00 5.666161775588989258e-01
1.829671382904052734e+00 1.538014970719814301e-02 7.120055556297302246e-01 -1.333398103713989258e+00 5.613747835159301758e-01
1.821561336517333984e+00 3.517971187829971313e-02 7.115507721900939941e-01 -1.358161807060241699e+00 5.633957386016845703e-01
1.808463573455810547e+00 3.680266439914703369e-02 7.107236385345458984e-01 -1.334951400756835938e+00 5.503882765769958496e-01
1.800462126731872559e+00 3.803455457091331482e-02 7.247514128684997559e-01 -1.340507864952087402e+00 5.350862145423889160e-01
1.801255702972412109e+00 2.222175896167755127e-02 7.095661163330078125e-01 -1.351234912872314453e+00 5.516500473022460938e-01
1.681672930717468262e+00 4.072402045130729675e-02 7.413312792778015137e-01 -1.404804706573486328e+00 5.588346719741821289e-01
1.479257225990295410e+00 2.132676541805267334e-01 7.221580147743225098e-01 -1.775570988655090332e+00 5.671705007553100586e-01
1.475994825363159180e+00 2.158807516098022461e-01 7.359249591827392578e-01 -1.750886917114257812e+00 5.804451107978820801e-01
1.480067491531372070e+00 1.517843604087829590e-01 7.222079634666442871e-01 -1.759049057960510254e+00 5.693985819816589355e-01
1.457133650779724121e+00 1.490270048379898071e-01 7.154056429862976074e-01 -1.748569369316101074e+00 5.936785340309143066e-01
1.521516084671020508e+00 1.574068814516067505e-01 6.882541775703430176e-01 -1.706201076507568359e+00 5.861001610755920410e-01
1.677772402763366699e+00 2.796542346477508545e-01 5.003759860992431641e-01 -2.284998893737792969e+00 7.263795733451843262e-01
1.713124036788940430e+00 2.571144104003906250e-01 4.640072584152221680e-01 -2.297447443008422852e+00 7.389086484909057617e-01
1.712791085243225098e+00 2.678716480731964111e-01 4.717234671115875244e-01 -2.278660297393798828e+00 7.441246509552001953e-01
1.046856880187988281e+00 2.815144956111907959e-01 -4.603362679481506348e-01 -2.124512910842895508e+00 7.469285130500793457e-01
8.782467246055603027e-01 3.060557544231414795e-01 -5.699478983879089355e-01 -2.068875551223754883e+00 7.670660018920898438e-01
8.750148415565490723e-01 2.662324905395507812e-01 -5.056805014610290527e-01 -2.117739200592041016e+00 8.004378080368041992e-01
6.576012372970581055e-01 4.391403496265411377e-01 -5.891052484512329102e-01 -2.209170341491699219e+00 7.209016680717468262e-01
4.643746316432952881e-01 2.957293391227722168e-01 -3.170500099658966064e-01 -2.291410923004150391e+00 7.166249155998229980e-01
4.742719829082489014e-01 2.707697451114654541e-01 -3.594607412815093994e-01 -2.310213804244995117e+00 7.091875672340393066e-01
3.651682436466217041e-01 3.203718662261962891e-01 -4.661267697811126709e-01 -2.423884630203247070e+00 7.410870194435119629e-01
9.508151412010192871e-01 7.085441052913665771e-02 -5.127069950103759766e-01 -2.089063167572021484e+00 7.993282675743103027e-01
5.715099573135375977e-01 2.436863034963607788e-01 -5.898245573043823242e-01 -1.798175692558288574e+00 6.593425869941711426e-01
4.719979763031005859e-01 1.973885595798492432e-01 -3.989109694957733154e-01 -1.880319952964782715e+00 6.115930676460266113e-01
4.174255728721618652e-01 1.894904524087905884e-01 -2.895888388156890869e-01 -1.450829863548278809e+00 5.011994242668151855e-01
3.860618472099304199e-01 1.697649359703063965e-01 -3.608329594135284424e-01 -1.412029743194580078e+00 4.973855316638946533e-01
4.076158404350280762e-01 -1.400352455675601959e-02 -1.842835843563079834e-01 -1.948521375656127930e+00 7.503325343132019043e-01
4.541292488574981689e-01 1.192104630172252655e-02 -1.997351199388504028e-01 -1.963884472846984863e+00 7.765720486640930176e-01
4.541292488574981689e-01 1.192104630172252655e-02 -1.997351199388504028e-01 -1.963884472846984863e+00 7.765720486640930176e-01
4.629294276237487793e-01 -1.341737806797027588e-04 -2.054794132709503174e-01 -1.979014277458190918e+00 7.754094600677490234e-01
3.109028041362762451e-01 5.424626916646957397e-02 -1.901296079158782959e-01 -1.915862679481506348e+00 7.111366391181945801e-01
3.036023378372192383e-01 5.858441442251205444e-02 -1.944985389709472656e-01 -1.917925834655761719e+00 6.917747855186462402e-01
2.753741741180419922e-01 7.558970153331756592e-02 -1.891217529773712158e-01 -1.922999143600463867e+00 7.045072317123413086e-01
2.334279716014862061e-01 1.425921916961669922e-01 -3.255386650562286377e-01 -2.031656742095947266e+00 7.346450090408325195e-01
3.867879509925842285e-01 3.707536160945892334e-01 -1.058765053749084473e-01 -2.456775188446044922e+00 6.953634619712829590e-01
5.225307345390319824e-01 4.692337214946746826e-01 -8.914286643266677856e-02 -2.466802597045898438e+00 6.854218244552612305e-01
5.716851949691772461e-01 4.922765493392944336e-01 -9.342999011278152466e-02 -2.459336280822753906e+00 6.610950231552124023e-01
4.804706275463104248e-01 4.941188395023345947e-01 -4.344804212450981140e-02 -2.499516725540161133e+00 6.668200492858886719e-01
3.220654129981994629e-01 4.156322777271270752e-01 7.512537389993667603e-02 -2.323114871978759766e+00 6.016051173210144043e-01
7.821428775787353516e-01 4.965789616107940674e-01 1.569805294275283813e-01 -1.774049758911132812e+00 4.144197404384613037e-01
7.059011459350585938e-01 4.884793460369110107e-01 1.793201863765716553e-01 -1.736480712890625000e+00 3.945766687393188477e-01
7.356819510459899902e-01 5.368974208831787109e-01 1.973820477724075317e-01 -1.753036379814147949e+00 3.746249079704284668e-01
6.978077292442321777e-01 5.784190893173217773e-01 1.745695918798446655e-01 -1.725374937057495117e+00 3.842591941356658936e-01
6.045611500740051270e-01 5.784054994583129883e-01 3.124967813491821289e-01 -1.872433066368103027e+00 3.788024783134460449e-01
5.310698151588439941e-01 6.176117062568664551e-01 2.512578964233398438e-01 -1.827108860015869141e+00 3.690231442451477051e-01
5.420778989791870117e-01 5.887132883071899414e-01 2.745024561882019043e-01 -1.824511408805847168e+00 3.612514138221740723e-01
5.333567857742309570e-01 4.148808717727661133e-01 6.973877549171447754e-03 -1.734450221061706543e+00 4.465770423412322998e-01
4.821369051933288574e-01 3.721036016941070557e-01 8.071520179510116577e-02 -1.815434217453002930e+00 4.743331968784332275e-01
4.821369051933288574e-01 3.721036016941070557e-01 8.071520179510116577e-02 -1.815434217453002930e+00 4.743331968784332275e-01
5.110597014427185059e-01 4.016029238700866699e-01 6.027278304100036621e-02 -1.833192348480224609e+00 4.631747305393218994e-01
5.002182722091674805e-01 3.806845247745513916e-01 6.104290485382080078e-02 -1.830968499183654785e+00 4.598480165004730225e-01
5.470170378684997559e-01 4.210261702537536621e-01 2.958547137677669525e-02 -1.817929387092590332e+00 4.404488503932952881e-01
1.363321900367736816e+00 3.759691119194030762e-01 9.284548163414001465e-01 -1.747161269187927246e+00 4.507428109645843506e-01
1.360575556755065918e+00 3.701535463333129883e-01 9.387285709381103516e-01 -1.742825984954833984e+00 4.645767211914062500e-01
1.615128397941589355e+00 6.217440962791442871e-01 8.234195709228515625e-01 -1.994153022766113281e+00 4.729013144969940186e-01
1.625814318656921387e+00 5.957975983619689941e-01 8.189448118209838867e-01 -1.967054247856140137e+00 4.413899481296539307e-01
1.491015195846557617e+00 6.162379980087280273e-01 9.002412557601928711e-01 -2.118452310562133789e+00 4.803655743598937988e-01
1.433505773544311523e+00 7.517166137695312500e-01 1.023791670799255371e+00 -2.205845594406127930e+00 4.128146469593048096e-01
1.390211820602416992e+00 7.389329671859741211e-01 1.038374543190002441e+00 -2.081687211990356445e+00 4.343365430831909180e-01
1.378155589103698730e+00 7.447594404220581055e-01 1.050413966178894043e+00 -2.098555803298950195e+00 4.199311137199401855e-01
1.374333620071411133e+00 7.360920906066894531e-01 1.059014797210693359e+00 -2.147777080535888672e+00 3.911932706832885742e-01
1.337131261825561523e+00 6.841707229614257812e-01 1.110698223114013672e+00 -2.171993255615234375e+00 3.923939466476440430e-01
1.290460467338562012e+00 6.171708703041076660e-01 1.066068291664123535e+00 -2.080653429031372070e+00 4.590575397014617920e-01
1.290460467338562012e+00 6.171708703041076660e-01 1.066068291664123535e+00 -2.080653429031372070e+00 4.590575397014617920e-01
1.456093907356262207e+00 6.530955433845520020e-01 1.202358126640319824e+00 -2.052999496459960938e+00 4.363717734813690186e-01
1.307276368141174316e+00 5.151383876800537109e-01 8.328725695610046387e-01 -2.354452371597290039e+00 5.760446786880493164e-01
1.288902759552001953e+00 4.971460103988647461e-01 8.409951925277709961e-01 -2.343444108963012695e+00 5.843086838722229004e-01
1.220880866050720215e+00 6.175347566604614258e-01 9.078534245491027832e-01 -2.298529863357543945e+00 5.104724764823913574e-01
1.140495538711547852e+00 1.829052716493606567e-01 -2.544200420379638672e-01 -2.190003633499145508e+00 7.710272669792175293e-01
9.385020136833190918e-01 4.437423944473266602e-01 3.916374742984771729e-01 -1.888958096504211426e+00 4.565674066543579102e-01
9.120138883590698242e-01 4.706149697303771973e-01 3.770475387573242188e-01 -1.868790626525878906e+00 4.517922103404998779e-01
8.660328984260559082e-01 4.741988182067871094e-01 3.935989439487457275e-01 -1.872790217399597168e+00 4.700510501861572266e-01
8.676900267601013184e-01 4.753422737121582031e-01 3.716510832309722900e-01 -1.887571096420288086e+00 4.599496126174926758e-01
9.956530928611755371e-01 6.859732866287231445e-01 2.703765034675598145e-01 -2.164871215820312500e+00 4.750585854053497314e-01
9.906165599822998047e-01 6.813225150108337402e-01 2.754383683204650879e-01 -2.156317949295043945e+00 4.931153059005737305e-01
1.053188562393188477e+00 6.227298974990844727e-01 2.600619196891784668e-01 -2.065084695816040039e+00 4.510801434516906738e-01
1.101631283760070801e+00 6.020126938819885254e-01 2.663443386554718018e-01 -2.067476272583007812e+00 4.616475105285644531e-01
1.083487033843994141e+00 6.313515901565551758e-01 2.531432807445526123e-01 -2.061497211456298828e+00 4.822042882442474365e-01
1.048112988471984863e+00 5.956751704216003418e-01 2.142995148897171021e-01 -2.015052318572998047e+00 4.588764905929565430e-01
1.021703720092773438e+00 5.890578031539916992e-01 2.078863829374313354e-01 -1.974926471710205078e+00 4.746550321578979492e-01
1.040004014968872070e+00 6.004446148872375488e-01 2.129649966955184937e-01 -1.968697547912597656e+00 4.937697052955627441e-01
1.045479655265808105e+00 6.004828214645385742e-01 3.030858337879180908e-01 -2.036024332046508789e+00 4.645305275917053223e-01
9.885814189910888672e-01 5.382186770439147949e-01 2.397782057523727417e-01 -2.027160644531250000e+00 5.097052454948425293e-01
1.205911755561828613e+00 5.610200762748718262e-01 4.046029448509216309e-01 -2.019773006439208984e+00 4.909958243370056152e-01
8.104646205902099609e-01 6.295136809349060059e-01 6.087644100189208984e-01 -1.345339417457580566e+00 2.045254856348037720e-01
8.200156688690185547e-01 6.345281600952148438e-01 6.083908081054687500e-01 -1.357060551643371582e+00 2.086973935365676880e-01
7.679619193077087402e-01 5.787936449050903320e-01 5.595533847808837891e-01 -1.342946171760559082e+00 2.207854539155960083e-01
7.801907658576965332e-01 5.387397408485412598e-01 5.907405018806457520e-01 -1.355510234832763672e+00 2.398643046617507935e-01
8.267250061035156250e-01 5.390281677246093750e-01 5.435675382614135742e-01 -1.299536228179931641e+00 2.265511453151702881e-01
8.267250061035156250e-01 5.390281677246093750e-01 5.435675382614135742e-01 -1.299536228179931641e+00 2.265511453151702881e-01
8.248799443244934082e-01 5.514486432075500488e-01 5.379813909530639648e-01 -1.298113822937011719e+00 2.386852055788040161e-01
6.091459989547729492e-01 4.986509680747985840e-01 2.610625922679901123e-01 -1.688580513000488281e+00 3.654069304466247559e-01
5.426306724548339844e-01 5.393585562705993652e-01 3.361758291721343994e-01 -1.751615166664123535e+00 3.582722842693328857e-01
6.707742810249328613e-01 5.555484294891357422e-01 2.155417799949645996e-01 -1.794959187507629395e+00 3.850849568843841553e-01
6.448902487754821777e-01 6.120398640632629395e-01 1.952083408832550049e-01 -1.878112316131591797e+00 3.647286891937255859e-01
9.121764898300170898e-01 5.052616596221923828e-01 1.378143429756164551e-01 -1.959647059440612793e+00 5.161245465278625488e-01
5.298654437065124512e-01 4.201989173889160156e-01 1.334124058485031128e-01 -1.882101774215698242e+00 4.490377604961395264e-01
5.735570192337036133e-01 3.479900360107421875e-01 1.436798274517059326e-01 -1.725833773612976074e+00 4.737416505813598633e-01
8.375676274299621582e-01 4.107641875743865967e-01 3.021426796913146973e-01 -1.858037710189819336e+00 4.837484061717987061e-01
8.447981476783752441e-01 4.084383845329284668e-01 2.956526577472686768e-01 -1.881629586219787598e+00 5.132535696029663086e-01
8.571612238883972168e-01 4.035060703754425049e-01 3.085601925849914551e-01 -1.889683961868286133e+00 4.963936209678649902e-01
8.749466538429260254e-01 6.948978304862976074e-01 3.306701183319091797e-01 -2.123372793197631836e+00 4.327979683876037598e-01
7.917903065681457520e-01 4.063946306705474854e-01 2.036509513854980469e-01 -1.936820745468139648e+00 5.208354592323303223e-01
6.307733654975891113e-01 3.853933513164520264e-01 2.230019420385360718e-01 -1.760233283042907715e+00 4.605439007282257080e-01
6.365125775337219238e-01 4.059091508388519287e-01 1.544698625802993774e-01 -1.786412477493286133e+00 4.334161579608917236e-01
8.026180267333984375e-01 5.619114637374877930e-01 2.761079370975494385e-01 -1.673947691917419434e+00 3.431730568408966064e-01
8.026180267333984375e-01 5.619114637374877930e-01 2.761079370975494385e-01 -1.673947691917419434e+00 3.431730568408966064e-01
7.588597536087036133e-01 5.335094928741455078e-01 2.818543910980224609e-01 -1.671636581420898438e+00 3.485508561134338379e-01
6.111211180686950684e-01 3.913612365722656250e-01 2.106515169143676758e-01 -1.395392894744873047e+00 3.368197381496429443e-01
5.314526557922363281e-01 4.425737261772155762e-01 1.027953177690505981e-01 -1.499507904052734375e+00 3.649698197841644287e-01
4.518508613109588623e-01 5.253399610519409180e-01 2.305734455585479736e-01 -1.616227865219116211e+00 3.315168619155883789e-01
4.021007418632507324e-01 5.607901811599731445e-01 2.067503333091735840e-01 -1.538934230804443359e+00 2.801868915557861328e-01
3.930619955062866211e-01 5.419745445251464844e-01 2.246290892362594604e-01 -1.527701497077941895e+00 2.859525084495544434e-01
4.404683113098144531e-01 5.710812807083129883e-01 2.534462809562683105e-01 -1.537119626998901367e+00 2.914055287837982178e-01
5.749258399009704590e-01 5.657257437705993652e-01 3.243044018745422363e-01 -1.652583122253417969e+00 3.146526813507080078e-01
5.843362808227539062e-01 5.640218257904052734e-01 2.777945995330810547e-01 -1.656637907028198242e+00 3.231146931648254395e-01
6.038984656333923340e-01 5.367086529731750488e-01 2.817528247833251953e-01 -1.666731238365173340e+00 3.229867517948150635e-01
5.965729951858520508e-01 5.366063714027404785e-01 2.808084189891815186e-01 -1.640027523040771484e+00 3.167178928852081299e-01
8.072506189346313477e-01 4.922840595245361328e-01 3.359530866146087646e-01 -1.915622353553771973e+00 4.485503733158111572e-01
5.038310885429382324e-01 4.391645491123199463e-01 -2.900834940373897552e-02 -1.775631308555603027e+00 4.378429949283599854e-01
5.443342328071594238e-01 3.407282829284667969e-01 6.200038269162178040e-02 -1.958271384239196777e+00 5.414116978645324707e-01
5.041794776916503906e-01 3.154634535312652588e-01 1.173044815659523010e-01 -1.883399486541748047e+00 5.242137312889099121e-01
6.635324954986572266e-01 6.820705533027648926e-02 -2.701595425605773926e-01 -1.602704167366027832e+00 6.259095072746276855e-01
6.833894252777099609e-01 6.164696812629699707e-02 -2.806595563888549805e-01 -1.627764463424682617e+00 6.193296909332275391e-01
8.016076683998107910e-01 1.091885417699813843e-01 -3.605901002883911133e-01 -1.550073146820068359e+00 6.243264675140380859e-01
8.195115923881530762e-01 1.257277280092239380e-01 -3.593628108501434326e-01 -1.547740459442138672e+00 6.107747554779052734e-01
1.275412917137145996e+00 3.585605919361114502e-01 2.610965073108673096e-01 -2.732884407043457031e+00 8.419357538223266602e-01
1.280281901359558105e+00 3.257517814636230469e-01 2.349514961242675781e-01 -2.695225238800048828e+00 8.134297728538513184e-01
1.338477849960327148e+00 3.505343496799468994e-01 2.512022554874420166e-01 -2.688503742218017578e+00 7.924732565879821777e-01
1.067007184028625488e+00 4.578867256641387939e-01 2.658588290214538574e-01 -2.044063568115234375e+00 5.407420396804809570e-01
1.118457198143005371e+00 3.946395218372344971e-01 -2.576889470219612122e-02 -2.064089298248291016e+00 5.897259116172790527e-01
3.537005484104156494e-01 3.876239657402038574e-01 -1.317925453186035156e-01 -2.109421491622924805e+00 6.161017417907714844e-01
3.358896672725677490e-01 3.688021898269653320e-01 -1.659304052591323853e-01 -2.110394954681396484e+00 5.770794153213500977e-01
3.546372652053833008e-01 3.642802536487579346e-01 -1.197379007935523987e-01 -2.093178510665893555e+00 5.923175215721130371e-01
4.066903889179229736e-01 4.446687996387481689e-01 -1.081616953015327454e-01 -2.099428653717041016e+00 5.769525170326232910e-01
4.096303284168243408e-01 4.547815620899200439e-01 -4.531400278210639954e-02 -2.033363819122314453e+00 5.446077585220336914e-01
5.363373160362243652e-01 4.507418870925903320e-01 -9.324800223112106323e-02 -2.020194768905639648e+00 5.589439272880554199e-01
6.004762649536132812e-01 4.275079369544982910e-01 -9.246493130922317505e-02 -1.974017858505249023e+00 5.242103338241577148e-01
7.041701674461364746e-01 4.392213225364685059e-01 -7.986897975206375122e-02 -1.902117967605590820e+00 4.745332896709442139e-01
7.134723663330078125e-01 4.563398957252502441e-01 -8.810797333717346191e-02 -1.896790027618408203e+00 4.773777723312377930e-01
4.836355447769165039e-01 4.187783300876617432e-01 -1.388823688030242920e-01 -1.858143210411071777e+00 4.432906508445739746e-01
4.892721772193908691e-01 4.227627515792846680e-01 -1.615606248378753662e-01 -1.821572303771972656e+00 4.376241862773895264e-01
4.703199565410614014e-01 3.926534056663513184e-01 -4.636044800281524658e-02 -1.786758422851562500e+00 4.708520174026489258e-01
4.421630799770355225e-01 3.799805641174316406e-01 -5.641894415020942688e-02 -1.782716631889343262e+00 4.408262372016906738e-01
4.510006308555603027e-01 4.882073402404785156e-01 1.034840382635593414e-02 -1.804011464118957520e+00 4.387050867080688477e-01
5.094215273857116699e-01 4.432757198810577393e-01 1.358621269464492798e-01 -1.689579606056213379e+00 3.972672224044799805e-01
5.355653166770935059e-01 1.726548373699188232e-01 -1.592297106981277466e-01 -1.349435448646545410e+00 4.622373878955841064e-01
5.540369749069213867e-01 1.622171252965927124e-01 -2.874115705490112305e-01 -1.454879760742187500e+00 5.236483216285705566e-01
3.866462707519531250e-01 9.239517152309417725e-02 -2.624613344669342041e-01 -1.409891486167907715e+00 5.385956764221191406e-01
3.866462707519531250e-01 9.239517152309417725e-02 -2.624613344669342041e-01 -1.409891486167907715e+00 5.385956764221191406e-01
4.351596534252166748e-01 6.076162308454513550e-02 -2.713654041290283203e-01 -1.431306004524230957e+00 5.547221899032592773e-01
5.851669311523437500e-01 1.600517928600311279e-01 -3.005822002887725830e-01 -1.306254982948303223e+00 4.940784573554992676e-01
5.494236946105957031e-01 1.684739887714385986e-01 -3.087001740932464600e-01 -1.320156812667846680e+00 4.958734214305877686e-01
5.234328508377075195e-01 1.629440933465957642e-01 -2.759299874305725098e-01 -1.409677505493164062e+00 5.029011964797973633e-01
8.800427317619323730e-01 2.254231870174407959e-01 -1.384632289409637451e-01 -1.613658428192138672e+00 5.587902069091796875e-01
6.767933964729309082e-01 5.029953122138977051e-01 1.085256338119506836e-01 -1.776025176048278809e+00 4.244400858879089355e-01
6.920835971832275391e-01 4.301799535751342773e-01 7.372705638408660889e-02 -1.787091851234436035e+00 4.428576529026031494e-01
7.193484306335449219e-01 4.185536801815032959e-01 1.075565814971923828e-01 -1.800359725952148438e+00 4.850656688213348389e-01
6.462669968605041504e-01 3.726449608802795410e-01 1.295671910047531128e-01 -1.733243346214294434e+00 4.436306655406951904e-01
6.522169113159179688e-01 3.852569758892059326e-01 1.263143122196197510e-01 -1.750838994979858398e+00 4.594075679779052734e-01
6.532288789749145508e-01 3.918827474117279053e-01 1.159132570028305054e-01 -1.744361877441406250e+00 4.708740115165710449e-01
6.576243638992309570e-01 3.777022957801818848e-01 1.091848686337471008e-01 -1.818292260169982910e+00 4.657407999038696289e-01
7.357214093208312988e-01 4.701174795627593994e-01 5.773878842592239380e-02 -1.937024712562561035e+00 5.039265155792236328e-01
6.030068993568420410e-01 4.831342101097106934e-01 3.056468367576599121e-01 -2.191897630691528320e+00 5.242863297462463379e-01
6.652918457984924316e-01 4.527568817138671875e-01 3.106548786163330078e-01 -2.164668083190917969e+00 5.301201343536376953e-01
6.271693706512451172e-01 4.740554988384246826e-01 3.043488860130310059e-01 -2.102555990219116211e+00 5.333370566368103027e-01
6.717471480369567871e-01 4.551509916782379150e-01 -1.784531474113464355e-01 -2.011205434799194336e+00 5.685248374938964844e-01
7.810090780258178711e-01 1.955076754093170166e-01 -2.478907853364944458e-01 -1.807447910308837891e+00 6.349240541458129883e-01
6.118535995483398438e-01 3.018271625041961670e-01 -3.489745557308197021e-01 -1.831138849258422852e+00 6.253600120544433594e-01
5.701965093612670898e-01 3.573868870735168457e-01 -4.409522414207458496e-01 -1.775228500366210938e+00 5.911918878555297852e-01
5.809814929962158203e-01 3.467797935009002686e-01 -4.016947746276855469e-01 -1.813545823097229004e+00 5.984106063842773438e-01
4.092929661273956299e-01 1.258838176727294922e-01 -3.479778766632080078e-01 -2.205109834671020508e+00 8.069683909416198730e-01
5.436762571334838867e-01 1.589076966047286987e-01 -1.385337561368942261e-01 -2.264847993850708008e+00 7.996094226837158203e-01
2.092733234167098999e-01 3.499182462692260742e-01 -1.001630127429962158e-01 -2.076784610748291016e+00 5.861684083938598633e-01
1.063784956932067871e+00 3.264441192150115967e-01 -1.283016707748174667e-02 -2.034633159637451172e+00 6.165457367897033691e-01
9.243087172508239746e-01 8.551554381847381592e-02 -5.097330808639526367e-01 -2.119202852249145508e+00 8.095890283584594727e-01
9.085792899131774902e-01 1.077336445450782776e-01 -5.540888905525207520e-01 -2.087768077850341797e+00 8.345309495925903320e-01
5.281674861907958984e-01 -1.728912740945816040e-01 -4.510422348976135254e-01 -2.290459871292114258e+00 9.998142123222351074e-01
5.281674861907958984e-01 -1.728912740945816040e-01 -4.510422348976135254e-01 -2.290459871292114258e+00 9.998142123222351074e-01
4.928489327430725098e-01 -1.634058058261871338e-01 -4.140732586383819580e-01 -2.276312112808227539e+00 1.006302475929260254e+00
4.767287969589233398e-01 -1.751897484064102173e-01 -4.375740289688110352e-01 -2.280151367187500000e+00 1.007742285728454590e+00
5.089422464370727539e-01 -1.324282139539718628e-01 -5.687893629074096680e-01 -2.202036857604980469e+00 9.495419263839721680e-01
5.055625438690185547e-01 -1.326720863580703735e-01 -5.696154832839965820e-01 -2.214341878890991211e+00 9.391784071922302246e-01
8.008719682693481445e-01 2.384459972381591797e-02 -6.568405032157897949e-01 -2.289799451828002930e+00 9.175925850868225098e-01
5.907684564590454102e-01 2.672393023967742920e-01 -7.433962821960449219e-01 -2.221651315689086914e+00 8.426640033721923828e-01
5.237103104591369629e-01 2.242189496755599976e-01 -5.907376408576965332e-01 -2.276726245880126953e+00 8.392989635467529297e-01
4.845844805240631104e-01 2.984621524810791016e-01 -5.903629660606384277e-01 -2.277606010437011719e+00 8.593103885650634766e-01
5.490916371345520020e-01 2.899491786956787109e-01 -5.419672727584838867e-01 -2.346547126770019531e+00 8.461674451828002930e-01
1.119743466377258301e+00 7.320570200681686401e-02 -7.049812078475952148e-01 -2.343189716339111328e+00 9.311664700508117676e-01
1.133111119270324707e+00 -3.480788692831993103e-02 -7.406703233718872070e-01 -2.541617870330810547e+00 1.030256152153015137e+00
1.149170279502868652e+00 -4.014176875352859497e-02 -7.366992235183715820e-01 -2.502279043197631836e+00 1.019122481346130371e+00
1.150429725646972656e+00 4.453139603137969971e-01 -3.277763128280639648e-01 -2.628772020339965820e+00 8.292217254638671875e-01
1.280378937721252441e+00 3.788577020168304443e-01 -2.555965483188629150e-01 -2.479980707168579102e+00 8.228271603584289551e-01
1.090313792228698730e+00 3.919387459754943848e-01 -4.210268259048461914e-01 -2.528556108474731445e+00 8.550860881805419922e-01
1.102959632873535156e+00 3.781027495861053467e-01 -3.982976377010345459e-01 -2.523090362548828125e+00 8.185887336730957031e-01
1.124784588813781738e+00 3.799117207527160645e-01 -4.065220952033996582e-01 -2.528371572494506836e+00 8.083584308624267578e-01
1.183526515960693359e+00 4.245041608810424805e-01 -3.920764625072479248e-01 -2.478398084640502930e+00 8.445289134979248047e-01
1.074925303459167480e+00 3.040659725666046143e-01 -5.527625083923339844e-01 -2.615965366363525391e+00 8.152810335159301758e-01
8.571059703826904297e-01 4.984577000141143799e-01 -5.360612869262695312e-01 -2.401178836822509766e+00 8.471994996070861816e-01
9.631157517433166504e-01 4.361502528190612793e-01 -7.540145516395568848e-01 -2.477019309997558594e+00 9.575346112251281738e-01
5.353427529335021973e-01 4.833171665668487549e-01 -6.662849783897399902e-01 -3.043870449066162109e+00 9.464344978332519531e-01
1.076832652091979980e+00 2.240400612354278564e-01 -9.176350235939025879e-01 -3.144876718521118164e+00 1.063256502151489258e+00
6.948735713958740234e-01 3.772693276405334473e-01 -9.457844495773315430e-01 -3.060733318328857422e+00 1.023691654205322266e+00
6.924011707305908203e-01 3.814317584037780762e-01 -9.841204881668090820e-01 -3.038726806640625000e+00 9.982702136039733887e-01
1.089526414871215820e+00 -1.365840435028076172e-01 -5.439772605895996094e-01 -2.524792671203613281e+00 1.068030834197998047e+00
1.110319733619689941e+00 -1.272594332695007324e-01 -5.396046638488769531e-01 -2.451425552368164062e+00 1.074254512786865234e+00
1.063324093818664551e+00 -1.721044927835464478e-01 -5.706385374069213867e-01 -2.446371078491210938e+00 1.069527149200439453e+00
1.228374838829040527e+00 -1.651037484407424927e-02 -2.133379578590393066e-01 -2.648643255233764648e+00 1.051015377044677734e+00
1.242339968681335449e+00 -4.851490259170532227e-02 -2.890364527702331543e-01 -2.597506999969482422e+00 1.014741539955139160e+00
1.244418978691101074e+00 4.664878360927104950e-04 -3.066416680812835693e-01 -2.640770912170410156e+00 1.038149714469909668e+00
1.137159585952758789e+00 -7.566949725151062012e-02 -5.094653367996215820e-01 -2.825484752655029297e+00 1.119884252548217773e+00
1.145123720169067383e+00 -5.523176863789558411e-02 -5.422621369361877441e-01 -2.876479625701904297e+00 1.129186272621154785e+00
4.721876382827758789e-01 2.162375003099441528e-01 -4.018603265285491943e-01 -3.018457174301147461e+00 1.089512348175048828e+00
5.527219176292419434e-01 2.965456545352935791e-01 -4.829835891723632812e-01 -3.068554401397705078e+00 1.033260941505432129e+00
7.175924181938171387e-01 1.820558607578277588e-01 -2.089453488588333130e-01 -2.878097057342529297e+00 9.669334888458251953e-01
6.227443218231201172e-01 2.753353118896484375e-01 -2.616111338138580322e-01 -2.797765731811523438e+00 9.612451791763305664e-01
8.506163954734802246e-01 1.486368626356124878e-01 -9.654605388641357422e-02 -2.626062393188476562e+00 9.143099188804626465e-01
8.302646279335021973e-01 1.901751607656478882e-01 -7.621000707149505615e-02 -2.657384634017944336e+00 8.904818296432495117e-01
5.516316890716552734e-01 1.669439673423767090e-01 -2.296461313962936401e-01 -2.608967304229736328e+00 8.643665909767150879e-01
5.521748065948486328e-01 4.281051456928253174e-01 -2.434358298778533936e-01 -2.476273059844970703e+00 6.810387372970581055e-01
3.353077769279479980e-01 2.640766799449920654e-01 -8.667679876089096069e-02 -2.221844196319580078e+00 6.955103278160095215e-01
3.978354036808013916e-01 2.117806673049926758e-01 -7.505803555250167847e-02 -2.299123048782348633e+00 7.482053637504577637e-01
5.814299583435058594e-01 2.530376911163330078e-01 -7.461599260568618774e-02 -2.340548276901245117e+00 7.530656456947326660e-01
5.746927857398986816e-01 2.649443447589874268e-01 -8.599478751420974731e-02 -2.345958471298217773e+00 7.645543217658996582e-01
8.977025747299194336e-01 2.659457921981811523e-01 -8.610188029706478119e-03 -2.512394428253173828e+00 8.004837036132812500e-01
9.289661645889282227e-01 2.670181095600128174e-01 6.176624074578285217e-02 -2.455057621002197266e+00 7.962571978569030762e-01
9.559489488601684570e-01 2.925981879234313965e-01 4.012228175997734070e-02 -2.548106431961059570e+00 7.794504165649414062e-01
9.455971121788024902e-01 2.911200225353240967e-01 4.887062683701515198e-02 -2.533277273178100586e+00 7.911595106124877930e-01
1.255118846893310547e+00 1.534547358751296997e-01 -1.677018851041793823e-01 -1.678552865982055664e+00 6.489050984382629395e-01
1.250347137451171875e+00 1.623767018318176270e-01 -1.746555268764495850e-01 -1.694164395332336426e+00 6.603373885154724121e-01
1.246482133865356445e+00 1.760379672050476074e-01 -1.758099943399429321e-01 -1.748562932014465332e+00 6.556054353713989258e-01
1.248751997947692871e+00 1.850132197141647339e-01 -1.800784766674041748e-01 -1.735796213150024414e+00 6.602067351341247559e-01
1.207362174987792969e+00 1.188875138759613037e-01 -2.281472831964492798e-01 -1.679103851318359375e+00 6.741743683815002441e-01
1.129518270492553711e+00 7.822600752115249634e-02 -1.919857263565063477e-01 -1.667671918869018555e+00 6.697055697441101074e-01
1.114876508712768555e+00 7.566720247268676758e-02 -1.851481795310974121e-01 -1.686553120613098145e+00 6.802808046340942383e-01
1.116263151168823242e+00 6.147398054599761963e-02 -1.998818963766098022e-01 -1.688522934913635254e+00 6.789997220039367676e-01
1.116263151168823242e+00 6.147398054599761963e-02 -1.998818963766098022e-01 -1.688522934913635254e+00 6.789997220039367676e-01
8.760604262351989746e-01 3.926687538623809814e-01 1.789374649524688721e-02 -2.292087316513061523e+00 6.694020628929138184e-01
9.899789094924926758e-01 3.716752231121063232e-01 5.691512301564216614e-02 -2.336706161499023438e+00 7.015338540077209473e-01
9.905685782432556152e-01 3.589681982994079590e-01 7.978639006614685059e-02 -2.354339838027954102e+00 7.286752462387084961e-01
9.596989750862121582e-01 3.479080796241760254e-01 6.901077181100845337e-02 -2.356418609619140625e+00 7.046025991439819336e-01
9.690692424774169922e-01 3.468167483806610107e-01 6.670402735471725464e-02 -2.373813390731811523e+00 6.948198676109313965e-01
1.012546062469482422e+00 3.849183320999145508e-01 7.204121351242065430e-02 -2.023248434066772461e+00 5.928217172622680664e-01
1.281404972076416016e+00 4.727213084697723389e-01 4.690633118152618408e-01 -1.678587198257446289e+00 4.296704232692718506e-01
1.113409876823425293e+00 4.485177099704742432e-01 1.009767770767211914e+00 -1.538979649543762207e+00 3.247663676738739014e-01
1.321306347846984863e+00 5.533898472785949707e-01 5.660194158554077148e-01 -1.777890563011169434e+00 4.192675650119781494e-01
1.106621146202087402e+00 5.426574945449829102e-01 6.168916821479797363e-01 -1.876397728919982910e+00 4.391099512577056885e-01
1.180381059646606445e+00 5.115324258804321289e-01 4.701139330863952637e-01 -1.746321558952331543e+00 4.402911365032196045e-01
1.049815058708190918e+00 4.390737414360046387e-01 3.941598236560821533e-01 -1.690150976181030273e+00 4.149889945983886719e-01
9.922180771827697754e-01 3.922682702541351318e-01 3.263646662235260010e-01 -1.691842436790466309e+00 4.437714815139770508e-01
9.822752475738525391e-01 3.929668068885803223e-01 2.985128462314605713e-01 -1.696258187294006348e+00 4.333255290985107422e-01
8.780024051666259766e-01 3.740885257720947266e-01 3.523606956005096436e-01 -1.891842007637023926e+00 5.117695927619934082e-01
1.224504709243774414e+00 5.224092006683349609e-01 2.901942729949951172e-01 -2.282514095306396484e+00 5.909029841423034668e-01
1.234952449798583984e+00 5.169543623924255371e-01 2.904681861400604248e-01 -2.294686555862426758e+00 5.790952444076538086e-01
1.251890897750854492e+00 5.161735415458679199e-01 3.171643316745758057e-01 -2.270953416824340820e+00 5.857806801795959473e-01
1.278418421745300293e+00 5.309173464775085449e-01 2.900788187980651855e-01 -2.149871587753295898e+00 5.938271880149841309e-01
1.282879829406738281e+00 5.378708839416503906e-01 2.313061803579330444e-01 -2.145165443420410156e+00 5.771403312683105469e-01
1.315010309219360352e+00 4.794195294380187988e-01 2.471239119768142700e-01 -2.208905220031738281e+00 6.142907738685607910e-01
1.308865189552307129e+00 4.897400140762329102e-01 2.571625709533691406e-01 -2.185319185256958008e+00 6.288952231407165527e-01
1.301530361175537109e+00 4.923481941223144531e-01 2.540151774883270264e-01 -2.203658819198608398e+00 6.168142557144165039e-01
1.298784136772155762e+00 4.817718565464019775e-01 2.661941647529602051e-01 -2.231435298919677734e+00 6.050325036048889160e-01
1.124245047569274902e+00 4.516299366950988770e-01 3.053297102451324463e-01 -2.074954032897949219e+00 5.407478809356689453e-01
1.123177766799926758e+00 4.827024042606353760e-01 3.504956364631652832e-01 -2.076011896133422852e+00 5.481479167938232422e-01
1.112493038177490234e+00 4.649619460105895996e-01 6.170231103897094727e-01 -1.819483399391174316e+00 4.529253840446472168e-01
1.290646076202392578e+00 7.477403283119201660e-01 6.328438520431518555e-01 -2.198144435882568359e+00 4.632449746131896973e-01
1.297498941421508789e+00 7.174172401428222656e-01 6.630196571350097656e-01 -2.226744651794433594e+00 4.491406679153442383e-01
1.156591892242431641e+00 6.111939549446105957e-01 4.404636025428771973e-01 -2.196250915527343750e+00 5.295370817184448242e-01
1.226189732551574707e+00 6.483304500579833984e-01 1.118695259094238281e+00 -1.964868903160095215e+00 3.544709980487823486e-01
1.307213068008422852e+00 8.200030326843261719e-01 1.154054641723632812e+00 -1.813298702239990234e+00 2.544902563095092773e-01
1.265503764152526855e+00 8.113043308258056641e-01 1.158474326133728027e+00 -1.800452232360839844e+00 2.879625856876373291e-01
1.261267304420471191e+00 8.184707760810852051e-01 1.151486635208129883e+00 -1.774783253669738770e+00 2.945969700813293457e-01
1.264300823211669922e+00 7.552071809768676758e-01 1.089767813682556152e+00 -1.615011930465698242e+00 2.298523038625717163e-01
1.221698641777038574e+00 7.468357086181640625e-01 1.142486929893493652e+00 -1.657691836357116699e+00 2.253662496805191040e-01
9.427900910377502441e-01 1.001274585723876953e+00 1.068748593330383301e+00 -1.139056563377380371e+00 2.243308536708354950e-02
9.746112823486328125e-01 1.115777611732482910e+00 1.173517227172851562e+00 -1.051841855049133301e+00 -7.496038079261779785e-02
9.623621106147766113e-01 1.097763538360595703e+00 1.188962221145629883e+00 -1.056215524673461914e+00 -4.389107227325439453e-02
9.418926835060119629e-01 1.098685145378112793e+00 1.207657337188720703e+00 -1.027612209320068359e+00 -2.989500761032104492e-02
9.298235774040222168e-01 1.108773231506347656e+00 1.184079647064208984e+00 -1.051259636878967285e+00 -4.367350041866302490e-02
1.015162825584411621e+00 1.211943626403808594e+00 1.572222828865051270e+00 -1.249110579490661621e+00 -1.025560572743415833e-01
1.393307209014892578e+00 1.176131486892700195e+00 1.573955655097961426e+00 -8.101143836975097656e-01 -5.817398056387901306e-02
8.170450925827026367e-01 1.144755482673645020e+00 1.116801500320434570e+00 -1.204760789871215820e+00 -7.140783965587615967e-02
8.178983926773071289e-01 1.152692437171936035e+00 1.108239650726318359e+00 -1.219994187355041504e+00 -4.640705138444900513e-02
5.717230439186096191e-01 7.753020524978637695e-01 1.029656529426574707e+00 -8.452200889587402344e-01 -4.634383320808410645e-02
6.500661373138427734e-01 9.448512196540832520e-01 1.116960406303405762e+00 -7.771334052085876465e-01 -1.032376438379287720e-01
5.691556930541992188e-01 9.348830580711364746e-01 1.105489492416381836e+00 -7.652245163917541504e-01 -1.348190456628799438e-01
5.153239369392395020e-01 8.984923362731933594e-01 1.120340824127197266e+00 -7.780501246452331543e-01 -1.183198913931846619e-01
4.723581075668334961e-01 8.759434819221496582e-01 1.116613745689392090e+00 -8.688905239105224609e-01 -8.401565253734588623e-02
1.262868523597717285e+00 8.031778931617736816e-01 1.296555042266845703e+00 -7.794715762138366699e-01 -1.555974688380956650e-02
1.252606272697448730e+00 8.764842748641967773e-01 1.183618664741516113e+00 -8.810988664627075195e-01 -2.535167150199413300e-02
1.187636733055114746e+00 2.956964373588562012e-01 1.200845360755920410e+00 -9.273416399955749512e-01 2.006425708532333374e-01
1.166034698486328125e+00 2.985965311527252197e-01 1.197812557220458984e+00 -9.277830123901367188e-01 2.085354924201965332e-01
1.115549445152282715e+00 2.478084415197372437e-01 1.295278549194335938e+00 -9.580281376838684082e-01 2.190812826156616211e-01
1.137584924697875977e+00 2.547643780708312988e-01 1.277432203292846680e+00 -9.464538097381591797e-01 2.274725586175918579e-01
1.185244441032409668e+00 2.661696672439575195e-01 1.268603920936584473e+00 -9.688128232955932617e-01 2.159423232078552246e-01
1.201185822486877441e+00 2.644891738891601562e-01 1.260143637657165527e+00 -9.889744520187377930e-01 2.194910049438476562e-01
1.205859303474426270e+00 2.722734212875366211e-01 1.269563198089599609e+00 -9.956779479980468750e-01 2.374523580074310303e-01
1.087115883827209473e+00 4.409213066101074219e-01 1.149433255195617676e+00 -1.045896768569946289e+00 1.776802092790603638e-01
1.088927030563354492e+00 4.357227385044097900e-01 1.175406813621520996e+00 -1.030889511108398438e+00 1.260578483343124390e-01
1.053726792335510254e+00 5.206102728843688965e-01 1.319069147109985352e+00 -1.036977648735046387e+00 1.433243453502655029e-01
1.196708917617797852e+00 5.797098875045776367e-01 1.313904166221618652e+00 -9.208643436431884766e-01 7.210611552000045776e-02
1.516820311546325684e+00 7.609991431236267090e-01 1.292833566665649414e+00 -8.128241300582885742e-01 4.559066891670227051e-02
1.643731832504272461e+00 5.061464905738830566e-01 1.388295054435729980e+00 -5.922093987464904785e-01 4.910932853817939758e-02
1.639957189559936523e+00 5.058932900428771973e-01 1.354039192199707031e+00 -3.413874208927154541e-01 4.291043430566787720e-02
1.639957189559936523e+00 5.058932900428771973e-01 1.354039192199707031e+00 -3.413874208927154541e-01 4.291043430566787720e-02
1.633213400840759277e+00 4.879300296306610107e-01 1.346365928649902344e+00 -2.986806929111480713e-01 6.263267993927001953e-02
1.640683054924011230e+00 5.045629143714904785e-01 1.372192978858947754e+00 -3.764677047729492188e-01 7.689932733774185181e-02
1.707064867019653320e+00 5.218835473060607910e-01 1.343803644180297852e+00 -4.256891608238220215e-01 6.720810383558273315e-02
1.312394976615905762e+00 6.461344957351684570e-01 1.554998517036437988e+00 -7.428206205368041992e-01 3.490549698472023010e-02
1.027662515640258789e+00 5.619433522224426270e-01 1.535710692405700684e+00 -8.289285898208618164e-01 7.266158238053321838e-03
1.017899870872497559e+00 5.461393594741821289e-01 1.541248559951782227e+00 -8.182117938995361328e-01 2.707060612738132477e-02
9.905393123626708984e-01 5.986583828926086426e-01 1.511224150657653809e+00 -7.902379631996154785e-01 4.126504063606262207e-03
1.384441018104553223e+00 9.299286603927612305e-01 1.501571893692016602e+00 -8.248425126075744629e-01 5.809833295643329620e-03
1.504971146583557129e+00 1.075597882270812988e+00 1.415840625762939453e+00 -9.752336740493774414e-01 1.812543533742427826e-02
1.384665727615356445e+00 9.186824560165405273e-01 1.349462628364562988e+00 -1.002873063087463379e+00 8.502970635890960693e-02
1.348157286643981934e+00 8.974199295043945312e-01 1.219318866729736328e+00 -1.055766105651855469e+00 1.212036162614822388e-01
1.382926583290100098e+00 8.501191735267639160e-01 1.188462138175964355e+00 -1.020201802253723145e+00 6.574293971061706543e-02
1.019101142883300781e+00 5.339611768722534180e-01 1.380974173545837402e+00 -1.243869066238403320e+00 1.674505621194839478e-01
1.015940070152282715e+00 5.739278197288513184e-01 1.265595674514770508e+00 -1.140612006187438965e+00 1.582849025726318359e-01
1.015940070152282715e+00 5.739278197288513184e-01 1.265595674514770508e+00 -1.140612006187438965e+00 1.582849025726318359e-01
1.027873754501342773e+00 5.440977811813354492e-01 1.246402025222778320e+00 -1.159125685691833496e+00 1.537906080484390259e-01
1.038289904594421387e+00 5.511025786399841309e-01 1.234112143516540527e+00 -1.146212339401245117e+00 1.353461891412734985e-01
1.006642937660217285e+00 5.825111865997314453e-01 1.129585981369018555e+00 -1.102139830589294434e+00 1.022784858942031860e-01
9.285255670547485352e-01 6.269763112068176270e-01 1.179301023483276367e+00 -1.050424337387084961e+00 8.259632438421249390e-02
9.247655868530273438e-01 7.018792033195495605e-01 1.083411693572998047e+00 -1.092727184295654297e+00 1.107338517904281616e-01
9.660606384277343750e-01 7.256846427917480469e-01 1.052020549774169922e+00 -1.106107354164123535e+00 9.813553094863891602e-02
9.702436327934265137e-01 7.199943661689758301e-01 9.700176715850830078e-01 -1.179898738861083984e+00 9.498672932386398315e-02
9.400251507759094238e-01 7.638407349586486816e-01 9.912780523300170898e-01 -1.199333071708679199e+00 1.070066168904304504e-01
9.418988227844238281e-01 8.282442092895507812e-01 8.787343502044677734e-01 -1.056651353836059570e+00 3.726351633667945862e-02
9.418988227844238281e-01 8.282442092895507812e-01 8.787343502044677734e-01 -1.056651353836059570e+00 3.726351633667945862e-02
9.410498738288879395e-01 8.584597706794738770e-01 8.958995342254638672e-01 -1.056302905082702637e+00 5.174844339489936829e-02
7.217366099357604980e-01 1.066492199897766113e+00 1.305582165718078613e+00 -8.433910608291625977e-01 -1.335706263780593872e-01
7.353605031967163086e-01 1.055137872695922852e+00 1.296639204025268555e+00 -8.665052652359008789e-01 -1.376819610595703125e-01
7.711448073387145996e-01 1.082557797431945801e+00 1.204588770866394043e+00 -8.400857448577880859e-01 -1.286156773567199707e-01
8.252583742141723633e-01 1.057044744491577148e+00 1.185373187065124512e+00 -7.189236283302307129e-01 -1.611446291208267212e-01
8.252583742141723633e-01 1.057044744491577148e+00 1.185373187065124512e+00 -7.189236283302307129e-01 -1.611446291208267212e-01
8.252583742141723633e-01 1.057044744491577148e+00 1.185373187065124512e+00 -7.189236283302307129e-01 -1.611446291208267212e-01
8.252583742141723633e-01 1.057044744491577148e+00 1.185373187065124512e+00 -7.189236283302307129e-01 -1.611446291208267212e-01
8.035585284233093262e-01 9.586431980133056641e-01 1.154864907264709473e+00 -7.391338944435119629e-01 -1.260993480682373047e-01
7.928793430328369141e-01 9.169137477874755859e-01 1.100442886352539062e+00 -6.605404019355773926e-01 -1.005964204668998718e-01
6.488212943077087402e-01 8.699793815612792969e-01 1.030970692634582520e+00 -7.344711422920227051e-01 -7.922274619340896606e-02
6.189068555831909180e-01 9.023582935333251953e-01 1.043358087539672852e+00 -7.275085449218750000e-01 -1.143747568130493164e-01
6.098102331161499023e-01 8.986758589744567871e-01 1.045161008834838867e+00 -6.822689771652221680e-01 -1.144010499119758606e-01
7.233355045318603516e-01 8.924196958541870117e-01 1.048910140991210938e+00 -6.913521885871887207e-01 -1.077004969120025635e-01
6.602770090103149414e-01 8.454952836036682129e-01 1.010398983955383301e+00 -7.975163459777832031e-01 -6.320560723543167114e-02
6.254201531410217285e-01 8.536637425422668457e-01 1.180672287940979004e+00 -7.915155291557312012e-01 -9.183963388204574585e-02
6.254201531410217285e-01 8.536637425422668457e-01 1.180672287940979004e+00 -7.915155291557312012e-01 -9.183963388204574585e-02
6.189681291580200195e-01 8.486751317977905273e-01 1.154058337211608887e+00 -8.342491984367370605e-01 -9.312188625335693359e-02
5.843462944030761719e-01 8.767573237419128418e-01 1.059408903121948242e+00 -8.594324588775634766e-01 -5.466029047966003418e-02
6.501119732856750488e-01 8.591068387031555176e-01 9.326559901237487793e-01 -1.048528313636779785e+00 -8.964613080024719238e-03
1.411700129508972168e+00 1.342637300491333008e+00 1.604055643081665039e+00 -1.052372336387634277e+00 -8.532994240522384644e-02
9.875160455703735352e-01 1.093247413635253906e+00 1.373893618583679199e+00 -9.054828286170959473e-01 -1.386588066816329956e-01
1.308144092559814453e+00 7.522768378257751465e-01 1.329955816268920898e+00 -1.146507143974304199e+00 8.596902340650558472e-02
1.366161346435546875e+00 6.251302957534790039e-01 1.396034836769104004e+00 -8.795498013496398926e-01 2.473521791398525238e-02
1.682233929634094238e+00 3.916460275650024414e-01 1.267771959304809570e+00 -9.021765589714050293e-01 2.076026946306228638e-01
1.154629111289978027e+00 5.934655070304870605e-01 1.064334750175476074e+00 -1.589510917663574219e+00 2.925072908401489258e-01
1.380126953125000000e+00 5.880945324897766113e-01 9.806360602378845215e-01 -1.473669767379760742e+00 2.508673071861267090e-01
1.163679361343383789e+00 8.670592308044433594e-01 1.274991989135742188e+00 -1.332164525985717773e+00 6.553288549184799194e-02
1.161122918128967285e+00 8.011478781700134277e-01 1.355871081352233887e+00 -1.288911461830139160e+00 1.416464596986770630e-01
1.126153469085693359e+00 7.897962331771850586e-01 1.375049114227294922e+00 -1.345366716384887695e+00 1.206088811159133911e-01
1.128119349479675293e+00 8.070579171180725098e-01 1.393953084945678711e+00 -1.317187547683715820e+00 1.252496093511581421e-01
1.150901198387145996e+00 8.241901993751525879e-01 1.419386982917785645e+00 -1.323564767837524414e+00 1.045090183615684509e-01
1.507009744644165039e+00 8.900623917579650879e-01 1.688814282417297363e+00 -1.246553897857666016e+00 5.111812427639961243e-02
1.370481848716735840e+00 8.253471851348876953e-01 1.817564010620117188e+00 -1.542407751083374023e+00 1.407932490110397339e-01
1.635932207107543945e+00 7.000941634178161621e-01 1.920075058937072754e+00 -1.071089267730712891e+00 9.612426161766052246e-03
1.920111656188964844e+00 6.426715850830078125e-01 1.823962688446044922e+00 -9.330104589462280273e-01 1.477155238389968872e-01
1.817765831947326660e+00 5.402231216430664062e-01 1.601345300674438477e+00 -1.330102205276489258e+00 1.971841454505920410e-01
1.791465401649475098e+00 6.916866898536682129e-01 2.070620298385620117e+00 -9.326794147491455078e-01 2.724806219339370728e-02
1.792169690132141113e+00 7.002343535423278809e-01 2.076781988143920898e+00 -8.928460478782653809e-01 3.303895518183708191e-02
1.721832871437072754e+00 8.258064985275268555e-01 1.719818830490112305e+00 -9.513477087020874023e-01 4.483103752136230469e-02
1.750219702720642090e+00 7.648528814315795898e-01 1.697019577026367188e+00 -8.954934477806091309e-01 2.386891283094882965e-03
1.740569949150085449e+00 7.610911130905151367e-01 1.685713291168212891e+00 -8.691577315330505371e-01 1.397459395229816437e-02
1.733234763145446777e+00 7.484564781188964844e-01 1.690637111663818359e+00 -8.924698829650878906e-01 3.617723658680915833e-02
1.749125719070434570e+00 7.470023036003112793e-01 1.669021129608154297e+00 -8.798796534538269043e-01 3.935005515813827515e-02
1.916260838508605957e+00 8.231155872344970703e-01 1.633411049842834473e+00 -8.590524196624755859e-01 5.678635090589523315e-02
1.735173821449279785e+00 7.422857880592346191e-01 1.655583262443542480e+00 -8.122342824935913086e-01 2.814775332808494568e-02
1.046046018600463867e+00 8.808166980743408203e-01 1.412516236305236816e+00 -6.751616597175598145e-01 -1.001335605978965759e-01
1.914059758186340332e+00 8.778954744338989258e-01 1.987713217735290527e+00 -5.963522791862487793e-01 -4.188463464379310608e-02
1.895491838455200195e+00 9.134967923164367676e-01 2.002102375030517578e+00 -5.220110416412353516e-01 -1.322470419108867645e-02
1.912497878074645996e+00 8.184618949890136719e-01 2.008268833160400391e+00 -5.864192247390747070e-01 -6.124078482389450073e-02
1.713711977005004883e+00 5.561474561691284180e-01 2.547871828079223633e+00 -5.317133665084838867e-01 -1.088008284568786621e-03
1.846083641052246094e+00 6.439881920814514160e-01 2.444826126098632812e+00 -3.174627721309661865e-01 -8.938885480165481567e-02
2.046734094619750977e+00 6.342052817344665527e-01 2.269733190536499023e+00 -6.094815731048583984e-01 3.994845971465110779e-02
1.679413437843322754e+00 1.816054582595825195e-01 2.219357013702392578e+00 -6.408085823059082031e-01 1.635867208242416382e-01
1.530790448188781738e+00 7.568156123161315918e-01 2.614308595657348633e+00 -1.272832155227661133e+00 -4.234263300895690918e-02
1.572676181793212891e+00 6.602646112442016602e-01 2.507655620574951172e+00 -1.157267093658447266e+00 -3.350965678691864014e-02
1.543585181236267090e+00 7.308982610702514648e-01 2.471436738967895508e+00 -1.133381247520446777e+00 2.591405808925628662e-02
1.552737474441528320e+00 7.056567668914794922e-01 2.457208395004272461e+00 -1.127354621887207031e+00 2.133795060217380524e-03
1.732851624488830566e+00 9.307485222816467285e-01 2.110507726669311523e+00 -5.797692537307739258e-01 -9.936729073524475098e-02
1.711905717849731445e+00 9.809231758117675781e-01 2.106255769729614258e+00 -6.204106807708740234e-01 -7.374497503042221069e-02
1.677637100219726562e+00 1.016371130943298340e+00 2.134756326675415039e+00 -5.964863896369934082e-01 -7.845497876405715942e-02
1.691859722137451172e+00 8.743316531181335449e-01 2.262627601623535156e+00 -6.970363855361938477e-01 -1.393200308084487915e-01
1.662691831588745117e+00 8.857747316360473633e-01 2.340472698211669922e+00 -6.903249025344848633e-01 -8.533178269863128662e-02
1.595792055130004883e+00 8.802813291549682617e-01 2.257884979248046875e+00 -9.953693151473999023e-01 -3.553042933344841003e-02
1.768931269645690918e+00 1.001392483711242676e+00 2.195688724517822266e+00 -6.234387755393981934e-01 -9.990522265434265137e-02
1.652334332466125488e+00 8.442087769508361816e-01 2.118969202041625977e+00 -7.562224268913269043e-01 -6.608260422945022583e-02
1.086834907531738281e+00 4.512092173099517822e-01 1.121120572090148926e+00 -7.873665690422058105e-01 4.588805884122848511e-02
1.099703192710876465e+00 4.373568594455718994e-01 1.076642513275146484e+00 -8.881930112838745117e-01 1.247062608599662781e-01
1.203563690185546875e+00 2.981137633323669434e-01 8.030786514282226562e-01 -8.059527277946472168e-01 2.127943783998489380e-01
1.203563690185546875e+00 2.981137633323669434e-01 8.030786514282226562e-01 -8.059527277946472168e-01 2.127943783998489380e-01
1.192638874053955078e+00 2.754722833633422852e-01 8.122408986091613770e-01 -8.278469443321228027e-01 2.042465955018997192e-01
9.687119722366333008e-01 4.982334971427917480e-01 1.094352841377258301e+00 -9.309729337692260742e-01 7.726069539785385132e-02
1.315201163291931152e+00 8.327255249023437500e-01 1.319848537445068359e+00 -7.238854169845581055e-01 -1.344558689743280411e-02
1.335336923599243164e+00 8.041436076164245605e-01 1.315595865249633789e+00 -7.201160788536071777e-01 -4.012509062886238098e-02
1.298767447471618652e+00 7.730164527893066406e-01 1.331037878990173340e+00 -8.080196976661682129e-01 -1.884988136589527130e-02
1.415251374244689941e+00 4.149519503116607666e-01 2.019194841384887695e+00 -9.281134009361267090e-01 7.395973056554794312e-02
2.107309579849243164e+00 5.076354742050170898e-01 2.447796106338500977e+00 -8.559997081756591797e-01 1.375904232263565063e-01
2.076336145401000977e+00 4.977479279041290283e-01 2.458673954010009766e+00 -7.245281338691711426e-01 1.221601217985153198e-01
2.156461715698242188e+00 6.052585244178771973e-01 2.388232946395874023e+00 -8.434653878211975098e-01 1.184032410383224487e-01
1.311385750770568848e+00 5.115301609039306641e-01 2.077983379364013672e+00 -8.655147552490234375e-01 4.221417382359504700e-02
1.332411527633666992e+00 5.212080478668212891e-01 2.096479415893554688e+00 -8.515697717666625977e-01 5.608311295509338379e-02
1.330934047698974609e+00 4.828960299491882324e-01 2.080668687820434570e+00 -7.701584100723266602e-01 7.935047149658203125e-03
1.328466057777404785e+00 4.633467793464660645e-01 2.071464776992797852e+00 -7.682703733444213867e-01 -1.476536504924297333e-03
1.258011460304260254e+00 4.472782015800476074e-01 2.094215631484985352e+00 -6.576278805732727051e-01 -4.127947241067886353e-02
1.302633404731750488e+00 4.315878748893737793e-01 2.108128309249877930e+00 -6.841430664062500000e-01 1.054464373737573624e-02
1.231408834457397461e+00 4.659691154956817627e-01 2.163400173187255859e+00 -7.203179597854614258e-01 -1.929016038775444031e-02
1.252519130706787109e+00 4.001790881156921387e-01 2.226950645446777344e+00 -6.889386177062988281e-01 -3.031609579920768738e-02
1.298697352409362793e+00 4.190804958343505859e-01 2.028470516204833984e+00 -6.852722167968750000e-01 5.541642755270004272e-02
1.180972456932067871e+00 4.102262556552886963e-01 2.039621829986572266e+00 -7.736895680427551270e-01 5.627994984388351440e-02
1.162466764450073242e+00 4.790679812431335449e-01 1.889412045478820801e+00 -6.872271299362182617e-01 -4.916757345199584961e-02
1.162466764450073242e+00 4.790679812431335449e-01 1.889412045478820801e+00 -6.872271299362182617e-01 -4.916757345199584961e-02
1.149587154388427734e+00 5.133357048034667969e-01 1.918184161186218262e+00 -6.943168044090270996e-01 -5.222939699888229370e-02
1.143920183181762695e+00 5.148651599884033203e-01 1.924561738967895508e+00 -7.316618561744689941e-01 -4.939779639244079590e-02
1.147798895835876465e+00 5.204143524169921875e-01 1.931731581687927246e+00 -7.327463030815124512e-01 -4.096228256821632385e-02
1.160372734069824219e+00 5.217020511627197266e-01 1.924731969833374023e+00 -7.419229149818420410e-01 -3.067444637417793274e-02
1.167652726173400879e+00 5.103896856307983398e-01 1.874255061149597168e+00 -6.991480588912963867e-01 3.276199847459793091e-02
1.167652726173400879e+00 5.103896856307983398e-01 1.874255061149597168e+00 -6.991480588912963867e-01 3.276199847459793091e-02
1.175511717796325684e+00 3.834392428398132324e-01 1.827017426490783691e+00 -8.195038437843322754e-01 4.610496386885643005e-02
1.045365452766418457e+00 5.002165436744689941e-01 1.788496732711791992e+00 -6.788263320922851562e-01 -1.004864461719989777e-04
1.172228336334228516e+00 4.400590956211090088e-01 1.901699185371398926e+00 -5.206341743469238281e-01 -9.872477501630783081e-03
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.643114924430847168e+00 1.397364735603332520e-01 7.489356994628906250e-01 -7.924997806549072266e-01 3.368057608604431152e-01
1.624118447303771973e+00 1.260690987110137939e-01 7.554632425308227539e-01 -7.975083589553833008e-01 3.469598591327667236e-01
1.624118447303771973e+00 1.260690987110137939e-01 7.554632425308227539e-01 -7.975083589553833008e-01 3.469598591327667236e-01
1.609171152114868164e+00 1.401339024305343628e-01 7.532199621200561523e-01 -7.905508875846862793e-01 3.355496525764465332e-01
1.613432526588439941e+00 1.397172361612319946e-01 7.444977164268493652e-01 -8.059594035148620605e-01 3.434585332870483398e-01
1.613432526588439941e+00 1.397172361612319946e-01 7.444977164268493652e-01 -8.059594035148620605e-01 3.434585332870483398e-01
1.613432526588439941e+00 1.397172361612319946e-01 7.444977164268493652e-01 -8.059594035148620605e-01 3.434585332870483398e-01
1.627524375915527344e+00 1.516003012657165527e-01 7.525914907455444336e-01 -8.254585862159729004e-01 3.392637968063354492e-01
1.627524375915527344e+00 1.516003012657165527e-01 7.525914907455444336e-01 -8.254585862159729004e-01 3.392637968063354492e-01
1.607286691665649414e+00 1.687010079622268677e-01 7.724642753601074219e-01 -8.414800763130187988e-01 3.314354121685028076e-01
1.602227687835693359e+00 1.607672423124313354e-01 8.569118976593017578e-01 -7.885964512825012207e-01 3.228713274002075195e-01
1.612703800201416016e+00 1.379846781492233276e-01 8.624920248985290527e-01 -7.910491228103637695e-01 3.121691346168518066e-01
1.633683562278747559e+00 1.448235213756561279e-01 8.527314662933349609e-01 -7.791308760643005371e-01 3.081508278846740723e-01
1.633683562278747559e+00 1.448235213756561279e-01 8.527314662933349609e-01 -7.791308760643005371e-01 3.081508278846740723e-01
1.601953864097595215e+00 1.367008388042449951e-01 8.095766305923461914e-01 -7.247324585914611816e-01 3.217597603797912598e-01
1.598393559455871582e+00 1.447241008281707764e-01 8.138096332550048828e-01 -7.539215087890625000e-01 3.155502378940582275e-01
1.613187313079833984e+00 1.239415109157562256e-01 8.044406771659851074e-01 -7.387321591377258301e-01 3.128933906555175781e-01
2.248798608779907227e+00 -3.885497748851776123e-01 2.172943115234375000e+00 -1.012243747711181641e+00 5.909017324447631836e-01
2.212817430496215820e+00 -4.284863173961639404e-01 2.164497613906860352e+00 -1.016832709312438965e+00 6.212783455848693848e-01
2.462193727493286133e+00 -4.335693717002868652e-01 1.973446249961853027e+00 -1.055643558502197266e+00 5.976849198341369629e-01
2.280558347702026367e+00 -2.989598214626312256e-01 2.579916477203369141e+00 -4.808305203914642334e-01 3.786519467830657959e-01
1.972132563591003418e+00 -3.796872794628143311e-01 2.346677541732788086e+00 -4.927569031715393066e-01 4.318284094333648682e-01
2.288764476776123047e+00 -3.788760006427764893e-01 2.226962327957153320e+00 -5.045653581619262695e-01 3.928458988666534424e-01
2.296722412109375000e+00 -5.122396945953369141e-01 1.370259523391723633e+00 -1.084036111831665039e+00 6.818981766700744629e-01
2.322598457336425781e+00 -5.114467144012451172e-01 1.388140678405761719e+00 -1.080752372741699219e+00 6.987111568450927734e-01
1.956134915351867676e+00 -3.756474852561950684e-01 1.560806155204772949e+00 -8.773083686828613281e-01 5.635525584220886230e-01
2.226865291595458984e+00 -3.828285932540893555e-01 1.628780007362365723e+00 -8.609343171119689941e-01 5.247669816017150879e-01
2.401588916778564453e+00 -3.940583467483520508e-01 1.832629084587097168e+00 -6.698479056358337402e-01 5.658674240112304688e-01
2.326057910919189453e+00 -6.432084441184997559e-01 1.792937874794006348e+00 -4.283180832862854004e-01 5.723152756690979004e-01
2.352125644683837891e+00 -5.983728766441345215e-01 1.733133912086486816e+00 -4.125839769840240479e-01 5.569165349006652832e-01
2.738316774368286133e+00 -4.497979283332824707e-01 1.887109637260437012e+00 -3.190618157386779785e-01 5.813472270965576172e-01
2.587428331375122070e+00 -4.731679260730743408e-01 1.561265468597412109e+00 -6.898596286773681641e-01 5.780499577522277832e-01
2.620531320571899414e+00 -3.920361697673797607e-01 1.478286862373352051e+00 -5.451476573944091797e-01 5.715132355690002441e-01
2.559841394424438477e+00 -5.799941420555114746e-01 1.677071928977966309e+00 -5.617527961730957031e-01 5.847716927528381348e-01
2.669131994247436523e+00 -5.790365934371948242e-01 1.629757046699523926e+00 -6.090712547302246094e-01 6.391167640686035156e-01
1.965621590614318848e+00 4.019354879856109619e-01 1.189089059829711914e+00 -9.955043792724609375e-01 2.572993934154510498e-01
2.111732244491577148e+00 3.237067461013793945e-01 1.752156019210815430e+00 -6.547953486442565918e-01 2.267367094755172729e-01
2.052247762680053711e+00 1.044194102287292480e-01 2.152012825012207031e+00 -5.898991227149963379e-01 1.949121057987213135e-01
2.048245906829833984e+00 1.183787807822227478e-01 2.144596099853515625e+00 -5.626233220100402832e-01 1.946304887533187866e-01
2.344099760055541992e+00 3.665179312229156494e-01 1.934915304183959961e+00 -5.578060150146484375e-01 2.143243700265884399e-01
2.210655212402343750e+00 1.460282504558563232e-01 2.109613895416259766e+00 -3.805478811264038086e-01 1.464611440896987915e-01
2.275990247726440430e+00 3.750391602516174316e-01 1.905096292495727539e+00 -5.582780838012695312e-01 1.354950964450836182e-01
2.475325345993041992e+00 4.446760416030883789e-01 1.737272143363952637e+00 -7.604833245277404785e-01 2.816744744777679443e-01
2.523146867752075195e+00 3.822666108608245850e-01 1.896629929542541504e+00 -8.567857146263122559e-01 2.951830625534057617e-01
2.561674356460571289e+00 3.789108097553253174e-01 1.999974250793457031e+00 -7.827300429344177246e-01 2.778087854385375977e-01
1.511300802230834961e+00 5.080853700637817383e-01 1.855667352676391602e+00 -4.607574343681335449e-01 2.404353767633438110e-02
1.511903524398803711e+00 5.001876950263977051e-01 1.839793801307678223e+00 -4.383231401443481445e-01 3.561932966113090515e-02
1.297023653984069824e+00 3.549041450023651123e-01 1.731834530830383301e+00 -2.778110206127166748e-01 -2.750399988144636154e-03
1.557851552963256836e+00 2.487372606992721558e-01 1.520323514938354492e+00 -1.867226809263229370e-01 4.003107175230979919e-02
1.563289642333984375e+00 3.496490120887756348e-01 1.496749520301818848e+00 -5.435914397239685059e-01 8.638491481542587280e-02
1.368221879005432129e+00 4.174685478210449219e-01 1.505862712860107422e+00 -4.640178680419921875e-01 5.502752214670181274e-02
1.412941455841064453e+00 3.732780516147613525e-01 1.628357052803039551e+00 -4.412831366062164307e-01 4.466198012232780457e-02
1.404596686363220215e+00 3.996042013168334961e-01 1.622526407241821289e+00 -4.348120391368865967e-01 6.794358789920806885e-02
1.301640391349792480e+00 3.153899610042572021e-01 1.654487848281860352e+00 -4.665038585662841797e-01 2.034242823719978333e-02
1.014726042747497559e+00 2.493501454591751099e-01 1.059021234512329102e+00 -5.618717074394226074e-01 8.514043688774108887e-02
1.027726531028747559e+00 2.915337383747100830e-01 9.720447659492492676e-01 -3.801245689392089844e-01 7.148478180170059204e-02
1.033956050872802734e+00 2.946536839008331299e-01 9.913715124130249023e-01 -3.513071537017822266e-01 8.165067434310913086e-02
1.038472056388854980e+00 2.854798436164855957e-01 9.940425753593444824e-01 -3.435073792934417725e-01 6.354449689388275146e-02
1.038472056388854980e+00 2.854798436164855957e-01 9.940425753593444824e-01 -3.435073792934417725e-01 6.354449689388275146e-02
1.044454097747802734e+00 2.999603450298309326e-01 9.716991782188415527e-01 -3.804393112659454346e-01 7.831740379333496094e-02
1.301561236381530762e+00 1.801924854516983032e-01 8.782640099525451660e-01 -5.897532701492309570e-01 2.106752246618270874e-01
1.307029843330383301e+00 1.099173426628112793e-01 8.900386095046997070e-01 -5.376399159431457520e-01 2.382548600435256958e-01
1.307029843330383301e+00 1.099173426628112793e-01 8.900386095046997070e-01 -5.376399159431457520e-01 2.382548600435256958e-01
1.383145093917846680e+00 1.416890025138854980e-01 9.795842766761779785e-01 -5.653664469718933105e-01 2.310317456722259521e-01
1.397529482841491699e+00 -1.814656145870685577e-02 1.178376674652099609e+00 -4.685946404933929443e-01 2.236893475055694580e-01
1.328509807586669922e+00 1.708114147186279297e-01 1.216047286987304688e+00 -7.211916446685791016e-01 2.127461582422256470e-01
1.316225528717041016e+00 1.834896802902221680e-01 1.203911662101745605e+00 -7.087084054946899414e-01 2.354277074337005615e-01
1.345130681991577148e+00 1.647567152976989746e-01 1.200131058692932129e+00 -7.176889181137084961e-01 2.221770137548446655e-01
1.394791007041931152e+00 1.355554461479187012e-01 1.121371746063232422e+00 -8.160887956619262695e-01 2.238366007804870605e-01
1.389964342117309570e+00 1.499749869108200073e-01 1.121823072433471680e+00 -7.952713370323181152e-01 2.301818728446960449e-01
1.406313419342041016e+00 1.771973520517349243e-01 1.146825909614562988e+00 -6.992099285125732422e-01 2.551859617233276367e-01
1.423663139343261719e+00 1.246065124869346619e-01 1.374200820922851562e+00 -5.908637642860412598e-01 1.520233005285263062e-01
1.564716815948486328e+00 -3.324583470821380615e-01 1.556984066963195801e+00 -2.906612157821655273e-01 3.552928566932678223e-01
1.590338110923767090e+00 -2.548636198043823242e-01 1.550349354743957520e+00 -3.136027455329895020e-01 3.251825869083404541e-01
1.707667708396911621e+00 -1.636060923337936401e-01 1.640495538711547852e+00 -2.848217189311981201e-01 2.735168039798736572e-01
1.702541351318359375e+00 -1.499674320220947266e-01 1.485090851783752441e+00 -4.479567408561706543e-01 2.796957790851593018e-01
1.639283061027526855e+00 -1.242969632148742676e-01 1.559381127357482910e+00 -4.615679681301116943e-01 3.049665987491607666e-01
1.581159949302673340e+00 7.907119393348693848e-02 1.682686209678649902e+00 -5.590062737464904785e-01 2.460673749446868896e-01
1.832919836044311523e+00 7.601715326309204102e-01 1.508210539817810059e+00 -7.554538249969482422e-01 1.241644322872161865e-01
1.672252416610717773e+00 5.278335809707641602e-01 1.444104909896850586e+00 -9.000446796417236328e-01 1.646832227706909180e-01
1.698956370353698730e+00 4.971926510334014893e-01 1.420557379722595215e+00 -9.147405624389648438e-01 1.400918066501617432e-01
1.626694202423095703e+00 3.481703400611877441e-01 1.366586923599243164e+00 -5.984647274017333984e-01 9.595120698213577271e-02
2.109084606170654297e+00 7.961869239807128906e-02 1.260221242904663086e+00 -5.643786787986755371e-01 3.607181906700134277e-01
1.987231492996215820e+00 5.666968971490859985e-02 1.299423336982727051e+00 -6.567313075065612793e-01 3.851436376571655273e-01
2.004685878753662109e+00 -1.609609648585319519e-02 1.250577092170715332e+00 -6.807280182838439941e-01 3.714526295661926270e-01
1.921607732772827148e+00 -1.768537163734436035e-01 1.311183691024780273e+00 -4.115626215934753418e-01 3.698434829711914062e-01
1.865369319915771484e+00 -2.514508068561553955e-01 1.083995580673217773e+00 -4.889295399188995361e-01 4.393264949321746826e-01
1.768471956253051758e+00 -1.106465533375740051e-01 1.189828634262084961e+00 -6.329174041748046875e-01 3.319618403911590576e-01
1.802521705627441406e+00 -4.115594923496246338e-02 1.539843201637268066e+00 -3.931192755699157715e-01 2.686817049980163574e-01
2.011944055557250977e+00 -2.028819769620895386e-01 1.341303229331970215e+00 -2.602342963218688965e-01 3.572813570499420166e-01
2.620567798614501953e+00 -2.880344688892364502e-01 2.193302869796752930e+00 2.862767577171325684e-01 3.134642839431762695e-01
2.675796031951904297e+00 -9.517373144626617432e-02 1.799145936965942383e+00 -4.879465699195861816e-01 4.143174886703491211e-01
2.481173992156982422e+00 -6.733421236276626587e-02 2.220963239669799805e+00 -2.429972290992736816e-01 3.058120310306549072e-01
1.732404232025146484e+00 2.396317869424819946e-01 2.449718475341796875e+00 -9.280543923377990723e-01 2.270883619785308838e-01
2.012803316116333008e+00 3.361609876155853271e-01 2.386623382568359375e+00 -8.516567349433898926e-01 1.369260251522064209e-01
1.726832032203674316e+00 5.220875740051269531e-01 2.259864330291748047e+00 -7.806043624877929688e-01 4.887107014656066895e-02
1.481488108634948730e+00 7.411318421363830566e-01 2.150238037109375000e+00 -8.476782441139221191e-01 -3.846177831292152405e-02
1.376917481422424316e+00 7.469587326049804688e-01 2.190332174301147461e+00 -1.035633325576782227e+00 -1.821983978152275085e-02
1.704864144325256348e+00 5.322369337081909180e-01 2.195659637451171875e+00 -1.447088718414306641e+00 2.407418489456176758e-01
1.918723583221435547e+00 4.323593974113464355e-01 2.044917583465576172e+00 -1.344866871833801270e+00 2.178523093461990356e-01
2.185760259628295898e+00 4.148427844047546387e-01 1.771562576293945312e+00 -1.671931743621826172e+00 4.011668860912322998e-01
1.946903467178344727e+00 7.355222702026367188e-01 1.570394515991210938e+00 -1.805311203002929688e+00 3.749641776084899902e-01
1.713427186012268066e+00 9.865815639495849609e-01 1.834109306335449219e+00 -1.388200879096984863e+00 1.423316746950149536e-01
1.256608128547668457e+00 1.417309522628784180e+00 2.047972679138183594e+00 -1.651879429817199707e+00 -1.148555055260658264e-01
1.018233299255371094e+00 1.489278912544250488e+00 1.950312614440917969e+00 -1.780242800712585449e+00 -1.066386029124259949e-01
9.639809131622314453e-01 1.481108307838439941e+00 1.781382560729980469e+00 -1.685620188713073730e+00 -1.288446038961410522e-01
1.198481798171997070e+00 9.592366814613342285e-01 1.760073065757751465e+00 -1.110557675361633301e+00 -2.043617889285087585e-02
1.453148961067199707e+00 1.001986980438232422e+00 1.858626127243041992e+00 -7.365472316741943359e-01 -1.267690211534500122e-01
1.447179555892944336e+00 1.014235854148864746e+00 1.903570890426635742e+00 -7.440356016159057617e-01 -1.056066453456878662e-01
1.445819497108459473e+00 8.433669209480285645e-01 1.773562550544738770e+00 -9.775714278221130371e-01 -1.255537942051887512e-02
1.104933500289916992e+00 5.442757010459899902e-01 1.827691316604614258e+00 -9.487233757972717285e-01 3.031655773520469666e-02
1.201428294181823730e+00 5.053578615188598633e-01 1.845267653465270996e+00 -9.346390366554260254e-01 2.274995297193527222e-02
1.185458421707153320e+00 5.235732793807983398e-01 1.854385256767272949e+00 -9.107176065444946289e-01 2.412865869700908661e-02
1.228591799736022949e+00 5.121356248855590820e-01 1.899253845214843750e+00 -9.835238456726074219e-01 6.627009063959121704e-02
1.505183100700378418e+00 7.268459796905517578e-01 1.762134432792663574e+00 -6.173036098480224609e-01 3.196859266608953476e-03
1.446141600608825684e+00 9.113988876342773438e-01 1.419919371604919434e+00 -7.910568714141845703e-01 5.916407704353332520e-02
8.371119499206542969e-01 9.500777721405029297e-01 1.312709569931030273e+00 -1.190525054931640625e+00 -2.652858383953571320e-02
8.036457896232604980e-01 1.116901993751525879e+00 1.251717209815979004e+00 -1.111689329147338867e+00 -1.034809723496437073e-01
8.036457896232604980e-01 1.116901993751525879e+00 1.251717209815979004e+00 -1.111689329147338867e+00 -1.034809723496437073e-01
7.260873317718505859e-01 1.009188413619995117e+00 1.434060215950012207e+00 -1.008836030960083008e+00 -1.190402880311012268e-01
8.378169536590576172e-01 1.074958682060241699e+00 1.373950242996215820e+00 -9.234980940818786621e-01 -1.091647446155548096e-01
7.590219378471374512e-01 1.306291818618774414e+00 1.527980804443359375e+00 -1.218915700912475586e+00 -1.666567474603652954e-01
6.524835824966430664e-01 1.245219469070434570e+00 1.616708874702453613e+00 -1.138816475868225098e+00 -1.853450685739517212e-01
1.142117023468017578e+00 8.898068070411682129e-01 1.310200929641723633e+00 -9.236541390419006348e-01 -3.556145727634429932e-02
1.068913817405700684e+00 8.624948859214782715e-01 1.311050772666931152e+00 -7.396266460418701172e-01 -3.904401138424873352e-02
1.017710685729980469e+00 8.465883135795593262e-01 1.309178233146667480e+00 -7.253370881080627441e-01 -3.246857598423957825e-02
1.040393114089965820e+00 8.519842028617858887e-01 1.311997294425964355e+00 -7.349507808685302734e-01 -4.101601988077163696e-02
1.106269359588623047e+00 8.255480527877807617e-01 1.359681367874145508e+00 -7.325367927551269531e-01 -7.432962954044342041e-02
1.135699272155761719e+00 9.363324642181396484e-01 1.224758505821228027e+00 -6.636314988136291504e-01 -5.768102407455444336e-02
1.108407735824584961e+00 8.227949142456054688e-01 1.182273387908935547e+00 -6.167078018188476562e-01 -4.155834391713142395e-02
1.110359549522399902e+00 9.866052865982055664e-01 1.413117408752441406e+00 -1.020230650901794434e+00 -1.124949101358652115e-02
1.233215212821960449e+00 1.161017060279846191e+00 1.618968605995178223e+00 -1.194476485252380371e+00 -1.133083701133728027e-01
1.122234463691711426e+00 1.182765722274780273e+00 1.427817821502685547e+00 -1.229846239089965820e+00 -1.536085829138755798e-02
1.790672540664672852e+00 9.912061095237731934e-01 1.699604988098144531e+00 -2.160673856735229492e+00 2.240923643112182617e-01
1.723051786422729492e+00 1.076005935668945312e+00 1.797191619873046875e+00 -2.189995050430297852e+00 2.743139266967773438e-01
1.973678112030029297e+00 8.893691897392272949e-01 1.625670194625854492e+00 -2.578669309616088867e+00 3.977398872375488281e-01
2.023428916931152344e+00 8.842061161994934082e-01 1.623766541481018066e+00 -2.546832084655761719e+00 4.269322454929351807e-01
2.471800804138183594e+00 9.794750809669494629e-01 1.461499929428100586e+00 -2.253558397293090820e+00 4.734005331993103027e-01
2.072392463684082031e+00 7.615952491760253906e-01 1.087424397468566895e+00 -2.841089963912963867e+00 6.106009483337402344e-01
1.489097595214843750e+00 8.965426683425903320e-01 1.367228865623474121e+00 -2.359921693801879883e+00 4.261669814586639404e-01
1.647642970085144043e+00 6.056324243545532227e-01 9.690640568733215332e-01 -1.579481244087219238e+00 3.737197816371917725e-01
1.655230402946472168e+00 5.920810699462890625e-01 9.543764591217041016e-01 -1.609470605850219727e+00 3.626865744590759277e-01
1.413980126380920410e+00 3.730192184448242188e-01 8.473299145698547363e-01 -1.885198235511779785e+00 5.269748568534851074e-01
1.491135478019714355e+00 3.972951769828796387e-01 8.249943852424621582e-01 -1.852407693862915039e+00 4.883151650428771973e-01
1.336535692214965820e+00 4.247632622718811035e-01 6.928269863128662109e-01 -1.701049447059631348e+00 4.135510921478271484e-01
1.688435316085815430e+00 8.504081517457962036e-02 8.940963745117187500e-01 -1.540162682533264160e+00 5.508372783660888672e-01
1.581989407539367676e+00 6.186845153570175171e-02 8.107668161392211914e-01 -1.560334563255310059e+00 5.488496422767639160e-01
1.683089494705200195e+00 1.236878931522369385e-01 7.957892417907714844e-01 -1.700575828552246094e+00 5.737978219985961914e-01
1.695670843124389648e+00 -2.043900452554225922e-02 8.103709220886230469e-01 -1.610450148582458496e+00 6.166172027587890625e-01
1.715272665023803711e+00 -2.570481970906257629e-03 8.271784782409667969e-01 -1.602670550346374512e+00 6.146391630172729492e-01
1.725686311721801758e+00 2.330534346401691437e-02 8.176335096359252930e-01 -1.593275427818298340e+00 6.184424161911010742e-01
1.640089988708496094e+00 4.134364426136016846e-02 7.924398779869079590e-01 -1.612432956695556641e+00 5.800799131393432617e-01
1.699995160102844238e+00 8.291393518447875977e-02 7.766654491424560547e-01 -1.599750518798828125e+00 5.881197452545166016e-01
1.710169792175292969e+00 8.211251348257064819e-02 7.554898262023925781e-01 -1.566998839378356934e+00 5.971171855926513672e-01
1.718264102935791016e+00 7.166801393032073975e-02 7.411714792251586914e-01 -1.573965549468994141e+00 5.760238170623779297e-01
1.726530671119689941e+00 5.595256388187408447e-02 7.288937568664550781e-01 -1.599740505218505859e+00 5.744390487670898438e-01
1.729985237121582031e+00 1.348479688167572021e-01 7.373912334442138672e-01 -1.527890443801879883e+00 5.583440661430358887e-01
1.785570025444030762e+00 1.225533485412597656e-01 7.340441346168518066e-01 -1.539907336235046387e+00 5.629021525382995605e-01
1.797638654708862305e+00 1.269595474004745483e-01 7.451726198196411133e-01 -1.558181285858154297e+00 5.476076006889343262e-01
1.850894331932067871e+00 1.825266703963279724e-02 6.427224874496459961e-01 -1.486605525016784668e+00 5.961967706680297852e-01
1.842535495758056641e+00 2.104769647121429443e-02 6.499727368354797363e-01 -1.480997562408447266e+00 6.142771244049072266e-01
1.771822333335876465e+00 5.118319392204284668e-02 6.153126955032348633e-01 -1.505530714988708496e+00 5.968944430351257324e-01
1.771759152412414551e+00 3.628852218389511108e-02 6.123588085174560547e-01 -1.493845939636230469e+00 6.007287502288818359e-01
1.773453950881958008e+00 2.105959691107273102e-02 5.980705618858337402e-01 -1.531012177467346191e+00 5.986973643302917480e-01
1.725079536437988281e+00 2.261266298592090607e-02 5.887678861618041992e-01 -1.488450407981872559e+00 6.127895712852478027e-01
1.717293024063110352e+00 3.522101417183876038e-02 5.950998067855834961e-01 -1.477400422096252441e+00 6.006113886833190918e-01
1.690621256828308105e+00 2.409441396594047546e-02 6.100384593009948730e-01 -1.509713411331176758e+00 5.982415080070495605e-01
1.690621256828308105e+00 2.409441396594047546e-02 6.100384593009948730e-01 -1.509713411331176758e+00 5.982415080070495605e-01
1.644746541976928711e+00 6.142438389360904694e-03 6.197894215583801270e-01 -1.535865068435668945e+00 6.048641800880432129e-01
1.646795153617858887e+00 4.955709725618362427e-02 6.584446430206298828e-01 -1.594635009765625000e+00 6.225740313529968262e-01
1.650912284851074219e+00 2.449776604771614075e-02 6.638419032096862793e-01 -1.609959006309509277e+00 6.146504282951354980e-01
1.682386755943298340e+00 7.905235886573791504e-02 5.679599046707153320e-01 -1.704084277153015137e+00 6.306289434432983398e-01
1.711986422538757324e+00 8.181876689195632935e-02 5.436658263206481934e-01 -1.696940779685974121e+00 6.279545426368713379e-01
1.711986422538757324e+00 8.181876689195632935e-02 5.436658263206481934e-01 -1.696940779685974121e+00 6.279545426368713379e-01
1.684327960014343262e+00 5.202913656830787659e-02 4.898239374160766602e-01 -1.791230320930480957e+00 6.743960976600646973e-01
1.560023665428161621e+00 5.361765250563621521e-02 4.692885279655456543e-01 -1.739791393280029297e+00 6.593116521835327148e-01
1.560140848159790039e+00 2.176483534276485443e-02 5.147439241409301758e-01 -1.774859428405761719e+00 6.752572059631347656e-01
1.613050222396850586e+00 5.090764909982681274e-02 5.105727910995483398e-01 -1.759775638580322266e+00 6.557162404060363770e-01
1.457162857055664062e+00 1.855951249599456787e-01 6.582007408142089844e-01 -1.865017175674438477e+00 6.010802388191223145e-01
1.674081206321716309e+00 5.273313522338867188e-01 6.688470244407653809e-01 -2.498758554458618164e+00 6.807247400283813477e-01


==> images/fashion_mnist_adversarial/gan_wo_6.txt <==
9.387930631637573242e-01 -1.094802618026733398e+00 -7.126944065093994141e-01 1.014678001403808594e+00 8.857842087745666504e-01
7.494247555732727051e-01 -1.066188931465148926e+00 -7.973477840423583984e-01 1.474079847335815430e+00 4.297830760478973389e-01
8.233436346054077148e-01 -9.858145117759704590e-01 -7.455421686172485352e-01 1.419891834259033203e+00 3.980113267898559570e-01
5.954167842864990234e-01 -1.021746158599853516e+00 -7.724028825759887695e-01 1.260936856269836426e+00 3.987619280815124512e-01
4.620759487152099609e-01 -8.405898809432983398e-01 -6.509495377540588379e-01 1.346979260444641113e+00 1.150686293840408325e-01
5.426877140998840332e-01 -9.126353263854980469e-01 -7.149437069892883301e-01 1.349215745925903320e+00 2.120178937911987305e-01
5.308718681335449219e-01 -8.808835148811340332e-01 -6.723120212554931641e-01 1.291871070861816406e+00 2.922818958759307861e-01
6.321654915809631348e-01 -9.342277050018310547e-01 -7.005752325057983398e-01 1.174685597419738770e+00 3.688504397869110107e-01
4.029678702354431152e-01 -7.718409299850463867e-01 -6.046216487884521484e-01 1.136636734008789062e+00 9.216368943452835083e-02
4.143522977828979492e-01 -7.716790437698364258e-01 -6.330436468124389648e-01 1.126774549484252930e+00 9.312443435192108154e-02
4.229934513568878174e-01 -7.635965943336486816e-01 -6.147454977035522461e-01 1.172885537147521973e+00 1.194142624735832214e-01
1.069093465805053711e+00 -1.021606326103210449e+00 -6.972001194953918457e-01 1.529491186141967773e+00 5.368763208389282227e-01
5.411425828933715820e-01 -8.869414925575256348e-01 -7.080284953117370605e-01 1.289026498794555664e+00 1.583971977233886719e-01
5.719237327575683594e-01 -7.295886278152465820e-01 -5.475233197212219238e-01 1.334309935569763184e+00 1.443300396203994751e-01
9.394055604934692383e-01 -8.363896608352661133e-01 -5.005075335502624512e-01 1.317888140678405762e+00 5.446995496749877930e-01
8.542819619178771973e-01 -9.256051778793334961e-01 -4.632051587104797363e-01 1.202384352684020996e+00 7.689230442047119141e-01
1.034554600715637207e+00 -9.551593661308288574e-01 -6.321397423744201660e-01 1.051137685775756836e+00 7.298045158386230469e-01
8.879014849662780762e-01 -9.748088717460632324e-01 -6.378219723701477051e-01 1.080349206924438477e+00 7.123672366142272949e-01
8.890541195869445801e-01 -8.164445757865905762e-01 -4.541510045528411865e-01 1.150777935981750488e+00 6.378970742225646973e-01
8.990465402603149414e-01 -8.089885711669921875e-01 -4.535697400569915771e-01 1.238272190093994141e+00 5.945054888725280762e-01
7.876852154731750488e-01 -8.000406026840209961e-01 -3.935043811798095703e-01 1.281895995140075684e+00 6.416346430778503418e-01
8.912592530250549316e-01 -7.163181304931640625e-01 -3.794520497322082520e-01 1.306897163391113281e+00 5.012629032135009766e-01
8.890509009361267090e-01 -7.246719002723693848e-01 -3.635350167751312256e-01 1.298556566238403320e+00 4.907238483428955078e-01
8.427771329879760742e-01 -6.722272038459777832e-01 -3.118695616722106934e-01 1.245008111000061035e+00 4.687754213809967041e-01
7.511293888092041016e-01 -5.496807694435119629e-01 -1.977682858705520630e-01 1.267424106597900391e+00 4.117942154407501221e-01
6.665249466896057129e-01 -7.352272272109985352e-01 -3.807803392410278320e-01 9.253996014595031738e-01 5.859257578849792480e-01
8.097029924392700195e-01 -5.117813944816589355e-01 -2.219587266445159912e-01 8.365275263786315918e-01 5.011029839515686035e-01
7.663735151290893555e-01 -5.096243619918823242e-01 -2.276240140199661255e-01 8.807621002197265625e-01 5.191567540168762207e-01
7.343672513961791992e-01 -3.916596472263336182e-01 -1.440028995275497437e-01 7.760458588600158691e-01 4.499564766883850098e-01
6.845927238464355469e-01 -4.487293064594268799e-01 -1.590606570243835449e-01 8.131526112556457520e-01 4.805913269519805908e-01
9.035844802856445312e-01 -1.184551835060119629e+00 -8.940704464912414551e-01 1.713679432868957520e+00 4.152536392211914062e-01
5.617018342018127441e-01 -7.802303433418273926e-01 -6.390302181243896484e-01 1.031635522842407227e+00 2.248874604701995850e-01
5.336423516273498535e-01 -7.917950749397277832e-01 -6.122886538505554199e-01 1.156198263168334961e+00 2.456869184970855713e-01
7.796407938003540039e-01 -7.748468518257141113e-01 -5.270016789436340332e-01 1.047676801681518555e+00 4.350062012672424316e-01
7.876294255256652832e-01 -8.154991865158081055e-01 -5.413839221000671387e-01 1.120875358581542969e+00 4.659432470798492432e-01
7.842142581939697266e-01 -8.113585114479064941e-01 -5.580614209175109863e-01 1.129312872886657715e+00 4.803469181060791016e-01
7.320953011512756348e-01 -8.410546183586120605e-01 -7.456802725791931152e-01 1.159017205238342285e+00 2.552004754543304443e-01
6.779040694236755371e-01 -8.887283802032470703e-01 -6.534428596496582031e-01 1.303261876106262207e+00 3.549126386642456055e-01
6.031431555747985840e-01 -9.458049535751342773e-01 -6.964456439018249512e-01 1.235100865364074707e+00 3.515449166297912598e-01
5.639015436172485352e-01 -9.425108432769775391e-01 -7.185930609703063965e-01 1.254844307899475098e+00 3.753350675106048584e-01
5.696528553962707520e-01 -9.563603401184082031e-01 -7.086759209632873535e-01 1.265898823738098145e+00 3.766702115535736084e-01
4.478866457939147949e-01 -7.118224501609802246e-01 -5.216483473777770996e-01 1.192403554916381836e+00 1.515899747610092163e-01
5.525272488594055176e-01 -7.006519436836242676e-01 -5.443562865257263184e-01 1.050816774368286133e+00 1.767147928476333618e-01
6.030795574188232422e-01 -6.594840288162231445e-01 -5.073673725128173828e-01 1.070522546768188477e+00 1.887658536434173584e-01
4.860860407352447510e-01 -6.933776736259460449e-01 -4.343644976615905762e-01 8.104676604270935059e-01 4.307829737663269043e-01
5.235431790351867676e-01 -7.195366024971008301e-01 -4.138333201408386230e-01 9.283062815666198730e-01 4.586177170276641846e-01
5.825984477996826172e-01 -7.199148535728454590e-01 -3.575805425643920898e-01 1.006511926651000977e+00 5.095196366310119629e-01
4.984748959541320801e-01 -6.863989233970642090e-01 -5.486984252929687500e-01 8.025470376014709473e-01 2.638159394264221191e-01
5.265142321586608887e-01 -7.275433540344238281e-01 -5.530118942260742188e-01 9.748188853263854980e-01 3.284459412097930908e-01
5.449749231338500977e-01 -7.533952593803405762e-01 -5.357341170310974121e-01 8.890840411186218262e-01 3.428257405757904053e-01
7.256034612655639648e-01 -6.111243367195129395e-01 -3.967622518539428711e-01 9.920202493667602539e-01 3.625615537166595459e-01
1.061040639877319336e+00 -6.320050358772277832e-01 -1.797104477882385254e-01 1.433914422988891602e+00 5.694318413734436035e-01
1.096093058586120605e+00 -6.750910878181457520e-01 -1.567047536373138428e-01 1.417510151863098145e+00 7.016385197639465332e-01
1.091920137405395508e+00 -6.786196827888488770e-01 -1.630477309226989746e-01 1.412903785705566406e+00 7.141931653022766113e-01
1.045549988746643066e+00 -6.305359601974487305e-01 -9.849353879690170288e-02 1.573352456092834473e+00 5.773339271545410156e-01
8.806034326553344727e-01 -7.692329287528991699e-01 -4.822528064250946045e-01 1.281507015228271484e+00 4.312057197093963623e-01
8.017775416374206543e-01 -9.084836244583129883e-01 -6.338029503822326660e-01 1.191110730171203613e+00 5.381023287773132324e-01
8.181816935539245605e-01 -9.277163743972778320e-01 -6.972973346710205078e-01 1.145624876022338867e+00 4.665757119655609131e-01
5.164622664451599121e-01 -1.055664539337158203e+00 -8.001004457473754883e-01 1.113631010055541992e+00 4.453053474426269531e-01
7.373275756835937500e-01 -9.525955915451049805e-01 -7.662789821624755859e-01 1.287697553634643555e+00 3.399538099765777588e-01
6.846874952316284180e-01 -8.173478245735168457e-01 -6.763209700584411621e-01 1.162367463111877441e+00 2.371391206979751587e-01
6.754325032234191895e-01 -7.705518603324890137e-01 -6.143232583999633789e-01 1.197788238525390625e+00 2.079102396965026855e-01
8.669696450233459473e-01 -5.300977230072021484e-01 -1.282575726509094238e-01 1.406123638153076172e+00 4.053699672222137451e-01
8.594339489936828613e-01 -5.177496671676635742e-01 -4.210076108574867249e-02 1.422499656677246094e+00 4.599373638629913330e-01
1.048088431358337402e+00 -5.299894213676452637e-01 -6.261420994997024536e-02 1.519607543945312500e+00 4.821316599845886230e-01
1.049373030662536621e+00 -5.167801380157470703e-01 -6.203723698854446411e-02 1.507280826568603516e+00 4.934395253658294678e-01
1.046930909156799316e+00 -5.894601941108703613e-01 -1.285871118307113647e-01 1.568951964378356934e+00 5.209735035896301270e-01
1.134235382080078125e+00 -8.657869100570678711e-01 -4.353474676609039307e-01 1.460214018821716309e+00 6.638374924659729004e-01
9.636420607566833496e-01 -9.515766501426696777e-01 -6.716044545173645020e-01 1.615545988082885742e+00 3.781888484954833984e-01
9.667615890502929688e-01 -1.102040767669677734e+00 -7.550281286239624023e-01 1.354212760925292969e+00 6.606016159057617188e-01
1.006484985351562500e+00 -1.083416700363159180e+00 -8.013045191764831543e-01 1.312958717346191406e+00 6.072848439216613770e-01
1.047592520713806152e+00 -1.163621187210083008e+00 -8.951155543327331543e-01 1.282776355743408203e+00 6.620153188705444336e-01
8.624762892723083496e-01 -6.795114278793334961e-01 -1.749365031719207764e-01 1.383143782615661621e+00 6.508134603500366211e-01
8.295760154724121094e-01 -4.331309497356414795e-01 -1.943587660789489746e-01 1.114989161491394043e+00 2.935220599174499512e-01
8.116294741630554199e-01 -4.386007487773895264e-01 -1.562497466802597046e-01 9.953527450561523438e-01 4.242347180843353271e-01
7.005053162574768066e-01 -4.124617278575897217e-01 -1.782247722148895264e-01 1.026512742042541504e+00 2.439314872026443481e-01
4.911004006862640381e-01 -4.258971512317657471e-01 -3.377645909786224365e-01 9.926840066909790039e-01 2.230613119900226593e-02
5.180345177650451660e-01 -4.225490987300872803e-01 -3.512172698974609375e-01 9.498760700225830078e-01 3.513682633638381958e-02
5.300694108009338379e-01 -5.325096249580383301e-01 -3.209700286388397217e-01 1.142590761184692383e+00 2.000282406806945801e-01
7.763489484786987305e-01 -7.866051197052001953e-01 -4.697785079479217529e-01 1.292840838432312012e+00 4.720051288604736328e-01
7.904610037803649902e-01 -8.036386966705322266e-01 -4.882735311985015869e-01 1.290468573570251465e+00 4.809240102767944336e-01
8.395680785179138184e-01 -7.730159759521484375e-01 -3.037797808647155762e-01 1.198128223419189453e+00 7.513368129730224609e-01
8.767688274383544922e-01 -5.565344691276550293e-01 -1.300823092460632324e-01 7.774160504341125488e-01 7.507883310317993164e-01
8.500174880027770996e-01 -5.363894104957580566e-01 -1.084341332316398621e-01 7.248361110687255859e-01 7.618826031684875488e-01
7.546997666358947754e-01 -5.727614760398864746e-01 -8.424590528011322021e-02 7.114254236221313477e-01 8.163790702819824219e-01
6.998384594917297363e-01 -5.470758676528930664e-01 -2.323227673768997192e-01 8.451172709465026855e-01 5.082660913467407227e-01
6.874006390571594238e-01 -5.818156003952026367e-01 -2.936601936817169189e-01 8.134300112724304199e-01 5.390149354934692383e-01
6.722552180290222168e-01 -6.028710603713989258e-01 -3.345991969108581543e-01 1.016344070434570312e+00 3.815264701843261719e-01
6.496428251266479492e-01 -6.594626903533935547e-01 -4.581803679466247559e-01 1.023461580276489258e+00 2.763136029243469238e-01
6.971908807754516602e-01 -6.408388018608093262e-01 -4.870773255825042725e-01 8.559350967407226562e-01 3.199327588081359863e-01
7.108231186866760254e-01 -6.902251839637756348e-01 -4.581516087055206299e-01 9.509310722351074219e-01 4.129591882228851318e-01
4.873341023921966553e-01 -8.899951577186584473e-01 -6.907305717468261719e-01 1.219952225685119629e+00 1.967195123434066772e-01
4.862207174301147461e-01 -8.865778446197509766e-01 -7.008769512176513672e-01 1.235421299934387207e+00 1.933868974447250366e-01
4.644793272018432617e-01 -9.871763586997985840e-01 -7.746579647064208984e-01 1.150331377983093262e+00 2.958496809005737305e-01
4.670160710811614990e-01 -9.573125839233398438e-01 -7.541484236717224121e-01 1.258237719535827637e+00 2.074469029903411865e-01
7.712844014167785645e-01 -9.419547915458679199e-01 -6.512964367866516113e-01 1.187364697456359863e+00 5.474125146865844727e-01
8.534446954727172852e-01 -8.309241533279418945e-01 -4.766433537006378174e-01 9.232756495475769043e-01 7.431276440620422363e-01
7.842065691947937012e-01 -6.694413423538208008e-01 -3.100946545600891113e-01 7.309333086013793945e-01 7.505667805671691895e-01
6.253468990325927734e-01 -6.071692705154418945e-01 -2.100489884614944458e-01 9.118157029151916504e-01 5.633528232574462891e-01
6.432562470436096191e-01 -6.307516694068908691e-01 -3.259252011775970459e-01 1.118459463119506836e+00 3.774629831314086914e-01
6.557745933532714844e-01 -5.720654129981994629e-01 -1.610320210456848145e-01 1.162648439407348633e+00 5.240127444267272949e-01
6.608045101165771484e-01 -5.026091933250427246e-01 -2.497395277023315430e-01 1.250914216041564941e+00 2.460826635360717773e-01
7.963385581970214844e-01 -3.528935611248016357e-01 -2.549881115555763245e-03 1.104475498199462891e+00 3.902366459369659424e-01
7.915352582931518555e-01 -3.645988404750823975e-01 -2.519153244793415070e-02 1.095592856407165527e+00 4.128152430057525635e-01
5.689377188682556152e-01 -4.092588722705841064e-01 -2.625600099563598633e-01 1.061035275459289551e+00 1.328968107700347900e-01
6.670619249343872070e-01 -4.470209181308746338e-01 -2.554799318313598633e-01 9.602793455123901367e-01 2.060125023126602173e-01
8.253031969070434570e-01 -4.873982369899749756e-01 -7.339581102132797241e-02 1.287012577056884766e+00 4.925649166107177734e-01
8.459377288818359375e-01 -4.984343647956848145e-01 -5.640400573611259460e-02 1.311701893806457520e+00 4.679650962352752686e-01
7.373496294021606445e-01 -6.183013319969177246e-01 -3.987222015857696533e-01 7.402452230453491211e-01 4.830088019371032715e-01
5.163692831993103027e-01 -8.642993569374084473e-01 -7.178657054901123047e-01 1.250648975372314453e+00 1.271148771047592163e-01
7.430626153945922852e-01 -6.331071853637695312e-01 -2.051354795694351196e-01 8.978029489517211914e-01 7.282719016075134277e-01
7.384447455406188965e-01 -5.704268813133239746e-01 -2.334561944007873535e-01 8.413606882095336914e-01 5.847002863883972168e-01
9.077994227409362793e-01 -7.865744829177856445e-01 -3.639747500419616699e-01 9.120640754699707031e-01 8.288197517395019531e-01
7.552841901779174805e-01 -7.279452681541442871e-01 -3.182730376720428467e-01 7.332575321197509766e-01 8.011416792869567871e-01
7.524467706680297852e-01 -7.427296042442321777e-01 -3.177159130573272705e-01 7.434215545654296875e-01 7.899397015571594238e-01
8.052257299423217773e-01 -7.700219750404357910e-01 -3.638469278812408447e-01 8.156091570854187012e-01 8.084536194801330566e-01
7.974352240562438965e-01 -8.576244711875915527e-01 -4.392577707767486572e-01 7.581144571304321289e-01 8.795306682586669922e-01
9.224536418914794922e-01 -9.440196156501770020e-01 -4.367897510528564453e-01 9.731518030166625977e-01 9.608668684959411621e-01
7.100570201873779297e-01 -9.165418148040771484e-01 -5.051035881042480469e-01 6.939898729324340820e-01 8.780382275581359863e-01
6.907631754875183105e-01 -8.991268277168273926e-01 -5.000728368759155273e-01 6.825247406959533691e-01 8.570336699485778809e-01
7.374945282936096191e-01 -9.357171654701232910e-01 -5.105276107788085938e-01 7.783790826797485352e-01 8.973824977874755859e-01
7.684158086776733398e-01 -7.594443559646606445e-01 -5.666601061820983887e-01 8.065175414085388184e-01 4.599682688713073730e-01
6.933844685554504395e-01 -7.349729537963867188e-01 -5.310837030410766602e-01 8.268789649009704590e-01 4.022022783756256104e-01
7.186713218688964844e-01 -6.421220302581787109e-01 -4.210417270660400391e-01 9.384322762489318848e-01 4.286311268806457520e-01
5.629857182502746582e-01 -6.512598395347595215e-01 -3.875965178012847900e-01 1.005300402641296387e+00 3.932049870491027832e-01
6.791184544563293457e-01 -5.309955477714538574e-01 -2.820546627044677734e-01 1.227343559265136719e+00 2.278068661689758301e-01
7.875440716743469238e-01 -5.166105628013610840e-01 -1.226547509431838989e-01 1.109555244445800781e+00 4.978570640087127686e-01
8.515167832374572754e-01 -4.531916975975036621e-01 -1.243370622396469116e-01 1.142537474632263184e+00 4.668259322643280029e-01
7.920542359352111816e-01 -5.149118900299072266e-01 -1.657883822917938232e-01 1.191734790802001953e+00 4.692810475826263428e-01
7.044621706008911133e-01 -5.622389912605285645e-01 -2.522587478160858154e-01 9.690566062927246094e-01 4.570511877536773682e-01
6.958429217338562012e-01 -6.335242986679077148e-01 -4.145915210247039795e-01 9.521716833114624023e-01 3.483868837356567383e-01
6.810873150825500488e-01 -6.246832609176635742e-01 -4.245306849479675293e-01 9.564816355705261230e-01 3.563340008258819580e-01
6.403217911720275879e-01 -6.222760081291198730e-01 -4.176790118217468262e-01 1.116923213005065918e+00 3.203169107437133789e-01
6.590398550033569336e-01 -6.146894097328186035e-01 -4.152373671531677246e-01 1.125301718711853027e+00 2.987234890460968018e-01
5.014612078666687012e-01 -6.072034835815429688e-01 -4.423069059848785400e-01 1.150166034698486328e+00 1.431815475225448608e-01
6.702238917350769043e-01 -5.970892310142517090e-01 -4.032811820507049561e-01 1.342359662055969238e+00 1.199276521801948547e-01
6.695865392684936523e-01 -8.777139186859130859e-01 -5.490056276321411133e-01 8.315334916114807129e-01 6.719546318054199219e-01
9.057361483573913574e-01 -1.011021375656127930e+00 -5.249712467193603516e-01 6.712572574615478516e-01 1.104540228843688965e+00
8.368372917175292969e-01 -1.153344869613647461e+00 -7.138112783432006836e-01 7.505257725715637207e-01 1.087723493576049805e+00
9.643173813819885254e-01 -1.145003318786621094e+00 -6.245175600051879883e-01 7.911755442619323730e-01 1.208919405937194824e+00
1.677981615066528320e+00 -1.832999348640441895e+00 -8.529975414276123047e-01 9.568322896957397461e-01 2.208254814147949219e+00
1.696030735969543457e+00 -1.922806024551391602e+00 -8.435184955596923828e-01 9.919320940971374512e-01 2.346314430236816406e+00
1.696044802665710449e+00 -1.921913504600524902e+00 -8.456851243972778320e-01 9.984063506126403809e-01 2.349486112594604492e+00
1.591096639633178711e+00 -1.910560965538024902e+00 -1.064241290092468262e+00 9.967408776283264160e-01 2.066246986389160156e+00
1.555148601531982422e+00 -1.921533584594726562e+00 -1.035039067268371582e+00 1.031959533691406250e+00 2.099701404571533203e+00
1.629590272903442383e+00 -1.845136046409606934e+00 -9.920315742492675781e-01 1.050855636596679688e+00 2.016633033752441406e+00
5.535124540328979492e-01 -7.073324322700500488e-01 -4.792007803916931152e-01 1.058091998100280762e+00 3.273449242115020752e-01
7.952391505241394043e-01 -7.744989991188049316e-01 -2.755281627178192139e-01 1.077523827552795410e+00 7.931182384490966797e-01
8.711803555488586426e-01 -6.581019759178161621e-01 -3.232019245624542236e-01 1.205042719841003418e+00 5.444329977035522461e-01
7.806002497673034668e-01 -6.723613739013671875e-01 -2.912042140960693359e-01 1.179797410964965820e+00 5.911046266555786133e-01
5.471580624580383301e-01 -5.381993055343627930e-01 -4.310904443264007568e-01 9.467900991439819336e-01 1.664542704820632935e-01
6.441342830657958984e-01 -5.527117252349853516e-01 -4.504488110542297363e-01 9.869319200515747070e-01 9.569608420133590698e-02
8.933096528053283691e-01 -4.630696475505828857e-01 -8.564647287130355835e-02 1.409324645996093750e+00 3.368579447269439697e-01
9.060285091400146484e-01 -4.573401510715484619e-01 -1.204100176692008972e-01 1.464849591255187988e+00 2.557508647441864014e-01
8.744035959243774414e-01 -5.483538508415222168e-01 -2.185881435871124268e-01 1.178675889968872070e+00 4.649880230426788330e-01
8.241669535636901855e-01 -5.944803953170776367e-01 -1.816010177135467529e-01 1.248499989509582520e+00 5.115357041358947754e-01
9.621852636337280273e-01 -6.891457438468933105e-01 -1.770499348640441895e-01 1.609514355659484863e+00 5.906146168708801270e-01
1.131063818931579590e+00 -6.272385716438293457e-01 -1.020151898264884949e-01 1.449574112892150879e+00 6.531281471252441406e-01
1.055789589881896973e+00 -7.626986503601074219e-01 -2.247774600982666016e-01 1.781052589416503906e+00 6.176146268844604492e-01
1.029819369316101074e+00 -7.692661881446838379e-01 -2.205638885498046875e-01 1.789419889450073242e+00 6.280379891395568848e-01
1.049541115760803223e+00 -7.861229777336120605e-01 -4.831580817699432373e-01 1.579287528991699219e+00 3.644121885299682617e-01
8.663944602012634277e-01 -7.116250395774841309e-01 -4.803834259510040283e-01 1.304799199104309082e+00 3.268246948719024658e-01
8.388828039169311523e-01 -7.399529814720153809e-01 -5.279487967491149902e-01 1.286853790283203125e+00 2.970719039440155029e-01
7.745837569236755371e-01 -1.051107406616210938e+00 -8.191536068916320801e-01 1.371985197067260742e+00 3.973551094532012939e-01
8.663197755813598633e-01 -1.029383897781372070e+00 -7.949309349060058594e-01 1.355781197547912598e+00 4.464831054210662842e-01
6.603798270225524902e-01 -1.154583454132080078e+00 -8.635057210922241211e-01 1.414975047111511230e+00 4.600530862808227539e-01
7.820853590965270996e-01 -1.005105972290039062e+00 -7.850790619850158691e-01 1.410886406898498535e+00 3.738719224929809570e-01
7.215284109115600586e-01 -1.076922893524169922e+00 -7.780925035476684570e-01 1.463337659835815430e+00 4.461245536804199219e-01
6.891963481903076172e-01 -1.018634319305419922e+00 -7.212840318679809570e-01 1.402142882347106934e+00 4.396621286869049072e-01
5.544714331626892090e-01 -6.101524233818054199e-01 -3.628911077976226807e-01 1.070324301719665527e+00 2.964546084403991699e-01
7.207571864128112793e-01 -4.098281860351562500e-01 -1.282517910003662109e-01 9.954733848571777344e-01 3.239944279193878174e-01
8.121777772903442383e-01 -3.861089646816253662e-01 -8.610424399375915527e-02 1.040308475494384766e+00 3.353837728500366211e-01
7.078492045402526855e-01 -4.182283580303192139e-01 -1.959207057952880859e-01 9.271171689033508301e-01 3.226775825023651123e-01
7.193824648857116699e-01 -4.710926413536071777e-01 -3.069551587104797363e-01 9.665240645408630371e-01 2.899577021598815918e-01
3.733169138431549072e-01 -7.043536901473999023e-01 -5.658046603202819824e-01 1.134313941001892090e+00 8.785852696746587753e-04
3.835766017436981201e-01 -6.950420737266540527e-01 -5.680388808250427246e-01 1.157534956932067871e+00 -1.738954335451126099e-02
5.660384297370910645e-01 -6.743705868721008301e-01 -4.082147777080535889e-01 9.083697795867919922e-01 4.097053706645965576e-01
4.740665853023529053e-01 -6.723301410675048828e-01 -4.362486004829406738e-01 1.059100866317749023e+00 2.955136597156524658e-01
7.656397819519042969e-01 -5.569840669631958008e-01 -1.790425181388854980e-01 9.492202401161193848e-01 5.840582251548767090e-01
6.170586943626403809e-01 -6.434133052825927734e-01 -2.496751546859741211e-01 9.526616930961608887e-01 5.653464794158935547e-01
8.080584406852722168e-01 -7.096319794654846191e-01 -3.472605943679809570e-01 9.209150671958923340e-01 6.593165397644042969e-01
8.702046871185302734e-01 -6.738802790641784668e-01 -2.984800338745117188e-01 9.081526994705200195e-01 7.051290869712829590e-01
6.386547684669494629e-01 -8.172098994255065918e-01 -3.700354397296905518e-01 6.808198690414428711e-01 8.433949947357177734e-01
6.218236684799194336e-01 -8.122802376747131348e-01 -3.708974421024322510e-01 6.923269033432006836e-01 8.619443774223327637e-01
7.059759497642517090e-01 -7.897796630859375000e-01 -3.327764868736267090e-01 7.875839471817016602e-01 8.279803395271301270e-01
7.216272354125976562e-01 -6.399574875831604004e-01 -2.922659516334533691e-01 8.189710378646850586e-01 6.218943595886230469e-01
7.221629619598388672e-01 -6.472806930541992188e-01 -2.891028225421905518e-01 8.158040046691894531e-01 6.171916127204895020e-01
6.711966395378112793e-01 -6.438373327255249023e-01 -2.910370826721191406e-01 8.011797666549682617e-01 6.576458215713500977e-01
7.724460959434509277e-01 -7.180989384651184082e-01 -3.145714402198791504e-01 8.255974054336547852e-01 7.817451357841491699e-01
7.545283436775207520e-01 -7.433633208274841309e-01 -3.047294020652770996e-01 6.694031357765197754e-01 8.764673471450805664e-01
7.361320257186889648e-01 -7.613842487335205078e-01 -3.054673969745635986e-01 7.613056302070617676e-01 8.354972004890441895e-01
7.282822132110595703e-01 -7.599007487297058105e-01 -3.095728754997253418e-01 7.764704227447509766e-01 8.139005899429321289e-01
7.640374898910522461e-01 -7.805040478706359863e-01 -5.701876878738403320e-01 1.662204384803771973e+00 8.223914355039596558e-02
7.322298288345336914e-01 -7.350757718086242676e-01 -5.191709399223327637e-01 1.489528179168701172e+00 1.614281088113784790e-01
9.147648215293884277e-01 -8.712967038154602051e-01 -5.518897175788879395e-01 1.276043772697448730e+00 5.657979249954223633e-01
8.385666608810424805e-01 -8.723167777061462402e-01 -5.124288201332092285e-01 1.259771704673767090e+00 5.944299101829528809e-01
8.122527003288269043e-01 -8.948838114738464355e-01 -4.952406287193298340e-01 1.228320956230163574e+00 6.271852850914001465e-01
8.316932916641235352e-01 -8.711613416671752930e-01 -4.978890120983123779e-01 1.262909054756164551e+00 6.296120285987854004e-01
5.865660905838012695e-01 -6.423523426055908203e-01 -4.916349649429321289e-01 9.013358950614929199e-01 2.767394185066223145e-01
5.523647069931030273e-01 -6.572752594947814941e-01 -4.218230247497558594e-01 9.654735922813415527e-01 3.374339342117309570e-01
6.342210173606872559e-01 -3.914433419704437256e-01 -2.359051704406738281e-01 1.005784034729003906e+00 1.554599553346633911e-01
6.229211688041687012e-01 -3.810380399227142334e-01 -2.073293328285217285e-01 9.915800690650939941e-01 1.551387459039688110e-01
5.819888710975646973e-01 -4.380512535572052002e-01 -1.849166899919509888e-01 1.030935764312744141e+00 2.449108660221099854e-01
5.718281865119934082e-01 -4.076746702194213867e-01 -3.115007877349853516e-01 8.324900269508361816e-01 1.060029342770576477e-01
4.517766833305358887e-01 -4.629530608654022217e-01 -3.293387889862060547e-01 9.640004038810729980e-01 1.129389405250549316e-01
7.058000564575195312e-01 -4.691771268844604492e-01 -2.866203188896179199e-01 1.104804873466491699e+00 1.551764160394668579e-01
6.666141152381896973e-01 -4.840518832206726074e-01 -2.473313510417938232e-01 8.623623251914978027e-01 3.613991737365722656e-01
5.903552770614624023e-01 -4.638695418834686279e-01 -1.586639881134033203e-01 9.441726803779602051e-01 3.645930290222167969e-01
6.533124446868896484e-01 -4.702810049057006836e-01 -2.070138752460479736e-01 9.587376713752746582e-01 3.645496964454650879e-01
7.538025975227355957e-01 -4.457148909568786621e-01 -9.167323261499404907e-02 1.194546341896057129e+00 4.213694930076599121e-01
7.370786666870117188e-01 -4.106417596340179443e-01 -9.956212341785430908e-02 1.038656592369079590e+00 3.969117403030395508e-01
5.521103739738464355e-01 -4.459010958671569824e-01 -3.105162680149078369e-01 1.014089822769165039e+00 1.237411648035049438e-01
5.411584973335266113e-01 -4.505528807640075684e-01 -3.081496953964233398e-01 1.012491345405578613e+00 1.431982666254043579e-01
5.957376360893249512e-01 -5.719392299652099609e-01 -4.421182572841644287e-01 1.068073034286499023e+00 1.743508577346801758e-01
9.818584918975830078e-01 -6.616601347923278809e-01 -2.709298729896545410e-01 1.183383226394653320e+00 6.332195401191711426e-01
9.783545136451721191e-01 -6.567000150680541992e-01 -2.805173993110656738e-01 1.179104447364807129e+00 6.429391503334045410e-01
9.836096763610839844e-01 -6.773400306701660156e-01 -2.457518726587295532e-01 1.181084394454956055e+00 6.423506736755371094e-01
9.863162636756896973e-01 -6.685275435447692871e-01 -2.187208235263824463e-01 1.323958396911621094e+00 6.170204877853393555e-01
1.046227574348449707e+00 -8.708373904228210449e-01 -3.123163282871246338e-01 1.666787981986999512e+00 7.499337792396545410e-01
7.754865288734436035e-01 -8.971433639526367188e-01 -4.385236501693725586e-01 8.843240141868591309e-01 8.681738972663879395e-01
7.964216470718383789e-01 -8.911221027374267578e-01 -4.581880569458007812e-01 8.675943613052368164e-01 8.927340507507324219e-01
6.002604365348815918e-01 -5.840676426887512207e-01 -3.982025682926177979e-01 1.081638455390930176e+00 2.066482305526733398e-01
6.038522124290466309e-01 -4.970774650573730469e-01 -2.713006734848022461e-01 1.145207166671752930e+00 2.377344220876693726e-01
7.323688864707946777e-01 -5.801594257354736328e-01 -2.712066471576690674e-01 1.056604385375976562e+00 4.844602346420288086e-01
7.296503186225891113e-01 -5.837355256080627441e-01 -2.747258245944976807e-01 1.044506430625915527e+00 5.083099603652954102e-01
7.813540697097778320e-01 -5.872812271118164062e-01 -2.721133828163146973e-01 9.787343144416809082e-01 5.009152889251708984e-01
7.755234837532043457e-01 -5.754408240318298340e-01 -2.597796916961669922e-01 1.188405513763427734e+00 4.520309269428253174e-01
7.217811942100524902e-01 -4.578561186790466309e-01 -2.540219724178314209e-01 1.158998966217041016e+00 2.506882548332214355e-01
1.035104751586914062e+00 -6.362671256065368652e-01 -1.255550682544708252e-01 1.442951560020446777e+00 6.164378523826599121e-01
6.956691145896911621e-01 -6.592304706573486328e-01 -2.582854330539703369e-01 1.142249226570129395e+00 5.438430905342102051e-01
6.784258484840393066e-01 -4.729913473129272461e-01 -2.659045457839965820e-01 1.046625733375549316e+00 2.736678123474121094e-01
6.712747812271118164e-01 -4.888451993465423584e-01 -2.898595631122589111e-01 9.806208014488220215e-01 2.394941300153732300e-01
5.159249305725097656e-01 -6.069716215133666992e-01 -5.561859011650085449e-01 8.405448794364929199e-01 1.620526313781738281e-01
4.886573851108551025e-01 -6.058132648468017578e-01 -4.658299684524536133e-01 8.949892520904541016e-01 1.851554661989212036e-01
4.590195417404174805e-01 -6.068873405456542969e-01 -5.176399946212768555e-01 8.891707062721252441e-01 2.989712916314601898e-02
4.247123599052429199e-01 -6.596683859825134277e-01 -5.478719472885131836e-01 1.060939431190490723e+00 -3.645880520343780518e-02
3.726415038108825684e-01 -6.864386796951293945e-01 -5.533211231231689453e-01 1.080586194992065430e+00 2.017009817063808441e-02
4.396553635597229004e-01 -8.157721161842346191e-01 -6.565325260162353516e-01 1.163117408752441406e+00 1.104223132133483887e-01
5.227241516113281250e-01 -8.095381259918212891e-01 -6.274783015251159668e-01 1.207972526550292969e+00 2.155055105686187744e-01
5.489609241485595703e-01 -7.981359362602233887e-01 -5.897748470306396484e-01 1.226180672645568848e+00 2.544459998607635498e-01
6.077839732170104980e-01 -8.445712924003601074e-01 -4.986051619052886963e-01 9.456271529197692871e-01 5.974560976028442383e-01
5.947962403297424316e-01 -8.459733724594116211e-01 -4.753324687480926514e-01 9.876564741134643555e-01 6.099437475204467773e-01
6.036346554756164551e-01 -8.580034971237182617e-01 -4.732080996036529541e-01 9.843598604202270508e-01 6.203044056892395020e-01
5.849822163581848145e-01 -8.455771207809448242e-01 -5.452018976211547852e-01 8.931706547737121582e-01 5.533263683319091797e-01
7.189700007438659668e-01 -8.321004509925842285e-01 -4.173013567924499512e-01 6.361070871353149414e-01 8.942835330963134766e-01
7.545713186264038086e-01 -8.505063652992248535e-01 -4.792735576629638672e-01 7.313592433929443359e-01 8.071331381797790527e-01
8.271782398223876953e-01 -7.369942665100097656e-01 -2.896419763565063477e-01 8.230422735214233398e-01 8.328703641891479492e-01
8.186089396476745605e-01 -7.336361408233642578e-01 -2.971223890781402588e-01 8.317604660987854004e-01 8.456795811653137207e-01
5.958665609359741211e-01 -7.474256157875061035e-01 -4.703935086727142334e-01 9.940168857574462891e-01 4.252690672874450684e-01
6.912547349929809570e-01 -5.286291241645812988e-01 -2.712146043777465820e-01 1.193342924118041992e+00 3.318747282028198242e-01
8.208279609680175781e-01 -4.547244906425476074e-01 -1.585445255041122437e-01 1.140528798103332520e+00 3.582252860069274902e-01
8.467471003532409668e-01 -5.355907082557678223e-01 -1.969071626663208008e-01 1.025802493095397949e+00 5.315614342689514160e-01
4.535842537879943848e-01 -6.796715855598449707e-01 -4.396897852420806885e-01 9.845468997955322266e-01 3.187703192234039307e-01
4.148276746273040771e-01 -6.967595815658569336e-01 -4.774315953254699707e-01 9.389712810516357422e-01 3.154996335506439209e-01
5.168322920799255371e-01 -7.430366873741149902e-01 -5.661045312881469727e-01 1.027208447456359863e+00 3.024696409702301025e-01
5.523850917816162109e-01 -7.136342525482177734e-01 -5.125512480735778809e-01 7.654781341552734375e-01 3.688998222351074219e-01
5.817514061927795410e-01 -6.666383743286132812e-01 -5.373340845108032227e-01 7.422345280647277832e-01 2.448703497648239136e-01
6.534162759780883789e-01 -7.914699912071228027e-01 -4.506104588508605957e-01 1.088765859603881836e+00 5.115370750427246094e-01
6.522743701934814453e-01 -7.488202452659606934e-01 -4.728432297706604004e-01 1.046239018440246582e+00 4.428451061248779297e-01
7.935170531272888184e-01 -7.115556597709655762e-01 -3.584706783294677734e-01 8.590108156204223633e-01 6.455455422401428223e-01
7.593833208084106445e-01 -6.766161918640136719e-01 -3.760430812835693359e-01 8.389595746994018555e-01 6.319121718406677246e-01
7.606242895126342773e-01 -6.773514747619628906e-01 -4.093218147754669189e-01 8.650914430618286133e-01 5.098396539688110352e-01
7.587537765502929688e-01 -6.680389046669006348e-01 -4.198535382747650146e-01 8.615898489952087402e-01 5.140037536621093750e-01
7.455136179924011230e-01 -6.426591277122497559e-01 -4.617849290370941162e-01 8.028790950775146484e-01 4.346688389778137207e-01
7.422063350677490234e-01 -6.565406322479248047e-01 -4.156906008720397949e-01 8.067057132720947266e-01 4.996781051158905029e-01
9.055863022804260254e-01 -9.580386281013488770e-01 -4.410298168659210205e-01 1.103415966033935547e+00 9.458642005920410156e-01
8.094640970230102539e-01 -6.409339904785156250e-01 -2.524418532848358154e-01 7.237774133682250977e-01 7.754601836204528809e-01
6.662993431091308594e-01 -6.168047189712524414e-01 -1.708285957574844360e-01 8.500877022743225098e-01 6.772734522819519043e-01
7.378074526786804199e-01 -7.310672998428344727e-01 -4.810949265956878662e-01 9.424701333045959473e-01 4.406514167785644531e-01
7.279823422431945801e-01 -7.118274569511413574e-01 -4.825728833675384521e-01 9.628624320030212402e-01 4.536163806915283203e-01
8.497047424316406250e-01 -7.423750162124633789e-01 -4.491616487503051758e-01 9.582421779632568359e-01 6.073170900344848633e-01
8.698185086250305176e-01 -7.734999060630798340e-01 -4.660353660583496094e-01 9.811859726905822754e-01 6.210554242134094238e-01
8.571507334709167480e-01 -7.818495631217956543e-01 -4.313484132289886475e-01 1.182819366455078125e+00 5.947940349578857422e-01
7.135361433029174805e-01 -6.172113418579101562e-01 -1.969483941793441772e-01 8.408595919609069824e-01 7.285403013229370117e-01
6.411412358283996582e-01 -6.317304968833923340e-01 -1.250716596841812134e-01 9.354990720748901367e-01 7.000962495803833008e-01
7.713541388511657715e-01 -7.299792170524597168e-01 -3.018079698085784912e-01 8.081679344177246094e-01 7.837003469467163086e-01
7.678367495536804199e-01 -7.868147492408752441e-01 -2.551366388797760010e-01 8.792420625686645508e-01 8.843044042587280273e-01
7.143953442573547363e-01 -3.541638255119323730e-01 -1.674356609582901001e-01 8.331430554389953613e-01 3.100404739379882812e-01
6.199327111244201660e-01 -4.042935073375701904e-01 -1.609280258417129517e-01 1.001614093780517578e+00 2.717077434062957764e-01
7.897317409515380859e-01 -7.453988194465637207e-01 -4.200955927371978760e-01 1.232876181602478027e+00 4.709767103195190430e-01
9.650270938873291016e-01 -6.941822767257690430e-01 -3.216452896595001221e-01 1.344223141670227051e+00 5.494082570075988770e-01
9.413847327232360840e-01 -9.948036670684814453e-01 -6.379957795143127441e-01 9.086279869079589844e-01 8.420016169548034668e-01
1.007746100425720215e+00 -1.008971214294433594e+00 -6.220186352729797363e-01 8.452585935592651367e-01 9.602437615394592285e-01
9.112290740013122559e-01 -1.002195715904235840e+00 -5.824321508407592773e-01 8.749950528144836426e-01 9.069056510925292969e-01
9.247183799743652344e-01 -9.129648804664611816e-01 -3.919952511787414551e-01 8.606176376342773438e-01 1.054435491561889648e+00
1.061828732490539551e+00 -1.053297996520996094e+00 -4.469732642173767090e-01 8.586925268173217773e-01 1.220171689987182617e+00
1.026125907897949219e+00 -1.038497805595397949e+00 -3.838543593883514404e-01 1.182610511779785156e+00 1.131234765052795410e+00
1.198063492774963379e+00 -9.118172526359558105e-01 -3.029529750347137451e-01 1.042589306831359863e+00 1.158326983451843262e+00
8.033852577209472656e-01 -1.002167224884033203e+00 -5.226948857307434082e-01 9.041525125503540039e-01 9.667191505432128906e-01
5.683408975601196289e-01 -5.611636042594909668e-01 -1.780688166618347168e-01 8.273683190345764160e-01 5.733301639556884766e-01
5.840608477592468262e-01 -5.644791722297668457e-01 -1.996228694915771484e-01 8.136094808578491211e-01 5.537902116775512695e-01
8.582784533500671387e-01 -8.475227952003479004e-01 -4.908920824527740479e-01 8.533104062080383301e-01 7.859495282173156738e-01
8.593967556953430176e-01 -8.566088676452636719e-01 -4.880924224853515625e-01 8.473861813545227051e-01 7.839065790176391602e-01
7.828190326690673828e-01 -8.780193328857421875e-01 -4.900368154048919678e-01 7.988382577896118164e-01 7.997685074806213379e-01
7.878884077072143555e-01 -8.669645786285400391e-01 -5.074081420898437500e-01 8.267732858657836914e-01 8.059856891632080078e-01
7.964436411857604980e-01 -8.607269525527954102e-01 -5.014515519142150879e-01 8.193140029907226562e-01 7.807314991950988770e-01
7.265166640281677246e-01 -8.596611618995666504e-01 -4.546744525432586670e-01 8.311514854431152344e-01 8.094071745872497559e-01
7.657303214073181152e-01 -8.569884896278381348e-01 -4.807332158088684082e-01 8.277770280838012695e-01 8.048896789550781250e-01
7.804532647132873535e-01 -8.547477722167968750e-01 -4.846126139163970947e-01 8.046427965164184570e-01 7.951832413673400879e-01
5.717650055885314941e-01 -6.049035191535949707e-01 -4.580750763416290283e-01 1.259207487106323242e+00 1.076883897185325623e-01
8.352041840553283691e-01 -7.607530951499938965e-01 -4.645400941371917725e-01 9.906255602836608887e-01 5.951959490776062012e-01
6.890394687652587891e-01 -7.219793796539306641e-01 -3.158384561538696289e-01 7.135267257690429688e-01 7.667743563652038574e-01
5.887573361396789551e-01 -4.909063279628753662e-01 -3.259432017803192139e-01 1.194046497344970703e+00 9.260106086730957031e-02
4.971977472305297852e-01 -4.178779721260070801e-01 -2.394755184650421143e-01 9.461435675621032715e-01 1.575411409139633179e-01
8.080890774726867676e-01 -5.761973261833190918e-01 -1.655896157026290894e-01 1.266612529754638672e+00 5.197230577468872070e-01
8.657431602478027344e-01 -7.025319337844848633e-01 -3.389747440814971924e-01 1.269432306289672852e+00 5.196161866188049316e-01
8.730367422103881836e-01 -7.828915715217590332e-01 -4.364857673645019531e-01 1.009172320365905762e+00 6.742843985557556152e-01
7.812453508377075195e-01 -8.441563248634338379e-01 -4.630880355834960938e-01 9.294793605804443359e-01 7.320891022682189941e-01
7.080180048942565918e-01 -7.843303680419921875e-01 -5.386537909507751465e-01 9.855947494506835938e-01 5.044764876365661621e-01
7.002842426300048828e-01 -7.966442108154296875e-01 -5.179831981658935547e-01 9.919562339782714844e-01 4.945364892482757568e-01
6.893396377563476562e-01 -8.135114908218383789e-01 -5.189262628555297852e-01 1.005050897598266602e+00 5.303569436073303223e-01
3.023588657379150391e-01 -6.151996254920959473e-01 -5.285702347755432129e-01 9.482502341270446777e-01 -8.471632376313209534e-03
7.297708988189697266e-01 -8.888547420501708984e-01 -5.945338606834411621e-01 1.144411206245422363e+00 5.021636486053466797e-01
8.104416728019714355e-01 -8.138527274131774902e-01 -6.067650914192199707e-01 1.050720214843750000e+00 4.468374252319335938e-01
1.004930853843688965e+00 -9.042384624481201172e-01 -4.908109307289123535e-01 9.910578131675720215e-01 8.660579323768615723e-01
8.678089380264282227e-01 -9.244698882102966309e-01 -4.473451375961303711e-01 1.145412683486938477e+00 8.514668941497802734e-01
8.781652450561523438e-01 -9.178408384323120117e-01 -4.462713301181793213e-01 1.116361975669860840e+00 8.372194766998291016e-01
8.810418844223022461e-01 -8.217183351516723633e-01 -4.966279268264770508e-01 1.146892189979553223e+00 5.700483322143554688e-01
8.924697637557983398e-01 -8.122298121452331543e-01 -5.130244493484497070e-01 1.125127673149108887e+00 5.727477073669433594e-01
6.693676114082336426e-01 -6.685282588005065918e-01 -2.844976484775543213e-01 9.855558276176452637e-01 5.950267314910888672e-01
6.649277806282043457e-01 -6.854718923568725586e-01 -2.828674316406250000e-01 9.596894383430480957e-01 5.933512449264526367e-01
6.635048985481262207e-01 -6.856244206428527832e-01 -2.969443500041961670e-01 9.753249883651733398e-01 6.152198910713195801e-01
7.141618728637695312e-01 -6.297175884246826172e-01 -2.575422525405883789e-01 9.400501251220703125e-01 6.326341629028320312e-01
7.009382843971252441e-01 -6.462759971618652344e-01 -2.616345882415771484e-01 9.349312782287597656e-01 6.353501677513122559e-01
8.946771621704101562e-01 -6.840242743492126465e-01 -1.387595683336257935e-01 9.637489914894104004e-01 8.541324734687805176e-01
7.726038098335266113e-01 -6.526083350181579590e-01 -2.600179016590118408e-01 8.068630099296569824e-01 6.938961148262023926e-01
7.010265588760375977e-01 -6.859908103942871094e-01 -3.964710831642150879e-01 1.389197826385498047e+00 2.882171869277954102e-01
8.160360455513000488e-01 -6.658037900924682617e-01 -4.126138389110565186e-01 9.875929355621337891e-01 4.992242753505706787e-01
8.017248511314392090e-01 -6.542919278144836426e-01 -3.943586051464080811e-01 1.001738071441650391e+00 4.863585829734802246e-01
8.169820904731750488e-01 -6.499158143997192383e-01 -3.895831406116485596e-01 1.008022069931030273e+00 4.932965338230133057e-01
1.158995628356933594e+00 -8.990093469619750977e-01 -3.501616120338439941e-01 1.338676571846008301e+00 8.802286386489868164e-01
9.301221370697021484e-01 -9.468733072280883789e-01 -4.877696931362152100e-01 1.107619166374206543e+00 8.416876792907714844e-01
9.097329378128051758e-01 -9.492963552474975586e-01 -5.317562222480773926e-01 9.445850849151611328e-01 9.149281978607177734e-01
9.128775000572204590e-01 -9.503981471061706543e-01 -5.337230563163757324e-01 9.407845735549926758e-01 9.117162823677062988e-01
9.070832133293151855e-01 -9.117664694786071777e-01 -4.332054257392883301e-01 9.994934797286987305e-01 9.270242452621459961e-01
9.246287941932678223e-01 -8.642559051513671875e-01 -4.188653528690338135e-01 9.520033597946166992e-01 8.663587570190429688e-01
9.016459584236145020e-01 -8.777526021003723145e-01 -4.274871945381164551e-01 9.081716537475585938e-01 8.927740454673767090e-01
8.882585763931274414e-01 -8.762907385826110840e-01 -3.875912725925445557e-01 9.195747971534729004e-01 9.510971307754516602e-01
5.401625633239746094e-01 -5.694209933280944824e-01 -3.799702823162078857e-01 8.825584650039672852e-01 2.647849023342132568e-01
4.430845081806182861e-01 -5.914024114608764648e-01 -3.544539511203765869e-01 8.832267522811889648e-01 2.967039644718170166e-01
4.607732892036437988e-01 -6.000648736953735352e-01 -3.905246257781982422e-01 1.012413740158081055e+00 2.259238958358764648e-01
4.670740664005279541e-01 -6.062489151954650879e-01 -3.845310509204864502e-01 1.008669614791870117e+00 2.201942056417465210e-01
7.823874950408935547e-01 -8.526941537857055664e-01 -5.902326703071594238e-01 8.888329863548278809e-01 5.672371983528137207e-01
6.826441287994384766e-01 -8.556706309318542480e-01 -4.847133755683898926e-01 9.724498987197875977e-01 6.478421688079833984e-01
6.957457661628723145e-01 -8.207299113273620605e-01 -5.605006814002990723e-01 8.324742317199707031e-01 5.534915924072265625e-01
7.707744240760803223e-01 -6.833283901214599609e-01 -3.324151635169982910e-01 1.159285545349121094e+00 5.591522455215454102e-01
7.706210613250732422e-01 -6.921620965003967285e-01 -3.292403519153594971e-01 1.161228895187377930e+00 5.498262047767639160e-01
8.218090534210205078e-01 -6.722321510314941406e-01 -3.000915348529815674e-01 1.241663813591003418e+00 5.307974219322204590e-01
1.192883133888244629e+00 -1.063567042350769043e+00 -4.399195909500122070e-01 1.040593266487121582e+00 1.214174509048461914e+00
1.177414178848266602e+00 -1.120102047920227051e+00 -4.848373830318450928e-01 1.173047780990600586e+00 1.228482961654663086e+00
1.137024283409118652e+00 -1.048118352890014648e+00 -3.910593092441558838e-01 8.921306729316711426e-01 1.303349852561950684e+00
5.929957628250122070e-01 -5.415521860122680664e-01 -3.702737689018249512e-01 1.205046892166137695e+00 1.236784309148788452e-01
5.946918725967407227e-01 -5.457950234413146973e-01 -4.145270884037017822e-01 1.265776872634887695e+00 1.963934488594532013e-02
7.582586407661437988e-01 -6.244652271270751953e-01 -2.140559107065200806e-01 9.350264668464660645e-01 6.754867434501647949e-01
8.795359730720520020e-01 -8.056302070617675781e-01 -4.072568118572235107e-01 9.811851978302001953e-01 8.020182847976684570e-01
6.888653039932250977e-01 -8.101226687431335449e-01 -3.987765610218048096e-01 8.621988296508789062e-01 7.785363197326660156e-01
9.229357838630676270e-01 -9.660280346870422363e-01 -5.793184638023376465e-01 8.417909145355224609e-01 8.991623520851135254e-01
8.627403378486633301e-01 -9.028217792510986328e-01 -4.181150794029235840e-01 8.572899103164672852e-01 9.507948160171508789e-01
1.062107563018798828e+00 -8.651024699211120605e-01 -3.863274157047271729e-01 1.197608709335327148e+00 8.829327225685119629e-01
1.041693806648254395e+00 -9.190033674240112305e-01 -3.800509274005889893e-01 1.222531080245971680e+00 9.017214775085449219e-01
1.029206633567810059e+00 -9.286051392555236816e-01 -3.680695295333862305e-01 1.255910038948059082e+00 9.387457370758056641e-01
9.542361497879028320e-01 -8.311621546745300293e-01 -3.526213169097900391e-01 9.476281404495239258e-01 9.021826386451721191e-01
1.000503659248352051e+00 -9.968089461326599121e-01 -5.674263834953308105e-01 9.861387014389038086e-01 9.336864352226257324e-01
8.541736602783203125e-01 -7.363862395286560059e-01 -2.065911591053009033e-01 1.076163887977600098e+00 8.158331513404846191e-01
9.267113804817199707e-01 -7.466682791709899902e-01 -2.287668883800506592e-01 1.090697288513183594e+00 8.526186943054199219e-01
8.355710506439208984e-01 -5.344754457473754883e-01 -1.295220404863357544e-01 1.055909633636474609e+00 5.662785768508911133e-01
8.111089468002319336e-01 -5.392838120460510254e-01 -1.275198906660079956e-01 1.193153858184814453e+00 5.287865400314331055e-01
8.397606611251831055e-01 -6.210723519325256348e-01 -2.391031086444854736e-01 1.311603307723999023e+00 5.243364572525024414e-01
8.074823617935180664e-01 -8.488452434539794922e-01 -5.135031938552856445e-01 1.174748659133911133e+00 5.629654526710510254e-01
7.121050953865051270e-01 -8.576112985610961914e-01 -5.130303502082824707e-01 1.247225522994995117e+00 5.175012946128845215e-01
7.966249585151672363e-01 -5.318468809127807617e-01 -1.968476027250289917e-01 8.618518710136413574e-01 5.918504595756530762e-01
6.596728563308715820e-01 -1.047186851501464844e+00 -7.860275506973266602e-01 1.610949158668518066e+00 2.415060698986053467e-01
5.785696506500244141e-01 -5.924485921859741211e-01 -2.953691482543945312e-01 8.195332288742065430e-01 4.586231708526611328e-01
5.758966803550720215e-01 -5.937144160270690918e-01 -3.113822937011718750e-01 8.357995152473449707e-01 4.809410572052001953e-01
7.564662098884582520e-01 -5.970046520233154297e-01 -2.663235962390899658e-01 7.798376083374023438e-01 6.245726346969604492e-01
8.099886775016784668e-01 -6.029977798461914062e-01 -2.948475182056427002e-01 8.063781261444091797e-01 6.108592748641967773e-01
8.299474716186523438e-01 -6.192477941513061523e-01 -2.868218719959259033e-01 8.899985551834106445e-01 6.398718953132629395e-01
8.269122242927551270e-01 -5.935139656066894531e-01 -2.452230304479598999e-01 8.721296191215515137e-01 5.937899947166442871e-01
8.063570261001586914e-01 -6.355998516082763672e-01 -2.835885584354400635e-01 7.924354076385498047e-01 6.813721060752868652e-01
9.245650768280029297e-01 -6.929054260253906250e-01 -2.357641309499740601e-01 8.619307279586791992e-01 8.462128639221191406e-01
9.881629943847656250e-01 -8.011533021926879883e-01 -3.705227375030517578e-01 1.104198217391967773e+00 7.501031160354614258e-01
8.573306202888488770e-01 -9.201411008834838867e-01 -6.020858883857727051e-01 1.314549684524536133e+00 5.395718812942504883e-01
9.934528470039367676e-01 -1.077920198440551758e+00 -7.639336585998535156e-01 1.295786023139953613e+00 6.561014056205749512e-01
8.440057039260864258e-01 -9.792612791061401367e-01 -5.890058875083923340e-01 9.151027798652648926e-01 8.370732665061950684e-01
7.976905703544616699e-01 -9.804066419601440430e-01 -5.438811779022216797e-01 1.030298233032226562e+00 8.326807618141174316e-01
8.001101613044738770e-01 -9.751410484313964844e-01 -5.578240156173706055e-01 1.032070159912109375e+00 7.948352694511413574e-01
7.607625722885131836e-01 -9.152911305427551270e-01 -5.866532325744628906e-01 8.990960717201232910e-01 7.073879241943359375e-01
7.625545263290405273e-01 -9.128662943840026855e-01 -5.906783938407897949e-01 9.039837718009948730e-01 7.134531736373901367e-01
8.627892732620239258e-01 -7.793332338333129883e-01 -3.359926342964172363e-01 7.982285618782043457e-01 8.780810832977294922e-01
9.100450277328491211e-01 -9.653328061103820801e-01 -4.420982301235198975e-01 8.826556801795959473e-01 1.068075895309448242e+00
9.149779677391052246e-01 -9.465510845184326172e-01 -4.436932206153869629e-01 8.676570653915405273e-01 1.079044342041015625e+00
9.172140955924987793e-01 -9.427369832992553711e-01 -4.429132640361785889e-01 8.747509717941284180e-01 1.076260685920715332e+00
9.136047959327697754e-01 -9.398873448371887207e-01 -4.310381114482879639e-01 8.957681655883789062e-01 1.053649902343750000e+00
1.051903486251831055e+00 -1.087727189064025879e+00 -6.311991810798645020e-01 9.723649621009826660e-01 1.009406328201293945e+00
1.032935142517089844e+00 -1.193907618522644043e+00 -7.436622381210327148e-01 1.054060459136962891e+00 9.990649819374084473e-01
1.007412314414978027e+00 -1.211993813514709473e+00 -7.701863050460815430e-01 1.023455262184143066e+00 9.871789216995239258e-01
1.041357278823852539e+00 -1.110666275024414062e+00 -8.380025029182434082e-01 1.143467068672180176e+00 6.917729377746582031e-01
1.010261416435241699e+00 -1.059839606285095215e+00 -6.266618967056274414e-01 1.278735280036926270e+00 8.022622466087341309e-01
7.802078723907470703e-01 -9.188512563705444336e-01 -7.045420408248901367e-01 1.401533603668212891e+00 3.295136094093322754e-01
7.180086374282836914e-01 -8.005605340003967285e-01 -5.946096181869506836e-01 1.494186043739318848e+00 2.000188380479812622e-01
6.811644434928894043e-01 -8.568167686462402344e-01 -5.959904789924621582e-01 1.441341876983642578e+00 3.320731222629547119e-01
6.960551142692565918e-01 -6.742317080497741699e-01 -5.170865654945373535e-01 1.487866044044494629e+00 -7.499057054519653320e-02
7.005870938301086426e-01 -7.043726444244384766e-01 -5.687275528907775879e-01 1.414425969123840332e+00 -8.595963567495346069e-02
6.717009544372558594e-01 -6.630131602287292480e-01 -5.632737278938293457e-01 1.303560614585876465e+00 4.547364637255668640e-02
6.939755082130432129e-01 -6.440199017524719238e-01 -5.821619629859924316e-01 1.303938865661621094e+00 1.244368962943553925e-02
5.614832043647766113e-01 -7.030116915702819824e-01 -5.190209746360778809e-01 1.316305994987487793e+00 9.475552290678024292e-02
5.506731271743774414e-01 -6.794329285621643066e-01 -5.322008132934570312e-01 1.330075144767761230e+00 7.405155152082443237e-02
6.149710416793823242e-01 -9.885029196739196777e-01 -7.040149569511413574e-01 1.307497024536132812e+00 4.179016053676605225e-01
5.552912950515747070e-01 -8.655739426612854004e-01 -6.204321384429931641e-01 1.265706062316894531e+00 3.005892038345336914e-01
7.133014798164367676e-01 -9.415869712829589844e-01 -7.961440086364746094e-01 1.483247995376586914e+00 1.663229763507843018e-01
6.940659284591674805e-01 -9.201737642288208008e-01 -7.657606601715087891e-01 1.448476314544677734e+00 1.471988111734390259e-01
6.682992577552795410e-01 -9.406422376632690430e-01 -6.734702587127685547e-01 1.572822213172912598e+00 2.406010627746582031e-01
6.888887286186218262e-01 -9.389086961746215820e-01 -6.944980025291442871e-01 1.548948168754577637e+00 2.426524013280868530e-01
7.712439298629760742e-01 -9.013358950614929199e-01 -7.061840891838073730e-01 1.487844347953796387e+00 2.116336673498153687e-01
7.529544234275817871e-01 -8.730475902557373047e-01 -6.179078817367553711e-01 1.555263400077819824e+00 2.553771436214447021e-01
7.737967967987060547e-01 -8.899949193000793457e-01 -5.989629030227661133e-01 1.629535555839538574e+00 3.044140040874481201e-01
5.268921256065368652e-01 -8.618954420089721680e-01 -6.625345945358276367e-01 1.075514912605285645e+00 3.257678449153900146e-01
6.397265195846557617e-01 -7.738999128341674805e-01 -4.420245885848999023e-01 1.054912567138671875e+00 5.221580862998962402e-01
5.716777443885803223e-01 -6.905043125152587891e-01 -3.027586042881011963e-01 6.708529591560363770e-01 6.911724805831909180e-01
5.744392275810241699e-01 -6.813148260116577148e-01 -3.069911003112792969e-01 6.697847843170166016e-01 7.043831348419189453e-01
1.116536855697631836e+00 -8.692188858985900879e-01 -3.433963954448699951e-01 1.229237079620361328e+00 9.247012734413146973e-01
1.123108267784118652e+00 -8.926988840103149414e-01 -4.178869128227233887e-01 1.271424531936645508e+00 8.178062438964843750e-01
1.052142024040222168e+00 -8.127462863922119141e-01 -3.538224697113037109e-01 1.779176712036132812e+00 5.140004158020019531e-01
1.124285936355590820e+00 -8.267406821250915527e-01 -4.036317467689514160e-01 1.800120592117309570e+00 4.882584214210510254e-01
1.169427275657653809e+00 -8.970891237258911133e-01 -2.515590190887451172e-01 1.619764089584350586e+00 8.804155588150024414e-01
1.160785675048828125e+00 -9.077844023704528809e-01 -5.045613050460815430e-01 1.825169444084167480e+00 4.776775240898132324e-01
1.055586218833923340e+00 -8.351556062698364258e-01 -4.877756237983703613e-01 1.528111219406127930e+00 4.879340827465057373e-01
6.619783639907836914e-01 -7.953318357467651367e-01 -3.235664069652557373e-01 8.141365647315979004e-01 8.298380374908447266e-01
6.575711965560913086e-01 -7.841219902038574219e-01 -3.237280547618865967e-01 8.292986154556274414e-01 8.294928073883056641e-01
6.921765208244323730e-01 -7.904851436614990234e-01 -3.117005527019500732e-01 8.829072713851928711e-01 8.227715492248535156e-01
7.904328703880310059e-01 -7.687735557556152344e-01 -3.191916942596435547e-01 1.128292202949523926e+00 7.233644127845764160e-01
6.083612442016601562e-01 -5.372357368469238281e-01 -2.480712831020355225e-01 1.272054433822631836e+00 2.675561904907226562e-01
6.773903369903564453e-01 -5.494257807731628418e-01 -3.169979453086853027e-01 1.233598232269287109e+00 1.952545046806335449e-01
6.749104857444763184e-01 -5.394231677055358887e-01 -3.290103673934936523e-01 1.229778766632080078e+00 2.044740617275238037e-01
9.559660553932189941e-01 -7.474306821823120117e-01 -2.953431308269500732e-01 1.355769515037536621e+00 6.588754057884216309e-01
1.149391770362854004e+00 -8.649101853370666504e-01 -3.076335489749908447e-01 1.406132340431213379e+00 8.461106419563293457e-01
9.306337833404541016e-01 -7.275390028953552246e-01 -3.512565195560455322e-01 1.472281455993652344e+00 4.865607619285583496e-01
7.699604034423828125e-01 -7.786834239959716797e-01 -5.901637077331542969e-01 9.802802205085754395e-01 4.287118911743164062e-01
7.219527363777160645e-01 -7.886720299720764160e-01 -3.072307109832763672e-01 9.013809561729431152e-01 8.548054695129394531e-01
6.882367134094238281e-01 -8.083984255790710449e-01 -4.260754287242889404e-01 7.451004385948181152e-01 7.572880983352661133e-01
7.320402264595031738e-01 -8.447612524032592773e-01 -4.888322949409484863e-01 9.785810112953186035e-01 6.609298586845397949e-01
7.074449062347412109e-01 -6.142619252204895020e-01 -4.353808760643005371e-01 1.265334844589233398e+00 1.966865509748458862e-01
4.706156849861145020e-01 -5.655938982963562012e-01 -3.503057658672332764e-01 1.173261523246765137e+00 1.645831465721130371e-01
3.867408931255340576e-01 -6.998250484466552734e-01 -5.986712574958801270e-01 8.561683893203735352e-01 1.760925650596618652e-01
3.733537495136260986e-01 -7.083767652511596680e-01 -5.889241099357604980e-01 8.662297725677490234e-01 1.597154587507247925e-01
6.834078431129455566e-01 -5.754063129425048828e-01 -3.807281851768493652e-01 1.315866351127624512e+00 1.244158223271369934e-01
9.071617126464843750e-01 -5.457285046577453613e-01 -1.631443500518798828e-01 1.210742831230163574e+00 5.191248655319213867e-01
1.028163313865661621e+00 -8.810706734657287598e-01 -3.347959816455841064e-01 1.487268924713134766e+00 7.952461838722229004e-01
1.178872466087341309e+00 -8.461235165596008301e-01 -3.224848210811614990e-01 1.495663881301879883e+00 7.813648581504821777e-01
1.026464581489562988e+00 -7.794225215911865234e-01 -3.625305294990539551e-01 1.679615020751953125e+00 4.712248742580413818e-01
9.935075640678405762e-01 -7.920165061950683594e-01 -2.561066150665283203e-01 1.169427156448364258e+00 8.838520050048828125e-01
1.000508427619934082e+00 -7.859482765197753906e-01 -2.550322413444519043e-01 1.166342258453369141e+00 8.573468923568725586e-01
6.311855316162109375e-01 -6.413065791130065918e-01 -2.478266358375549316e-01 7.113690972328186035e-01 7.074390649795532227e-01
1.047500967979431152e+00 -7.255604267120361328e-01 -1.492658704519271851e-01 1.194804906845092773e+00 8.512917160987854004e-01
9.472669959068298340e-01 -5.966220498085021973e-01 -7.450009882450103760e-02 1.108422040939331055e+00 7.533115744590759277e-01
4.388327002525329590e-01 -5.734172463417053223e-01 -4.289125502109527588e-01 8.984603285789489746e-01 1.801206171512603760e-01
7.337801456451416016e-01 -5.635825991630554199e-01 -3.564764261245727539e-01 9.306808114051818848e-01 3.710471391677856445e-01
5.293823480606079102e-01 -6.841104030609130859e-01 -4.447275102138519287e-01 1.243060946464538574e+00 2.208238542079925537e-01
7.568153142929077148e-01 -7.032569646835327148e-01 -4.270837903022766113e-01 9.030686616897583008e-01 5.358785390853881836e-01
8.045694231986999512e-01 -4.996750056743621826e-01 -1.692868620157241821e-01 1.357908368110656738e+00 3.641360104084014893e-01
8.896198272705078125e-01 -7.494202256202697754e-01 -4.291166365146636963e-01 1.508406639099121094e+00 4.018972814083099365e-01
7.135935425758361816e-01 -8.076996207237243652e-01 -4.763878583908081055e-01 9.183425307273864746e-01 6.273169517517089844e-01
6.895605325698852539e-01 -8.026438355445861816e-01 -4.613111615180969238e-01 9.587367773056030273e-01 6.161445975303649902e-01
7.831680774688720703e-01 -7.191725969314575195e-01 -2.982586026191711426e-01 9.444027543067932129e-01 7.148825526237487793e-01
7.774466872215270996e-01 -7.248024344444274902e-01 -2.669489681720733643e-01 9.546642303466796875e-01 7.894876003265380859e-01
8.763404488563537598e-01 -7.685194611549377441e-01 -3.171586394309997559e-01 9.723286628723144531e-01 8.014049530029296875e-01
9.454609155654907227e-01 -7.905908823013305664e-01 -1.170421093702316284e-01 1.000905632972717285e+00 1.072895407676696777e+00
1.050897359848022461e+00 -6.696038246154785156e-01 -1.421495079994201660e-01 1.070838689804077148e+00 8.676275014877319336e-01
4.671937823295593262e-01 -6.853976845741271973e-01 -4.718404114246368408e-01 9.452360868453979492e-01 2.931888401508331299e-01
1.011775851249694824e+00 -8.415792584419250488e-01 -3.566333055496215820e-01 1.285656929016113281e+00 7.832403779029846191e-01
7.098525762557983398e-01 -5.983451604843139648e-01 -3.196963667869567871e-01 1.086118817329406738e+00 3.982514739036560059e-01
7.785289287567138672e-01 -6.771152019500732422e-01 -4.722392857074737549e-01 1.179541230201721191e+00 2.746517956256866455e-01
7.589650750160217285e-01 -6.553018689155578613e-01 -4.482086598873138428e-01 1.258725047111511230e+00 2.775769531726837158e-01
6.741315126419067383e-01 -5.895978808403015137e-01 -2.996951639652252197e-01 1.302222490310668945e+00 3.294690251350402832e-01
6.339948177337646484e-01 -8.974906206130981445e-01 -6.787277460098266602e-01 1.293382167816162109e+00 2.820142507553100586e-01
6.377101540565490723e-01 -9.002787470817565918e-01 -6.712749600410461426e-01 1.294139504432678223e+00 2.798703908920288086e-01
6.085256338119506836e-01 -9.086279869079589844e-01 -6.729233264923095703e-01 1.339327335357666016e+00 3.175358474254608154e-01
5.542999505996704102e-01 -8.806887269020080566e-01 -7.193236351013183594e-01 1.287045359611511230e+00 1.895817667245864868e-01
4.318431615829467773e-01 -8.638318181037902832e-01 -6.734296679496765137e-01 1.192157506942749023e+00 1.729851216077804565e-01
4.350609779357910156e-01 -8.718656897544860840e-01 -6.449045538902282715e-01 1.186339259147644043e+00 2.853452563285827637e-01
5.784799456596374512e-01 -8.985065221786499023e-01 -7.284908890724182129e-01 1.124769091606140137e+00 2.600413858890533447e-01
5.962240695953369141e-01 -8.692478537559509277e-01 -7.147603631019592285e-01 1.055917739868164062e+00 2.096243947744369507e-01
5.843428373336791992e-01 -8.922099471092224121e-01 -6.989151239395141602e-01 1.114420771598815918e+00 3.523502051830291748e-01
7.239646315574645996e-01 -8.147671222686767578e-01 -5.838943719863891602e-01 1.107398986816406250e+00 3.767839074134826660e-01
6.839965581893920898e-01 -8.365412354469299316e-01 -5.806446671485900879e-01 1.165082097053527832e+00 4.037452042102813721e-01
5.705938935279846191e-01 -8.518297076225280762e-01 -6.028426885604858398e-01 1.321678161621093750e+00 3.206558227539062500e-01
7.489500641822814941e-01 -8.426548838615417480e-01 -5.895295739173889160e-01 1.473188757896423340e+00 2.941650450229644775e-01
8.621173501014709473e-01 -8.809404969215393066e-01 -5.200175642967224121e-01 1.182842373847961426e+00 6.173692941665649414e-01
7.431644201278686523e-01 -7.030287384986877441e-01 -5.039459466934204102e-01 9.969612956047058105e-01 3.783977329730987549e-01
6.505537033081054688e-01 -6.402350068092346191e-01 -4.725815355777740479e-01 9.971381425857543945e-01 2.451159805059432983e-01
6.823006272315979004e-01 -7.714533805847167969e-01 -5.168953537940979004e-01 1.143519759178161621e+00 4.035262465476989746e-01
5.462691187858581543e-01 -7.347453236579895020e-01 -5.386398434638977051e-01 9.473028182983398438e-01 3.194254934787750244e-01
5.002928376197814941e-01 -6.989139914512634277e-01 -5.783450007438659668e-01 9.506213068962097168e-01 1.318814605474472046e-01
6.638016104698181152e-01 -6.368477344512939453e-01 -3.773551285266876221e-01 1.124568343162536621e+00 3.687595427036285400e-01
5.183585286140441895e-01 -4.666298925876617432e-01 -2.463882714509963989e-01 1.008545637130737305e+00 2.462743073701858521e-01
6.588668227195739746e-01 -5.331736803054809570e-01 -3.580061495304107666e-01 9.919518828392028809e-01 2.307727485895156860e-01
6.227048039436340332e-01 -4.499080777168273926e-01 -1.775468587875366211e-01 1.231251478195190430e+00 2.351730465888977051e-01
7.826821804046630859e-01 -5.732159018516540527e-01 -3.298037350177764893e-01 9.793585538864135742e-01 4.130156040191650391e-01
7.578433156013488770e-01 -5.481771826744079590e-01 -2.430891692638397217e-01 1.052426576614379883e+00 4.977464377880096436e-01
7.467526793479919434e-01 -5.613842010498046875e-01 -2.278834134340286255e-01 1.069909691810607910e+00 4.943070709705352783e-01
7.693174481391906738e-01 -4.979733526706695557e-01 -9.750721603631973267e-02 1.306799530982971191e+00 4.256394505500793457e-01
1.021036863327026367e+00 -5.542622804641723633e-01 -1.793672293424606323e-01 1.376286983489990234e+00 4.483639299869537354e-01
1.010864734649658203e+00 -6.915810108184814453e-01 -4.122604429721832275e-01 1.473311066627502441e+00 3.371481001377105713e-01
7.446258068084716797e-01 -9.043397903442382812e-01 -5.468346476554870605e-01 1.204426884651184082e+00 5.749616622924804688e-01
6.237297654151916504e-01 -7.491760849952697754e-01 -4.975970387458801270e-01 7.466437220573425293e-01 5.330492854118347168e-01
7.110095620155334473e-01 -9.210979938507080078e-01 -5.457267165184020996e-01 6.753727197647094727e-01 8.311227560043334961e-01
7.272645831108093262e-01 -9.625844955444335938e-01 -5.167689323425292969e-01 7.484565973281860352e-01 9.229367971420288086e-01
7.583730220794677734e-01 -9.808974266052246094e-01 -5.827500224113464355e-01 8.727875351905822754e-01 8.167271614074707031e-01
8.507655858993530273e-01 -7.821515798568725586e-01 -4.550236463546752930e-01 9.745027422904968262e-01 6.551801562309265137e-01
9.346808791160583496e-01 -7.376683950424194336e-01 -1.814073920249938965e-01 8.857846856117248535e-01 9.614024162292480469e-01
8.972949981689453125e-01 -8.192340731620788574e-01 -2.886850833892822266e-01 1.168959617614746094e+00 8.740729093551635742e-01
1.006222605705261230e+00 -7.664669752120971680e-01 -3.203677535057067871e-01 9.425086975097656250e-01 8.607392311096191406e-01
1.081511020660400391e+00 -1.020649909973144531e+00 -4.622709155082702637e-01 1.489407777786254883e+00 9.108141660690307617e-01
1.294954061508178711e+00 -1.009009122848510742e+00 -3.764819204807281494e-01 1.422552943229675293e+00 1.065100073814392090e+00
1.191923618316650391e+00 -1.086731195449829102e+00 -4.892093837261199951e-01 9.224774241447448730e-01 1.261944293975830078e+00
1.150767922401428223e+00 -1.135439872741699219e+00 -4.380257129669189453e-01 1.193418025970458984e+00 1.296941280364990234e+00
1.189245343208312988e+00 -9.925609827041625977e-01 -4.590531587600708008e-01 1.023101568222045898e+00 1.080730557441711426e+00
1.180351138114929199e+00 -1.000772714614868164e+00 -4.763361811637878418e-01 1.031520247459411621e+00 1.071370482444763184e+00
1.177415013313293457e+00 -1.005881667137145996e+00 -4.720130562782287598e-01 1.024919867515563965e+00 1.062536239624023438e+00
1.146863102912902832e+00 -1.050649285316467285e+00 -4.796070158481597900e-01 1.146821379661560059e+00 1.168670415878295898e+00
1.146863102912902832e+00 -1.050649285316467285e+00 -4.796070158481597900e-01 1.146821379661560059e+00 1.168670415878295898e+00
1.268000483512878418e+00 -1.055045962333679199e+00 -4.313342869281768799e-01 1.195247173309326172e+00 1.185360193252563477e+00
9.758163094520568848e-01 -8.012779951095581055e-01 -2.721458375453948975e-01 1.031721591949462891e+00 9.303771257400512695e-01
9.017754197120666504e-01 -7.997269630432128906e-01 -3.696769177913665771e-01 1.192544817924499512e+00 7.040820121765136719e-01
7.625454068183898926e-01 -8.174948096275329590e-01 -5.230153799057006836e-01 1.152014493942260742e+00 5.048066377639770508e-01
8.107028007507324219e-01 -7.538335919380187988e-01 -4.853989183902740479e-01 1.130044698715209961e+00 4.966467022895812988e-01
7.639511823654174805e-01 -7.580646872520446777e-01 -5.546715855598449707e-01 1.008896231651306152e+00 4.379821419715881348e-01
8.533033132553100586e-01 -8.241626620292663574e-01 -5.346682071685791016e-01 1.225188016891479492e+00 5.039260387420654297e-01
8.084840178489685059e-01 -7.084658741950988770e-01 -3.912897408008575439e-01 1.137855052947998047e+00 5.379125475883483887e-01
9.584327340126037598e-01 -7.932910919189453125e-01 -4.920059442520141602e-01 1.079319596290588379e+00 6.060848832130432129e-01
8.900789618492126465e-01 -6.920452117919921875e-01 -1.922786533832550049e-01 1.260792493820190430e+00 6.927936077117919922e-01
8.830345273017883301e-01 -7.098166942596435547e-01 -2.368246912956237793e-01 1.211246252059936523e+00 7.097919583320617676e-01
9.562863707542419434e-01 -7.557080388069152832e-01 -3.186826109886169434e-01 1.196845412254333496e+00 6.938853263854980469e-01
7.534881234169006348e-01 -7.930884957313537598e-01 -4.428464770317077637e-01 1.383765697479248047e+00 4.597828388214111328e-01
7.531849145889282227e-01 -7.813758850097656250e-01 -4.540622234344482422e-01 1.355798840522766113e+00 4.664556384086608887e-01
8.047422766685485840e-01 -8.574806451797485352e-01 -4.899612367153167725e-01 1.374262452125549316e+00 5.404155850410461426e-01
7.695888876914978027e-01 -8.672131896018981934e-01 -5.006375908851623535e-01 1.419489622116088867e+00 5.376898050308227539e-01
1.071825504302978516e+00 -7.942122220993041992e-01 -4.365304410457611084e-01 1.185965657234191895e+00 6.343616843223571777e-01
1.033047437667846680e+00 -8.215996026992797852e-01 -4.039050340652465820e-01 1.199121475219726562e+00 7.481911778450012207e-01
1.204065799713134766e+00 -1.005594968795776367e+00 -3.007557690143585205e-01 1.459326505661010742e+00 1.103065609931945801e+00
1.373451232910156250e+00 -9.480584859848022461e-01 -2.434841394424438477e-01 1.379997730255126953e+00 1.130076527595520020e+00
1.301087260246276855e+00 -9.941928982734680176e-01 -2.727691531181335449e-01 1.353755950927734375e+00 1.183114886283874512e+00
1.053631186485290527e+00 -9.825577139854431152e-01 -3.460353910923004150e-01 1.038246989250183105e+00 1.153115034103393555e+00
1.029188275337219238e+00 -9.550198316574096680e-01 -2.451891005039215088e-01 9.227853417396545410e-01 1.237198472023010254e+00
1.104358911514282227e+00 -9.606859087944030762e-01 -2.950989305973052979e-01 1.177176237106323242e+00 1.128032445907592773e+00
1.208562374114990234e+00 -9.698094129562377930e-01 -3.487397730350494385e-01 1.094741225242614746e+00 1.147760391235351562e+00
1.189565420150756836e+00 -9.885568618774414062e-01 -4.212919175624847412e-01 1.208029747009277344e+00 1.054948568344116211e+00
1.183722257614135742e+00 -9.814164638519287109e-01 -4.146480858325958252e-01 1.231562972068786621e+00 1.066687703132629395e+00
9.265245199203491211e-01 -9.094109535217285156e-01 -3.250595629215240479e-01 7.861558198928833008e-01 1.125164031982421875e+00
9.923836588859558105e-01 -9.113395214080810547e-01 -2.800028622150421143e-01 8.069601655006408691e-01 1.175714850425720215e+00
9.749390482902526855e-01 -1.080701828002929688e+00 -6.677379608154296875e-01 9.344007372856140137e-01 9.607014060020446777e-01
8.623015284538269043e-01 -1.008050441741943359e+00 -7.137498259544372559e-01 1.219070315361022949e+00 5.900726318359375000e-01
8.470877408981323242e-01 -1.044015407562255859e+00 -7.080328464508056641e-01 1.157369375228881836e+00 6.611144542694091797e-01
5.554432868957519531e-01 -4.470700621604919434e-01 -2.823524177074432373e-01 8.692179918289184570e-01 2.076385617256164551e-01
8.212337493896484375e-01 -5.608699321746826172e-01 -1.815694868564605713e-01 9.640545248985290527e-01 6.117013096809387207e-01
7.047713398933410645e-01 -5.873371362686157227e-01 -2.203317731618881226e-01 1.350365996360778809e+00 4.193277657032012939e-01
1.086010932922363281e+00 -6.051977872848510742e-01 -2.584436535835266113e-01 1.469210028648376465e+00 4.121063351631164551e-01
1.090719938278198242e+00 -5.766596794128417969e-01 -2.344786971807479858e-01 1.502615690231323242e+00 3.794066011905670166e-01
1.035765886306762695e+00 -6.269140839576721191e-01 -2.380331903696060181e-01 1.507825255393981934e+00 4.393085241317749023e-01
5.936661362648010254e-01 -6.247040033340454102e-01 -4.144769906997680664e-01 1.329424023628234863e+00 1.474952995777130127e-01
7.365702390670776367e-01 -6.765710115432739258e-01 -5.506146550178527832e-01 1.224580526351928711e+00 1.277645975351333618e-01
7.309865951538085938e-01 -6.673046946525573730e-01 -5.648279190063476562e-01 1.271038651466369629e+00 1.421985328197479248e-01
7.359501719474792480e-01 -6.719586253166198730e-01 -5.581173300743103027e-01 1.256157755851745605e+00 1.348148286342620850e-01
7.849085927009582520e-01 -6.880479454994201660e-01 -6.283150315284729004e-01 1.162719249725341797e+00 1.738558858633041382e-01
7.885091304779052734e-01 -7.200903296470642090e-01 -7.118977308273315430e-01 1.091260552406311035e+00 1.879627555608749390e-01
7.892106175422668457e-01 -7.498677968978881836e-01 -6.630030870437622070e-01 1.054206967353820801e+00 2.804477214813232422e-01
7.523964047431945801e-01 -7.122820019721984863e-01 -5.860233306884765625e-01 9.539586305618286133e-01 3.220583200454711914e-01
7.992426156997680664e-01 -7.307047247886657715e-01 -6.320250630378723145e-01 7.991537451744079590e-01 4.284331798553466797e-01
6.961771249771118164e-01 -6.765712499618530273e-01 -5.203679800033569336e-01 8.129780888557434082e-01 3.757131993770599365e-01
7.004756331443786621e-01 -6.450080275535583496e-01 -4.496697485446929932e-01 7.944913506507873535e-01 4.535378217697143555e-01
7.943727970123291016e-01 -6.634665727615356445e-01 -5.302305817604064941e-01 8.537707924842834473e-01 3.330795466899871826e-01
7.410287857055664062e-01 -7.158497571945190430e-01 -5.342437624931335449e-01 1.023200035095214844e+00 2.655104994773864746e-01
5.944298505783081055e-01 -8.004078865051269531e-01 -6.468281149864196777e-01 1.235875725746154785e+00 1.707507520914077759e-01
6.331993937492370605e-01 -7.715552449226379395e-01 -6.676656007766723633e-01 1.231605529785156250e+00 9.809257835149765015e-02
6.639885902404785156e-01 -7.866500616073608398e-01 -6.742315292358398438e-01 1.194791316986083984e+00 1.034770384430885315e-01
4.689746201038360596e-01 -7.222653031349182129e-01 -5.599285364151000977e-01 1.260326147079467773e+00 8.804365247488021851e-02
6.027428507804870605e-01 -6.266925334930419922e-01 -4.769774973392486572e-01 1.173544049263000488e+00 1.367688924074172974e-01
6.191081404685974121e-01 -6.213941574096679688e-01 -4.533793032169342041e-01 1.134899854660034180e+00 1.750827133655548096e-01
7.400466203689575195e-01 -8.319515585899353027e-01 -5.819048285484313965e-01 1.445084810256958008e+00 2.983841001987457275e-01
7.572230100631713867e-01 -7.633346319198608398e-01 -4.685245156288146973e-01 1.442324399948120117e+00 3.285208344459533691e-01
7.170229554176330566e-01 -7.636471986770629883e-01 -6.233482360839843750e-01 1.493857502937316895e+00 1.750670745968818665e-02
7.156798839569091797e-01 -7.326394319534301758e-01 -5.912570953369140625e-01 1.500355839729309082e+00 -7.500822655856609344e-03
7.152709364891052246e-01 -7.621104121208190918e-01 -4.944820404052734375e-01 1.620462656021118164e+00 1.661654114723205566e-01
7.140681147575378418e-01 -7.559222579002380371e-01 -4.994455575942993164e-01 1.619436621665954590e+00 1.692681908607482910e-01
9.091631174087524414e-01 -7.548729181289672852e-01 -4.677679240703582764e-01 1.019685029983520508e+00 5.820420384407043457e-01
8.928456902503967285e-01 -7.223218083381652832e-01 -4.270948171615600586e-01 1.160926818847656250e+00 4.868795871734619141e-01
8.999902009963989258e-01 -7.238585352897644043e-01 -4.236496388912200928e-01 1.162231326103210449e+00 4.784529209136962891e-01
8.782564997673034668e-01 -7.202228307723999023e-01 -4.229162037372589111e-01 1.187639355659484863e+00 5.198047161102294922e-01
1.032254099845886230e+00 -6.463826298713684082e-01 -1.557007133960723877e-01 1.652473688125610352e+00 5.542883872985839844e-01
9.038617610931396484e-01 -6.654314994812011719e-01 -3.762209117412567139e-01 1.167272329330444336e+00 4.578213095664978027e-01
5.742298960685729980e-01 -6.653795242309570312e-01 -2.428530007600784302e-01 8.098781108856201172e-01 6.803500652313232422e-01
7.991760373115539551e-01 -4.245426952838897705e-01 -2.093258202075958252e-01 7.899875044822692871e-01 3.882281482219696045e-01
7.261333465576171875e-01 -5.089362859725952148e-01 -1.637925654649734497e-01 7.063256502151489258e-01 6.224332451820373535e-01
6.876803636550903320e-01 -4.967155456542968750e-01 -1.581564545631408691e-01 6.522009968757629395e-01 6.268193125724792480e-01
7.799502015113830566e-01 -5.254886150360107422e-01 -7.790980488061904907e-02 7.475268840789794922e-01 7.219804525375366211e-01
7.334347963333129883e-01 -6.416405439376831055e-01 -2.090034931898117065e-01 7.371883988380432129e-01 7.656635046005249023e-01
6.727965474128723145e-01 -7.228616476058959961e-01 -2.955473065376281738e-01 8.602055311203002930e-01 7.292209863662719727e-01
6.641315221786499023e-01 -7.369036674499511719e-01 -3.092453777790069580e-01 8.817983269691467285e-01 7.267999053001403809e-01
6.635802984237670898e-01 -7.589682936668395996e-01 -3.471020758152008057e-01 8.129433989524841309e-01 7.106606960296630859e-01
7.723238468170166016e-01 -8.616284132003784180e-01 -4.041061103343963623e-01 6.327863931655883789e-01 9.671370983123779297e-01
6.185203194618225098e-01 -7.966786026954650879e-01 -4.383878409862518311e-01 7.312796115875244141e-01 7.051067948341369629e-01
6.599701642990112305e-01 -6.705818772315979004e-01 -3.764131069183349609e-01 8.000283837318420410e-01 5.705308914184570312e-01
6.687388420104980469e-01 -5.858349204063415527e-01 -3.240736424922943115e-01 9.176851511001586914e-01 4.498995244503021240e-01
6.607083082199096680e-01 -4.832263588905334473e-01 -2.415834814310073853e-01 9.646165370941162109e-01 3.493556976318359375e-01
8.653483986854553223e-01 -4.430406391620635986e-01 -1.079603582620620728e-01 9.374668002128601074e-01 5.070114731788635254e-01
6.307660341262817383e-01 -4.115554988384246826e-01 -5.275700613856315613e-02 1.139053940773010254e+00 3.506896495819091797e-01
6.334226727485656738e-01 -3.984567224979400635e-01 -7.808024436235427856e-02 1.113296508789062500e+00 3.768234550952911377e-01
8.607144355773925781e-01 -5.091906189918518066e-01 -1.978373676538467407e-01 1.207071781158447266e+00 3.726755082607269287e-01
1.056831002235412598e+00 -5.321125984191894531e-01 -2.223095297813415527e-02 1.272472500801086426e+00 6.638678312301635742e-01
1.025585412979125977e+00 -5.226944088935852051e-01 3.586971759796142578e-02 1.249792695045471191e+00 7.224588990211486816e-01
1.015373468399047852e+00 -4.853720664978027344e-01 9.006012976169586182e-02 1.249200224876403809e+00 7.179657816886901855e-01
1.013364434242248535e+00 -4.874047040939331055e-01 9.471391141414642334e-02 1.238471627235412598e+00 7.152369022369384766e-01
1.036442518234252930e+00 -4.996362924575805664e-01 3.170668706297874451e-02 1.284575939178466797e+00 6.275434494018554688e-01
9.998636245727539062e-01 -4.955771267414093018e-01 5.055890604853630066e-02 1.293573856353759766e+00 6.719568967819213867e-01
9.527057409286499023e-01 -4.736023247241973877e-01 1.999115198850631714e-02 1.252722024917602539e+00 6.019039750099182129e-01
9.635224938392639160e-01 -7.382918596267700195e-01 -1.931156367063522339e-01 1.598043680191040039e+00 6.442744135856628418e-01
1.072016477584838867e+00 -7.940078377723693848e-01 -2.685116827487945557e-01 1.765385508537292480e+00 6.104107499122619629e-01
1.057667851448059082e+00 -6.988619565963745117e-01 -9.907495230436325073e-02 1.731070041656494141e+00 6.529623866081237793e-01
1.067327141761779785e+00 -7.551785111427307129e-01 -2.132718414068222046e-01 1.543585181236267090e+00 6.932834982872009277e-01
4.591016471385955811e-01 -5.720839500427246094e-01 -3.653233945369720459e-01 8.427534699440002441e-01 2.952010929584503174e-01
6.754842996597290039e-01 -5.023220181465148926e-01 -3.462697863578796387e-01 1.031215786933898926e+00 2.222691327333450317e-01
6.856380105018615723e-01 -4.765535891056060791e-01 -2.085274457931518555e-01 9.299646019935607910e-01 4.276827573776245117e-01
6.109728217124938965e-01 -5.717979073524475098e-01 -1.684550493955612183e-01 1.057545304298400879e+00 5.278410315513610840e-01
6.595605015754699707e-01 -5.110008716583251953e-01 -1.801895499229431152e-01 1.064167857170104980e+00 4.307804703712463379e-01
7.035198211669921875e-01 -5.217763185501098633e-01 -2.892517149448394775e-01 1.082463860511779785e+00 3.481146097183227539e-01
6.182221770286560059e-01 -5.902972817420959473e-01 -4.788700938224792480e-01 1.051505446434020996e+00 1.753994375467300415e-01
4.093615710735321045e-01 -4.675959050655364990e-01 -4.215822219848632812e-01 8.575729727745056152e-01 -1.092954203486442566e-01
4.612435102462768555e-01 -4.170005619525909424e-01 -3.555124700069427490e-01 9.733323454856872559e-01 -1.391239315271377563e-01
4.461936354637145996e-01 -3.940007686614990234e-01 -3.374570310115814209e-01 9.916214942932128906e-01 -1.647155582904815674e-01
4.283333420753479004e-01 -4.279186725616455078e-01 -3.651646673679351807e-01 1.017504811286926270e+00 -1.296841800212860107e-01
4.900780916213989258e-01 -4.727122783660888672e-01 -3.948345482349395752e-01 1.035161972045898438e+00 -6.887883692979812622e-02
4.859429895877838135e-01 -4.932691752910614014e-01 -4.319406151771545410e-01 1.043774604797363281e+00 -1.716048419475555420e-01
2.983942627906799316e-01 -7.198090553283691406e-01 -6.625029444694519043e-01 1.165866494178771973e+00 -1.936778128147125244e-01
3.545092046260833740e-01 -7.172351479530334473e-01 -6.541612744331359863e-01 1.225782632827758789e+00 -1.626425683498382568e-01
1.573674678802490234e-01 -5.816624760627746582e-01 -5.120962262153625488e-01 1.083248257637023926e+00 -2.698474824428558350e-01
4.192859828472137451e-01 -6.227452158927917480e-01 -5.467124581336975098e-01 1.046304225921630859e+00 -1.444216221570968628e-01
3.766088187694549561e-01 -6.575220227241516113e-01 -5.443688035011291504e-01 1.049251079559326172e+00 8.165804296731948853e-02
3.866959810256958008e-01 -6.684609651565551758e-01 -5.364931225776672363e-01 1.033374905586242676e+00 6.423602998256683350e-02
7.167541384696960449e-01 -6.265579462051391602e-01 -3.449166119098663330e-01 9.824850559234619141e-01 4.998833239078521729e-01
8.863211870193481445e-01 -6.546738147735595703e-01 -2.698881328105926514e-01 1.193270683288574219e+00 5.924479365348815918e-01
8.325045704841613770e-01 -5.290785431861877441e-01 -2.484621107578277588e-01 1.305919289588928223e+00 3.181009590625762939e-01
5.415898561477661133e-01 -5.162360668182373047e-01 -3.662522137165069580e-01 9.852210879325866699e-01 1.664096415042877197e-01
8.564023971557617188e-01 -7.189899682998657227e-01 -1.610403954982757568e-01 8.566398620605468750e-01 9.402910470962524414e-01
9.345740675926208496e-01 -9.243324995040893555e-01 -4.529501199722290039e-01 1.065207481384277344e+00 8.971855044364929199e-01
7.629144787788391113e-01 -8.375667929649353027e-01 -6.213091015815734863e-01 1.095317721366882324e+00 3.854261040687561035e-01
6.628361344337463379e-01 -5.698519349098205566e-01 -3.447648584842681885e-01 8.391473889350891113e-01 3.956694900989532471e-01
6.895976662635803223e-01 -6.217533946037292480e-01 -4.542632400989532471e-01 7.704823613166809082e-01 3.898962736129760742e-01
6.921983361244201660e-01 -6.113893389701843262e-01 -4.596342742443084717e-01 8.160960078239440918e-01 4.065726995468139648e-01
6.998383998870849609e-01 -6.130717396736145020e-01 -4.473656415939331055e-01 8.097707033157348633e-01 3.993406891822814941e-01
6.043142676353454590e-01 -5.662338137626647949e-01 -1.726402044296264648e-01 8.735408186912536621e-01 6.003722548484802246e-01
7.850575447082519531e-01 -8.688095211982727051e-01 -4.888506233692169189e-01 7.895842194557189941e-01 8.151239156723022461e-01
5.302052497863769531e-01 -7.844237089157104492e-01 -4.692710638046264648e-01 7.781282067298889160e-01 5.809934139251708984e-01
1.078239440917968750e+00 -1.139861464500427246e+00 -7.553706169128417969e-01 1.251902699470520020e+00 8.288697004318237305e-01
9.182122945785522461e-01 -1.186175823211669922e+00 -8.584742546081542969e-01 1.052948713302612305e+00 8.002535700798034668e-01
9.198897480964660645e-01 -9.063929319381713867e-01 -4.453353285789489746e-01 8.661143183708190918e-01 9.244496226310729980e-01
7.843083143234252930e-01 -9.955929517745971680e-01 -5.926282405853271484e-01 7.569043040275573730e-01 9.071375131607055664e-01
9.204098582267761230e-01 -9.714046120643615723e-01 -5.993293523788452148e-01 7.207403779029846191e-01 9.443249702453613281e-01
8.258261084556579590e-01 -9.538878202438354492e-01 -3.850196599960327148e-01 8.078913688659667969e-01 1.092898368835449219e+00
8.412430286407470703e-01 -9.444585442543029785e-01 -4.267295300960540771e-01 8.758102059364318848e-01 1.018957018852233887e+00
9.896096587181091309e-01 -8.660684823989868164e-01 -2.696293592453002930e-01 8.053166270256042480e-01 1.111557960510253906e+00
9.325515627861022949e-01 -8.356519341468811035e-01 -2.276875078678131104e-01 9.254282116889953613e-01 1.049608945846557617e+00
1.053378820419311523e+00 -8.881168961524963379e-01 -3.562531769275665283e-01 1.074089646339416504e+00 9.610479474067687988e-01
1.014368176460266113e+00 -8.943468332290649414e-01 -4.152045845985412598e-01 1.278910756111145020e+00 8.257431983947753906e-01
1.190491676330566406e+00 -7.874541282653808594e-01 -2.680391967296600342e-01 1.839804887771606445e+00 5.722962021827697754e-01
1.183465719223022461e+00 -7.811719775199890137e-01 -2.461631596088409424e-01 1.805054903030395508e+00 6.316897869110107422e-01
1.079612016677856445e+00 -7.280600666999816895e-01 -2.714316844940185547e-01 1.709981322288513184e+00 4.853950440883636475e-01
1.271237015724182129e+00 -7.303819656372070312e-01 -1.289460062980651855e-01 1.852321147918701172e+00 6.647619605064392090e-01
1.307304859161376953e+00 -7.351761460304260254e-01 -1.336763948202133179e-01 1.818542122840881348e+00 6.477057933807373047e-01
9.177163839340209961e-01 -6.779552698135375977e-01 -4.207961559295654297e-01 1.110744237899780273e+00 4.296000301837921143e-01
8.248999118804931641e-01 -6.785700917243957520e-01 -3.368918299674987793e-01 1.073069214820861816e+00 5.899085998535156250e-01
9.193043112754821777e-01 -6.157247424125671387e-01 -2.626922428607940674e-01 1.193494677543640137e+00 5.452568531036376953e-01
9.519439935684204102e-01 -6.228415966033935547e-01 -2.695821225643157959e-01 1.185058593750000000e+00 5.118938684463500977e-01
9.704848527908325195e-01 -6.223536729812622070e-01 -3.273092806339263916e-01 1.246526718139648438e+00 4.063938260078430176e-01
9.294620752334594727e-01 -6.237757802009582520e-01 -3.257451355457305908e-01 1.282298564910888672e+00 4.389509260654449463e-01
7.956417798995971680e-01 -5.589791536331176758e-01 -2.269680351018905640e-01 1.250162363052368164e+00 4.501888453960418701e-01
6.696800589561462402e-01 -5.016000270843505859e-01 -2.457102537155151367e-01 1.059109568595886230e+00 3.814451098442077637e-01
7.694178223609924316e-01 -4.870828986167907715e-01 -2.184266149997711182e-01 9.402433037757873535e-01 3.987436890602111816e-01
7.295202016830444336e-01 -5.254806876182556152e-01 -2.635348737239837646e-01 9.858697056770324707e-01 4.392737150192260742e-01
8.616593480110168457e-01 -6.179124116897583008e-01 -1.680968850851058960e-01 1.423002839088439941e+00 5.539942383766174316e-01
6.202049255371093750e-01 -6.119052767753601074e-01 -3.858059048652648926e-01 1.099777698516845703e+00 3.291997611522674561e-01
6.201166510581970215e-01 -6.072614192962646484e-01 -3.893055915832519531e-01 1.106350302696228027e+00 3.361425995826721191e-01
6.543513536453247070e-01 -6.550983190536499023e-01 -3.781446516513824463e-01 1.159468531608581543e+00 3.339164853096008301e-01
5.238761305809020996e-01 -7.020418047904968262e-01 -4.525108933448791504e-01 1.247785449028015137e+00 2.511142492294311523e-01
6.517057418823242188e-01 -8.158464431762695312e-01 -6.171120405197143555e-01 1.314322113990783691e+00 2.195153683423995972e-01
6.231730580329895020e-01 -7.792906761169433594e-01 -5.912712812423706055e-01 1.260788679122924805e+00 2.242830395698547363e-01
7.003332972526550293e-01 -6.797806620597839355e-01 -4.811195433139801025e-01 1.251400113105773926e+00 2.551041841506958008e-01
6.140743494033813477e-01 -7.713088393211364746e-01 -4.819161593914031982e-01 1.351353168487548828e+00 3.289342820644378662e-01
5.633546113967895508e-01 -7.837887406349182129e-01 -5.095774531364440918e-01 1.363194823265075684e+00 3.025248050689697266e-01
6.026549339294433594e-01 -8.594847917556762695e-01 -6.365818977355957031e-01 1.072753667831420898e+00 3.772847652435302734e-01
6.002359390258789062e-01 -8.329304456710815430e-01 -6.124801039695739746e-01 1.345173954963684082e+00 2.179516404867172241e-01
7.476029396057128906e-01 -7.087858915328979492e-01 -5.147926211357116699e-01 1.210112452507019043e+00 2.924466133117675781e-01
5.919244885444641113e-01 -7.078310251235961914e-01 -5.028114318847656250e-01 1.275902628898620605e+00 1.955459713935852051e-01
5.793468952178955078e-01 -7.047508358955383301e-01 -5.327088832855224609e-01 1.276616811752319336e+00 2.131316959857940674e-01
5.361996293067932129e-01 -8.981374502182006836e-01 -6.917636394500732422e-01 1.224626541137695312e+00 2.228200584650039673e-01
5.300291776657104492e-01 -8.917279839515686035e-01 -7.069975733757019043e-01 1.237100124359130859e+00 2.456035614013671875e-01
4.377169013023376465e-01 -8.849651217460632324e-01 -7.117019295692443848e-01 1.283923983573913574e+00 1.202843338251113892e-01
4.340068697929382324e-01 -8.891112208366394043e-01 -7.198297381401062012e-01 1.279246449470520020e+00 1.213854402303695679e-01
4.721972346305847168e-01 -8.646367788314819336e-01 -6.664091348648071289e-01 1.078473329544067383e+00 2.607515454292297363e-01
7.458629608154296875e-01 -5.854434967041015625e-01 -1.539174765348434448e-01 8.466510176658630371e-01 6.774489283561706543e-01
5.596641302108764648e-01 -7.320268750190734863e-01 -5.636231899261474609e-01 9.693931937217712402e-01 3.279931247234344482e-01
5.182322859764099121e-01 -7.156473994255065918e-01 -6.150661706924438477e-01 9.607790708541870117e-01 6.386990100145339966e-02
5.731604099273681641e-01 -7.385808229446411133e-01 -6.026933193206787109e-01 9.150801301002502441e-01 2.022024840116500854e-01
6.023594737052917480e-01 -7.218667268753051758e-01 -3.485791683197021484e-01 8.209081888198852539e-01 6.300854086875915527e-01
7.732182145118713379e-01 -6.157242059707641602e-01 -4.105886816978454590e-01 1.179204583168029785e+00 2.635637223720550537e-01
6.738448143005371094e-01 -6.205135583877563477e-01 -3.643134534358978271e-01 1.023579120635986328e+00 3.992995917797088623e-01
6.082280278205871582e-01 -6.135084033012390137e-01 -3.498092591762542725e-01 9.508009552955627441e-01 3.844661712646484375e-01
6.175785660743713379e-01 -6.099683046340942383e-01 -3.627187609672546387e-01 9.605671763420104980e-01 4.004834294319152832e-01
5.938862562179565430e-01 -6.304944753646850586e-01 -3.833678364753723145e-01 9.747741818428039551e-01 3.530234694480895996e-01
7.235446572303771973e-01 -5.317973494529724121e-01 -3.102082610130310059e-01 1.019007444381713867e+00 3.475567400455474854e-01
5.129070281982421875e-01 -6.009681820869445801e-01 -3.585427403450012207e-01 1.068199157714843750e+00 2.485675215721130371e-01
7.278769016265869141e-01 -7.755563259124755859e-01 -5.016269683837890625e-01 1.048034071922302246e+00 5.126012563705444336e-01
6.385936141014099121e-01 -9.043567180633544922e-01 -5.071216821670532227e-01 6.560233831405639648e-01 8.378177285194396973e-01
9.795026183128356934e-01 -9.642959833145141602e-01 -6.404085159301757812e-01 1.255887866020202637e+00 6.484234929084777832e-01
9.668341875076293945e-01 -9.846960902214050293e-01 -6.149291396141052246e-01 1.273561596870422363e+00 6.676325798034667969e-01
9.762411117553710938e-01 -9.785076379776000977e-01 -6.056585311889648438e-01 1.273161292076110840e+00 6.941551566123962402e-01
1.001228213310241699e+00 -9.173432588577270508e-01 -6.705281734466552734e-01 1.170619606971740723e+00 5.635963082313537598e-01
9.435162544250488281e-01 -9.635577201843261719e-01 -6.763852238655090332e-01 1.194156885147094727e+00 5.979628562927246094e-01
9.995552897453308105e-01 -9.130446910858154297e-01 -6.511044502258300781e-01 1.160821318626403809e+00 5.498565435409545898e-01
9.885883927345275879e-01 -9.143575429916381836e-01 -6.397703289985656738e-01 1.195337295532226562e+00 5.462459325790405273e-01
9.664070010185241699e-01 -8.485291004180908203e-01 -5.722331404685974121e-01 1.229365348815917969e+00 5.383355617523193359e-01
1.133209347724914551e+00 -1.132030129432678223e+00 -7.616951465606689453e-01 1.277009367942810059e+00 8.271412849426269531e-01
1.224461078643798828e+00 -1.204076409339904785e+00 -7.846568822860717773e-01 1.255668282508850098e+00 9.686608314514160156e-01
1.067934632301330566e+00 -1.200503110885620117e+00 -8.343558907508850098e-01 1.022953152656555176e+00 9.404464960098266602e-01
1.058897137641906738e+00 -1.162034511566162109e+00 -8.453698158264160156e-01 9.779448509216308594e-01 8.769269585609436035e-01
1.354790329933166504e+00 -1.160624623298645020e+00 -7.168093919754028320e-01 1.481118440628051758e+00 8.907684683799743652e-01
1.338290214538574219e+00 -1.165976166725158691e+00 -7.176091074943542480e-01 1.490041613578796387e+00 8.981472253799438477e-01
1.222464203834533691e+00 -1.116487860679626465e+00 -7.021896839141845703e-01 1.442838311195373535e+00 8.179175853729248047e-01
1.069450974464416504e+00 -1.056389808654785156e+00 -7.150864005088806152e-01 1.221598744392395020e+00 7.597032785415649414e-01
6.501511335372924805e-01 -8.176846504211425781e-01 -5.866644978523254395e-01 8.475481867790222168e-01 4.901192188262939453e-01
6.731822490692138672e-01 -7.790549993515014648e-01 -4.797795712947845459e-01 1.090077161788940430e+00 4.841889142990112305e-01
5.509599447250366211e-01 -8.761916160583496094e-01 -6.273922920227050781e-01 1.268810749053955078e+00 3.460728526115417480e-01
7.798976898193359375e-01 -8.947367072105407715e-01 -6.521002054214477539e-01 1.242121696472167969e+00 4.325941205024719238e-01
6.796223521232604980e-01 -9.078022241592407227e-01 -7.525166869163513184e-01 1.119626998901367188e+00 2.881617248058319092e-01
6.153810620307922363e-01 -8.651090860366821289e-01 -6.599065661430358887e-01 1.252510190010070801e+00 3.172263205051422119e-01
6.111150383949279785e-01 -8.321546316146850586e-01 -6.340759396553039551e-01 1.283110499382019043e+00 2.739391624927520752e-01
6.154014468193054199e-01 -6.937998533248901367e-01 -5.965071320533752441e-01 1.232113242149353027e+00 9.359233826398849487e-02
5.627562999725341797e-01 -7.040387988090515137e-01 -5.994401574134826660e-01 1.176654934883117676e+00 1.090403944253921509e-01
5.906474590301513672e-01 -7.370057702064514160e-01 -4.901847541332244873e-01 1.350212454795837402e+00 2.800591588020324707e-01
9.734867811203002930e-01 -7.650926709175109863e-01 -4.566661715507507324e-01 1.226501464843750000e+00 5.393661260604858398e-01
8.054196238517761230e-01 -8.075958490371704102e-01 -3.121162056922912598e-01 1.098573446273803711e+00 7.861332297325134277e-01
7.719539999961853027e-01 -7.955116033554077148e-01 -3.426900506019592285e-01 8.572838902473449707e-01 8.333908319473266602e-01
1.014105677604675293e+00 -9.006054997444152832e-01 -3.072973787784576416e-01 1.258451581001281738e+00 9.516763091087341309e-01
6.600759625434875488e-01 -1.092004179954528809e+00 -8.519986867904663086e-01 1.231737017631530762e+00 4.353962242603302002e-01
8.538194298744201660e-01 -1.113981723785400391e+00 -8.268541693687438965e-01 1.299061775207519531e+00 5.673930644989013672e-01
9.326435923576354980e-01 -9.949719905853271484e-01 -4.445788562297821045e-01 8.143956661224365234e-01 1.101323843002319336e+00
8.226420283317565918e-01 -8.460251688957214355e-01 -5.057017803192138672e-01 9.079595804214477539e-01 7.127265334129333496e-01
8.166216015815734863e-01 -8.318910002708435059e-01 -5.752441883087158203e-01 7.521572113037109375e-01 6.639226675033569336e-01
5.347749590873718262e-01 -6.932923197746276855e-01 -4.271776974201202393e-01 9.037392139434814453e-01 3.998305797576904297e-01
7.803868651390075684e-01 -5.939953923225402832e-01 -2.822861373424530029e-01 9.807261824607849121e-01 5.449352264404296875e-01
7.802230119705200195e-01 -8.025291562080383301e-01 -2.794409692287445068e-01 9.253906607627868652e-01 9.104956984519958496e-01
1.029216647148132324e+00 -6.970819830894470215e-01 -2.029329687356948853e-01 1.030637502670288086e+00 8.486443758010864258e-01
9.646702408790588379e-01 -7.264565229415893555e-01 -2.023745179176330566e-01 1.040263652801513672e+00 8.541989326477050781e-01
5.915023088455200195e-01 -7.019100785255432129e-01 -4.292038679122924805e-01 8.276725411415100098e-01 5.173372030258178711e-01
5.743157863616943359e-01 -6.669332981109619141e-01 -4.991318285465240479e-01 8.566166162490844727e-01 3.406970500946044922e-01
5.778653621673583984e-01 -6.272583603858947754e-01 -4.571647047996520996e-01 8.580192327499389648e-01 3.106842339038848877e-01
6.692433357238769531e-01 -6.258314251899719238e-01 -3.482949733734130859e-01 8.332903385162353516e-01 4.787115752696990967e-01
6.068602800369262695e-01 -5.186911821365356445e-01 -2.823922634124755859e-01 1.118452429771423340e+00 2.683643400669097900e-01
8.770254254341125488e-01 -5.446454882621765137e-01 -2.396834343671798706e-01 1.084955453872680664e+00 5.099141001701354980e-01
8.217365741729736328e-01 -5.650941729545593262e-01 -2.817823290824890137e-01 1.092394709587097168e+00 4.376695752143859863e-01
7.629784345626831055e-01 -6.279890537261962891e-01 -3.217741549015045166e-01 1.030527710914611816e+00 5.365261435508728027e-01
7.593892812728881836e-01 -6.448703408241271973e-01 -3.774639368057250977e-01 9.228905439376831055e-01 5.345477461814880371e-01
8.345400094985961914e-01 -6.214735507965087891e-01 -3.036372959613800049e-01 1.220918536186218262e+00 4.112755060195922852e-01
6.881690025329589844e-01 -7.319536209106445312e-01 -4.957313835620880127e-01 9.229686260223388672e-01 4.550468921661376953e-01
6.280513405799865723e-01 -6.042976379394531250e-01 -1.632699370384216309e-01 7.832716703414916992e-01 6.990715861320495605e-01
6.656125783920288086e-01 -6.011425852775573730e-01 -1.782874166965484619e-01 8.256838321685791016e-01 6.531923413276672363e-01
8.243137598037719727e-01 -5.543909072875976562e-01 -1.514110267162322998e-01 7.453274130821228027e-01 7.192201614379882812e-01
7.156666517257690430e-01 -5.941456556320190430e-01 -2.447006106376647949e-01 8.567444086074829102e-01 5.928860306739807129e-01
6.680530905723571777e-01 -5.035629272460937500e-01 -1.916822791099548340e-01 8.916289806365966797e-01 4.537110924720764160e-01
7.171620726585388184e-01 -5.808647274971008301e-01 -2.896901667118072510e-01 1.103853940963745117e+00 3.570777177810668945e-01
7.535765767097473145e-01 -4.236198067665100098e-01 -7.680810987949371338e-02 8.542269468307495117e-01 5.287323594093322754e-01
8.077536821365356445e-01 -4.509767889976501465e-01 -1.734611243009567261e-01 8.847331404685974121e-01 4.364373981952667236e-01
7.330276966094970703e-01 -6.054237484931945801e-01 -1.640108078718185425e-01 7.582429647445678711e-01 7.734805345535278320e-01
6.629286408424377441e-01 -5.600219368934631348e-01 -3.511377274990081787e-01 1.044242620468139648e+00 2.944989800453186035e-01
6.520901918411254883e-01 -5.495513081550598145e-01 -4.086243808269500732e-01 1.229365825653076172e+00 1.024687811732292175e-01
6.465730667114257812e-01 -3.770897686481475830e-01 -2.350046038627624512e-01 9.952292442321777344e-01 1.592186540365219116e-01
7.476641535758972168e-01 -4.845890700817108154e-01 -2.486514002084732056e-01 9.199795126914978027e-01 3.830696344375610352e-01
7.022210955619812012e-01 -8.729832172393798828e-01 -6.892547607421875000e-01 1.133968591690063477e+00 3.474096953868865967e-01
5.999095439910888672e-01 -7.637540102005004883e-01 -4.990808069705963135e-01 1.057666301727294922e+00 4.019891023635864258e-01
5.105205178260803223e-01 -5.469242334365844727e-01 -3.679049611091613770e-01 9.765665531158447266e-01 1.878848671913146973e-01
4.564582705497741699e-01 -4.556826353073120117e-01 -2.340974509716033936e-01 9.696782231330871582e-01 2.011553943157196045e-01
5.475764274597167969e-01 -6.715556383132934570e-01 -5.890459418296813965e-01 1.108497619628906250e+00 7.944978773593902588e-02
5.877152085304260254e-01 -6.363639235496520996e-01 -6.453899145126342773e-01 1.046041607856750488e+00 6.430564820766448975e-02
5.781943202018737793e-01 -6.110648512840270996e-01 -6.146487593650817871e-01 9.995362162590026855e-01 2.359065227210521698e-02
5.997076630592346191e-01 -6.356313228607177734e-01 -6.042981147766113281e-01 9.339942336082458496e-01 1.260164380073547363e-01
6.451182365417480469e-01 -5.661270618438720703e-01 -4.432413578033447266e-01 1.147861719131469727e+00 1.048293933272361755e-01
6.239305734634399414e-01 -5.475263595581054688e-01 -2.746960818767547607e-01 1.240427255630493164e+00 2.842526435852050781e-01
6.358244419097900391e-01 -5.039066672325134277e-01 -1.826313436031341553e-01 1.016313910484313965e+00 3.946837782859802246e-01
6.322709918022155762e-01 -5.020275712013244629e-01 -1.855382472276687622e-01 1.022470474243164062e+00 4.207820594310760498e-01
6.610971093177795410e-01 -6.213887929916381836e-01 -3.204241991043090820e-01 6.284019947052001953e-01 6.501468420028686523e-01
6.817097663879394531e-01 -7.494713068008422852e-01 -5.567138791084289551e-01 1.060023427009582520e+00 2.853102982044219971e-01
6.447600722312927246e-01 -7.627503275871276855e-01 -5.504420995712280273e-01 1.164090037345886230e+00 2.675635218620300293e-01
6.267776489257812500e-01 -7.600950598716735840e-01 -4.679861068725585938e-01 1.086016774177551270e+00 4.150192737579345703e-01
6.267776489257812500e-01 -7.600950598716735840e-01 -4.679861068725585938e-01 1.086016774177551270e+00 4.150192737579345703e-01
6.328840255737304688e-01 -7.519576549530029297e-01 -4.812763929367065430e-01 1.065521121025085449e+00 4.194480180740356445e-01
6.018614768981933594e-01 -7.497953772544860840e-01 -4.968826472759246826e-01 9.520338773727416992e-01 4.392209649085998535e-01
6.013801693916320801e-01 -7.476797699928283691e-01 -4.993664920330047607e-01 9.537605047225952148e-01 4.447082281112670898e-01
6.978393793106079102e-01 -9.518924355506896973e-01 -7.249665260314941406e-01 1.470500946044921875e+00 2.444201260805130005e-01
7.500464916229248047e-01 -6.822124719619750977e-01 -4.438801407814025879e-01 1.468856573104858398e+00 1.729751378297805786e-01
7.508853077888488770e-01 -6.771707534790039062e-01 -4.498076438903808594e-01 1.474273204803466797e+00 1.734999567270278931e-01
7.199766635894775391e-01 -5.461804866790771484e-01 -3.182679414749145508e-01 1.098451495170593262e+00 3.113753795623779297e-01
7.452710270881652832e-01 -4.796686470508575439e-01 -2.325529307126998901e-01 1.049035310745239258e+00 3.345155715942382812e-01
7.586954236030578613e-01 -4.586061537265777588e-01 -1.541170626878738403e-01 1.076411962509155273e+00 4.273991882801055908e-01
8.307426571846008301e-01 -4.892264306545257568e-01 -1.128012761473655701e-01 1.039000511169433594e+00 5.483328700065612793e-01
7.287976145744323730e-01 -5.935066342353820801e-01 -1.249410957098007202e-01 1.028442740440368652e+00 6.531283855438232422e-01
7.030358314514160156e-01 -8.429139256477355957e-01 -6.504791378974914551e-01 1.450461030006408691e+00 1.373220831155776978e-01
4.353985190391540527e-01 -8.313185572624206543e-01 -5.857304334640502930e-01 1.167919874191284180e+00 3.185029625892639160e-01
4.548451900482177734e-01 -8.468204140663146973e-01 -5.944563150405883789e-01 1.165676593780517578e+00 2.875778973102569580e-01
5.814905762672424316e-01 -8.950529694557189941e-01 -6.816258430480957031e-01 1.083784937858581543e+00 3.828232884407043457e-01
6.317462921142578125e-01 -7.462139725685119629e-01 -3.734858930110931396e-01 7.103337049484252930e-01 7.145050168037414551e-01
7.716528177261352539e-01 -9.000842571258544922e-01 -6.061684489250183105e-01 1.114200949668884277e+00 5.596015453338623047e-01
6.602974534034729004e-01 -9.325233697891235352e-01 -6.861840486526489258e-01 1.161904215812683105e+00 4.079008698463439941e-01
6.608943343162536621e-01 -9.360647797584533691e-01 -6.841524839401245117e-01 1.157715916633605957e+00 4.116925597190856934e-01
6.370447874069213867e-01 -3.386037945747375488e-01 -1.287088543176651001e-01 1.012884974479675293e+00 2.406414449214935303e-01
7.594230771064758301e-01 -4.166448712348937988e-01 -1.613470762968063354e-01 1.225120306015014648e+00 1.954614520072937012e-01
6.682291030883789062e-01 -4.782340526580810547e-01 -4.154179617762565613e-02 1.177394390106201172e+00 4.572703242301940918e-01
7.181701064109802246e-01 -4.540015757083892822e-01 -7.869911938905715942e-02 1.211031794548034668e+00 4.729652702808380127e-01
7.367266416549682617e-01 -4.989967644214630127e-01 -1.149666011333465576e-01 1.166085720062255859e+00 5.220416784286499023e-01
6.916997432708740234e-01 -5.360684990882873535e-01 -1.728637665510177612e-01 1.126194477081298828e+00 5.157456398010253906e-01
6.931973099708557129e-01 -5.380293130874633789e-01 -1.456891447305679321e-01 1.087567806243896484e+00 4.780169427394866943e-01
7.756288647651672363e-01 -5.761978626251220703e-01 -2.221856117248535156e-01 1.090395092964172363e+00 4.718183279037475586e-01
5.221635699272155762e-01 -5.816507935523986816e-01 -3.882998824119567871e-01 1.070488810539245605e+00 2.475577443838119507e-01
4.033536612987518311e-01 -7.329808473587036133e-01 -6.405717134475708008e-01 1.039534926414489746e+00 9.580310434103012085e-02
4.816792011260986328e-01 -7.491096854209899902e-01 -7.016117572784423828e-01 1.039212226867675781e+00 9.206865727901458740e-02
6.351061463356018066e-01 -7.569866776466369629e-01 -4.871420860290527344e-01 1.311545968055725098e+00 3.013522028923034668e-01
5.274757742881774902e-01 -4.701559841632843018e-01 -4.147079885005950928e-01 9.796018600463867188e-01 1.949824579060077667e-02
5.166302919387817383e-01 -4.656976163387298584e-01 -4.133635759353637695e-01 1.007769942283630371e+00 3.551453724503517151e-02
5.080700516700744629e-01 -4.897902309894561768e-01 -3.710914254188537598e-01 1.039918303489685059e+00 1.958313211798667908e-02
5.493649244308471680e-01 -4.282658398151397705e-01 -3.939920365810394287e-01 9.943715929985046387e-01 -6.871013902127742767e-04
5.529836416244506836e-01 -4.297477900981903076e-01 -3.713055253028869629e-01 9.830287694931030273e-01 2.240891382098197937e-02
4.350070357322692871e-01 -5.604897737503051758e-01 -3.917257487773895264e-01 1.120063185691833496e+00 1.011209115386009216e-01
4.147562086582183838e-01 -5.584965348243713379e-01 -3.741509318351745605e-01 1.122250080108642578e+00 1.113815382122993469e-01
6.031565070152282715e-01 -6.569450497627258301e-01 -5.159664154052734375e-01 9.802981615066528320e-01 2.064910382032394409e-01
6.211079955101013184e-01 -6.525456309318542480e-01 -4.952099919319152832e-01 9.884591698646545410e-01 2.509588301181793213e-01
5.363287925720214844e-01 -6.877736449241638184e-01 -4.467713832855224609e-01 1.052165627479553223e+00 3.164381384849548340e-01
5.333123803138732910e-01 -6.865531802177429199e-01 -4.538964927196502686e-01 1.062108516693115234e+00 3.238098025321960449e-01
5.936928391456604004e-01 -6.085863709449768066e-01 -4.154041409492492676e-01 1.165008068084716797e+00 1.775268167257308960e-01
7.621276974678039551e-01 -8.267993927001953125e-01 -5.002150535583496094e-01 8.499777317047119141e-01 6.896290779113769531e-01
8.055753111839294434e-01 -8.072286844253540039e-01 -5.185936093330383301e-01 8.357674479484558105e-01 6.469964385032653809e-01
7.335456013679504395e-01 -1.116543769836425781e+00 -6.293331384658813477e-01 6.604890227317810059e-01 1.112600207328796387e+00
7.725151181221008301e-01 -9.733058810234069824e-01 -5.815345644950866699e-01 6.625323295593261719e-01 9.127551317214965820e-01
7.794669270515441895e-01 -9.699491262435913086e-01 -5.901477932929992676e-01 6.510453820228576660e-01 9.008870720863342285e-01
7.062769532203674316e-01 -1.062513828277587891e+00 -6.365035772323608398e-01 6.564733386039733887e-01 9.991666078567504883e-01
1.073823451995849609e+00 -1.000690340995788574e+00 -5.530576705932617188e-01 1.043548703193664551e+00 9.467669725418090820e-01
1.231802821159362793e+00 -1.281624794006347656e+00 -6.877746582031250000e-01 8.876957893371582031e-01 1.403257131576538086e+00
1.227807641029357910e+00 -1.278966188430786133e+00 -7.348223924636840820e-01 8.188009262084960938e-01 1.368150115013122559e+00
1.202974557876586914e+00 -1.312382459640502930e+00 -7.756162285804748535e-01 1.166495680809020996e+00 1.177613019943237305e+00
1.262981176376342773e+00 -1.375996112823486328e+00 -8.580642342567443848e-01 9.677049517631530762e-01 1.334011435508728027e+00
1.232317566871643066e+00 -1.313686609268188477e+00 -7.756311297416687012e-01 9.662247896194458008e-01 1.323304176330566406e+00
8.379334211349487305e-01 -1.018561482429504395e+00 -6.206956505775451660e-01 7.737799286842346191e-01 9.254595041275024414e-01
8.322762250900268555e-01 -8.419015407562255859e-01 -5.132582783699035645e-01 1.163410186767578125e+00 5.535021424293518066e-01
6.502195596694946289e-01 -5.240877866744995117e-01 -2.148310393095016479e-01 8.996163606643676758e-01 4.372975826263427734e-01
6.512951254844665527e-01 -5.230268239974975586e-01 -2.198076248168945312e-01 8.958420753479003906e-01 4.339365363121032715e-01
5.991798639297485352e-01 -5.815401673316955566e-01 -2.680810689926147461e-01 9.864610433578491211e-01 3.954618275165557861e-01
5.904212594032287598e-01 -5.782056450843811035e-01 -2.678690552711486816e-01 9.829865097999572754e-01 4.594408571720123291e-01
6.096397638320922852e-01 -5.926086306571960449e-01 -2.739050686359405518e-01 9.911670684814453125e-01 4.434370100498199463e-01
7.070046663284301758e-01 -5.903977155685424805e-01 -3.276024460792541504e-01 7.588078379631042480e-01 4.902802705764770508e-01
7.335079908370971680e-01 -6.155847311019897461e-01 -2.679338455200195312e-01 1.103352427482604980e+00 4.576160907745361328e-01
7.271900773048400879e-01 -6.599431037902832031e-01 -3.020761907100677490e-01 1.129022836685180664e+00 5.104961991310119629e-01
7.276589870452880859e-01 -4.575405120849609375e-01 -7.978999614715576172e-02 1.091971993446350098e+00 4.711156487464904785e-01
7.403903007507324219e-01 -4.404608905315399170e-01 -7.724148035049438477e-02 9.503216147422790527e-01 4.917322397232055664e-01
8.935233354568481445e-01 -5.051591992378234863e-01 -1.682910025119781494e-01 1.052370309829711914e+00 5.329195261001586914e-01
8.801109194755554199e-01 -6.140537858009338379e-01 -2.407233119010925293e-01 1.161532282829284668e+00 5.130971670150756836e-01
8.993050456047058105e-01 -5.971471071243286133e-01 -2.171255946159362793e-01 1.223969459533691406e+00 5.567057132720947266e-01
9.029272198677062988e-01 -6.241807937622070312e-01 -1.961579471826553345e-01 1.221583247184753418e+00 5.876632928848266602e-01
7.436196208000183105e-01 -8.059672713279724121e-01 -4.952972531318664551e-01 1.176643133163452148e+00 4.961331188678741455e-01
7.084206938743591309e-01 -8.061810135841369629e-01 -5.243604183197021484e-01 1.203074574470520020e+00 4.571542143821716309e-01
7.388142347335815430e-01 -7.210727334022521973e-01 -3.693318367004394531e-01 1.148966312408447266e+00 5.332053303718566895e-01
7.663614153861999512e-01 -8.509667515754699707e-01 -6.006504893302917480e-01 8.486911058425903320e-01 5.883079767227172852e-01
5.719180107116699219e-01 -7.970044612884521484e-01 -6.426486372947692871e-01 1.014068245887756348e+00 3.063534796237945557e-01
5.729246139526367188e-01 -8.018699884414672852e-01 -6.420018076896667480e-01 1.010531902313232422e+00 3.007215857505798340e-01
4.705515801906585693e-01 -7.552242279052734375e-01 -5.642735958099365234e-01 1.143330693244934082e+00 2.519492805004119873e-01
6.935800313949584961e-01 -6.688755750656127930e-01 -4.525937736034393311e-01 1.330671548843383789e+00 2.425052672624588013e-01
6.556906104087829590e-01 -6.515380740165710449e-01 -3.406132757663726807e-01 8.228973150253295898e-01 5.679119229316711426e-01
6.080579757690429688e-01 -6.683456301689147949e-01 -3.981324732303619385e-01 9.065372347831726074e-01 4.329813420772552490e-01
7.704516649246215820e-01 -6.655737757682800293e-01 -2.350497692823410034e-01 8.981688022613525391e-01 7.523201107978820801e-01
7.951403856277465820e-01 -6.849137544631958008e-01 -2.416965961456298828e-01 7.521153688430786133e-01 8.174532651901245117e-01
8.160521388053894043e-01 -6.565955877304077148e-01 -2.283772081136703491e-01 1.129799604415893555e+00 6.545991301536560059e-01
8.134934306144714355e-01 -6.546607017517089844e-01 -2.392499148845672607e-01 1.122780919075012207e+00 6.681936383247375488e-01
8.082850575447082520e-01 -6.583567261695861816e-01 -2.368052899837493896e-01 1.118264198303222656e+00 6.639862060546875000e-01
8.167600631713867188e-01 -6.691010594367980957e-01 -2.480769902467727661e-01 1.157609820365905762e+00 6.182640194892883301e-01
6.375229954719543457e-01 -5.284424424171447754e-01 -3.318156301975250244e-01 7.635859251022338867e-01 4.217074513435363770e-01
7.350696921348571777e-01 -3.915500342845916748e-01 -9.753828495740890503e-02 1.298205852508544922e+00 2.737981081008911133e-01
8.548243641853332520e-01 -4.383947253227233887e-01 -1.316472589969635010e-01 1.037025451660156250e+00 4.241489768028259277e-01
7.593024969100952148e-01 -4.963304996490478516e-01 -1.473782658576965332e-01 1.014453887939453125e+00 4.750163853168487549e-01
7.978618741035461426e-01 -3.841829299926757812e-01 -6.158500537276268005e-02 1.089028835296630859e+00 3.520886898040771484e-01
8.046053647994995117e-01 -4.360069632530212402e-01 -1.370492484420537949e-02 1.152068734169006348e+00 4.629097878932952881e-01
8.594561219215393066e-01 -4.968622922897338867e-01 -1.267903149127960205e-01 8.953578472137451172e-01 6.208371520042419434e-01
8.038725852966308594e-01 -3.837392032146453857e-01 -8.523308485746383667e-02 1.110545277595520020e+00 3.923746645450592041e-01
8.056934475898742676e-01 -3.672961592674255371e-01 -8.781220763921737671e-02 1.135378837585449219e+00 3.623452186584472656e-01
8.031053543090820312e-01 -3.977539539337158203e-01 -9.677398949861526489e-02 1.108492255210876465e+00 3.516875207424163818e-01
7.454559206962585449e-01 -5.432271361351013184e-01 -1.259747445583343506e-01 1.346143245697021484e+00 4.806842803955078125e-01
7.399909496307373047e-01 -6.233501434326171875e-01 -1.114573180675506592e-01 1.317350625991821289e+00 6.316579580307006836e-01
7.706365585327148438e-01 -6.408390402793884277e-01 -1.311935633420944214e-01 1.329903483390808105e+00 6.341090202331542969e-01
9.490143060684204102e-01 -8.795472383499145508e-01 -5.330651998519897461e-01 1.299611687660217285e+00 6.002160310745239258e-01
9.073458909988403320e-01 -8.487479090690612793e-01 -6.017974615097045898e-01 1.212219595909118652e+00 4.331628084182739258e-01
7.812003493309020996e-01 -8.224236369132995605e-01 -4.679159224033355713e-01 1.289330363273620605e+00 5.676371455192565918e-01
8.458680510520935059e-01 -6.950463056564331055e-01 -4.580379426479339600e-01 1.193676829338073730e+00 3.913210928440093994e-01
8.326640129089355469e-01 -6.461554765701293945e-01 -3.836606740951538086e-01 1.101693749427795410e+00 4.017788767814636230e-01
8.948545455932617188e-01 -6.215478181838989258e-01 -2.224926650524139404e-01 1.057670235633850098e+00 6.477605700492858887e-01
7.341346740722656250e-01 -7.314817309379577637e-01 -4.550221264362335205e-01 1.226693034172058105e+00 3.700452446937561035e-01
7.381814718246459961e-01 -7.159351706504821777e-01 -5.953592061996459961e-01 1.259427070617675781e+00 2.013035565614700317e-01
5.367195010185241699e-01 -8.041345477104187012e-01 -5.948344469070434570e-01 1.216336250305175781e+00 2.927860319614410400e-01
5.218019485473632812e-01 -7.568165659904479980e-01 -5.276619791984558105e-01 1.201947927474975586e+00 2.644147574901580811e-01
8.640974760055541992e-01 -6.919724941253662109e-01 -3.414394557476043701e-01 1.402051091194152832e+00 4.310338199138641357e-01
7.289156913757324219e-01 -3.920790553092956543e-01 -8.516078442335128784e-02 9.982116222381591797e-01 4.022567570209503174e-01
7.402940988540649414e-01 -3.634654879570007324e-01 -2.090493775904178619e-02 1.101490378379821777e+00 3.511115610599517822e-01
8.404075503349304199e-01 -3.698498606681823730e-01 -4.360827058553695679e-02 1.040848374366760254e+00 4.233399331569671631e-01
8.289367556571960449e-01 -3.837304115295410156e-01 -1.676538400352001190e-02 1.003215551376342773e+00 4.941859543323516846e-01
7.494298219680786133e-01 -4.499521255493164062e-01 -5.123391747474670410e-02 1.063827633857727051e+00 4.910146892070770264e-01
8.306906223297119141e-01 -5.618610978126525879e-01 -2.293732464313507080e-01 1.295225024223327637e+00 4.340651333332061768e-01
1.005087733268737793e+00 -5.307466983795166016e-01 3.249481553211808205e-03 1.480866789817810059e+00 5.515184402465820312e-01
9.946370720863342285e-01 -5.308629274368286133e-01 -7.599569391459226608e-03 1.491379618644714355e+00 5.382752418518066406e-01
1.092152476310729980e+00 -5.103474855422973633e-01 7.808521855622529984e-03 1.354976415634155273e+00 6.148115992546081543e-01
8.716901540756225586e-01 -4.986350536346435547e-01 4.104117304086685181e-02 1.318913459777832031e+00 6.067373156547546387e-01
1.046126484870910645e+00 -5.223596692085266113e-01 -6.712821125984191895e-02 1.394239902496337891e+00 4.967923760414123535e-01
1.034378290176391602e+00 -4.687827527523040771e-01 -3.814281895756721497e-03 1.303841710090637207e+00 5.285888314247131348e-01
8.740599751472473145e-01 -5.238836407661437988e-01 -1.811260357499122620e-02 1.341111779212951660e+00 5.501822829246520996e-01
8.124937415122985840e-01 -6.411478519439697266e-01 -4.164325296878814697e-01 1.143721103668212891e+00 3.307819366455078125e-01
6.639445424079895020e-01 -6.070725321769714355e-01 -4.317664504051208496e-01 1.055694103240966797e+00 2.625090777873992920e-01
6.078384518623352051e-01 -6.297914981842041016e-01 -4.886768460273742676e-01 8.995996117591857910e-01 2.842077314853668213e-01
6.090508699417114258e-01 -5.784277915954589844e-01 -2.436474859714508057e-01 1.087559700012207031e+00 4.037701189517974854e-01
6.399657130241394043e-01 -5.260448455810546875e-01 -2.147980630397796631e-01 9.875538945198059082e-01 4.084284305572509766e-01
7.391359210014343262e-01 -5.860940814018249512e-01 -3.260895609855651855e-01 1.223326563835144043e+00 3.108676373958587646e-01
5.587598085403442383e-01 -7.589429616928100586e-01 -6.577222347259521484e-01 1.084864258766174316e+00 1.400269120931625366e-01
5.611363053321838379e-01 -6.670480966567993164e-01 -4.738358259201049805e-01 1.092004060745239258e+00 3.016368150711059570e-01
5.174860954284667969e-01 -6.693018674850463867e-01 -4.142183661460876465e-01 1.100327610969543457e+00 2.835773229598999023e-01
4.894479513168334961e-01 -6.620991826057434082e-01 -4.353869855403900146e-01 1.089099884033203125e+00 2.940672039985656738e-01
4.938969016075134277e-01 -6.600369811058044434e-01 -4.370822012424468994e-01 1.101423263549804688e+00 2.968739569187164307e-01
5.036534070968627930e-01 -6.638913154602050781e-01 -4.333232939243316650e-01 1.103625893592834473e+00 2.859750390052795410e-01
9.140925407409667969e-01 -5.418421626091003418e-01 -1.725463122129440308e-01 1.467912912368774414e+00 3.718873560428619385e-01
1.011616826057434082e+00 -5.698991417884826660e-01 -2.143444269895553589e-01 1.449724078178405762e+00 3.686826527118682861e-01
7.846395969390869141e-01 -6.239995360374450684e-01 -2.726610004901885986e-01 1.399467468261718750e+00 3.894175887107849121e-01
6.718268394470214844e-01 -6.256763935089111328e-01 -2.916938960552215576e-01 1.423171520233154297e+00 3.500072062015533447e-01
7.398234009742736816e-01 -6.237414479255676270e-01 -3.030560910701751709e-01 1.392993092536926270e+00 3.380436599254608154e-01
9.256414771080017090e-01 -5.913597345352172852e-01 -3.370039165019989014e-01 1.384949445724487305e+00 2.961509525775909424e-01
9.476653337478637695e-01 -6.763209700584411621e-01 -3.011378347873687744e-01 1.610551595687866211e+00 3.806795775890350342e-01
8.468809127807617188e-01 -5.058459043502807617e-01 -1.332916766405105591e-01 9.921225309371948242e-01 5.847288370132446289e-01
7.976436614990234375e-01 -4.572777152061462402e-01 -1.335842162370681763e-01 1.037061929702758789e+00 4.510917663574218750e-01
7.349774241447448730e-01 -3.942850232124328613e-01 -7.901011407375335693e-02 9.454880356788635254e-01 4.302559196949005127e-01
7.356712818145751953e-01 -3.875586390495300293e-01 -8.171464502811431885e-02 9.550758004188537598e-01 4.415806531906127930e-01
7.231351733207702637e-01 -3.874077796936035156e-01 -9.159515053033828735e-02 9.496417045593261719e-01 4.217718243598937988e-01
8.544073700904846191e-01 -4.988525509834289551e-01 -1.005544513463973999e-01 1.183822274208068848e+00 4.898653626441955566e-01
6.714888811111450195e-01 -5.707002282142639160e-01 -3.490954041481018066e-01 1.292673468589782715e+00 2.236892431974411011e-01
7.509586811065673828e-01 -5.598182678222656250e-01 -3.879315853118896484e-01 1.099194288253784180e+00 2.070182561874389648e-01
7.832619547843933105e-01 -5.831033587455749512e-01 -4.044425785541534424e-01 1.368867397308349609e+00 1.731323748826980591e-01
7.949525713920593262e-01 -6.491357684135437012e-01 -4.318411648273468018e-01 1.400651216506958008e+00 1.806019395589828491e-01
4.771910309791564941e-01 -5.483199357986450195e-01 -3.140847980976104736e-01 1.053927779197692871e+00 2.102472335100173950e-01
4.888197779655456543e-01 -5.016480684280395508e-01 -3.089900612831115723e-01 1.087089538574218750e+00 1.629510372877120972e-01
5.638417005538940430e-01 -5.326188802719116211e-01 -4.119738340377807617e-01 9.045256972312927246e-01 1.866175681352615356e-01
4.655767977237701416e-01 -5.277013182640075684e-01 -3.412212729454040527e-01 1.134054303169250488e+00 1.139409765601158142e-01
6.469922661781311035e-01 -6.045046448707580566e-01 -4.523205757141113281e-01 1.167194485664367676e+00 1.785047501325607300e-01
6.518596410751342773e-01 -6.237322092056274414e-01 -4.604406952857971191e-01 1.107679843902587891e+00 1.821608245372772217e-01
6.573258638381958008e-01 -9.195870757102966309e-01 -6.247280836105346680e-01 1.097846269607543945e+00 5.500851869583129883e-01
6.589965224266052246e-01 -9.261199235916137695e-01 -6.150900721549987793e-01 1.094487309455871582e+00 5.404407382011413574e-01
7.884089350700378418e-01 -1.102702021598815918e+00 -8.403075933456420898e-01 1.736188530921936035e+00 2.564732134342193604e-01
9.445124864578247070e-01 -7.615172863006591797e-01 -4.232743382453918457e-01 1.137528061866760254e+00 5.781865119934082031e-01
8.028444051742553711e-01 -5.154362916946411133e-01 -2.608304321765899658e-01 1.194243431091308594e+00 3.372417092323303223e-01
8.783118128776550293e-01 -5.779997110366821289e-01 -2.780843377113342285e-01 1.124843835830688477e+00 4.034731388092041016e-01
7.712873816490173340e-01 -5.321099758148193359e-01 -3.439047634601593018e-01 9.035688638687133789e-01 4.024979174137115479e-01
7.955703735351562500e-01 -5.320158600807189941e-01 -2.794112563133239746e-01 1.095151066780090332e+00 3.433801233768463135e-01
8.008664846420288086e-01 -4.965504705905914307e-01 -3.189794421195983887e-01 1.088447809219360352e+00 2.343288213014602661e-01
6.134561300277709961e-01 -6.634357571601867676e-01 -2.913650274276733398e-01 1.065921306610107422e+00 5.134655833244323730e-01
6.234492659568786621e-01 -6.474420428276062012e-01 -3.054882586002349854e-01 1.071085929870605469e+00 4.974302053451538086e-01
6.430695056915283203e-01 -5.853900909423828125e-01 -3.491395711898803711e-01 1.213464975357055664e+00 2.159695476293563843e-01
6.311763525009155273e-01 -5.868088603019714355e-01 -3.833056092262268066e-01 1.229267954826354980e+00 2.297248393297195435e-01
6.283994913101196289e-01 -5.913646817207336426e-01 -3.535965383052825928e-01 1.204374074935913086e+00 2.388753592967987061e-01
5.350030660629272461e-01 -5.728554129600524902e-01 -2.974262833595275879e-01 1.122172594070434570e+00 3.005118072032928467e-01
7.736412286758422852e-01 -5.951240062713623047e-01 -3.585163950920104980e-01 1.116077542304992676e+00 3.474609553813934326e-01
5.550561547279357910e-01 -5.414450168609619141e-01 -4.269829094409942627e-01 1.152808070182800293e+00 5.170874297618865967e-02
8.280852437019348145e-01 -5.344778299331665039e-01 -2.553203701972961426e-01 1.263128757476806641e+00 3.155598044395446777e-01
6.452804803848266602e-01 -6.013605594635009766e-01 -4.424278736114501953e-01 9.203996062278747559e-01 2.392698526382446289e-01
6.447480916976928711e-01 -7.240843772888183594e-01 -3.388832807540893555e-01 1.110117673873901367e+00 5.416164994239807129e-01
5.823650956153869629e-01 -6.732437014579772949e-01 -4.538038372993469238e-01 1.132112264633178711e+00 2.905165851116180420e-01
6.807349920272827148e-01 -6.521375179290771484e-01 -4.834373593330383301e-01 1.238890290260314941e+00 2.212766259908676147e-01
6.142110228538513184e-01 -7.843592166900634766e-01 -5.317238569259643555e-01 1.416185021400451660e+00 2.287918925285339355e-01
5.690433382987976074e-01 -8.178018331527709961e-01 -6.568573713302612305e-01 1.318299889564514160e+00 1.720714718103408813e-01
6.040050983428955078e-01 -8.201611042022705078e-01 -7.017458081245422363e-01 1.159418702125549316e+00 2.501651942729949951e-01
6.240484118461608887e-01 -8.331689834594726562e-01 -6.822586059570312500e-01 1.146364331245422363e+00 2.006399482488632202e-01
6.738673448562622070e-01 -7.427130937576293945e-01 -6.505526900291442871e-01 1.090529799461364746e+00 2.077100574970245361e-01
7.315459251403808594e-01 -7.351747155189514160e-01 -5.777698159217834473e-01 1.075820803642272949e+00 2.800003588199615479e-01
7.187330722808837891e-01 -6.959211826324462891e-01 -4.595361053943634033e-01 1.162022113800048828e+00 3.864488601684570312e-01
7.101125121116638184e-01 -7.174997329711914062e-01 -4.457231462001800537e-01 1.146721839904785156e+00 3.970170617103576660e-01
6.646786332130432129e-01 -6.931864023208618164e-01 -4.506175816059112549e-01 1.065972447395324707e+00 4.060549736022949219e-01
6.567244529724121094e-01 -7.030795216560363770e-01 -4.472629427909851074e-01 1.086209774017333984e+00 3.808256089687347412e-01
8.296859860420227051e-01 -6.597148776054382324e-01 -1.715499907732009888e-01 1.003523826599121094e+00 7.392614483833312988e-01
7.900803089141845703e-01 -5.719559788703918457e-01 -2.428433299064636230e-01 1.106207013130187988e+00 4.809123277664184570e-01
5.326443910598754883e-01 -5.666821599006652832e-01 -3.336169719696044922e-01 9.507966041564941406e-01 3.050036132335662842e-01
5.300233960151672363e-01 -7.440851330757141113e-01 -5.674526691436767578e-01 1.027301788330078125e+00 2.291114926338195801e-01
6.218314766883850098e-01 -6.973051428794860840e-01 -4.657966196537017822e-01 1.185517072677612305e+00 2.760848104953765869e-01
6.961401700973510742e-01 -6.502441763877868652e-01 -3.652560114860534668e-01 1.062210798263549805e+00 4.158550798892974854e-01
6.736010909080505371e-01 -6.145915389060974121e-01 -3.079612851142883301e-01 7.788126468658447266e-01 5.369176268577575684e-01
6.703604459762573242e-01 -7.299830317497253418e-01 -2.933678030967712402e-01 6.569892764091491699e-01 8.364357948303222656e-01
6.686729788780212402e-01 -7.335760593414306641e-01 -2.841387689113616943e-01 6.527056097984313965e-01 8.288246393203735352e-01
7.301642894744873047e-01 -8.511294126510620117e-01 -5.791706442832946777e-01 8.957679867744445801e-01 5.955494046211242676e-01
8.344302773475646973e-01 -1.038268327713012695e+00 -7.764051556587219238e-01 1.163769125938415527e+00 5.828161835670471191e-01
8.632706999778747559e-01 -9.250925183296203613e-01 -6.561690568923950195e-01 1.049320220947265625e+00 5.954745411872863770e-01
7.011247277259826660e-01 -1.053625226020812988e+00 -7.530506849288940430e-01 1.128214359283447266e+00 5.754572153091430664e-01
6.920329332351684570e-01 -1.037054419517517090e+00 -7.049805521965026855e-01 1.117405891418457031e+00 6.141245365142822266e-01
4.342761933803558350e-01 -5.416828989982604980e-01 -3.387707173824310303e-01 1.054728031158447266e+00 1.929913163185119629e-01
4.300202727317810059e-01 -5.415735244750976562e-01 -3.328592479228973389e-01 1.054906606674194336e+00 1.876855641603469849e-01


==> images/fashion_mnist_adversarial/gan_wo_7.txt <==
5.482836365699768066e-01 -3.711653053760528564e-01 7.257353067398071289e-01 -6.160071492195129395e-01 -8.753670454025268555e-01
5.414459705352783203e-01 -3.747847378253936768e-01 7.813004851341247559e-01 -6.134911775588989258e-01 -8.714801669120788574e-01
5.442110896110534668e-01 -3.642764389514923096e-01 8.137666583061218262e-01 -6.276227831840515137e-01 -8.268752098083496094e-01
5.564339160919189453e-01 -3.729177117347717285e-01 8.613720536231994629e-01 -6.409474015235900879e-01 -7.979528903961181641e-01
5.954373478889465332e-01 -3.630078732967376709e-01 9.574465155601501465e-01 -6.623983979225158691e-01 -7.693004608154296875e-01
4.902561008930206299e-01 -7.211565226316452026e-02 1.105241537094116211e+00 -9.691329598426818848e-01 -8.614662885665893555e-01
7.457568049430847168e-01 -2.721372842788696289e-01 1.705587625503540039e+00 -1.256189107894897461e+00 -9.929661750793457031e-01
6.492635607719421387e-01 -2.111444920301437378e-01 9.587621688842773438e-01 -1.173082351684570312e+00 -9.875077605247497559e-01
6.533517837524414062e-01 -2.088411897420883179e-01 9.243566393852233887e-01 -1.169320464134216309e+00 -9.949315786361694336e-01
6.911724209785461426e-01 -2.479721605777740479e-01 1.331261515617370605e+00 -8.030848503112792969e-01 -8.725959658622741699e-01
7.331753969192504883e-01 -2.278689593076705933e-01 1.333027958869934082e+00 -8.161618113517761230e-01 -7.819871306419372559e-01
7.183938026428222656e-01 -2.255462408065795898e-01 1.438528895378112793e+00 -8.069949746131896973e-01 -7.567383050918579102e-01
7.558453679084777832e-01 -2.237444967031478882e-01 1.313796281814575195e+00 -7.700195312500000000e-01 -8.251914978027343750e-01
1.183923125267028809e+00 -1.134091466665267944e-01 7.660268545150756836e-01 -9.491812586784362793e-01 -6.418455243110656738e-01
2.090239763259887695e+00 -3.432475030422210693e-01 1.839425683021545410e+00 -9.962521195411682129e-01 -7.245572805404663086e-01
1.996679544448852539e+00 -2.607626914978027344e-01 1.435508608818054199e+00 -6.109012365341186523e-01 -3.982020616531372070e-01
6.196257472038269043e-01 -5.075335502624511719e-01 1.224979281425476074e+00 -6.557816267013549805e-01 -9.122151732444763184e-01
7.558369040489196777e-01 -4.638614654541015625e-01 1.251525282859802246e+00 -8.021296262741088867e-01 -9.096597433090209961e-01
1.240349173545837402e+00 -4.415755569934844971e-01 2.545717000961303711e+00 -1.996911406517028809e+00 -1.849223732948303223e+00
8.171575069427490234e-01 -3.526867032051086426e-01 1.030315756797790527e+00 -1.667871832847595215e+00 -1.407132625579833984e+00
6.797478795051574707e-01 -5.906858444213867188e-01 1.079880237579345703e+00 -1.929542422294616699e+00 -1.362572789192199707e+00
6.703189611434936523e-01 -6.065626144409179688e-01 1.054356813430786133e+00 -1.939107656478881836e+00 -1.662876844406127930e+00
7.161398530006408691e-01 -5.598111748695373535e-01 8.790441155433654785e-01 -1.955062150955200195e+00 -1.257400751113891602e+00
1.063283324241638184e+00 -3.043243288993835449e-01 1.092879652976989746e+00 -2.050931930541992188e+00 -1.319647669792175293e+00
8.078002333641052246e-01 -4.666180908679962158e-01 7.077252864837646484e-01 -1.798143625259399414e+00 -1.063152432441711426e+00
7.573238015174865723e-01 -2.367545515298843384e-01 7.462857961654663086e-01 -1.611215233802795410e+00 -1.018933773040771484e+00
9.808598160743713379e-01 -6.217533946037292480e-01 8.857130408287048340e-01 -2.130620241165161133e+00 -1.202920317649841309e+00
1.182708382606506348e+00 -4.931327998638153076e-01 8.654130101203918457e-01 -2.307186126708984375e+00 -1.491322994232177734e+00
6.003910303115844727e-01 -6.389560103416442871e-01 1.379910826683044434e+00 -1.996402382850646973e+00 -1.650321245193481445e+00
3.803853690624237061e-01 -5.789381265640258789e-01 1.071873903274536133e+00 -1.148705959320068359e+00 -1.364041328430175781e+00
9.887217283248901367e-01 -4.661023914813995361e-01 1.602653264999389648e+00 -1.474280238151550293e+00 -1.359552025794982910e+00
6.152210831642150879e-01 -1.725886911153793335e-01 1.040746927261352539e+00 -9.610085487365722656e-01 -8.294848799705505371e-01
6.185390949249267578e-01 -1.728629469871520996e-01 1.085500240325927734e+00 -7.278372049331665039e-01 -7.623894214630126953e-01
7.190688848495483398e-01 -1.551070362329483032e-01 7.964220046997070312e-01 -7.043769955635070801e-01 -7.292525768280029297e-01
8.136029839515686035e-01 -1.811679899692535400e-01 7.013837695121765137e-01 -6.312606334686279297e-01 -6.940253376960754395e-01
7.665038704872131348e-01 -1.744854003190994263e-01 8.165640234947204590e-01 -6.839764118194580078e-01 -7.340797185897827148e-01
1.251916646957397461e+00 -2.730238437652587891e-01 1.064677476882934570e+00 -1.122605323791503906e+00 -1.202513337135314941e+00
1.291455149650573730e+00 -2.117670923471450806e-01 1.422928810119628906e+00 -1.183789253234863281e+00 -1.244013667106628418e+00
6.597785949707031250e-01 -3.295808136463165283e-01 7.442061305046081543e-01 -1.000470161437988281e+00 -1.107588529586791992e+00
1.939285695552825928e-01 -4.907306134700775146e-01 8.593689203262329102e-01 -1.006229043006896973e+00 -1.002055525779724121e+00
2.067134827375411987e-01 -4.693306982517242432e-01 8.656389713287353516e-01 -9.867568016052246094e-01 -1.060053586959838867e+00
1.552139997482299805e+00 -4.538229703903198242e-01 1.666541457176208496e+00 -5.500642061233520508e-01 -9.440965056419372559e-01
1.330670118331909180e+00 -3.443124890327453613e-01 1.086230754852294922e+00 -7.706335186958312988e-01 -4.815303981304168701e-01
2.439095497131347656e+00 -4.699718654155731201e-01 1.860776782035827637e+00 -9.535828232765197754e-01 -8.581649065017700195e-01
2.402072668075561523e+00 -4.831378161907196045e-01 1.736790776252746582e+00 -5.983080863952636719e-01 -3.251923024654388428e-01
1.797347187995910645e+00 -7.915894389152526855e-01 2.011562824249267578e+00 -1.216156363487243652e+00 -3.234913945198059082e-01
1.728197097778320312e+00 -8.316231966018676758e-01 1.907006859779357910e+00 -1.125555992126464844e+00 -4.192348420619964600e-01
1.588990807533264160e+00 -8.319169282913208008e-01 1.895715713500976562e+00 -1.114180326461791992e+00 -2.163297533988952637e-01
1.614966988563537598e+00 -7.873693108558654785e-01 1.865546226501464844e+00 -1.084732532501220703e+00 -2.923169434070587158e-01
1.739770293235778809e+00 -8.304215669631958008e-01 2.043871402740478516e+00 -1.234754800796508789e+00 -4.187853634357452393e-01
2.047841548919677734e+00 -6.311765313148498535e-01 2.039823770523071289e+00 -9.259739518165588379e-01 -3.640231788158416748e-01
2.080009222030639648e+00 -2.813871502876281738e-01 1.555904150009155273e+00 -9.337961673736572266e-01 -6.783779859542846680e-01
2.045310258865356445e+00 -2.022159099578857422e-01 1.298907756805419922e+00 -7.608426809310913086e-01 -3.727849423885345459e-01
2.084833383560180664e+00 -4.519874155521392822e-01 1.943934917449951172e+00 -7.053760886192321777e-01 -6.293165087699890137e-01
2.128242492675781250e+00 -4.795718491077423096e-01 1.614145517349243164e+00 -6.919752359390258789e-01 -6.472873687744140625e-01
1.394053936004638672e+00 -1.978328675031661987e-01 1.179630875587463379e+00 -3.772016167640686035e-01 -6.168817728757858276e-02
7.661366462707519531e-01 -3.714382052421569824e-01 1.063600540161132812e+00 -6.755659580230712891e-01 -7.468543648719787598e-01
7.661366462707519531e-01 -3.714382052421569824e-01 1.063600540161132812e+00 -6.755659580230712891e-01 -7.468543648719787598e-01
6.820362806320190430e-01 -4.049060940742492676e-01 1.345182061195373535e+00 -7.313547730445861816e-01 -9.019262790679931641e-01
8.107873201370239258e-01 -3.477865755558013916e-01 1.422992944717407227e+00 -8.704292178153991699e-01 -8.019792437553405762e-01
8.099023103713989258e-01 -3.398134112358093262e-01 1.392557740211486816e+00 -8.574803471565246582e-01 -9.092302918434143066e-01
8.744264841079711914e-01 -2.687921822071075439e-01 1.590583682060241699e+00 -9.806795716285705566e-01 -9.906340837478637695e-01
1.024760842323303223e+00 -3.153405785560607910e-01 1.372837066650390625e+00 -9.877423644065856934e-01 -9.940731525421142578e-01
1.024869561195373535e+00 -4.891145229339599609e-01 1.475787401199340820e+00 -1.008871078491210938e+00 -9.709380865097045898e-01
1.136817097663879395e+00 -3.464629352092742920e-01 1.523307800292968750e+00 -7.695730924606323242e-01 -9.676044583320617676e-01
1.150570034980773926e+00 -3.698857128620147705e-01 1.511258244514465332e+00 -7.702680230140686035e-01 -9.276039600372314453e-01
1.244888424873352051e+00 -2.879059016704559326e-01 1.595819711685180664e+00 -7.690871953964233398e-01 -8.814832568168640137e-01
1.178907990455627441e+00 -2.037701904773712158e-01 1.653913140296936035e+00 -7.930184602737426758e-01 -8.188065290451049805e-01
1.208780169486999512e+00 -2.394486814737319946e-01 1.613943099975585938e+00 -7.643287777900695801e-01 -8.396595120429992676e-01
8.476083278656005859e-01 -3.741136789321899414e-01 1.321689367294311523e+00 -7.553883194923400879e-01 -7.865198254585266113e-01
8.614847064018249512e-01 -3.691778779029846191e-01 1.302524566650390625e+00 -7.253796458244323730e-01 -7.200016379356384277e-01
8.115833997726440430e-01 -4.203502535820007324e-01 1.420486927032470703e+00 -7.196359038352966309e-01 -5.787952542304992676e-01
1.342207551002502441e+00 -2.717851102352142334e-01 1.142756104469299316e+00 -7.080808877944946289e-01 -7.880228161811828613e-01
8.427944779396057129e-01 -3.682879805564880371e-01 1.342435479164123535e+00 -8.819458484649658203e-01 -8.180909752845764160e-01
3.128969669342041016e-01 -1.903657317161560059e-01 3.455429673194885254e-01 -7.719403505325317383e-01 -7.831707596778869629e-01
6.072545051574707031e-01 -2.528981864452362061e-01 1.162117362022399902e+00 -8.502509593963623047e-01 -7.927672863006591797e-01
6.804077029228210449e-01 -7.457377761602401733e-02 8.260526657104492188e-01 -9.198358654975891113e-01 -7.098203301429748535e-01
6.683124899864196777e-01 -9.495415538549423218e-02 8.743005990982055664e-01 -1.003957033157348633e+00 -8.110776543617248535e-01
6.834085583686828613e-01 -8.708038181066513062e-02 8.027271032333374023e-01 -9.676908850669860840e-01 -8.544960021972656250e-01
6.834728717803955078e-01 -8.580228686332702637e-02 7.505369186401367188e-01 -9.966877698898315430e-01 -8.099698424339294434e-01
8.332335352897644043e-01 -3.129062354564666748e-01 1.129993915557861328e+00 -6.260721683502197266e-01 -5.089195966720581055e-01
8.595937490463256836e-01 -3.011846542358398438e-01 1.215644717216491699e+00 -6.548842191696166992e-01 -5.140243172645568848e-01
9.094180464744567871e-01 -2.919280529022216797e-01 1.308004856109619141e+00 -6.502657532691955566e-01 -4.787257909774780273e-01
8.829509615898132324e-01 -3.783326447010040283e-01 1.142730593681335449e+00 -6.932587027549743652e-01 -5.505946278572082520e-01
7.959352135658264160e-01 -3.497450351715087891e-01 1.106594920158386230e+00 -8.891745209693908691e-01 -8.183904290199279785e-01
6.887112259864807129e-01 -2.572641968727111816e-01 1.048090219497680664e+00 -9.873791337013244629e-01 -8.055095672607421875e-01
1.026813983917236328e+00 -2.671131193637847900e-01 1.645473361015319824e+00 -9.079892039299011230e-01 -9.290805459022521973e-01
1.010150551795959473e+00 -2.388355135917663574e-01 1.176576733589172363e+00 -1.025815844535827637e+00 -1.143728494644165039e+00
9.904699325561523438e-01 -2.786736488342285156e-01 1.057444572448730469e+00 -1.070253252983093262e+00 -1.039039969444274902e+00
9.299581646919250488e-01 -3.086331188678741455e-01 1.167382001876831055e+00 -1.083320140838623047e+00 -9.433062076568603516e-01
9.535627365112304688e-01 -2.682017683982849121e-01 1.215901613235473633e+00 -1.222726821899414062e+00 -8.868620395660400391e-01
7.408403754234313965e-01 -3.376139104366302490e-01 1.406121969223022461e+00 -1.006780624389648438e+00 -1.072193384170532227e+00
6.479510068893432617e-01 -3.312562704086303711e-01 9.944913387298583984e-01 -1.121915340423583984e+00 -9.711338877677917480e-01
5.790408253669738770e-01 -2.323355972766876221e-01 9.397268295288085938e-01 -1.178949236869812012e+00 -1.020635247230529785e+00
5.463807582855224609e-01 -2.446964681148529053e-01 1.379371881484985352e+00 -1.177397489547729492e+00 -1.044252038002014160e+00
5.385211706161499023e-01 -2.399230152368545532e-01 1.412886857986450195e+00 -1.204471230506896973e+00 -9.908653497695922852e-01
5.018585920333862305e-01 -2.323874384164810181e-01 1.301462650299072266e+00 -1.206580281257629395e+00 -1.067047476768493652e+00
4.730190336704254150e-01 -2.369016557931900024e-01 1.298907399177551270e+00 -1.222995877265930176e+00 -1.049306631088256836e+00
5.841436386108398438e-01 -2.918475270271301270e-01 1.659447789192199707e+00 -1.215158224105834961e+00 -1.012277603149414062e+00
5.398861765861511230e-01 -2.612574100494384766e-01 7.113614082336425781e-01 -9.912242889404296875e-01 -1.080649733543395996e+00
5.013615489006042480e-01 -2.754727602005004883e-01 6.764432787895202637e-01 -1.034638047218322754e+00 -1.028864383697509766e+00
5.720277428627014160e-01 -2.962134182453155518e-01 7.565898895263671875e-01 -1.017085790634155273e+00 -1.050198078155517578e+00
2.520683407783508301e-01 -2.405154705047607422e-01 5.058687329292297363e-01 -7.027832269668579102e-01 -7.703375816345214844e-01
5.292010307312011719e-01 -2.060891091823577881e-01 8.148049712181091309e-01 -6.657384037971496582e-01 -7.395469546318054199e-01
6.579472422599792480e-01 -1.914481073617935181e-01 9.819560647010803223e-01 -8.038923740386962891e-01 -7.917938828468322754e-01
5.053350329399108887e-01 -1.088452041149139404e-01 1.070753693580627441e+00 -6.314501762390136719e-01 -4.903650283813476562e-01
5.518743991851806641e-01 -6.312431395053863525e-02 1.155829310417175293e+00 -6.795922517776489258e-01 -5.840339064598083496e-01
5.594920516014099121e-01 -7.545761018991470337e-02 1.149197101593017578e+00 -6.845162510871887207e-01 -5.680361986160278320e-01
5.749117732048034668e-01 -7.402025908231735229e-02 1.084033846855163574e+00 -6.713880300521850586e-01 -5.270158052444458008e-01
5.631613135337829590e-01 -7.435097545385360718e-02 1.092995762825012207e+00 -6.623099446296691895e-01 -5.662220120429992676e-01
5.133070945739746094e-01 -1.407338380813598633e-01 7.366530895233154297e-01 -8.880975842475891113e-01 -7.515918016433715820e-01
7.989380955696105957e-01 -3.242527544498443604e-01 1.495250940322875977e+00 -1.013291597366333008e+00 -8.097172379493713379e-01
8.526564240455627441e-01 -3.172969520092010498e-01 1.682699561119079590e+00 -8.787621855735778809e-01 -7.707731723785400391e-01
9.066134095191955566e-01 -3.101085126399993896e-01 1.539021968841552734e+00 -8.829471468925476074e-01 -8.206918835639953613e-01
1.059358119964599609e+00 -1.941677182912826538e-01 1.039503216743469238e+00 -7.889792323112487793e-01 -6.974129080772399902e-01
1.002041578292846680e+00 -2.217682451009750366e-01 9.504681825637817383e-01 -8.437252640724182129e-01 -7.713128328323364258e-01
1.230768442153930664e+00 -2.965769767761230469e-01 1.090143680572509766e+00 -7.319574356079101562e-01 -4.457699656486511230e-01
1.212724328041076660e+00 -3.597244322299957275e-01 1.453949332237243652e+00 -5.281428694725036621e-01 -2.784582078456878662e-01
1.378879427909851074e+00 -4.430006444454193115e-01 1.512929677963256836e+00 -3.335098624229431152e-01 2.198220789432525635e-01
1.901938796043395996e+00 -4.534428715705871582e-01 1.693776488304138184e+00 -5.602352619171142578e-01 -3.796269893646240234e-01
1.674188494682312012e+00 -6.783431172370910645e-01 2.438105583190917969e+00 -6.451175212860107422e-01 -4.765479862689971924e-01
1.631489276885986328e+00 -6.660039424896240234e-01 2.083760738372802734e+00 -7.558127641677856445e-01 -5.375896692276000977e-01
1.548040986061096191e+00 -7.133410573005676270e-01 2.025952339172363281e+00 -8.354499936103820801e-01 -2.214123904705047607e-01
1.764430403709411621e+00 -4.071156382560729980e-01 1.588031411170959473e+00 -6.132705807685852051e-01 -4.023547768592834473e-01
1.721316218376159668e+00 -4.602569937705993652e-01 1.466316938400268555e+00 -7.545074820518493652e-01 -1.681086122989654541e-01
1.611796498298645020e+00 -3.416555225849151611e-01 1.677380323410034180e+00 -9.130790233612060547e-01 -6.255481839179992676e-01
1.682657122611999512e+00 -3.582300543785095215e-01 1.200963735580444336e+00 -8.239119052886962891e-01 -3.920595645904541016e-01
1.630633115768432617e+00 -2.729432284832000732e-01 1.391529202461242676e+00 -5.816718339920043945e-01 -4.474878609180450439e-01
1.612960100173950195e+00 -2.768893837928771973e-01 1.507407426834106445e+00 -6.117704510688781738e-01 -4.833078682422637939e-01
1.613349199295043945e+00 -2.952720224857330322e-01 1.438060998916625977e+00 -6.511657238006591797e-01 -6.525805592536926270e-01
1.290734410285949707e+00 -1.794057190418243408e-01 1.083367109298706055e+00 -9.437204599380493164e-01 -7.792173624038696289e-01
1.115470767021179199e+00 -1.583770066499710083e-01 8.689702749252319336e-01 -1.048626780509948730e+00 -1.022325754165649414e+00
9.688836932182312012e-01 -3.354775607585906982e-01 1.383348584175109863e+00 -1.817224502563476562e+00 -1.457437753677368164e+00
9.979668259620666504e-01 -3.416187465190887451e-01 1.502083063125610352e+00 -1.833027958869934082e+00 -1.367850661277770996e+00
6.987217068672180176e-01 -2.810489833354949951e-01 9.475660920143127441e-01 -1.616995334625244141e+00 -1.281281828880310059e+00
8.113576769828796387e-01 -3.669241368770599365e-01 1.055508852005004883e+00 -1.560049772262573242e+00 -1.519860744476318359e+00
7.547150850296020508e-01 -2.269268631935119629e-01 1.093039631843566895e+00 -1.343556880950927734e+00 -1.141976356506347656e+00
6.325019598007202148e-01 -3.946012258529663086e-01 1.355019330978393555e+00 -9.903650879859924316e-01 -7.999952435493469238e-01
5.207619667053222656e-01 -4.266010522842407227e-01 1.431695699691772461e+00 -1.091726303100585938e+00 -8.722020983695983887e-01
4.162079095840454102e-01 -3.799633085727691650e-01 8.630813360214233398e-01 -1.082608938217163086e+00 -1.048620820045471191e+00
4.761900007724761963e-01 -3.227791786193847656e-01 8.677307367324829102e-01 -7.297994494438171387e-01 -6.581047773361206055e-01
8.071714043617248535e-01 -4.070769548416137695e-01 1.293882369995117188e+00 -6.900590062141418457e-01 -8.047862052917480469e-01
6.136541962623596191e-01 -3.259474933147430420e-01 1.282317876815795898e+00 -7.586451768875122070e-01 -7.983415722846984863e-01
8.153224587440490723e-01 -4.180161654949188232e-01 1.124620795249938965e+00 -8.224278688430786133e-01 -9.886412024497985840e-01
7.750479578971862793e-01 -4.132257699966430664e-01 1.173040747642517090e+00 -8.301833271980285645e-01 -9.385317564010620117e-01
8.840086460113525391e-01 -2.987879216670989990e-01 1.593836784362792969e+00 -1.103208541870117188e+00 -1.142666459083557129e+00
8.603133559226989746e-01 -2.699207067489624023e-01 1.801440358161926270e+00 -1.218438148498535156e+00 -1.024136424064636230e+00
8.902447819709777832e-01 -2.667649388313293457e-01 1.504513382911682129e+00 -1.116548538208007812e+00 -1.095496535301208496e+00
7.287048101425170898e-01 -3.858805894851684570e-01 1.121464014053344727e+00 -1.362335681915283203e+00 -1.190170884132385254e+00
7.516088485717773438e-01 -3.739006221294403076e-01 1.047820329666137695e+00 -1.290064096450805664e+00 -1.237663745880126953e+00
4.573597609996795654e-01 -7.912865281105041504e-01 1.450516462326049805e+00 -1.366082787513732910e+00 -1.509599089622497559e+00
3.165554702281951904e-01 -6.360141038894653320e-01 4.477515816688537598e-01 -1.357805967330932617e+00 -1.697202563285827637e+00
2.126180380582809448e-01 -6.073994040489196777e-01 8.530218005180358887e-01 -1.523927569389343262e+00 -1.542961359024047852e+00
2.010766714811325073e-01 -7.027733325958251953e-01 1.064943432807922363e+00 -1.359869599342346191e+00 -1.443849921226501465e+00
2.146261483430862427e-01 -5.572949647903442383e-01 4.601821005344390869e-01 -1.166381955146789551e+00 -1.417882800102233887e+00
7.345645427703857422e-01 -6.517063379287719727e-01 1.671999096870422363e+00 -9.476821422576904297e-01 -1.108304619789123535e+00
7.442260980606079102e-01 -5.653035640716552734e-01 1.503105521202087402e+00 -9.799329042434692383e-01 -1.186971902847290039e+00
7.146761417388916016e-01 -5.341377854347229004e-01 9.008871316909790039e-01 -1.165671944618225098e+00 -1.480542778968811035e+00
6.636815071105957031e-01 -5.584943294525146484e-01 1.207519173622131348e+00 -1.217378973960876465e+00 -1.438776373863220215e+00
5.184142589569091797e-01 -5.256738662719726562e-01 1.310361027717590332e+00 -1.355462789535522461e+00 -1.402886748313903809e+00
5.056220889091491699e-01 -5.125989317893981934e-01 1.458809852600097656e+00 -1.353655219078063965e+00 -1.172681331634521484e+00
4.125401973724365234e-01 -4.101172983646392822e-01 7.331877350807189941e-01 -1.362683773040771484e+00 -1.111085414886474609e+00
3.911162018775939941e-01 -4.552160799503326416e-01 8.504553437232971191e-01 -1.351863741874694824e+00 -1.424888730049133301e+00
5.113353133201599121e-01 -4.175550639629364014e-01 4.911216497421264648e-01 -1.152201533317565918e+00 -1.308304071426391602e+00
5.719119310379028320e-01 -3.797405958175659180e-01 6.608451008796691895e-01 -1.109042525291442871e+00 -1.289838075637817383e+00
5.784722566604614258e-01 -3.896827101707458496e-01 8.020995259284973145e-01 -1.225089073181152344e+00 -1.195880293846130371e+00
5.599525570869445801e-01 -4.049016833305358887e-01 8.662812113761901855e-01 -1.157720327377319336e+00 -1.164367079734802246e+00
3.973076045513153076e-01 -4.347418248653411865e-01 1.008402705192565918e+00 -1.055818438529968262e+00 -1.130902051925659180e+00
4.444240629673004150e-01 -4.312054514884948730e-01 1.402460813522338867e+00 -1.139359712600708008e+00 -1.020452976226806641e+00
3.622602820396423340e-01 -4.911924898624420166e-01 7.928807735443115234e-01 -1.289281368255615234e+00 -1.275382161140441895e+00
4.440873265266418457e-01 -4.206948578357696533e-01 1.207540035247802734e+00 -1.157804608345031738e+00 -1.081305861473083496e+00
7.870545387268066406e-01 -9.170126914978027344e-02 8.573557138442993164e-01 -9.962523579597473145e-01 -9.988582730293273926e-01
1.544719338417053223e-01 -3.952990174293518066e-01 7.056593894958496094e-01 -9.036448597908020020e-01 -9.552562832832336426e-01
2.585840821266174316e-01 -2.822143733501434326e-01 8.256410956382751465e-01 -7.803889513015747070e-01 -7.466160058975219727e-01
2.264620512723922729e-01 -2.505472898483276367e-01 6.646861433982849121e-01 -7.348656058311462402e-01 -7.962847948074340820e-01
1.886023879051208496e-01 -3.852980136871337891e-01 6.565331816673278809e-01 -7.649779915809631348e-01 -9.626449346542358398e-01
2.400858253240585327e-01 -3.076953887939453125e-01 7.107274532318115234e-01 -7.787511348724365234e-01 -8.255019187927246094e-01
3.118803203105926514e-01 -3.034439980983734131e-01 7.359815239906311035e-01 -7.740834355354309082e-01 -8.182378411293029785e-01
3.044196963310241699e-01 -3.191027641296386719e-01 6.158466935157775879e-01 -7.733272910118103027e-01 -8.199641704559326172e-01
2.787446081638336182e-01 -3.070178627967834473e-01 6.755342483520507812e-01 -7.525153160095214844e-01 -8.362525701522827148e-01
2.301624268293380737e-01 -2.143765389919281006e-01 6.272590756416320801e-01 -9.112778902053833008e-01 -9.933220148086547852e-01
1.554089635610580444e-01 -2.746326625347137451e-01 3.980203270912170410e-01 -1.056030273437500000e+00 -1.091083884239196777e+00
1.057386919856071472e-01 -3.564312160015106201e-01 3.360905945301055908e-01 -1.119437694549560547e+00 -1.074599027633666992e+00
3.914614617824554443e-01 -3.248487412929534912e-01 5.029954314231872559e-01 -1.872065901756286621e+00 -1.518101453781127930e+00
3.924035429954528809e-01 -3.135381042957305908e-01 5.001046061515808105e-01 -1.591781497001647949e+00 -1.388439416885375977e+00
4.165987670421600342e-01 -2.900285124778747559e-01 5.035907030105590820e-01 -1.695493459701538086e+00 -1.346657872200012207e+00
1.952545195817947388e-01 -5.051981210708618164e-01 1.733477711677551270e-01 -1.764547348022460938e+00 -1.346969127655029297e+00
1.657340973615646362e-01 -4.698306024074554443e-01 -1.483036577701568604e-01 -1.700881004333496094e+00 -1.161960721015930176e+00
1.524152308702468872e-01 -4.783469736576080322e-01 -1.748410426080226898e-02 -1.670236468315124512e+00 -1.214415907859802246e+00
-8.263657242059707642e-02 -4.573491513729095459e-01 -5.149762034416198730e-01 -1.661748051643371582e+00 -1.169614434242248535e+00
-9.734016656875610352e-02 -3.796736299991607666e-01 -2.452359497547149658e-01 -1.511456012725830078e+00 -1.248813271522521973e+00
1.223051995038986206e-01 -4.623130559921264648e-01 2.376964986324310303e-01 -1.342362761497497559e+00 -1.357985973358154297e+00
1.721696108579635620e-01 -3.940709233283996582e-01 5.055959224700927734e-01 -1.269261598587036133e+00 -1.226358890533447266e+00
1.857272088527679443e-01 -3.654581010341644287e-01 3.788511753082275391e-01 -1.303806066513061523e+00 -1.239321351051330566e+00
6.679484844207763672e-01 -4.254387617111206055e-01 1.153964757919311523e+00 -8.753423094749450684e-01 -9.916434884071350098e-01
5.986433625221252441e-01 -2.312491238117218018e-01 7.445906996726989746e-01 -6.556457281112670898e-01 -6.865488886833190918e-01
5.835937857627868652e-01 -2.222573310136795044e-01 7.896153330802917480e-01 -6.449375152587890625e-01 -7.144722342491149902e-01
5.919145941734313965e-01 -2.237427979707717896e-01 7.431300282478332520e-01 -6.560359001159667969e-01 -7.061347961425781250e-01
6.176691651344299316e-01 -2.185931652784347534e-01 6.575126051902770996e-01 -6.769437789916992188e-01 -7.011752724647521973e-01
6.482965350151062012e-01 -2.950397431850433350e-01 9.269649982452392578e-01 -6.243357062339782715e-01 -7.218328118324279785e-01
7.635923027992248535e-01 -2.674609124660491943e-01 1.259755849838256836e+00 -7.740246057510375977e-01 -7.332073450088500977e-01
7.817146778106689453e-01 -2.774270772933959961e-01 1.207956433296203613e+00 -7.489178180694580078e-01 -7.979352474212646484e-01
8.563324809074401855e-01 -2.005379050970077515e-01 1.320598363876342773e+00 -8.379810452461242676e-01 -9.033938050270080566e-01
9.001231193542480469e-01 -2.126983553171157837e-01 1.268265485763549805e+00 -8.677217364311218262e-01 -9.046486616134643555e-01
1.212706685066223145e+00 -3.080107271671295166e-01 1.359467029571533203e+00 -7.740546464920043945e-01 -8.624951243400573730e-01
1.053430795669555664e+00 -1.661560535430908203e-01 1.046998262405395508e+00 -2.983281612396240234e-01 -1.696765869855880737e-01
1.151416301727294922e+00 -2.135103940963745117e-01 1.011683225631713867e+00 -3.345534205436706543e-01 -7.935209572315216064e-02
1.253536343574523926e+00 -1.725160032510757446e-01 1.100438356399536133e+00 -4.916934072971343994e-01 -1.918943375349044800e-01
1.233909130096435547e+00 -2.366185188293457031e-01 9.802386760711669922e-01 -4.562817513942718506e-01 -4.778169840574264526e-02
1.387472391128540039e+00 -1.864459812641143799e-01 1.220305562019348145e+00 -4.082959592342376709e-01 4.348671808838844299e-02
1.355212807655334473e+00 -1.524480432271957397e-01 1.206576108932495117e+00 -4.489839375019073486e-01 1.002768278121948242e-01
1.343737244606018066e+00 -1.730333715677261353e-01 1.215014457702636719e+00 -3.314804732799530029e-01 -6.550733000040054321e-02
1.401414871215820312e+00 -1.983216702938079834e-01 1.077804803848266602e+00 -5.540983080863952637e-01 -4.981854259967803955e-01
1.622889518737792969e+00 -3.073642551898956299e-01 1.187695860862731934e+00 -8.994879126548767090e-01 -1.009455561637878418e+00
1.614436507225036621e+00 -3.237360715866088867e-01 1.136747121810913086e+00 -9.095919132232666016e-01 -9.541696310043334961e-01
1.602880358695983887e+00 -3.709143996238708496e-01 1.681809067726135254e+00 -5.357782244682312012e-01 -4.163134694099426270e-01
1.610480308532714844e+00 -4.718295037746429443e-01 1.587863326072692871e+00 -4.268297553062438965e-01 -3.045302033424377441e-01
1.435125470161437988e+00 -3.500742316246032715e-01 1.805624961853027344e+00 -3.731115758419036865e-01 -3.931374847888946533e-01
1.298099637031555176e+00 -3.784666061401367188e-01 1.999606966972351074e+00 -4.629422724246978760e-01 -3.501076400279998779e-01
1.241941571235656738e+00 -4.030148386955261230e-01 1.687998652458190918e+00 -4.090685844421386719e-01 -4.718011617660522461e-01
1.477209806442260742e+00 -3.635907471179962158e-01 1.889732956886291504e+00 -4.578495919704437256e-01 -3.210021853446960449e-01
1.937654852867126465e+00 -5.352497100830078125e-01 1.867343306541442871e+00 -5.196011066436767578e-01 3.438890874385833740e-01
1.983090996742248535e+00 -5.132015347480773926e-01 1.933549284934997559e+00 -5.650683641433715820e-01 -1.904162019491195679e-01
1.662450432777404785e+00 -8.165308833122253418e-01 1.836615443229675293e+00 -1.092452049255371094e+00 2.134752720594406128e-01
2.262158870697021484e+00 -7.877620458602905273e-01 2.015436887741088867e+00 -1.126388430595397949e+00 2.876893877983093262e-01
1.960495114326477051e+00 -5.735078454017639160e-01 1.522356748580932617e+00 -1.002553224563598633e+00 4.406252801418304443e-01
2.146302461624145508e+00 -6.812126636505126953e-01 1.936735153198242188e+00 -1.117043852806091309e+00 1.409410238265991211e-01
1.691600680351257324e+00 -9.810835123062133789e-01 2.509569883346557617e+00 -1.077091693878173828e+00 -5.673747658729553223e-01
1.679603815078735352e+00 -9.105996489524841309e-01 2.440067291259765625e+00 -1.033805489540100098e+00 -5.473420023918151855e-01
1.500846266746520996e+00 -1.039076447486877441e+00 2.243854999542236328e+00 -1.297138452529907227e+00 -4.578309655189514160e-01
1.495931148529052734e+00 -1.050105571746826172e+00 2.200430154800415039e+00 -1.285605192184448242e+00 -4.580036997795104980e-01
1.484972953796386719e+00 -9.687199592590332031e-01 2.237652540206909180e+00 -1.217281579971313477e+00 -4.462850391864776611e-01
1.578722715377807617e+00 -8.767869472503662109e-01 2.092512130737304688e+00 -1.219354748725891113e+00 -5.638055801391601562e-01
1.868202567100524902e+00 -9.834598898887634277e-01 2.210372447967529297e+00 -1.197686910629272461e+00 -2.669959366321563721e-01
1.469210028648376465e+00 -8.349165916442871094e-01 2.192029714584350586e+00 -9.399622082710266113e-01 -3.124603927135467529e-01
1.312788128852844238e+00 -7.935808300971984863e-01 1.922188758850097656e+00 -1.048508524894714355e+00 -5.435420870780944824e-01
1.320352196693420410e+00 -8.269734978675842285e-01 1.866057276725769043e+00 -1.000862956047058105e+00 -1.465252935886383057e-01
1.419752478599548340e+00 -8.684827685356140137e-01 1.988723874092102051e+00 -1.012318134307861328e+00 -2.319043278694152832e-01
1.403840541839599609e+00 -8.708819150924682617e-01 1.943223834037780762e+00 -1.028436541557312012e+00 -2.131565362215042114e-01
1.353676676750183105e+00 -6.747813820838928223e-01 1.975659966468811035e+00 -8.038021922111511230e-01 -3.764135837554931641e-01
1.392751574516296387e+00 -6.294126510620117188e-01 2.052196979522705078e+00 -8.193514347076416016e-01 -5.227541327476501465e-01
1.682189464569091797e+00 -4.973184168338775635e-01 1.486357212066650391e+00 -8.759258985519409180e-01 -3.310133814811706543e-01
1.654600501060485840e+00 -4.996857047080993652e-01 1.624911665916442871e+00 -9.196733236312866211e-01 -2.589816153049468994e-01
1.724229216575622559e+00 -4.460233151912689209e-01 1.615512251853942871e+00 -7.549794316291809082e-01 -2.666670382022857666e-01
1.775901556015014648e+00 -5.374335050582885742e-01 1.901399374008178711e+00 -5.949058532714843750e-01 -4.053439199924468994e-01
1.991882681846618652e+00 -6.690612435340881348e-01 2.385985374450683594e+00 -3.380680084228515625e-01 -9.977439045906066895e-02
1.669390320777893066e+00 -7.578902840614318848e-01 2.094447374343872070e+00 -1.920344680547714233e-01 1.210685372352600098e-01
1.391534566879272461e+00 -9.159007072448730469e-01 2.253108978271484375e+00 -1.791801303625106812e-01 3.421270847320556641e-01
1.397329211235046387e+00 -9.174464344978332520e-01 2.226729154586791992e+00 -1.737275272607803345e-01 3.489528298377990723e-01
1.350600123405456543e+00 -8.983279466629028320e-01 2.368286371231079102e+00 -1.511274427175521851e-01 4.265219867229461670e-01
1.421422958374023438e+00 -9.025251269340515137e-01 2.332721710205078125e+00 -1.386019438505172729e-01 4.463919401168823242e-01
1.577703595161437988e+00 -8.881783485412597656e-01 2.418494701385498047e+00 -1.334454715251922607e-01 1.932461261749267578e-01
1.524207472801208496e+00 -9.353794455528259277e-01 2.451013565063476562e+00 -1.706830114126205444e-01 3.721255958080291748e-01
1.521687626838684082e+00 -9.334350824356079102e-01 2.546102762222290039e+00 -1.531118303537368774e-01 4.100892841815948486e-01
1.436020851135253906e+00 -9.860036969184875488e-01 2.481167316436767578e+00 -6.524585932493209839e-02 3.323464691638946533e-01
1.380545616149902344e+00 -1.063744783401489258e+00 2.462938785552978516e+00 -2.575631719082593918e-03 3.116927146911621094e-01
1.341945171356201172e+00 -1.075122117996215820e+00 2.388931274414062500e+00 4.259277880191802979e-02 2.175482064485549927e-01
1.630602598190307617e+00 -9.539343118667602539e-01 2.554829597473144531e+00 -1.197984442114830017e-01 2.467062473297119141e-01
1.650392055511474609e+00 -9.504143595695495605e-01 2.628121376037597656e+00 -1.563756018877029419e-01 2.811343967914581299e-01
1.584994316101074219e+00 -9.504802823066711426e-01 2.488699197769165039e+00 -6.424435973167419434e-02 4.271492660045623779e-01
1.575124740600585938e+00 -9.818875789642333984e-01 2.523353099822998047e+00 -1.220293864607810974e-01 7.779622077941894531e-02
1.574023485183715820e+00 -9.781963825225830078e-01 2.569577693939208984e+00 -1.098374128341674805e-01 5.713782086968421936e-02
1.586753010749816895e+00 -9.737821221351623535e-01 2.617738485336303711e+00 -1.148507967591285706e-01 5.598597973585128784e-02
1.590256571769714355e+00 -9.806973934173583984e-01 2.594705820083618164e+00 -1.172488406300544739e-01 4.331382364034652710e-02
1.532341599464416504e+00 -1.105314970016479492e+00 2.647171258926391602e+00 -2.588885426521301270e-01 1.103607565164566040e-01
1.579771518707275391e+00 -1.056599736213684082e+00 2.770671367645263672e+00 -2.806327939033508301e-01 1.239843294024467468e-02
1.794634461402893066e+00 -9.994961619377136230e-01 2.846238851547241211e+00 -2.354112267494201660e-01 1.804786473512649536e-01
1.853628993034362793e+00 -1.007195711135864258e+00 2.701017141342163086e+00 -1.358843296766281128e-01 3.192239403724670410e-01
1.790719985961914062e+00 -1.070965290069580078e+00 2.907869338989257812e+00 -1.738708317279815674e-01 3.575570285320281982e-01
1.816429734230041504e+00 -1.030006051063537598e+00 2.788735866546630859e+00 -9.611096233129501343e-02 4.745610952377319336e-01
1.782092094421386719e+00 -1.029561638832092285e+00 2.847794294357299805e+00 -1.051555499434471130e-01 3.743992745876312256e-01
1.882513642311096191e+00 -1.010216116905212402e+00 2.813682794570922852e+00 -1.358259320259094238e-01 1.376209706068038940e-01
1.616582632064819336e+00 -1.066146850585937500e+00 2.633271694183349609e+00 -2.124318927526473999e-01 2.765859961509704590e-01
1.585497498512268066e+00 -1.049059271812438965e+00 2.662148714065551758e+00 -1.296757012605667114e-01 7.507746666669845581e-02
1.559628248214721680e+00 -1.052857041358947754e+00 2.692673444747924805e+00 -1.139462366700172424e-01 7.029289007186889648e-02
1.509536862373352051e+00 -1.107964754104614258e+00 2.652628660202026367e+00 -6.532105803489685059e-02 5.548258125782012939e-02
1.237911224365234375e+00 -1.218298912048339844e+00 2.568038702011108398e+00 -3.049339056015014648e-01 -7.649043947458267212e-02
1.465578794479370117e+00 -8.464511632919311523e-01 2.136701107025146484e+00 -3.067736513912677765e-02 2.648548185825347900e-01
1.566241741180419922e+00 -8.480650186538696289e-01 2.470672369003295898e+00 -3.701124787330627441e-01 -7.164531201124191284e-02
1.815738081932067871e+00 -8.400031924247741699e-01 2.407967567443847656e+00 -1.904025822877883911e-01 2.203148789703845978e-02
2.979181051254272461e+00 -7.449019551277160645e-01 2.387012720108032227e+00 -5.039846897125244141e-01 -7.489421367645263672e-01
3.317358255386352539e+00 -7.116512060165405273e-01 2.423885583877563477e+00 -7.011670470237731934e-01 -5.562428832054138184e-01
2.566200256347656250e+00 -5.921621322631835938e-01 1.915747046470642090e+00 -6.468765735626220703e-01 -5.038373470306396484e-01
2.733984708786010742e+00 -6.967811584472656250e-01 2.296497344970703125e+00 -8.293220400810241699e-01 5.596908926963806152e-01
2.317346811294555664e+00 -6.074848175048828125e-01 2.148649215698242188e+00 -5.767696499824523926e-01 3.109869956970214844e-01
2.481247425079345703e+00 -5.864199995994567871e-01 2.047797679901123047e+00 -8.196015357971191406e-01 -2.963148951530456543e-01
2.339188337326049805e+00 -4.288536906242370605e-01 1.844597458839416504e+00 -7.489939332008361816e-01 -5.302992463111877441e-01
2.123507976531982422e+00 -4.299640655517578125e-01 1.805557250976562500e+00 -4.467399120330810547e-01 -2.834734022617340088e-01
2.402292490005493164e+00 -3.925865888595581055e-01 1.750909209251403809e+00 -5.689559578895568848e-01 -6.968141794204711914e-01
1.392692089080810547e+00 -2.763375043869018555e-01 1.198940396308898926e+00 -5.193289518356323242e-01 -3.472319841384887695e-01
9.238043427467346191e-01 -2.453181892633438110e-01 9.347676038742065430e-01 -6.113148927688598633e-01 -3.544771671295166016e-01
9.010682702064514160e-01 -2.266571968793869019e-01 9.606696963310241699e-01 -6.276457309722900391e-01 -3.414096832275390625e-01
8.268690109252929688e-01 -2.700129747390747070e-01 7.925902009010314941e-01 -4.742802381515502930e-01 -2.513791918754577637e-01
1.035643339157104492e+00 -2.182025313377380371e-01 1.019004106521606445e+00 -3.914584517478942871e-01 1.110175810754299164e-02
7.653772234916687012e-01 -2.648262679576873779e-01 1.048658967018127441e+00 -3.822218477725982666e-01 1.464079506695270538e-02
1.163107633590698242e+00 -3.914183974266052246e-01 1.449566483497619629e+00 -7.008489370346069336e-01 -3.762251436710357666e-01
1.167731523513793945e+00 -3.937288820743560791e-01 1.360452890396118164e+00 -7.418638467788696289e-01 -3.450955748558044434e-01
1.327915549278259277e+00 -4.017569124698638916e-01 1.450060844421386719e+00 -5.566456317901611328e-01 -3.615806400775909424e-01
9.179448485374450684e-01 -4.405785799026489258e-01 1.400544524192810059e+00 -5.937924385070800781e-01 -1.879545897245407104e-01
1.253644943237304688e+00 -3.094329237937927246e-01 1.227789402008056641e+00 -4.998164772987365723e-01 -1.254334896802902222e-01
1.053955197334289551e+00 -1.888172179460525513e-01 1.000100731849670410e+00 -4.624187350273132324e-01 -4.947475194931030273e-01
1.407149076461791992e+00 -3.587490022182464600e-01 1.510206222534179688e+00 -7.249613404273986816e-01 -6.100794672966003418e-01
1.441773891448974609e+00 -3.736853897571563721e-01 1.423457980155944824e+00 -7.296340465545654297e-01 -6.158081889152526855e-01
1.048774003982543945e+00 -1.683645248413085938e-01 1.015377044677734375e+00 -4.905540645122528076e-01 -2.266612797975540161e-01
1.051930785179138184e+00 -2.463943660259246826e-01 8.139669299125671387e-01 -4.349831044673919678e-01 -3.025108575820922852e-01
1.048902511596679688e+00 -2.179761528968811035e-01 8.448256254196166992e-01 -5.197567343711853027e-01 -2.476844191551208496e-01
1.194569706916809082e+00 -1.799736022949218750e-01 1.144252777099609375e+00 -2.620628774166107178e-01 -1.039045825600624084e-01
1.174868106842041016e+00 -3.204630017280578613e-01 1.230892658233642578e+00 -6.467135548591613770e-01 -7.416571378707885742e-01
1.609430670738220215e+00 -5.578140020370483398e-01 1.974156737327575684e+00 -8.813145160675048828e-01 -8.040443062782287598e-01
1.776068925857543945e+00 -5.302082300186157227e-01 2.270938158035278320e+00 -1.175971984863281250e+00 -1.262894749641418457e+00
1.551519155502319336e+00 -6.913319826126098633e-01 2.013082742691040039e+00 -1.309670329093933105e+00 -1.084710478782653809e+00
1.511340975761413574e+00 -6.903555393218994141e-01 2.164891719818115234e+00 -1.300402283668518066e+00 -9.940564036369323730e-01
1.779470205307006836e+00 -8.401855230331420898e-01 2.400000572204589844e+00 -1.296517729759216309e+00 -7.108500599861145020e-01
2.117142438888549805e+00 -7.513372302055358887e-01 2.313119649887084961e+00 -1.163086175918579102e+00 -6.302217245101928711e-01
1.140362739562988281e+00 -7.639490962028503418e-01 1.998849749565124512e+00 -1.011240839958190918e+00 -5.496026277542114258e-01
1.353618264198303223e+00 -8.534065485000610352e-01 2.282933473587036133e+00 -9.574907422065734863e-01 -4.784254729747772217e-01
1.766687870025634766e+00 -6.486618518829345703e-01 1.971058011054992676e+00 -8.273720145225524902e-01 -1.550084054470062256e-01
1.774889707565307617e+00 -2.327391803264617920e-01 1.356534957885742188e+00 -6.076288819313049316e-01 -5.217016935348510742e-01
1.484622001647949219e+00 -3.065678477287292480e-01 1.213898181915283203e+00 -7.423459291458129883e-01 -7.339131236076354980e-01
1.824585795402526855e+00 -3.480864465236663818e-01 1.414560675621032715e+00 -1.031071543693542480e+00 -7.794349789619445801e-01
1.736637353897094727e+00 -5.620105862617492676e-01 1.787100434303283691e+00 -9.071455597877502441e-01 -7.289214134216308594e-01
1.741592526435852051e+00 -5.553854703903198242e-01 1.816845536231994629e+00 -9.054816961288452148e-01 -7.095324397087097168e-01
1.131325006484985352e+00 -4.483841955661773682e-01 1.589714765548706055e+00 -8.280816078186035156e-01 -7.467690110206604004e-01
1.393525242805480957e+00 -5.704847574234008789e-01 1.856338143348693848e+00 -3.224577009677886963e-01 -6.548585295677185059e-01
8.896231055259704590e-01 -5.022499561309814453e-01 1.170511603355407715e+00 -7.282032370567321777e-01 -1.076589345932006836e+00
9.750566482543945312e-01 -6.353009343147277832e-01 1.807021737098693848e+00 -1.117687582969665527e+00 -1.129505157470703125e+00
9.657855629920959473e-01 -6.205428838729858398e-01 2.005314111709594727e+00 -1.083440184593200684e+00 -1.139205813407897949e+00
9.462813735008239746e-01 -6.288137435913085938e-01 1.947850227355957031e+00 -1.054489016532897949e+00 -1.178715348243713379e+00
1.197408318519592285e+00 -3.867971003055572510e-01 1.268353462219238281e+00 -4.686545133590698242e-01 -8.489198088645935059e-01
1.202418804168701172e+00 -3.850308358669281006e-01 1.272969245910644531e+00 -4.593690037727355957e-01 -8.334539532661437988e-01
1.201654434204101562e+00 -3.834621012210845947e-01 1.266835927963256836e+00 -4.419933557510375977e-01 -8.125942945480346680e-01
1.194625496864318848e+00 -3.759398460388183594e-01 1.291580915451049805e+00 -4.475124180316925049e-01 -8.215388655662536621e-01
1.216965198516845703e+00 -3.999607861042022705e-01 1.256880879402160645e+00 -4.319810867309570312e-01 -7.666642069816589355e-01
1.060459136962890625e+00 -5.058210492134094238e-01 1.572616577148437500e+00 -7.165374159812927246e-01 -8.031749725341796875e-01
1.000202655792236328e+00 -4.912229776382446289e-01 1.650150656700134277e+00 -7.873739600181579590e-01 -8.245357871055603027e-01
1.048732519149780273e+00 -4.459908008575439453e-01 1.380613207817077637e+00 -7.698104977607727051e-01 -9.973940849304199219e-01
9.139231443405151367e-01 -5.485853552818298340e-01 1.419909477233886719e+00 -5.821847319602966309e-01 -9.339318275451660156e-01
9.372721314430236816e-01 -5.422069430351257324e-01 1.314153671264648438e+00 -8.084972500801086426e-01 -1.160515427589416504e+00
1.110218167304992676e+00 -4.616998732089996338e-01 1.664615869522094727e+00 -1.244006037712097168e+00 -9.306550025939941406e-01
1.257104635238647461e+00 -3.493585586547851562e-01 1.555120706558227539e+00 -1.579910993576049805e+00 -1.321233034133911133e+00
1.494523167610168457e+00 -4.132831096649169922e-01 1.336021542549133301e+00 -1.360469102859497070e+00 -1.472393870353698730e+00
2.304354190826416016e+00 -4.651177823543548584e-01 1.762698650360107422e+00 -1.026232600212097168e+00 -6.426773667335510254e-01
2.252177476882934570e+00 -4.154389202594757080e-01 1.801838397979736328e+00 -1.033940196037292480e+00 -6.197547316551208496e-01
2.203124761581420898e+00 -5.259958505630493164e-01 1.931608200073242188e+00 -9.183122515678405762e-01 -7.218424081802368164e-01
8.726767301559448242e-01 -3.553984165191650391e-01 1.295102953910827637e+00 -3.571853935718536377e-01 -4.840170145034790039e-01
9.166560173034667969e-01 -3.807877898216247559e-01 1.220195055007934570e+00 -3.105504214763641357e-01 -5.441641807556152344e-01
9.129990935325622559e-01 -3.753621876239776611e-01 1.230180978775024414e+00 -3.104409277439117432e-01 -5.446571707725524902e-01
1.058318018913269043e+00 -3.635887205600738525e-01 1.355428218841552734e+00 -2.928715050220489502e-01 -4.658309519290924072e-01
1.917756915092468262e+00 -1.820638328790664673e-01 1.543105483055114746e+00 -1.623615503311157227e+00 -1.308824300765991211e+00
2.472111940383911133e+00 -3.789791464805603027e-01 1.853993058204650879e+00 -1.191385865211486816e+00 -9.985214471817016602e-01
2.444667339324951172e+00 -4.234547913074493408e-01 1.639393448829650879e+00 -1.220017552375793457e+00 -1.100360155105590820e+00
2.640153884887695312e+00 -2.321824729442596436e-01 1.730941176414489746e+00 -1.294725298881530762e+00 -1.181611537933349609e+00
2.654083490371704102e+00 -2.549946904182434082e-01 1.822186231613159180e+00 -1.341244697570800781e+00 -1.202530145645141602e+00
2.457988977432250977e+00 -1.716013401746749878e-01 1.608451843261718750e+00 -1.732079863548278809e+00 -1.233473539352416992e+00
1.858830213546752930e+00 -1.016778200864791870e-01 1.416198253631591797e+00 -1.302597880363464355e+00 -1.136861085891723633e+00
2.073932409286499023e+00 -3.845750093460083008e-01 1.776486635208129883e+00 -9.173886775970458984e-01 -7.694361209869384766e-01
1.990538716316223145e+00 -5.314605236053466797e-01 1.967543244361877441e+00 -5.860920548439025879e-01 -1.443459391593933105e-01
1.580983996391296387e+00 -7.317209839820861816e-01 2.159536838531494141e+00 -4.704793989658355713e-01 -3.925011754035949707e-01
1.329650640487670898e+00 -6.501110792160034180e-01 2.058221101760864258e+00 -6.846770644187927246e-01 -3.789831399917602539e-01
1.551893591880798340e+00 -6.690266132354736328e-01 2.015961408615112305e+00 -4.721595942974090576e-01 -4.172918200492858887e-01
1.703926205635070801e+00 -7.870215773582458496e-01 2.500894069671630859e+00 -7.459776401519775391e-01 -4.641184210777282715e-01
1.917082190513610840e+00 -8.054889440536499023e-01 2.309951782226562500e+00 -3.660244345664978027e-01 -4.095913767814636230e-01
1.430394649505615234e+00 -3.974247276782989502e-01 1.507205486297607422e+00 -8.019912838935852051e-01 -7.255443930625915527e-01
1.682115912437438965e+00 -3.174825608730316162e-01 1.419523596763610840e+00 -1.190086722373962402e+00 -1.060956358909606934e+00
1.345535516738891602e+00 -4.662073254585266113e-01 1.356279611587524414e+00 -1.378288269042968750e+00 -1.385112404823303223e+00
1.342446684837341309e+00 -3.835749030113220215e-01 1.260057210922241211e+00 -1.250935792922973633e+00 -1.319572925567626953e+00
1.347799181938171387e+00 -3.720631897449493408e-01 1.316935658454895020e+00 -1.230660557746887207e+00 -1.352894067764282227e+00
1.352373003959655762e+00 -4.068292975425720215e-01 1.398660659790039062e+00 -1.152894616127014160e+00 -1.245752930641174316e+00
-1.609692275524139404e-01 -5.511379837989807129e-01 3.967055082321166992e-01 -1.148727416992187500e+00 -1.191692471504211426e+00
-4.729612916707992554e-02 -5.290408134460449219e-01 4.281066954135894775e-01 -1.103434681892395020e+00 -1.175867676734924316e+00
9.982105344533920288e-02 -3.663326203823089600e-01 2.615577280521392822e-01 -1.272181630134582520e+00 -1.055994749069213867e+00
2.052212208509445190e-01 -3.302461504936218262e-01 4.389159083366394043e-01 -1.147106885910034180e+00 -1.120718955993652344e+00
2.044093459844589233e-01 -3.089062571525573730e-01 3.109866082668304443e-01 -1.178076982498168945e+00 -1.147328853607177734e+00
2.197616696357727051e-01 -3.629419207572937012e-01 4.610058367252349854e-01 -1.154432654380798340e+00 -1.097372055053710938e+00
2.461857944726943970e-01 -6.001650094985961914e-01 8.426981568336486816e-01 -1.309608340263366699e+00 -1.270907998085021973e+00
3.946956396102905273e-01 -3.592719435691833496e-01 5.778017044067382812e-01 -6.786310672760009766e-01 -9.336580038070678711e-01
3.998862802982330322e-01 -3.392196595668792725e-01 7.287214398384094238e-01 -7.916145324707031250e-01 -9.888277649879455566e-01
2.890167832374572754e-01 -2.450240999460220337e-01 6.294009685516357422e-01 -7.441017627716064453e-01 -7.632852792739868164e-01
2.973625659942626953e-01 -2.589271664619445801e-01 5.561894774436950684e-01 -7.268503308296203613e-01 -6.626547574996948242e-01
3.021408617496490479e-01 -2.483749687671661377e-01 5.971758961677551270e-01 -8.070139288902282715e-01 -7.988010644912719727e-01
2.931430339813232422e-01 -2.521126270294189453e-01 6.479780673980712891e-01 -8.016312718391418457e-01 -8.007323741912841797e-01
2.962203919887542725e-01 -2.532778978347778320e-01 6.956925988197326660e-01 -7.934429645538330078e-01 -7.951115965843200684e-01
2.752332985401153564e-01 -2.372833490371704102e-01 7.047958374023437500e-01 -7.641493082046508789e-01 -8.324471116065979004e-01
2.378447204828262329e-01 -2.658320963382720947e-01 5.294120311737060547e-01 -7.910222411155700684e-01 -7.254949808120727539e-01
2.481576204299926758e-01 -2.765223085880279541e-01 5.388867855072021484e-01 -7.559777498245239258e-01 -8.093504905700683594e-01
2.933193743228912354e-01 -6.994996070861816406e-01 1.085410237312316895e+00 -1.262801289558410645e+00 -1.566284298896789551e+00
2.336989641189575195e-01 -6.040918231010437012e-01 6.104139089584350586e-01 -1.422068953514099121e+00 -1.750272393226623535e+00
4.331579431891441345e-02 -7.227579951286315918e-01 7.195925116539001465e-01 -1.473629951477050781e+00 -1.458957672119140625e+00
1.852504760026931763e-01 -6.836322546005249023e-01 1.066564321517944336e+00 -1.371567726135253906e+00 -1.449724078178405762e+00
1.690864562988281250e-01 -7.644385695457458496e-01 1.047631025314331055e+00 -1.290558218955993652e+00 -1.395770788192749023e+00
1.358371973037719727e-01 -7.476909756660461426e-01 9.203296303749084473e-01 -1.251287817955017090e+00 -1.473940610885620117e+00
1.340373009443283081e-01 -7.498145103454589844e-01 9.705260396003723145e-01 -1.273886442184448242e+00 -1.470889329910278320e+00
-4.646413400769233704e-02 -6.589196324348449707e-01 6.002180576324462891e-01 -1.145659208297729492e+00 -1.320118904113769531e+00
6.188637614250183105e-01 -5.316530466079711914e-01 7.128550410270690918e-01 -7.979682087898254395e-01 -1.246994256973266602e+00
6.188519001007080078e-01 -5.332958698272705078e-01 7.458289861679077148e-01 -8.007014393806457520e-01 -1.268708109855651855e+00
6.142430305480957031e-01 -5.277317762374877930e-01 6.781325340270996094e-01 -7.930561304092407227e-01 -1.244024872779846191e+00
5.346845984458923340e-01 -7.281884551048278809e-01 1.545098423957824707e+00 -1.231615543365478516e+00 -1.390538454055786133e+00
9.897094368934631348e-01 -7.196496129035949707e-01 1.075682759284973145e+00 -1.316400170326232910e+00 -1.857856869697570801e+00
1.035449504852294922e+00 -6.490908265113830566e-01 1.025449037551879883e+00 -1.121637940406799316e+00 -1.675294876098632812e+00
1.007836341857910156e+00 -6.561154723167419434e-01 1.040870308876037598e+00 -1.150309205055236816e+00 -1.681818604469299316e+00
9.123561382293701172e-01 -6.302424669265747070e-01 9.120875000953674316e-01 -1.146952390670776367e+00 -1.635195732116699219e+00
9.693614244461059570e-01 -6.290573477745056152e-01 9.048978686332702637e-01 -1.017104625701904297e+00 -1.591701507568359375e+00
9.753638505935668945e-01 -6.141840815544128418e-01 9.749410152435302734e-01 -1.006861448287963867e+00 -1.553518414497375488e+00
9.646924734115600586e-01 -6.188609004020690918e-01 9.963178634643554688e-01 -1.026637315750122070e+00 -1.532612323760986328e+00
9.810130000114440918e-01 -6.177119612693786621e-01 1.051732897758483887e+00 -1.025617718696594238e+00 -1.539457678794860840e+00
5.158895254135131836e-01 -6.066929101943969727e-01 1.644786357879638672e+00 -1.124508738517761230e+00 -1.143672585487365723e+00
6.596261262893676758e-01 -5.969018340110778809e-01 9.695024490356445312e-01 -1.151126742362976074e+00 -1.506446599960327148e+00
-1.436684429645538330e-01 -5.954893827438354492e-01 6.045344471931457520e-01 -8.537212014198303223e-01 -1.087925314903259277e+00
-2.162125706672668457e-01 -4.994256794452667236e-01 4.501296877861022949e-01 -8.146042227745056152e-01 -9.630943536758422852e-01
-1.364174783229827881e-01 -5.076735019683837891e-01 3.483286798000335693e-01 -1.063428878784179688e+00 -1.182551383972167969e+00
-1.026297509670257568e-01 -5.024110674858093262e-01 4.797154963016510010e-01 -9.953982830047607422e-01 -1.153874516487121582e+00
-9.125516563653945923e-02 -5.066052675247192383e-01 4.787767529487609863e-01 -1.005564332008361816e+00 -1.223520517349243164e+00
-1.063522696495056152e-02 -4.735567569732666016e-01 4.820899367332458496e-01 -1.226550698280334473e+00 -1.258034586906433105e+00
-1.849542371928691864e-03 -4.442885816097259521e-01 4.275526106357574463e-01 -1.229885816574096680e+00 -1.294435024261474609e+00
-6.163251027464866638e-02 -3.620116412639617920e-01 3.533774316310882568e-01 -1.266968965530395508e+00 -1.317494034767150879e+00
-7.099191844463348389e-02 -4.001742899417877197e-01 4.571947753429412842e-01 -1.246945381164550781e+00 -1.336316585540771484e+00
-4.520634189248085022e-02 -3.877310156822204590e-01 4.524481594562530518e-01 -1.220151901245117188e+00 -1.338390111923217773e+00
-5.985685437917709351e-02 -4.804630875587463379e-01 2.012415975332260132e-01 -1.153202176094055176e+00 -1.219682335853576660e+00
9.209205508232116699e-01 -7.963615059852600098e-01 1.993450164794921875e+00 -2.139606237411499023e+00 -1.917152166366577148e+00
1.063370585441589355e+00 -8.066462278366088867e-01 2.082750558853149414e+00 -2.323050737380981445e+00 -2.025607585906982422e+00
6.332353949546813965e-01 -6.676151156425476074e-01 9.640443325042724609e-01 -2.110485553741455078e+00 -2.080787181854248047e+00
5.991380810737609863e-01 -6.606994867324829102e-01 1.163446068763732910e+00 -2.020548820495605469e+00 -2.093957901000976562e+00
5.326877832412719727e-01 -6.609908938407897949e-01 1.042064666748046875e+00 -1.891837477684020996e+00 -1.650204896926879883e+00
1.574962258338928223e+00 -6.340346485376358032e-02 1.875312924385070801e+00 -1.960301995277404785e+00 -1.640697598457336426e+00
1.560624599456787109e+00 -6.405939161777496338e-02 1.897538304328918457e+00 -2.037461042404174805e+00 -1.491425633430480957e+00
1.548598766326904297e+00 -2.015954814851284027e-02 1.621439218521118164e+00 -1.911845088005065918e+00 -1.577943444252014160e+00
1.618390560150146484e+00 -2.260657697916030884e-01 1.652150154113769531e+00 -1.712224125862121582e+00 -1.453570485115051270e+00
1.999945521354675293e+00 -2.806336581707000732e-01 1.541307330131530762e+00 -1.609140872955322266e+00 -1.475244522094726562e+00
1.910339951515197754e+00 -3.906420767307281494e-01 1.881259441375732422e+00 -1.420551300048828125e+00 -1.425830841064453125e+00
1.491057038307189941e+00 -1.008587405085563660e-01 1.291153430938720703e+00 -1.124973177909851074e+00 -1.026380062103271484e+00
1.365742683410644531e+00 -1.295162290334701538e-01 1.834012031555175781e+00 -1.228080153465270996e+00 -1.274121642112731934e+00
1.370553970336914062e+00 -2.246363461017608643e-01 1.436529755592346191e+00 -1.212996125221252441e+00 -1.070145368576049805e+00
1.368377566337585449e+00 -1.938578784465789795e-01 1.665709972381591797e+00 -1.195949435234069824e+00 -1.038845658302307129e+00
1.328390955924987793e+00 -3.399042487144470215e-01 1.685461163520812988e+00 -1.252102851867675781e+00 -1.126351118087768555e+00
1.390630006790161133e+00 -3.802505433559417725e-01 1.496634006500244141e+00 -1.178591251373291016e+00 -1.072227716445922852e+00
1.339776754379272461e+00 -3.016010224819183350e-01 1.312485337257385254e+00 -1.219209671020507812e+00 -1.068462371826171875e+00
1.295599937438964844e+00 -4.325951635837554932e-01 1.213950395584106445e+00 -1.123502612113952637e+00 -1.448776721954345703e+00
1.293436050415039062e+00 -4.313883185386657715e-01 1.191797494888305664e+00 -1.124323964118957520e+00 -1.453927755355834961e+00
1.385644435882568359e+00 -4.228821694850921631e-01 1.278436064720153809e+00 -1.092651605606079102e+00 -1.309248566627502441e+00
1.271384596824645996e+00 -3.995683491230010986e-01 1.440865635871887207e+00 -1.182675123214721680e+00 -1.264511942863464355e+00
9.409929513931274414e-01 -4.737576842308044434e-01 1.557941079139709473e+00 -9.118145704269409180e-01 -7.702145576477050781e-01
8.936098814010620117e-01 -4.495959281921386719e-01 1.524285674095153809e+00 -9.744681119918823242e-01 -7.124982476234436035e-01
8.936098814010620117e-01 -4.495959281921386719e-01 1.524285674095153809e+00 -9.744681119918823242e-01 -7.124982476234436035e-01
9.866612553596496582e-01 -4.172114431858062744e-01 1.396233320236206055e+00 -9.900473356246948242e-01 -8.624343276023864746e-01
9.464234709739685059e-01 -2.344819754362106323e-01 1.091662645339965820e+00 -1.095340013504028320e+00 -1.241735935211181641e+00
1.015373110771179199e+00 -2.651369571685791016e-01 1.173779010772705078e+00 -1.104930877685546875e+00 -1.102033972740173340e+00
1.412102937698364258e+00 -3.051861524581909180e-01 1.446771621704101562e+00 -6.238158941268920898e-01 -5.690692067146301270e-01
1.282172203063964844e+00 -4.410304129123687744e-01 1.645874619483947754e+00 -8.164585232734680176e-01 -9.938284754753112793e-01
1.452686786651611328e+00 -5.746785402297973633e-01 1.965771079063415527e+00 -7.186043858528137207e-01 -8.968650102615356445e-01
1.428985357284545898e+00 -5.557094812393188477e-01 1.997829437255859375e+00 -6.568377614021301270e-01 -8.960482478141784668e-01
1.401720166206359863e+00 -5.618889331817626953e-01 1.650582671165466309e+00 -4.544742703437805176e-01 -9.338768124580383301e-01
1.593008637428283691e+00 -5.039597749710083008e-01 1.777353286743164062e+00 -2.608794569969177246e-01 -1.431234329938888550e-01
1.542687535285949707e+00 -4.567001163959503174e-01 1.689597845077514648e+00 -2.438705265522003174e-01 1.376290619373321533e-01
1.597685337066650391e+00 -4.455096721649169922e-01 1.709200501441955566e+00 -2.128317058086395264e-01 2.664456330239772797e-02
1.559133648872375488e+00 -4.804781079292297363e-01 1.512120604515075684e+00 -9.363821893930435181e-02 -3.615164011716842651e-02
1.708399534225463867e+00 -3.332511186599731445e-01 1.546842813491821289e+00 -5.476532578468322754e-01 -2.402628585696220398e-02
2.216649532318115234e+00 -1.954047679901123047e-01 1.912450790405273438e+00 -5.241242051124572754e-01 6.950138509273529053e-02
2.195653200149536133e+00 -2.107341289520263672e-01 1.991119027137756348e+00 -4.923773705959320068e-01 1.973339356482028961e-02
1.984279990196228027e+00 -2.560725212097167969e-01 1.489118933677673340e+00 -5.313230752944946289e-01 -7.135097868740558624e-03
1.975197076797485352e+00 -2.712353765964508057e-01 1.396079421043395996e+00 -5.116500854492187500e-01 -4.252670332789421082e-03
2.169789552688598633e+00 -2.457003444433212280e-01 2.020310163497924805e+00 -4.039328396320343018e-01 -7.835024595260620117e-02
2.199909687042236328e+00 -2.872631549835205078e-01 1.712119579315185547e+00 -4.067814946174621582e-01 -1.632955521345138550e-01
1.789589524269104004e+00 -6.197036504745483398e-01 1.999828100204467773e+00 -5.573158860206604004e-01 -3.723395168781280518e-01
2.252614736557006836e+00 -5.110028386116027832e-01 1.889178872108459473e+00 -4.539928734302520752e-01 -5.213461518287658691e-01
2.381316184997558594e+00 -4.566780626773834229e-01 1.741917252540588379e+00 -5.815766453742980957e-01 -8.750196695327758789e-01
2.425902366638183594e+00 -4.373194575309753418e-01 1.678974509239196777e+00 -6.285855770111083984e-01 -7.653246521949768066e-01
2.452826499938964844e+00 -4.712241291999816895e-01 1.971310734748840332e+00 -6.541133522987365723e-01 -8.307964801788330078e-01
2.220837354660034180e+00 -6.680842041969299316e-01 2.166255235671997070e+00 -7.123208642005920410e-01 -7.731416225433349609e-01
2.177628755569458008e+00 -6.458122134208679199e-01 3.022495508193969727e+00 -4.467500448226928711e-01 -4.484066367149353027e-01
1.399680137634277344e+00 -2.410364151000976562e-01 1.072745919227600098e+00 -3.737362325191497803e-01 -2.324996292591094971e-01
1.204445838928222656e+00 -1.601019054651260376e-01 7.166692614555358887e-01 -4.682877957820892334e-01 -2.373391687870025635e-01
1.212337493896484375e+00 -1.417725831270217896e-01 8.941020965576171875e-01 -4.845836758613586426e-01 -2.123950421810150146e-01
1.105402588844299316e+00 -2.083860039710998535e-01 8.694725632667541504e-01 -4.620722532272338867e-01 -3.878378123044967651e-02
6.351385712623596191e-01 -2.931793630123138428e-01 8.511775135993957520e-01 -5.828436613082885742e-01 -5.054561495780944824e-01
4.974196553230285645e-01 -2.603053748607635498e-01 7.496466040611267090e-01 -5.617567300796508789e-01 -4.986702203750610352e-01
5.022026300430297852e-01 -2.414991259574890137e-01 7.688594460487365723e-01 -5.122045278549194336e-01 -5.933051705360412598e-01
4.871763586997985840e-01 -2.759148478507995605e-01 1.006270408630371094e+00 -6.727187037467956543e-01 -6.007177233695983887e-01
5.963897705078125000e-01 -4.888619780540466309e-01 1.135355830192565918e+00 -7.555106878280639648e-01 -1.010139584541320801e+00
5.965214371681213379e-01 -3.449918627738952637e-01 7.761623859405517578e-01 -6.097441315650939941e-01 -8.707360029220581055e-01
5.507739186286926270e-01 -2.374971508979797363e-01 8.452391624450683594e-01 -3.300930857658386230e-01 -3.702234625816345215e-01
9.315530657768249512e-01 -1.628889441490173340e-01 7.537775635719299316e-01 -4.812440872192382812e-01 -3.843685984611511230e-01
7.647782564163208008e-01 -1.434050798416137695e-01 7.259069085121154785e-01 -4.101811945438385010e-01 -2.556196451187133789e-01
1.491691231727600098e+00 -5.402976274490356445e-01 2.001255512237548828e+00 -1.115987062454223633e+00 -9.648408889770507812e-01
1.536301136016845703e+00 -5.268751978874206543e-01 2.065351724624633789e+00 -1.071804761886596680e+00 -9.464467167854309082e-01
2.022450685501098633e+00 -3.463837802410125732e-01 1.550081253051757812e+00 -1.055750012397766113e+00 -1.188524365425109863e+00
1.894394397735595703e+00 -6.719657182693481445e-01 2.225150585174560547e+00 -1.376470088958740234e+00 -1.251249432563781738e+00
2.335030794143676758e+00 -6.450788974761962891e-01 2.632912397384643555e+00 -1.423992514610290527e+00 -1.398918986320495605e+00
2.258385658264160156e+00 -6.132963299751281738e-01 2.323611259460449219e+00 -1.077953338623046875e+00 -1.340215802192687988e+00
1.918717265129089355e+00 -4.480569660663604736e-01 2.028906106948852539e+00 -6.622560620307922363e-01 -7.093108892440795898e-01
2.083967447280883789e+00 -4.599240720272064209e-01 1.964189052581787109e+00 -5.447426438331604004e-01 -5.479632616043090820e-01
2.155357599258422852e+00 -3.371451199054718018e-01 1.692093729972839355e+00 -5.918304324150085449e-01 -6.607424616813659668e-01
2.163980722427368164e+00 -3.200824856758117676e-01 1.668436408042907715e+00 -5.803843736648559570e-01 -6.873919963836669922e-01
2.124158859252929688e+00 -3.703298568725585938e-01 2.062127113342285156e+00 -6.130175590515136719e-01 -5.806844830513000488e-01
1.659296751022338867e+00 -4.591786265373229980e-01 1.820665478706359863e+00 -4.331644773483276367e-01 -4.063253998756408691e-01
1.665038347244262695e+00 -4.445376694202423096e-01 1.903415441513061523e+00 -4.051856994628906250e-01 -5.027689337730407715e-01
1.675179243087768555e+00 -3.813709616661071777e-01 2.074546813964843750e+00 -4.410329759120941162e-01 -4.361468553543090820e-01
1.530695319175720215e+00 -4.852724373340606689e-01 2.196470260620117188e+00 -4.262207150459289551e-01 -3.623195886611938477e-01
1.555388450622558594e+00 -4.738843739032745361e-01 2.145952701568603516e+00 -4.752912223339080811e-01 -4.122315049171447754e-01
1.647429108619689941e+00 -4.669782221317291260e-01 2.291430234909057617e+00 -4.018872380256652832e-01 -2.664671540260314941e-01
1.648823499679565430e+00 -4.729593396186828613e-01 2.250456571578979492e+00 -4.112215340137481689e-01 -2.826776206493377686e-01
1.764493227005004883e+00 -4.825393557548522949e-01 1.882990598678588867e+00 -3.792593181133270264e-01 -1.697975993156433105e-01
1.572029352188110352e+00 -5.864262580871582031e-01 1.923216462135314941e+00 -4.912140965461730957e-01 -3.397710025310516357e-01
1.575355291366577148e+00 -5.940868258476257324e-01 1.858619809150695801e+00 -4.419969916343688965e-01 -3.816235661506652832e-01
1.172193527221679688e+00 -1.667055040597915649e-01 8.543901443481445312e-01 -4.904797971248626709e-01 -1.260408908128738403e-01
9.066798686981201172e-01 -2.839577794075012207e-01 1.186637163162231445e+00 -3.050720691680908203e-01 -2.442976236343383789e-01
1.111053228378295898e+00 -1.950074881315231323e-01 1.129913926124572754e+00 -4.363349676132202148e-01 -2.052756249904632568e-01
1.033321976661682129e+00 -1.559959650039672852e-01 8.033097982406616211e-01 -4.429624974727630615e-01 -4.406478404998779297e-01
7.388613820075988770e-01 -2.737700641155242920e-01 9.918153285980224609e-01 -4.690331220626831055e-01 -2.134879082441329956e-01
7.024469375610351562e-01 -3.036247789859771729e-01 1.229438900947570801e+00 -6.848630905151367188e-01 -5.832713842391967773e-01
5.459388494491577148e-01 -1.585588306188583374e-01 8.817116022109985352e-01 -9.636223316192626953e-01 -1.004609107971191406e+00
4.748042821884155273e-01 -1.095173284411430359e-01 6.474840641021728516e-01 -9.974232316017150879e-01 -8.575722575187683105e-01
5.299747586250305176e-01 -1.032960340380668640e-01 7.351654767990112305e-01 -9.162548780441284180e-01 -8.348988294601440430e-01
4.404157698154449463e-01 -7.744708098471164703e-03 6.548280119895935059e-01 -8.053104281425476074e-01 -7.007217407226562500e-01
4.966106116771697998e-01 -2.954665198922157288e-02 5.913084745407104492e-01 -8.009849786758422852e-01 -7.589117884635925293e-01
4.872514009475708008e-01 -7.684133201837539673e-02 5.913054347038269043e-01 -8.818193674087524414e-01 -8.604531288146972656e-01
9.757347702980041504e-01 -6.315430998802185059e-02 1.478584766387939453e+00 -1.002727150917053223e+00 -8.225846886634826660e-01
9.676400423049926758e-01 -9.927711635828018188e-02 1.379296302795410156e+00 -9.979742169380187988e-01 -7.904949188232421875e-01
8.907880187034606934e-01 -5.831747129559516907e-02 1.324182391166687012e+00 -9.516162872314453125e-01 -8.289263844490051270e-01
8.501316905021667480e-01 -5.631006136536598206e-02 1.429584383964538574e+00 -9.923247694969177246e-01 -8.027101755142211914e-01
8.132632970809936523e-01 -4.740727320313453674e-02 1.515059351921081543e+00 -9.141708016395568848e-01 -8.410304784774780273e-01
7.124184966087341309e-01 -6.140889227390289307e-02 1.501422762870788574e+00 -1.018899083137512207e+00 -8.038552999496459961e-01
7.089580297470092773e-01 -7.187549024820327759e-02 1.647089600563049316e+00 -1.007730484008789062e+00 -7.922231554985046387e-01
7.434001564979553223e-01 -4.055409878492355347e-02 1.383373498916625977e+00 -9.398391842842102051e-01 -7.981684803962707520e-01
1.052403450012207031e+00 -7.425466924905776978e-02 1.042374372482299805e+00 -1.080169439315795898e+00 -9.089063405990600586e-01
1.088045597076416016e+00 -6.306753307580947876e-02 1.465477585792541504e+00 -9.979156255722045898e-01 -9.334622025489807129e-01
9.448142051696777344e-01 -9.237099438905715942e-04 1.417409658432006836e+00 -1.089561223983764648e+00 -9.099254608154296875e-01
9.026414155960083008e-01 -2.081382423639297485e-01 8.863505125045776367e-01 -4.688612222671508789e-01 -1.764706671237945557e-01
1.847753882408142090e+00 -5.970606803894042969e-01 1.922458767890930176e+00 -1.754946708679199219e-01 9.946457110345363617e-03
2.592087984085083008e+00 -6.167945861816406250e-01 2.319417476654052734e+00 -3.205104768276214600e-01 -2.801868915557861328e-01
1.756333708763122559e+00 -5.844174027442932129e-01 1.738073229789733887e+00 -9.106194376945495605e-01 -2.240021824836730957e-01
1.592220306396484375e+00 -6.483279466629028320e-01 1.883561730384826660e+00 -9.010877013206481934e-01 -1.505656391382217407e-01
1.852428793907165527e+00 -6.548410654067993164e-01 2.218396425247192383e+00 -8.949350118637084961e-01 -7.033872008323669434e-01
8.826772570610046387e-01 -2.380202859640121460e-01 1.235738396644592285e+00 -7.305250167846679688e-01 -8.141941428184509277e-01
7.176789641380310059e-01 -1.446304023265838623e-01 1.184740185737609863e+00 -7.716141343116760254e-01 -5.899482965469360352e-01
5.606056451797485352e-01 -1.252042353153228760e-01 1.211373925209045410e+00 -7.375561594963073730e-01 -6.685774326324462891e-01
5.964209437370300293e-01 -2.818622589111328125e-01 1.118944764137268066e+00 -8.794816732406616211e-01 -7.785091400146484375e-01
5.062850117683410645e-01 -3.118939399719238281e-01 1.112088680267333984e+00 -8.257756233215332031e-01 -9.078336358070373535e-01
5.205354690551757812e-01 -3.109821975231170654e-01 1.126435756683349609e+00 -7.841618061065673828e-01 -8.694037795066833496e-01
3.745481669902801514e-01 -5.630533769726753235e-02 5.708267092704772949e-01 -8.282094597816467285e-01 -8.472703695297241211e-01
4.077788889408111572e-01 -9.043987095355987549e-02 5.142651796340942383e-01 -8.609043955802917480e-01 -8.211776018142700195e-01
4.113663733005523682e-01 -6.355204433202743530e-02 5.969052910804748535e-01 -8.056374192237854004e-01 -8.293233513832092285e-01
4.096368253231048584e-01 -6.407138705253601074e-02 5.887691378593444824e-01 -8.179830312728881836e-01 -8.178691267967224121e-01
8.868528008460998535e-01 -3.994510322809219360e-02 1.133013725280761719e+00 -1.071108341217041016e+00 -8.427110314369201660e-01
8.051478862762451172e-01 -5.020429939031600952e-02 1.020466089248657227e+00 -1.014430165290832520e+00 -9.986103177070617676e-01
1.598837256431579590e+00 -5.946260690689086914e-01 1.935332655906677246e+00 -1.014586329460144043e+00 -1.152784347534179688e+00
1.225788593292236328e+00 -5.451502799987792969e-01 1.913351774215698242e+00 -1.669497370719909668e+00 -1.327833414077758789e+00
9.908859729766845703e-01 -3.580681979656219482e-01 2.000931978225708008e+00 -2.223625183105468750e+00 -1.941910147666931152e+00
1.080776572227478027e+00 -6.052213311195373535e-01 2.050169944763183594e+00 -2.089186191558837891e+00 -1.598948359489440918e+00
9.923000335693359375e-01 -5.826067924499511719e-01 1.812712907791137695e+00 -1.972586393356323242e+00 -1.944207668304443359e+00
9.724175333976745605e-01 -5.643921494483947754e-01 1.694348335266113281e+00 -2.021408557891845703e+00 -1.916994810104370117e+00
9.574471116065979004e-01 -5.701287984848022461e-01 1.729412078857421875e+00 -2.082850933074951172e+00 -1.840973019599914551e+00
8.444574475288391113e-01 -5.755437016487121582e-01 1.300613880157470703e+00 -2.111517667770385742e+00 -1.941875457763671875e+00
7.516692280769348145e-01 -5.763146281242370605e-01 1.078016400337219238e+00 -2.321391820907592773e+00 -1.974346995353698730e+00
7.385782599449157715e-01 -5.685607790946960449e-01 1.140528798103332520e+00 -2.326471805572509766e+00 -1.957101464271545410e+00
1.342175245285034180e+00 -5.726078748703002930e-01 1.427486896514892578e+00 -2.675863742828369141e+00 -1.582454681396484375e+00
1.468617081642150879e+00 -5.764357447624206543e-01 9.396578669548034668e-01 -2.771432638168334961e+00 -1.576890230178833008e+00
1.248702645301818848e+00 -7.840799689292907715e-01 1.166437864303588867e+00 -2.768122196197509766e+00 -1.878023982048034668e+00
1.323092699050903320e+00 -7.226719260215759277e-01 1.096568584442138672e+00 -2.923188447952270508e+00 -1.691156506538391113e+00
1.566268317401409149e-02 -2.789645791053771973e-01 2.074989676475524902e-01 -1.122520446777343750e+00 -1.024712920188903809e+00
8.176127821207046509e-02 -3.490251302719116211e-01 2.747082114219665527e-01 -1.052259683609008789e+00 -9.766725897789001465e-01
2.053530663251876831e-01 -2.469488531351089478e-01 3.920292258262634277e-01 -9.536845684051513672e-01 -1.053194761276245117e+00
2.053530663251876831e-01 -2.469488531351089478e-01 3.920292258262634277e-01 -9.536845684051513672e-01 -1.053194761276245117e+00
2.146212160587310791e-01 -2.418945431709289551e-01 4.430451393127441406e-01 -9.194390773773193359e-01 -9.466916918754577637e-01
2.184561342000961304e-01 -2.345613688230514526e-01 5.698854923248291016e-01 -9.191994071006774902e-01 -9.572417140007019043e-01
2.648518979549407959e-01 -2.649228572845458984e-01 4.690416455268859863e-01 -8.803178668022155762e-01 -1.008534908294677734e+00
2.408642768859863281e-01 -2.496778219938278198e-01 4.356501996517181396e-01 -8.467633128166198730e-01 -9.249002933502197266e-01
1.581649929285049438e-01 -1.901515722274780273e-01 3.989568650722503662e-01 -6.389730572700500488e-01 -6.598604917526245117e-01
2.711245119571685791e-01 -1.209247931838035583e-01 2.647855877876281738e-01 -6.350421905517578125e-01 -5.746199488639831543e-01
2.591547071933746338e-01 -1.206474602222442627e-01 3.055470585823059082e-01 -6.172829270362854004e-01 -6.414445042610168457e-01
2.481714338064193726e-01 -1.002862676978111267e-01 4.416983127593994141e-01 -6.437036395072937012e-01 -6.469705104827880859e-01
2.368893325328826904e-01 -1.020305529236793518e-01 3.937458992004394531e-01 -6.585627198219299316e-01 -6.539897322654724121e-01
7.891384363174438477e-01 -2.393902987241744995e-01 8.533521890640258789e-01 -5.752515792846679688e-01 -6.600361466407775879e-01
9.133388996124267578e-01 -1.793060302734375000e-01 9.106078743934631348e-01 -6.342590451240539551e-01 -6.935553550720214844e-01
7.905889749526977539e-01 -1.498579382896423340e-01 6.979887485504150391e-01 -5.283096432685852051e-01 -5.670630335807800293e-01
6.130357980728149414e-01 -1.539793461561203003e-01 6.417454481124877930e-01 -6.770642399787902832e-01 -7.014923095703125000e-01
4.736249446868896484e-01 -1.404633671045303345e-01 5.586832165718078613e-01 -6.228101849555969238e-01 -6.026262044906616211e-01
1.876960098743438721e-01 -1.311630308628082275e-01 4.101775884628295898e-01 -8.280177116394042969e-01 -8.157603144645690918e-01
1.876960098743438721e-01 -1.311630308628082275e-01 4.101775884628295898e-01 -8.280177116394042969e-01 -8.157603144645690918e-01
1.187130957841873169e-01 -1.391437351703643799e-01 5.162634253501892090e-01 -8.249427676200866699e-01 -8.555238246917724609e-01
1.207663118839263916e-01 -1.399871408939361572e-01 4.647016823291778564e-01 -8.062040209770202637e-01 -8.506334424018859863e-01
1.548225432634353638e-01 -1.882317811250686646e-01 4.594779312610626221e-01 -7.432011961936950684e-01 -7.837453484535217285e-01
1.461740285158157349e-01 -1.876429319381713867e-01 4.818686842918395996e-01 -7.203786969184875488e-01 -8.206505179405212402e-01
1.433709114789962769e-01 -2.635401785373687744e-01 4.743473529815673828e-01 -7.841811180114746094e-01 -8.522897958755493164e-01
1.840272694826126099e-01 -2.315354347229003906e-01 4.169147908687591553e-01 -8.020966649055480957e-01 -8.741014003753662109e-01
1.583047956228256226e-01 -2.996231317520141602e-01 5.241417884826660156e-01 -8.188115954399108887e-01 -8.300412297248840332e-01
8.417725563049316406e-02 -2.464161813259124756e-01 3.055291175842285156e-01 -9.550356864929199219e-01 -9.283328056335449219e-01
1.602401971817016602e+00 -6.363944411277770996e-01 1.864374876022338867e+00 -1.466732740402221680e+00 -1.500438928604125977e+00
2.697144985198974609e+00 -4.110028147697448730e-01 1.606882572174072266e+00 -1.449318408966064453e+00 -1.532432079315185547e+00
-4.448552057147026062e-02 -3.362005352973937988e-01 -2.273313045501708984e+00 -1.685003876686096191e+00 -5.828771591186523438e-01
9.656401723623275757e-02 -3.378719687461853027e-01 -6.398123502731323242e-01 -1.118665695190429688e+00 -3.975607454776763916e-01
4.437200725078582764e-02 -2.528185844421386719e-01 -9.633064866065979004e-01 -1.166707277297973633e+00 -4.443846642971038818e-01
-1.987937465310096741e-02 -4.290283918380737305e-01 -9.503225684165954590e-01 -1.576099991798400879e+00 -7.429732680320739746e-01
3.410136699676513672e-01 -3.571817278861999512e-01 -1.011065244674682617e+00 -9.696964025497436523e-01 7.865505293011665344e-03
2.611679136753082275e-01 -2.759010493755340576e-01 -8.975694179534912109e-01 -7.557243108749389648e-01 2.531615495681762695e-01
1.931270807981491089e-01 -3.234851062297821045e-01 -9.160804152488708496e-01 -7.723116278648376465e-01 -5.089439824223518372e-02
1.500205993652343750e-01 -3.334707915782928467e-01 -8.001556396484375000e-01 -8.333398699760437012e-01 -8.175799995660781860e-02
1.458144467324018478e-02 -4.168301522731781006e-01 -9.538099169731140137e-01 -1.015058755874633789e+00 -3.241665363311767578e-01
4.540405869483947754e-01 -2.921229302883148193e-01 -1.575214982032775879e+00 -1.054804563522338867e+00 1.499657034873962402e-01
4.638589024543762207e-01 -2.872833311557769775e-01 -1.516595482826232910e+00 -1.109842300415039062e+00 -6.294566206634044647e-03
4.598795473575592041e-01 -3.306410312652587891e-01 -1.322269320487976074e+00 -1.183864235877990723e+00 1.440251022577285767e-01
4.643720388412475586e-01 -2.747977674007415771e-01 -1.603391528129577637e+00 -1.083471894264221191e+00 8.665891736745834351e-02
2.820127606391906738e-01 -5.910822749137878418e-01 -1.509726166725158691e+00 -1.013396620750427246e+00 2.513230443000793457e-01
9.191316366195678711e-02 -5.242293477058410645e-01 -1.081815719604492188e+00 -7.092143893241882324e-01 1.234861984848976135e-01
9.429128468036651611e-02 -5.267462730407714844e-01 -1.034004330635070801e+00 -7.102517485618591309e-01 1.208217740058898926e-01
-8.909108117222785950e-03 -4.609871506690979004e-01 -1.396737575531005859e+00 -7.640519738197326660e-01 3.918671980500221252e-03
4.929026961326599121e-01 -6.647452712059020996e-01 -1.972979903221130371e+00 -1.217093229293823242e+00 2.009825110435485840e-01
5.679559707641601562e-01 -6.741967797279357910e-01 -1.691599726676940918e+00 -1.178168654441833496e+00 1.391704976558685303e-01
4.393499195575714111e-01 -5.158563852310180664e-01 -1.572136759757995605e+00 -1.182649493217468262e+00 4.194178283214569092e-01
4.311326444149017334e-01 -7.676474452018737793e-01 -2.085537910461425781e+00 -7.613509893417358398e-01 7.199357748031616211e-01
3.624670505523681641e-01 -7.192193269729614258e-01 -1.935390830039978027e+00 -6.887460350990295410e-01 9.218682050704956055e-01
3.380279242992401123e-01 -7.267303466796875000e-01 -1.991038203239440918e+00 -5.794673562049865723e-01 8.672912120819091797e-01
4.505583345890045166e-01 -6.575610637664794922e-01 -2.034998178482055664e+00 -7.239353060722351074e-01 9.100852608680725098e-01
3.922934234142303467e-01 -5.890828967094421387e-01 -1.637114524841308594e+00 -5.589511990547180176e-01 5.184645652770996094e-01
1.680683791637420654e-01 -4.940246343612670898e-01 -1.636592507362365723e+00 -5.820425152778625488e-01 6.658252477645874023e-01
1.773322969675064087e-01 -4.866026043891906738e-01 -1.459385275840759277e+00 -6.433884501457214355e-01 7.456147670745849609e-01
1.902530789375305176e-01 -4.900990426540374756e-01 -1.456050992012023926e+00 -6.482002139091491699e-01 7.264404892921447754e-01
3.077432513236999512e-01 -5.211508870124816895e-01 -1.216300249099731445e+00 -6.697138547897338867e-01 7.730442285537719727e-01
4.764270484447479248e-01 -6.126215457916259766e-01 -1.803176999092102051e+00 -7.112559080123901367e-01 4.886500239372253418e-01
5.695540904998779297e-01 -5.971924662590026855e-01 -1.457886219024658203e+00 -9.092530012130737305e-01 4.962863028049468994e-01
5.014599561691284180e-01 -7.642184197902679443e-02 -1.184440493583679199e+00 -8.958296179771423340e-01 1.890680789947509766e-01
5.188237428665161133e-01 -6.922584772109985352e-02 -1.202813744544982910e+00 -9.027768373489379883e-01 1.740980595350265503e-01
8.669454455375671387e-01 -2.763689756393432617e-01 -1.543083310127258301e+00 -1.312845468521118164e+00 3.664250075817108154e-01
1.315742611885070801e+00 -3.011364340782165527e-01 -2.090873479843139648e+00 -1.429406881332397461e+00 8.423948884010314941e-01
1.286914110183715820e+00 -3.190832734107971191e-01 -2.318176746368408203e+00 -1.518363833427429199e+00 7.323287129402160645e-01
1.271596550941467285e+00 -5.081884860992431641e-01 -2.174760580062866211e+00 -1.465101718902587891e+00 6.415815949440002441e-01
8.835920691490173340e-01 -6.052743196487426758e-01 -1.995864629745483398e+00 -1.376483678817749023e+00 2.791395187377929688e-01
9.249759316444396973e-01 -6.508303880691528320e-01 -2.021224737167358398e+00 -1.357969045639038086e+00 6.007381081581115723e-01
1.105583310127258301e+00 -7.161134481430053711e-01 -1.946998119354248047e+00 -1.405455470085144043e+00 6.132020950317382812e-01
5.365653038024902344e-01 -9.237481355667114258e-01 -2.277607917785644531e+00 -1.388399243354797363e+00 5.965371727943420410e-01
4.419688582420349121e-01 -9.825183749198913574e-01 -2.590975761413574219e+00 -1.434082627296447754e+00 5.160499811172485352e-01
9.256562590599060059e-01 -8.987986445426940918e-01 -2.063457965850830078e+00 -1.940857648849487305e+00 3.169754054397344589e-03
2.882798016071319580e-01 -8.022776842117309570e-01 -1.655729174613952637e+00 -8.306291699409484863e-01 7.385565638542175293e-01
3.198940157890319824e-01 -6.738253831863403320e-01 -1.498501062393188477e+00 -9.099757075309753418e-01 3.861531317234039307e-01
3.521043360233306885e-01 -6.678472161293029785e-01 -1.853593468666076660e+00 -9.796234965324401855e-01 9.820315241813659668e-02
3.545334339141845703e-01 -6.720902323722839355e-01 -1.864208936691284180e+00 -9.780024290084838867e-01 1.046241223812103271e-01
2.647440731525421143e-01 -1.133633971214294434e+00 -1.870839476585388184e+00 -1.687299728393554688e+00 4.700864553451538086e-01
4.416749775409698486e-01 -1.023835062980651855e+00 -1.773383259773254395e+00 -1.537851810455322266e+00 7.059003114700317383e-01
6.612760424613952637e-01 -7.501695752143859863e-01 -1.701962947845458984e+00 -1.444079399108886719e+00 7.065934538841247559e-01
-3.950237631797790527e-01 -9.465046525001525879e-01 -1.741562843322753906e+00 -2.091434955596923828e+00 -1.253032445907592773e+00
-3.019369244575500488e-01 -6.717200279235839844e-01 -1.244792222976684570e+00 -2.939379692077636719e+00 -1.943243384361267090e+00
-4.656838476657867432e-01 -5.589166879653930664e-01 -1.196863174438476562e+00 -2.895361661911010742e+00 -2.280342817306518555e+00
-3.746650815010070801e-01 -7.631549835205078125e-01 -1.505079150199890137e+00 -2.557977676391601562e+00 -1.974310636520385742e+00
-2.031314969062805176e-01 -6.957439184188842773e-01 -2.414843082427978516e+00 -2.582798004150390625e+00 -1.422522068023681641e+00
4.498849511146545410e-01 -8.892827033996582031e-01 -2.144407272338867188e+00 -2.535163640975952148e+00 -4.318619370460510254e-01
6.645075082778930664e-01 -6.042516231536865234e-01 -1.658360123634338379e+00 -2.048628807067871094e+00 6.553784944117069244e-03
5.424395799636840820e-01 -7.677267789840698242e-01 -1.023465394973754883e+00 -1.973748087882995605e+00 -1.826667487621307373e-01
8.632472753524780273e-01 -8.486761450767517090e-01 -1.878533244132995605e+00 -1.852006196975708008e+00 7.064611315727233887e-01
6.029393076896667480e-01 -7.712510824203491211e-01 -1.183772325515747070e+00 -1.990536451339721680e+00 -3.630936145782470703e-02
9.307206869125366211e-01 -1.100834846496582031e+00 -1.665086030960083008e+00 -2.633528947830200195e+00 2.359540164470672607e-01
7.834059596061706543e-01 -1.080175161361694336e+00 -1.851854443550109863e+00 -2.635377645492553711e+00 -1.025699153542518616e-01
6.155282855033874512e-01 -1.033419132232666016e+00 -2.202912807464599609e+00 -2.564027309417724609e+00 -2.351163700222969055e-02
2.700291872024536133e-01 -1.224573016166687012e+00 -3.016926288604736328e+00 -2.807931900024414062e+00 -5.635822415351867676e-01
3.860687911510467529e-01 -1.104088187217712402e+00 -1.606596708297729492e+00 -2.504420042037963867e+00 -4.321295917034149170e-01
4.183691442012786865e-01 -1.123862266540527344e+00 -1.513859272003173828e+00 -2.519216060638427734e+00 -3.763508498668670654e-01
8.245900869369506836e-01 -1.005923509597778320e+00 -1.504783630371093750e+00 -2.315744638442993164e+00 4.145086109638214111e-01
6.942888498306274414e-01 -8.573626875877380371e-01 -2.067447662353515625e+00 -2.066933631896972656e+00 3.120706081390380859e-01
1.126413702964782715e+00 -7.624829411506652832e-01 -2.515983581542968750e+00 -2.227375984191894531e+00 2.630006074905395508e-01
1.076102495193481445e+00 -7.880021929740905762e-01 -1.727276682853698730e+00 -2.093368053436279297e+00 6.378245949745178223e-01
1.109159350395202637e+00 -7.852267622947692871e-01 -1.851605892181396484e+00 -2.101908683776855469e+00 6.154712438583374023e-01
6.536749005317687988e-01 -6.405494809150695801e-01 -8.982682824134826660e-01 -1.964340209960937500e+00 -3.754824101924896240e-01
5.047314241528511047e-02 -6.151236295700073242e-01 -1.201481819152832031e+00 -1.257314085960388184e+00 -2.963561117649078369e-01
6.681507080793380737e-02 -6.202813982963562012e-01 -1.212436318397521973e+00 -1.249188780784606934e+00 -3.171357512474060059e-01
-3.065882623195648193e-01 -4.931291937828063965e-01 -8.386035561561584473e-01 -1.788107275962829590e+00 -1.290230393409729004e+00
-2.934773862361907959e-01 -5.937646627426147461e-01 -9.872906208038330078e-01 -1.750997066497802734e+00 -1.212246417999267578e+00
-1.855702102184295654e-01 -9.523801803588867188e-01 -6.517748236656188965e-01 -2.745050668716430664e+00 -2.403784275054931641e+00
-1.333195418119430542e-01 -9.532052874565124512e-01 -7.639658451080322266e-01 -2.758416175842285156e+00 -2.322989940643310547e+00
1.033109426498413086e+00 -4.382185339927673340e-01 -1.833092212677001953e+00 -2.108057498931884766e+00 1.934587210416793823e-01
6.101798415184020996e-01 -3.956318199634552002e-01 -1.080427646636962891e+00 -1.904647231101989746e+00 -3.424406945705413818e-01
9.663029909133911133e-01 -3.236491084098815918e-01 -1.601604938507080078e+00 -1.305380105972290039e+00 5.691930055618286133e-01
9.615418910980224609e-01 -2.952637076377868652e-01 -1.672900795936584473e+00 -1.277074575424194336e+00 5.000658631324768066e-01
9.713222980499267578e-01 -3.235320150852203369e-01 -1.916872978210449219e+00 -1.216770172119140625e+00 4.936647117137908936e-01
1.049687385559082031e+00 -3.581531047821044922e-01 -1.767825245857238770e+00 -1.307700872421264648e+00 4.027414917945861816e-01
1.075437903404235840e+00 -4.066350460052490234e-01 -1.729334950447082520e+00 -1.128012180328369141e+00 5.925275087356567383e-01
1.078620553016662598e+00 -4.413423538208007812e-01 -1.708229184150695801e+00 -1.236598014831542969e+00 6.777959465980529785e-01
7.928258776664733887e-01 -3.809990286827087402e-01 -2.147600889205932617e+00 -1.486064434051513672e+00 4.684887230396270752e-01
4.889056980609893799e-01 -2.526434063911437988e-01 -1.276502132415771484e+00 -1.383007764816284180e+00 3.511584922671318054e-02
4.990488886833190918e-01 -2.567799985408782959e-01 -1.273599982261657715e+00 -1.383552074432373047e+00 2.619772031903266907e-02
5.368199348449707031e-01 -2.654911577701568604e-01 -1.256842255592346191e+00 -1.385787248611450195e+00 -3.189892321825027466e-02
5.368030667304992676e-01 -2.582985460758209229e-01 -1.275169134140014648e+00 -1.364431738853454590e+00 -8.367740362882614136e-02
5.327606201171875000e-01 -2.754294276237487793e-01 -1.255524992942810059e+00 -1.340953707695007324e+00 -1.001039817929267883e-01
4.673005640506744385e-01 -3.188329339027404785e-01 -1.046799182891845703e+00 -1.341329574584960938e+00 -4.990561679005622864e-02
5.116057395935058594e-01 -2.971296310424804688e-01 -1.077198743820190430e+00 -1.363271713256835938e+00 -2.084932057186961174e-03
5.597357153892517090e-01 -3.157497942447662354e-01 -8.216736316680908203e-01 -1.355033159255981445e+00 -1.119292676448822021e-01
7.469515204429626465e-01 -3.168169558048248291e-01 -1.463792681694030762e+00 -1.580928802490234375e+00 1.335788816213607788e-01
2.801892161369323730e-01 -5.001124739646911621e-01 -9.785916209220886230e-01 -1.562030792236328125e+00 -4.745441675186157227e-01
1.726291328668594360e-01 -5.589671730995178223e-01 -1.119934082031250000e+00 -1.513246774673461914e+00 -5.975795388221740723e-01
1.939620673656463623e-01 -2.205527871847152710e-01 -1.422196149826049805e+00 -1.132819533348083496e+00 -7.547219097614288330e-02
3.200530409812927246e-01 -1.714461296796798706e-01 -1.161251068115234375e+00 -1.083822250366210938e+00 -6.395209114998579025e-03
3.400119543075561523e-01 -1.775349825620651245e-01 -1.191590309143066406e+00 -1.081361651420593262e+00 -5.220430903136730194e-03
3.280934095382690430e-01 -4.058869779109954834e-01 -8.886584043502807617e-01 -1.005424261093139648e+00 1.263545155525207520e-01
2.951203882694244385e-01 -3.802489936351776123e-01 -9.050188064575195312e-01 -1.035419464111328125e+00 8.962109684944152832e-02
3.072786629199981689e-01 -4.096101224422454834e-01 -8.524483442306518555e-01 -9.728410840034484863e-01 2.047027274966239929e-02
4.258681237697601318e-01 -3.937695622444152832e-01 -1.097853183746337891e+00 -9.877248406410217285e-01 -9.142027795314788818e-02
3.728048503398895264e-01 -4.282644093036651611e-01 -9.669696092605590820e-01 -9.686329364776611328e-01 -1.621240526437759399e-01
2.852848470211029053e-01 -3.597858846187591553e-01 -1.097407937049865723e+00 -1.053453683853149414e+00 -6.472899764776229858e-02
1.710832118988037109e-01 -3.730523288249969482e-01 -1.525860667228698730e+00 -9.561940431594848633e-01 6.998719274997711182e-02
2.391312420368194580e-01 -2.809944748878479004e-01 -1.054085969924926758e+00 -8.336081504821777344e-01 1.793650388717651367e-01
1.716213673353195190e-02 -1.790272295475006104e-01 -7.741212248802185059e-01 -9.861184954643249512e-01 -4.362120032310485840e-01
-6.293947808444499969e-04 -2.254749238491058350e-01 -1.255406379699707031e+00 -9.470043778419494629e-01 -2.725946903228759766e-01
-8.874123916029930115e-03 -2.294125705957412720e-01 -1.273625254631042480e+00 -9.409078955650329590e-01 -2.463759332895278931e-01
5.573419854044914246e-03 -2.296696007251739502e-01 -1.292572617530822754e+00 -9.374163746833801270e-01 -2.430720627307891846e-01
-3.247782588005065918e-02 -2.330112308263778687e-01 -1.354808688163757324e+00 -9.317924976348876953e-01 -2.658343911170959473e-01
-4.367905110120773315e-02 -2.302682399749755859e-01 -1.392130851745605469e+00 -9.322555661201477051e-01 -2.771200835704803467e-01
4.999906197190284729e-02 -2.111255973577499390e-01 -1.491434931755065918e+00 -1.060369610786437988e+00 -2.665892839431762695e-01
-7.497607916593551636e-02 -8.134647607803344727e-01 -1.339472889900207520e+00 -7.751582860946655273e-01 1.505316346883773804e-01
8.210842311382293701e-02 -7.487264275550842285e-01 -1.628284096717834473e+00 -8.070871233940124512e-01 2.030903398990631104e-01
6.959839165210723877e-02 -7.406009435653686523e-01 -1.603390455245971680e+00 -8.041476607322692871e-01 1.986434310674667358e-01
3.419015929102897644e-02 -6.160771846771240234e-01 -8.481112718582153320e-01 -1.528279423713684082e+00 -4.893425107002258301e-01
5.969771742820739746e-02 -6.061948537826538086e-01 -8.503878116607666016e-01 -1.538674592971801758e+00 -5.912218093872070312e-01
3.146963417530059814e-01 -4.124577045440673828e-01 -1.134477972984313965e+00 -1.495174288749694824e+00 -7.346563339233398438e-01
1.680684834718704224e-01 -5.451083183288574219e-01 -8.371231555938720703e-01 -1.401057839393615723e+00 -6.276622414588928223e-01
2.320762723684310913e-01 -4.754650592803955078e-01 -8.346078395843505859e-01 -1.435361862182617188e+00 -5.240625143051147461e-01
3.478612005710601807e-01 -3.870239257812500000e-01 -1.287347316741943359e+00 -1.057749629020690918e+00 9.886142611503601074e-02
5.444714426994323730e-01 -5.546389818191528320e-01 -1.595555782318115234e+00 -9.473435282707214355e-01 6.909191608428955078e-01
6.200580000877380371e-01 -5.581094026565551758e-01 -1.416369915008544922e+00 -1.074245095252990723e+00 5.933260917663574219e-01
6.480973362922668457e-01 -5.769549012184143066e-01 -1.443545222282409668e+00 -1.037538886070251465e+00 5.077050328254699707e-01
4.831475317478179932e-01 -6.374539136886596680e-01 -1.431053161621093750e+00 -1.248471021652221680e+00 -7.453049719333648682e-02
3.667638897895812988e-01 -6.703578233718872070e-01 -1.506816387176513672e+00 -1.269675850868225098e+00 -8.188992738723754883e-02
1.203708797693252563e-01 -5.463705658912658691e-01 -1.556309819221496582e+00 -1.178005456924438477e+00 1.955800503492355347e-02
1.700779795646667480e-01 -5.168230533599853516e-01 -1.742031931877136230e+00 -1.273619413375854492e+00 -3.681168425828218460e-03
1.759261190891265869e-01 -6.931951045989990234e-01 -1.644467473030090332e+00 -1.652858853340148926e+00 -7.206341624259948730e-01
1.814254522323608398e-01 -7.119669914245605469e-01 -1.623045206069946289e+00 -1.569528341293334961e+00 -6.704114675521850586e-01
1.664257943630218506e-01 -7.223899364471435547e-01 -1.682640671730041504e+00 -1.582805156707763672e+00 -6.447426080703735352e-01
1.678400933742523193e-01 -7.272844314575195312e-01 -1.622318983078002930e+00 -1.593415021896362305e+00 -6.168407797813415527e-01
1.296032667160034180e-01 -7.155488133430480957e-01 -1.752185106277465820e+00 -1.587881326675415039e+00 -5.780279636383056641e-01
-2.566498145461082458e-02 -7.403950095176696777e-01 -1.535314798355102539e+00 -1.623492717742919922e+00 -5.891612172126770020e-01
1.508603692054748535e-01 -6.673741340637207031e-01 -1.966993331909179688e+00 -1.649664402008056641e+00 -4.833007454872131348e-01
6.790328621864318848e-01 -6.592798829078674316e-01 -1.394626021385192871e+00 -1.390456318855285645e+00 5.664130449295043945e-01
1.533414125442504883e-01 -5.971113443374633789e-01 -1.604680061340332031e+00 -6.204972863197326660e-01 3.755411505699157715e-01
2.644404470920562744e-01 -6.034021973609924316e-01 -1.276596665382385254e+00 -6.535814404487609863e-01 5.004774928092956543e-01
-5.787856876850128174e-02 -6.586890816688537598e-01 -1.253346204757690430e+00 -6.500601768493652344e-01 4.287460148334503174e-01
3.573882207274436951e-02 -5.789447426795959473e-01 -1.306065082550048828e+00 -5.007244348526000977e-01 7.140724062919616699e-01
2.029868587851524353e-02 -5.509295463562011719e-01 -9.749773144721984863e-01 -6.245949268341064453e-01 2.033762484788894653e-01
1.998288556933403015e-02 -5.611982941627502441e-01 -8.934757113456726074e-01 -6.124942302703857422e-01 1.764049828052520752e-01
8.510338515043258667e-02 -4.964226484298706055e-01 -1.209920406341552734e+00 -7.859548330307006836e-01 8.681080490350723267e-02
1.440900415182113647e-01 -5.065540671348571777e-01 -1.130669593811035156e+00 -7.572663426399230957e-01 1.160680353641510010e-01
1.307642906904220581e-01 -4.685253500938415527e-01 -1.417038917541503906e+00 -9.403966665267944336e-01 1.970181912183761597e-01
5.013700723648071289e-01 -8.113192319869995117e-01 -1.420341968536376953e+00 -2.137106418609619141e+00 -2.007264047861099243e-01
3.689781129360198975e-01 -9.269276857376098633e-01 -2.727959632873535156e+00 -2.409854650497436523e+00 -6.245288252830505371e-01
3.423600494861602783e-01 -9.518858790397644043e-01 -2.428331375122070312e+00 -2.458581209182739258e+00 -5.259021520614624023e-01
2.954183518886566162e-01 -1.264521718025207520e+00 -1.694525837898254395e+00 -2.359762907028198242e+00 -7.587324976921081543e-01
4.952238500118255615e-01 -1.009838461875915527e+00 -1.813206553459167480e+00 -2.615777730941772461e+00 -5.523568987846374512e-01
2.693577706813812256e-01 -1.222424387931823730e+00 -1.770404696464538574e+00 -2.145359992980957031e+00 -6.893808245658874512e-01
4.529173672199249268e-01 -1.174051642417907715e+00 -1.962855458259582520e+00 -2.430829763412475586e+00 -9.074791669845581055e-01
4.488657712936401367e-01 -1.223169803619384766e+00 -2.122079133987426758e+00 -2.308072090148925781e+00 -9.558344483375549316e-01
3.619312644004821777e-01 -1.206429600715637207e+00 -1.883411407470703125e+00 -2.659278869628906250e+00 -5.295650362968444824e-01
5.407879352569580078e-01 -3.221604824066162109e-01 -9.695330858230590820e-01 -6.099606752395629883e-01 4.345432221889495850e-01
5.458869338035583496e-01 -2.667268216609954834e-01 -1.189674615859985352e+00 -6.587994694709777832e-01 4.733891487121582031e-01
5.442005395889282227e-01 -2.573369741439819336e-01 -1.188418149948120117e+00 -6.476567387580871582e-01 5.114569664001464844e-01
3.744854331016540527e-01 -2.620304822921752930e-01 -1.300024151802062988e+00 -8.036916851997375488e-01 2.904529869556427002e-01
2.292141765356063843e-01 -2.726497054100036621e-01 -1.371345043182373047e+00 -8.488085269927978516e-01 1.832311749458312988e-01
7.553758621215820312e-01 -4.060402214527130127e-01 -1.491433620452880859e+00 -7.913709878921508789e-01 4.720924198627471924e-01
3.845957517623901367e-01 -3.285095095634460449e-01 -1.467843532562255859e+00 -7.698729038238525391e-01 3.140093684196472168e-01
4.182788729667663574e-01 -3.112288415431976318e-01 -1.334995508193969727e+00 -7.795845866203308105e-01 2.212395071983337402e-01
4.244110882282257080e-01 -2.725167870521545410e-01 -1.481630206108093262e+00 -9.722376465797424316e-01 3.027985095977783203e-01
2.682037651538848877e-01 -3.801265358924865723e-01 -1.545340299606323242e+00 -7.880127429962158203e-01 2.502671480178833008e-01
3.178525865077972412e-01 -4.492422342300415039e-01 -1.608510613441467285e+00 -7.681669592857360840e-01 5.299847126007080078e-01
3.415930271148681641e-01 -4.154918193817138672e-01 -1.693928718566894531e+00 -7.939824461936950684e-01 6.308432221412658691e-01
3.794570267200469971e-01 -4.500364065170288086e-01 -1.733113646507263184e+00 -7.298192977905273438e-01 4.833167791366577148e-01
3.723829388618469238e-01 -4.319656789302825928e-01 -1.862306714057922363e+00 -7.677416801452636719e-01 4.312619566917419434e-01
1.667613089084625244e-01 -3.575201630592346191e-01 -1.535771250724792480e+00 -8.489537239074707031e-01 2.936353683471679688e-01
2.456895858049392700e-01 -3.520541489124298096e-01 -1.660284996032714844e+00 -7.396056056022644043e-01 3.218185603618621826e-01
2.104221284389495850e-01 -3.559637665748596191e-01 -1.587938666343688965e+00 -7.467448115348815918e-01 3.519475758075714111e-01
5.102687478065490723e-01 -3.267423510551452637e-01 -1.358009338378906250e+00 -8.754186034202575684e-01 3.040298521518707275e-01
4.867338240146636963e-01 -3.429867625236511230e-01 -1.239589333534240723e+00 -9.674772620201110840e-01 1.245462894439697266e-01
5.312541723251342773e-01 -4.329406917095184326e-01 -1.117665290832519531e+00 -8.614729046821594238e-01 4.611901044845581055e-01
4.726602435111999512e-01 -4.352744519710540771e-01 -1.242012619972229004e+00 -8.310977816581726074e-01 4.405132830142974854e-01
4.188129305839538574e-01 -4.362938106060028076e-01 -1.357446789741516113e+00 -8.174240589141845703e-01 5.131903886795043945e-01
-7.356265187263488770e-02 -1.006448745727539062e+00 -1.770403385162353516e+00 -9.706705212593078613e-01 9.937520325183868408e-02
-1.360622048377990723e-01 -9.704396724700927734e-01 -1.703664183616638184e+00 -1.133844614028930664e+00 -1.795745342969894409e-01
-1.338470876216888428e-01 -9.701578617095947266e-01 -1.904905319213867188e+00 -1.106412291526794434e+00 -2.117360830307006836e-01
-1.282855421304702759e-01 -9.564692974090576172e-01 -2.048333406448364258e+00 -1.077350258827209473e+00 -1.980343461036682129e-01
2.736981399357318878e-02 -1.094672441482543945e+00 -1.795986533164978027e+00 -1.191237449645996094e+00 2.450831681489944458e-01
2.542413473129272461e-01 -9.687531590461730957e-01 -1.833894371986389160e+00 -1.175342202186584473e+00 9.133808612823486328e-01
2.044685184955596924e-01 -9.551373720169067383e-01 -1.732256770133972168e+00 -1.205375313758850098e+00 9.229129552841186523e-01
6.323280334472656250e-01 -7.849239110946655273e-01 -1.663453340530395508e+00 -1.322727560997009277e+00 4.758478999137878418e-01
3.307280838489532471e-01 -8.990886807441711426e-01 -1.691054582595825195e+00 -1.851031541824340820e+00 1.980989575386047363e-01
2.806881368160247803e-01 -1.194095015525817871e+00 -1.751979947090148926e+00 -2.252941370010375977e+00 -6.432942748069763184e-01
7.661042809486389160e-01 -8.331646919250488281e-01 -1.984891891479492188e+00 -2.076843261718750000e+00 3.955961167812347412e-01
3.550607264041900635e-01 -8.319909572601318359e-01 -2.352461814880371094e+00 -1.476840734481811523e+00 5.640307664871215820e-01
5.201196074485778809e-01 -7.481170296669006348e-01 -2.815166234970092773e+00 -1.372346639633178711e+00 7.462356090545654297e-01
6.086110472679138184e-01 -9.315812587738037109e-01 -1.881947755813598633e+00 -1.270727992057800293e+00 5.972567796707153320e-01
6.653993129730224609e-01 -9.100425839424133301e-01 -2.151091098785400391e+00 -1.124982714653015137e+00 1.136431455612182617e+00
5.845152735710144043e-01 -8.555034399032592773e-01 -2.391485214233398438e+00 -1.219121813774108887e+00 1.083467960357666016e+00
6.521279215812683105e-01 -8.815608024597167969e-01 -2.452862262725830078e+00 -1.137649059295654297e+00 1.007964730262756348e+00
-9.152498096227645874e-02 -9.747923016548156738e-01 -1.757124781608581543e+00 -9.354894161224365234e-01 5.767579078674316406e-01
1.839525811374187469e-02 -9.204154610633850098e-01 -1.987173557281494141e+00 -1.231330275535583496e+00 1.732340902090072632e-01
1.180697698146104813e-02 -9.396179914474487305e-01 -1.958233118057250977e+00 -1.168425321578979492e+00 9.105554968118667603e-02
-7.411719113588333130e-02 -9.765944480895996094e-01 -1.375051975250244141e+00 -1.100003957748413086e+00 3.173661231994628906e-01
-1.775842308998107910e-01 -1.061952710151672363e+00 -1.660521864891052246e+00 -1.038342952728271484e+00 1.253014206886291504e-01
6.319966167211532593e-03 -8.818413615226745605e-01 -1.765745043754577637e+00 -1.187448024749755859e+00 1.575711220502853394e-01
1.359269469976425171e-01 -7.335410714149475098e-01 -1.372237205505371094e+00 -9.843384027481079102e-01 4.092452824115753174e-01
1.914505511522293091e-01 -8.868648409843444824e-01 -2.176474332809448242e+00 -1.568806171417236328e+00 1.469185948371887207e-01
3.430730104446411133e-01 -7.073513269424438477e-01 -1.707693576812744141e+00 -2.010509490966796875e+00 -7.490395903587341309e-01
3.451175391674041748e-01 -6.684380769729614258e-01 -1.562920212745666504e+00 -2.108069181442260742e+00 -8.511708378791809082e-01
3.890809714794158936e-01 -6.987012028694152832e-01 -2.147562026977539062e+00 -2.032784461975097656e+00 -4.915397167205810547e-01
5.424261093139648438e-01 -7.101259231567382812e-01 -1.634924292564392090e+00 -2.023949146270751953e+00 -5.379636287689208984e-01
5.656207203865051270e-01 -8.624635338783264160e-01 -1.419442534446716309e+00 -1.899669885635375977e+00 -3.726033866405487061e-01
2.443113476037979126e-01 -1.011693239212036133e+00 -1.828460693359375000e+00 -2.052250862121582031e+00 -8.276430368423461914e-01
3.437394648790359497e-02 -1.001500725746154785e+00 -1.423502564430236816e+00 -2.183015108108520508e+00 -6.755405664443969727e-01
-5.286323279142379761e-02 -8.497307300567626953e-01 -9.710580706596374512e-01 -2.052555799484252930e+00 -7.422932386398315430e-01
9.867135435342788696e-02 -7.983514070510864258e-01 -1.241746783256530762e+00 -1.735033631324768066e+00 -6.744692325592041016e-01
4.068661332130432129e-01 -7.599059939384460449e-01 -1.893353462219238281e+00 -1.960847973823547363e+00 -3.317779302597045898e-01
3.589547574520111084e-01 -7.527466416358947754e-01 -1.481119036674499512e+00 -1.955258369445800781e+00 -3.558975160121917725e-01
3.838791847229003906e-01 -7.562139630317687988e-01 -1.585026979446411133e+00 -1.945201635360717773e+00 -3.969935774803161621e-01
5.563316345214843750e-01 -7.621239423751831055e-01 -1.108822703361511230e+00 -1.880014300346374512e+00 -2.706761658191680908e-01
5.256676077842712402e-01 -6.659203767776489258e-01 -1.195304274559020996e+00 -2.163501262664794922e+00 -7.588174343109130859e-01
6.636846661567687988e-01 -7.607674598693847656e-01 -1.229655265808105469e+00 -2.080703258514404297e+00 -6.908555030822753906e-01
6.812409758567810059e-01 -7.639315128326416016e-01 -1.305316686630249023e+00 -2.045727729797363281e+00 -7.293438911437988281e-01
4.904884397983551025e-01 -7.994166016578674316e-01 -1.567146182060241699e+00 -2.057239770889282227e+00 -6.541044712066650391e-01
5.620154142379760742e-01 -6.574739217758178711e-01 -1.386601209640502930e+00 -1.705971598625183105e+00 -6.162285804748535156e-01
5.981032848358154297e-01 -6.440451145172119141e-01 -1.505181312561035156e+00 -1.707038044929504395e+00 -5.745015740394592285e-01
5.033978223800659180e-01 -6.151723861694335938e-01 -1.544962882995605469e+00 -1.820345401763916016e+00 -4.940892755985260010e-01
6.164036989212036133e-01 -6.749412417411804199e-01 -1.207849740982055664e+00 -1.918133258819580078e+00 -3.493850827217102051e-01
6.443221569061279297e-01 -6.612521409988403320e-01 -1.274526834487915039e+00 -1.889022707939147949e+00 -3.420609831809997559e-01
7.079411745071411133e-01 -6.458266377449035645e-01 -1.122208952903747559e+00 -1.884368181228637695e+00 -2.954234778881072998e-01
6.951282024383544922e-01 -5.926144719123840332e-01 -1.260074257850646973e+00 -1.932440280914306641e+00 -2.596809864044189453e-01
3.469975590705871582e-01 -7.488552927970886230e-01 -1.102019906044006348e+00 -1.744868040084838867e+00 -2.642476558685302734e-01
3.823407888412475586e-01 -7.587431669235229492e-01 -1.080867171287536621e+00 -1.701552629470825195e+00 -3.235167562961578369e-01
3.296141326427459717e-01 -7.481623888015747070e-01 -1.173701763153076172e+00 -1.761191606521606445e+00 -2.634534239768981934e-01
4.204947948455810547e-01 -9.535297155380249023e-01 -2.399924039840698242e+00 -1.616022229194641113e+00 1.410721242427825928e-01
3.733750879764556885e-01 -1.034993886947631836e+00 -2.316406011581420898e+00 -1.320692896842956543e+00 6.704587340354919434e-01
3.236281275749206543e-01 -7.357477545738220215e-01 -1.709012508392333984e+00 -8.237469792366027832e-01 5.692012310028076172e-01
2.821057438850402832e-01 -5.670655369758605957e-01 -1.168781638145446777e+00 -9.031767845153808594e-01 6.119499206542968750e-01
1.409461796283721924e-01 -8.226701021194458008e-01 -1.405924081802368164e+00 -1.125357151031494141e+00 3.514958918094635010e-01
4.627484381198883057e-01 -3.956805467605590820e-01 -1.281115412712097168e+00 -6.365307569503784180e-01 5.003324747085571289e-01
4.450418055057525635e-01 -5.095279216766357422e-01 -1.391723394393920898e+00 -7.292191982269287109e-01 3.637388944625854492e-01
6.676377058029174805e-01 -2.561558783054351807e-01 -1.449172616004943848e+00 -1.091511368751525879e+00 1.363439708948135376e-01
4.630163311958312988e-01 -3.083608150482177734e-01 -1.126264333724975586e+00 -1.124881863594055176e+00 9.614153206348419189e-02
7.419049739837646484e-01 -3.992685675621032715e-02 -1.266741514205932617e+00 -1.074654579162597656e+00 2.532915771007537842e-01
8.023819923400878906e-01 -1.005719453096389771e-01 -1.061748147010803223e+00 -1.078104257583618164e+00 3.193972706794738770e-01
7.031046152114868164e-01 -6.140692830085754395e-01 -1.777703046798706055e+00 -7.912269830703735352e-01 6.286301016807556152e-01
4.033023416996002197e-01 -7.145165801048278809e-01 -1.444418072700500488e+00 -1.546743273735046387e+00 3.729883730411529541e-01
5.856736898422241211e-01 -6.194240450859069824e-01 -1.393169522285461426e+00 -1.741779446601867676e+00 2.043388187885284424e-01
3.658953607082366943e-01 -7.134562134742736816e-01 -1.385428547859191895e+00 -1.735142111778259277e+00 -4.456469118595123291e-01
2.497996389865875244e-01 -7.376395463943481445e-01 -1.159906744956970215e+00 -1.521562576293945312e+00 -2.446108758449554443e-01
5.737943649291992188e-01 -6.685574054718017578e-01 -1.921202659606933594e+00 -2.112256765365600586e+00 -1.606988608837127686e-01
2.829971015453338623e-01 -9.495019912719726562e-01 -1.980744719505310059e+00 -1.712052583694458008e+00 3.650303930044174194e-02
3.137858808040618896e-01 -9.295260906219482422e-01 -2.131394386291503906e+00 -1.698298931121826172e+00 2.124200910329818726e-01
3.302775621414184570e-01 -9.217818975448608398e-01 -1.986695528030395508e+00 -1.695887923240661621e+00 3.189587891101837158e-01
2.313950508832931519e-01 -7.223581671714782715e-01 -1.337729692459106445e+00 -1.565092802047729492e+00 -3.870896697044372559e-01
3.143676519393920898e-01 -6.945266127586364746e-01 -1.035273075103759766e+00 -1.247408747673034668e+00 -2.211238145828247070e-01
8.771159499883651733e-02 -5.356531739234924316e-01 -1.040132761001586914e+00 -1.221173882484436035e+00 -2.810923755168914795e-01
5.602359026670455933e-02 -5.213896632194519043e-01 -1.050298810005187988e+00 -1.237126946449279785e+00 -2.725777328014373779e-01
-2.984784729778766632e-02 -4.479508101940155029e-01 -1.137747168540954590e+00 -1.107581138610839844e+00 -4.029479026794433594e-01
-3.417970985174179077e-02 -4.421128034591674805e-01 -1.042428493499755859e+00 -1.106770277023315430e+00 -4.213841557502746582e-01
1.300215274095535278e-01 -4.099943637847900391e-01 -1.278779864311218262e+00 -7.066777944564819336e-01 1.692123264074325562e-01
6.677172333002090454e-02 -3.424191176891326904e-01 -1.309337139129638672e+00 -7.437294125556945801e-01 -4.221795871853828430e-02
2.524737417697906494e-01 -1.831918507814407349e-01 -1.023989319801330566e+00 -6.825926303863525391e-01 1.877828985452651978e-01
2.400623708963394165e-01 -2.492323815822601318e-01 -6.661099195480346680e-01 -6.666753292083740234e-01 -2.822687150910496712e-03
2.771553099155426025e-01 -2.459002733230590820e-01 -7.468918561935424805e-01 -6.925185918807983398e-01 2.607723325490951538e-02
3.519639968872070312e-01 -2.105456143617630005e-01 -1.033867120742797852e+00 -8.461521267890930176e-01 1.540542840957641602e-01
3.622996807098388672e-01 -2.016886472702026367e-01 -1.098074197769165039e+00 -9.005116820335388184e-01 2.171261757612228394e-01
4.104795157909393311e-01 -2.686973214149475098e-01 -9.099696874618530273e-01 -9.305566549301147461e-01 1.253942847251892090e-01
1.340110301971435547e-01 -4.260476827621459961e-01 -1.696586370468139648e+00 -9.359565973281860352e-01 1.155996322631835938e-02
7.520203292369842529e-02 -4.127123951911926270e-01 -7.972896099090576172e-01 -1.603788852691650391e+00 -8.064033389091491699e-01
6.645954251289367676e-01 -8.416013121604919434e-01 -1.665477037429809570e+00 -2.343799829483032227e+00 -1.417150348424911499e-01
4.621101617813110352e-01 -9.564656615257263184e-01 -1.273291110992431641e+00 -2.021574974060058594e+00 -5.556353330612182617e-01
3.468544185161590576e-01 -1.050962805747985840e+00 -1.523019433021545410e+00 -1.949617981910705566e+00 -4.749455451965332031e-01
1.432095617055892944e-01 -1.011526226997375488e+00 -1.433630228042602539e+00 -2.039942979812622070e+00 -3.720741271972656250e-01
1.821907758712768555e-01 -2.617867887020111084e-01 -8.281416296958923340e-01 -7.622129321098327637e-01 -1.392816603183746338e-01
1.856760233640670776e-01 -3.250377178192138672e-01 -7.462529540061950684e-01 -7.987941503524780273e-01 1.009060591459274292e-01
1.752360165119171143e-01 -4.309842884540557861e-01 -1.087354421615600586e+00 -8.811745047569274902e-01 -5.106422305107116699e-02
1.412224769592285156e-01 -4.225516915321350098e-01 -1.221360564231872559e+00 -8.339679837226867676e-01 -8.403607457876205444e-02
1.103749498724937439e-02 -3.861237466335296631e-01 -1.179051160812377930e+00 -8.444697260856628418e-01 -1.912789046764373779e-01
9.345483034849166870e-03 -3.731883466243743896e-01 -1.320101141929626465e+00 -8.276194930076599121e-01 -1.593030244112014771e-01
7.159953564405441284e-02 -3.972484469413757324e-01 -1.487403869628906250e+00 -7.576476335525512695e-01 -1.111210882663726807e-01
5.364500731229782104e-02 -4.167272746562957764e-01 -1.479266881942749023e+00 -7.561754584312438965e-01 -1.339083015918731689e-01
8.662174642086029053e-02 -3.782433569431304932e-01 -1.522697448730468750e+00 -7.362628579139709473e-01 1.548857241868972778e-02
8.451122790575027466e-02 -3.754535019397735596e-01 -1.535168409347534180e+00 -7.147579789161682129e-01 8.417522534728050232e-03
8.653318136930465698e-02 -3.719415962696075439e-01 -1.496965169906616211e+00 -7.259022593498229980e-01 -1.373112946748733521e-02
9.457414597272872925e-02 -3.641752600669860840e-01 -1.549333214759826660e+00 -7.209017276763916016e-01 -3.236047178506851196e-02
8.926698565483093262e-02 -3.759555816650390625e-01 -1.534045696258544922e+00 -7.310231328010559082e-01 -3.574072197079658508e-02
8.403047919273376465e-02 -3.834215700626373291e-01 -1.503514170646667480e+00 -7.380861043930053711e-01 -1.803104393184185028e-02
7.357804477214813232e-02 -3.605304360389709473e-01 -1.494421958923339844e+00 -7.544230818748474121e-01 -3.031073138117790222e-02
8.473810553550720215e-02 -3.725602030754089355e-01 -1.598460078239440918e+00 -7.479557991027832031e-01 -2.412806823849678040e-02
7.829515263438224792e-03 -3.471134901046752930e-01 -1.430621266365051270e+00 -6.955348253250122070e-01 -4.663813114166259766e-02
3.685823827981948853e-02 -3.471865355968475342e-01 -1.439963221549987793e+00 -7.008820176124572754e-01 -4.063692688941955566e-02
-2.053007483482360840e-02 -4.360412359237670898e-01 -8.866764307022094727e-01 -9.082410335540771484e-01 -3.080219924449920654e-01
-5.135000124573707581e-02 -4.638378918170928955e-01 -7.900797724723815918e-01 -9.086684584617614746e-01 -3.485973179340362549e-01
-2.972567453980445862e-02 -4.442636370658874512e-01 -9.849618077278137207e-01 -1.057880759239196777e+00 -3.426617085933685303e-01
-4.772190749645233154e-02 -4.519069194793701172e-01 -1.006447315216064453e+00 -1.066426753997802734e+00 -3.453298211097717285e-01
6.400075554847717285e-02 -4.988998770713806152e-01 -7.152402400970458984e-01 -1.150586247444152832e+00 -3.128580749034881592e-01
2.809791564941406250e-01 -5.584204196929931641e-01 -1.273221254348754883e+00 -1.013088583946228027e+00 2.528852522373199463e-01
2.118808627128601074e-01 -5.689526796340942383e-01 -1.000423431396484375e+00 -1.254756093025207520e+00 -4.108226671814918518e-02
1.736832559108734131e-01 -5.604745745658874512e-01 -1.098807573318481445e+00 -1.338682651519775391e+00 -1.230275556445121765e-01
6.360717862844467163e-02 -5.990510582923889160e-01 -1.059384346008300781e+00 -1.335075855255126953e+00 -1.650964170694351196e-01
1.044510453939437866e-01 -5.854713916778564453e-01 -1.205056548118591309e+00 -1.325664758682250977e+00 -2.336442023515701294e-01
1.259250193834304810e-02 -6.369152069091796875e-01 -1.021096587181091309e+00 -1.576196789741516113e+00 -6.593949794769287109e-01
-1.795726418495178223e-01 -6.215134263038635254e-01 -1.003092885017395020e+00 -1.501536726951599121e+00 -6.884312033653259277e-01
-1.795726418495178223e-01 -6.215134263038635254e-01 -1.003092885017395020e+00 -1.501536726951599121e+00 -6.884312033653259277e-01
1.630657613277435303e-01 -5.332165956497192383e-01 -1.130826473236083984e+00 -1.177932977676391602e+00 -4.434958994388580322e-01
8.438086509704589844e-02 -3.997584879398345947e-01 -1.502444267272949219e+00 -1.540377616882324219e+00 -4.807956814765930176e-01
-8.408569730818271637e-03 -3.831554651260375977e-01 -1.484228610992431641e+00 -1.329991102218627930e+00 -5.023115873336791992e-01
-2.413868531584739685e-02 -3.864928781986236572e-01 -1.493734359741210938e+00 -1.333884954452514648e+00 -4.896799921989440918e-01
2.263683676719665527e-01 -2.603489160537719727e-01 -7.827303409576416016e-01 -8.842234015464782715e-01 -4.123185575008392334e-02
1.707127243280410767e-01 -2.146665304899215698e-01 -8.694324493408203125e-01 -8.829898238182067871e-01 -1.708741635084152222e-01
3.661039471626281738e-01 -2.334724366664886475e-01 -9.784916639328002930e-01 -8.876610398292541504e-01 2.252548038959503174e-01
3.577059209346771240e-01 -2.375405728816986084e-01 -7.510283589363098145e-01 -6.812224388122558594e-01 2.951756305992603302e-02
3.577785789966583252e-01 -2.378681600093841553e-01 -7.488657832145690918e-01 -6.709579825401306152e-01 2.285128086805343628e-02
2.510596215724945068e-01 -2.443169802427291870e-01 -7.459127306938171387e-01 -5.827444195747375488e-01 2.701577544212341309e-01
1.864051073789596558e-01 -2.345539331436157227e-01 -6.097127795219421387e-01 -5.189800262451171875e-01 2.763595581054687500e-01
1.482742130756378174e-01 -2.311880886554718018e-01 -7.835797071456909180e-01 -5.402437448501586914e-01 2.357477247714996338e-01
6.021010875701904297e-02 -4.738985300064086914e-01 -1.174802541732788086e+00 -7.724745273590087891e-01 1.389814764261245728e-01
1.664224416017532349e-01 -7.931457161903381348e-01 -1.200303554534912109e+00 -2.129480361938476562e+00 -1.261965513229370117e+00
5.652070641517639160e-01 -7.095082402229309082e-01 -1.914535284042358398e+00 -1.998966455459594727e+00 1.677025556564331055e-01
7.512768507003784180e-01 -8.633533120155334473e-01 -1.285414576530456543e+00 -2.376997709274291992e+00 -4.442300498485565186e-01
6.699109673500061035e-01 -8.421415686607360840e-01 -1.741033554077148438e+00 -2.389625549316406250e+00 -5.816850066184997559e-01
6.468921899795532227e-01 -8.809054493904113770e-01 -1.554230093955993652e+00 -2.336814165115356445e+00 -4.953906238079071045e-01
7.249131798744201660e-01 -7.506694197654724121e-01 -1.501204013824462891e+00 -2.329608440399169922e+00 -3.311796188354492188e-01
4.904793798923492432e-01 -1.118665456771850586e+00 -1.667768597602844238e+00 -3.152617931365966797e+00 -1.062213897705078125e+00
4.973376095294952393e-01 -1.114143252372741699e+00 -1.273437976837158203e+00 -3.129372358322143555e+00 -1.137277722358703613e+00
-5.998249650001525879e-01 -8.567677736282348633e-01 -1.116764545440673828e+00 -2.270659685134887695e+00 -1.944999456405639648e+00
5.463134050369262695e-01 -6.533173322677612305e-01 -2.964056730270385742e-01 -2.728076934814453125e+00 -1.630399703979492188e+00
5.101512670516967773e-01 -6.612438559532165527e-01 -3.174684643745422363e-01 -2.723129034042358398e+00 -1.600372672080993652e+00
1.219507813453674316e+00 -3.293703198432922363e-01 6.097465157508850098e-01 -2.760536670684814453e+00 -1.800829648971557617e+00
7.121440172195434570e-01 -2.406211197376251221e-01 4.011241793632507324e-01 -2.095379352569580078e+00 -1.756848931312561035e+00
4.277444481849670410e-01 -2.170993983745574951e-01 4.044845402240753174e-01 -2.087988376617431641e+00 -1.719005823135375977e+00
8.563252091407775879e-01 -2.748273611068725586e-01 1.330041885375976562e+00 -1.478428840637207031e+00 -1.409278988838195801e+00
1.056413650512695312e+00 -3.143670856952667236e-01 1.355111479759216309e+00 -1.024632930755615234e+00 -7.241523265838623047e-01
1.362571120262145996e+00 -2.244149148464202881e-01 1.381496310234069824e+00 -1.055396318435668945e+00 -1.145469546318054199e+00
1.172959685325622559e+00 -4.428678750991821289e-01 1.512172698974609375e+00 -7.514047622680664062e-01 -5.198371410369873047e-01
1.161404490470886230e+00 -4.213809967041015625e-01 1.414796590805053711e+00 -8.158419132232666016e-01 -4.027817547321319580e-01
1.122328877449035645e+00 -4.594599604606628418e-01 1.471217274665832520e+00 -6.069647073745727539e-01 -2.894225120544433594e-01
1.339481115341186523e+00 -3.272344172000885010e-01 1.228597402572631836e+00 -6.612683534622192383e-01 -3.126543462276458740e-01
1.469586491584777832e+00 -2.801523208618164062e-01 1.200146794319152832e+00 -7.365852594375610352e-01 -5.869588255882263184e-01
1.600092530250549316e+00 -2.098256349563598633e-01 1.130832314491271973e+00 -6.631440520286560059e-01 -7.054849267005920410e-01
1.955372810363769531e+00 -4.697270989418029785e-01 2.035092353820800781e+00 -5.821346640586853027e-01 -2.972696423530578613e-01
1.822379827499389648e+00 -2.422947138547897339e-01 1.444791674613952637e+00 -7.726222276687622070e-01 -7.305604815483093262e-01
1.780373811721801758e+00 -2.918581962585449219e-01 1.638867020606994629e+00 -6.518039703369140625e-01 -6.907642483711242676e-01
1.656615853309631348e+00 -2.229220569133758545e-01 1.089217901229858398e+00 -7.218732237815856934e-01 -7.449893355369567871e-01
1.656615853309631348e+00 -2.229220569133758545e-01 1.089217901229858398e+00 -7.218732237815856934e-01 -7.449893355369567871e-01
1.325782895088195801e+00 -5.110574960708618164e-01 1.770951747894287109e+00 -6.674692630767822266e-01 -3.625765144824981689e-01
8.722592592239379883e-01 -3.165619075298309326e-01 1.143569469451904297e+00 -4.271987080574035645e-01 -2.122612297534942627e-02
1.175427198410034180e+00 -2.374156862497329712e-01 1.067426443099975586e+00 -3.753276467323303223e-01 -2.676684856414794922e-01
1.299508810043334961e+00 -1.795388609170913696e-01 9.521736502647399902e-01 -5.156970620155334473e-01 -3.019913136959075928e-01
1.191442847251892090e+00 -2.421049922704696655e-01 1.100399494171142578e+00 -5.384487509727478027e-01 -3.146000206470489502e-01
1.687829971313476562e+00 -4.534533917903900146e-01 1.583171606063842773e+00 -7.367116808891296387e-01 -4.444083869457244873e-01
1.633717060089111328e+00 -4.158951640129089355e-01 1.837021470069885254e+00 -5.503262877464294434e-01 -5.273094773292541504e-01
1.646832823753356934e+00 -4.570639133453369141e-01 1.581414222717285156e+00 -5.552923083305358887e-01 -4.813483059406280518e-01
2.108735322952270508e+00 -4.713362157344818115e-01 2.591692686080932617e+00 -4.863314032554626465e-01 -1.668161153793334961e-01
2.121106147766113281e+00 -6.521171927452087402e-01 2.160796403884887695e+00 -4.560061693191528320e-01 -3.997930288314819336e-01
1.996714234352111816e+00 -5.171774029731750488e-01 1.991762518882751465e+00 -4.889149963855743408e-01 -3.725427389144897461e-01
1.981222391128540039e+00 -4.635543525218963623e-01 1.705069661140441895e+00 -6.525204181671142578e-01 -4.040724337100982666e-01
1.956043004989624023e+00 -4.041337370872497559e-01 1.624194860458374023e+00 -6.981172561645507812e-01 -3.552649319171905518e-01
1.822126865386962891e+00 -3.111551702022552490e-01 1.582190155982971191e+00 -9.207982420921325684e-01 -7.925509214401245117e-01
1.840039134025573730e+00 -3.664254546165466309e-01 1.616544127464294434e+00 -1.259032011032104492e+00 -1.032532334327697754e+00
1.578211665153503418e+00 -1.697316318750381470e-01 1.252616643905639648e+00 -7.772311568260192871e-01 -7.226603031158447266e-01
1.616639614105224609e+00 -1.382778882980346680e-01 1.339223742485046387e+00 -8.372958302497863770e-01 -7.796489000320434570e-01
1.618936181068420410e+00 -1.652529835700988770e-01 1.354632854461669922e+00 -8.059062957763671875e-01 -7.225767374038696289e-01
1.643987894058227539e+00 -1.560659557580947876e-01 1.304615497589111328e+00 -7.774649858474731445e-01 -7.295163869857788086e-01
1.378342509269714355e+00 -4.304517209529876709e-01 1.539809107780456543e+00 -5.631412863731384277e-01 -9.264350533485412598e-01
1.355802893638610840e+00 -4.326624572277069092e-01 1.549562335014343262e+00 -5.753375291824340820e-01 -9.484283328056335449e-01
1.350299715995788574e+00 -4.279775321483612061e-01 1.460863351821899414e+00 -6.026045083999633789e-01 -9.508193731307983398e-01
1.371751785278320312e+00 -4.533947706222534180e-01 1.434225440025329590e+00 -5.933472514152526855e-01 -9.898734092712402344e-01
1.726145148277282715e+00 -5.505567789077758789e-01 2.018517494201660156e+00 -7.842543721199035645e-01 -9.145949482917785645e-01
1.377356767654418945e+00 -3.856810927391052246e-01 1.336271524429321289e+00 -8.283745050430297852e-01 -4.079694151878356934e-01
1.440896272659301758e+00 -4.486685693264007568e-01 1.552985072135925293e+00 -7.633510231971740723e-01 -3.461994230747222900e-01
1.734434723854064941e+00 -4.724608063697814941e-01 1.442937970161437988e+00 -7.281600236892700195e-01 -4.030933678150177002e-01
1.724591374397277832e+00 -4.644336104393005371e-01 1.657271146774291992e+00 -8.867396116256713867e-01 -3.168961703777313232e-01
1.805475115776062012e+00 -4.431597888469696045e-01 1.434326887130737305e+00 -8.057646155357360840e-01 -2.517238855361938477e-01
1.767228603363037109e+00 -3.625316917896270752e-01 1.369696497917175293e+00 -4.424705505371093750e-01 -2.662912309169769287e-01
1.599459409713745117e+00 -2.970345020294189453e-01 1.289041996002197266e+00 -6.810429096221923828e-01 -3.613861203193664551e-01
1.608024597167968750e+00 -3.502911329269409180e-01 1.282566308975219727e+00 -6.164238452911376953e-01 -3.047443032264709473e-01
7.855884432792663574e-01 -1.697516888380050659e-01 8.343038558959960938e-01 -3.477019369602203369e-01 -3.144143521785736084e-01
8.158172369003295898e-01 -1.545823365449905396e-01 6.960837244987487793e-01 -3.831205666065216064e-01 -2.170501649379730225e-01
8.180066347122192383e-01 -2.577691376209259033e-01 9.755153059959411621e-01 -2.364796847105026245e-01 -3.601789772510528564e-01
9.845140576362609863e-01 -1.953982561826705933e-01 7.333880066871643066e-01 -5.429369807243347168e-01 -6.267648935317993164e-01
1.017874479293823242e+00 -1.658273339271545410e-01 8.892037868499755859e-01 -5.461930632591247559e-01 -6.013751029968261719e-01
1.025434374809265137e+00 -1.660695821046829224e-01 7.246084213256835938e-01 -5.490988492965698242e-01 -6.315799355506896973e-01
1.034556150436401367e+00 -1.697809100151062012e-01 7.464623451232910156e-01 -5.396205782890319824e-01 -6.332315206527709961e-01
1.029996633529663086e+00 -2.155198156833648682e-01 8.457000255584716797e-01 -5.353233814239501953e-01 -6.538065075874328613e-01
2.265088319778442383e+00 -4.327317476272583008e-01 1.752260565757751465e+00 -5.706691145896911621e-01 -3.698560297489166260e-01
1.865861535072326660e+00 -5.940328836441040039e-01 2.009932518005371094e+00 -4.023871123790740967e-01 -1.742451041936874390e-01
2.093600273132324219e+00 -6.760429739952087402e-01 2.476588487625122070e+00 -4.677917063236236572e-01 3.358322083950042725e-01
1.929245114326477051e+00 -5.397681593894958496e-01 1.653306365013122559e+00 -6.381133198738098145e-01 5.276612043380737305e-01
1.525181889533996582e+00 -6.892452836036682129e-01 2.117828845977783203e+00 -3.463325202465057373e-01 -5.627340674400329590e-01
1.847267150878906250e+00 -4.380690455436706543e-01 1.764341354370117188e+00 -6.859971880912780762e-01 -1.858837306499481201e-01
2.021389961242675781e+00 -4.665274620056152344e-01 1.876594901084899902e+00 -2.432032972574234009e-01 -2.064892500638961792e-01
1.864879488945007324e+00 -5.329792499542236328e-01 1.791428327560424805e+00 -1.285811364650726318e-01 -1.685006469488143921e-01
1.862351417541503906e+00 -5.454803109169006348e-01 1.755077958106994629e+00 -1.167502477765083313e-01 -1.321478039026260376e-01
1.517989516258239746e+00 -4.136247932910919189e-01 1.568699240684509277e+00 -1.748311966657638550e-01 -5.095130950212478638e-02
1.455100059509277344e+00 -3.142157793045043945e-01 1.619707822799682617e+00 -5.070438385009765625e-01 -1.052259802818298340e-01
1.513338088989257812e+00 -2.721734046936035156e-01 1.350560903549194336e+00 -2.998034060001373291e-01 -7.258715480566024780e-02
1.323114514350891113e+00 -1.842682063579559326e-01 1.050694823265075684e+00 -3.758211135864257812e-01 7.674736529588699341e-02
9.539207220077514648e-01 -2.056225687265396118e-01 9.737427830696105957e-01 -3.640169799327850342e-01 -3.604277968406677246e-01
9.549407958984375000e-01 -2.010663598775863647e-01 9.406526088714599609e-01 -3.489568531513214111e-01 -3.306545019149780273e-01
9.711873531341552734e-01 -1.760703027248382568e-01 9.854625463485717773e-01 -3.866483271121978760e-01 -3.895436525344848633e-01
7.608796358108520508e-01 -3.461636006832122803e-01 1.116040706634521484e+00 -4.127988517284393311e-01 -4.617317765951156616e-02
1.035449743270874023e+00 -1.791551858186721802e-01 9.306116104125976562e-01 -3.921471834182739258e-01 -1.234133541584014893e-02
8.845199346542358398e-01 -2.868854403495788574e-01 1.148565888404846191e+00 -2.930292785167694092e-01 -2.523109614849090576e-01
8.185155987739562988e-01 -3.280127346515655518e-01 1.093137860298156738e+00 -2.362166792154312134e-01 -3.115926384925842285e-01
8.210990428924560547e-01 -3.234074115753173828e-01 1.145652532577514648e+00 -2.495963424444198608e-01 -2.974949479103088379e-01
8.203356862068176270e-01 -3.184099495410919189e-01 1.187926530838012695e+00 -2.687124013900756836e-01 -2.843165695667266846e-01
8.244225978851318359e-01 -3.170228600502014160e-01 1.132636189460754395e+00 -2.802842855453491211e-01 -3.082820177078247070e-01
7.791438102722167969e-01 -3.312181830406188965e-01 1.157836437225341797e+00 -2.747191488742828369e-01 -2.947094738483428955e-01
7.791438102722167969e-01 -3.312181830406188965e-01 1.157836437225341797e+00 -2.747191488742828369e-01 -2.947094738483428955e-01
7.932162880897521973e-01 -3.243948221206665039e-01 1.176580786705017090e+00 -2.884477376937866211e-01 -3.166584670543670654e-01
9.670491814613342285e-01 -1.766932904720306396e-01 9.676480293273925781e-01 -3.172581493854522705e-01 9.917052090167999268e-02
1.398955941200256348e+00 -2.264187633991241455e-01 1.165305972099304199e+00 -5.658949017524719238e-01 -3.965935409069061279e-01


==> images/fashion_mnist_adversarial/gan_wo_8.txt <==
-1.499447464942932129e+00 -1.066806465387344360e-01 2.595557928085327148e+00 1.889601051807403564e-01 8.503593802452087402e-01
-1.503883242607116699e+00 -1.139399483799934387e-01 2.597056388854980469e+00 1.979172378778457642e-01 8.481228947639465332e-01
-1.412224054336547852e+00 1.970085687935352325e-02 2.078482389450073242e+00 1.889647692441940308e-01 6.256393790245056152e-01
-9.079232215881347656e-01 -7.668204605579376221e-02 1.591464996337890625e+00 1.318161487579345703e-01 6.372701525688171387e-01
-9.302005767822265625e-01 -8.743056654930114746e-02 1.629213094711303711e+00 7.988258451223373413e-02 6.599894165992736816e-01
-9.126886725425720215e-01 -8.725783228874206543e-02 1.723994135856628418e+00 1.158580929040908813e-01 6.100789904594421387e-01
-8.665314912796020508e-01 -9.181009232997894287e-02 1.776405572891235352e+00 1.581172347068786621e-01 5.835444331169128418e-01
-8.564988374710083008e-01 -8.287338167428970337e-02 1.755628108978271484e+00 1.336031854152679443e-01 5.827314257621765137e-01
-9.387292861938476562e-01 -2.690218389034271240e-02 1.548905372619628906e+00 -4.802593588829040527e-02 4.984171092510223389e-01
-9.639730453491210938e-01 -4.961848631501197815e-02 1.497240066528320312e+00 1.109337136149406433e-01 6.608616113662719727e-01
-4.650081992149353027e-01 -1.909037865698337555e-02 1.307165265083312988e+00 -1.744228228926658630e-02 2.958273887634277344e-01
-4.800254404544830322e-01 -1.182821579277515411e-02 1.301944136619567871e+00 1.569264382123947144e-02 3.130699396133422852e-01
-4.673799276351928711e-01 -5.924361292272806168e-03 1.299502491950988770e+00 1.832571998238563538e-02 3.151268661022186279e-01
-4.699794650077819824e-01 -1.662047579884529114e-02 1.290787696838378906e+00 1.513903960585594177e-02 3.152470588684082031e-01
-4.192106425762176514e-01 -6.253806501626968384e-02 1.179234147071838379e+00 1.440920680761337280e-01 5.117763876914978027e-01
-4.241013824939727783e-01 -8.984159678220748901e-02 1.214249610900878906e+00 8.153373748064041138e-02 5.178403854370117188e-01
-4.262525737285614014e-01 -9.484590590000152588e-02 1.214065670967102051e+00 8.342620730400085449e-02 5.166624784469604492e-01
-5.344098210334777832e-01 4.136427864432334900e-02 1.164260745048522949e+00 4.096566513180732727e-02 2.862275838851928711e-01
-7.136272192001342773e-01 5.907720327377319336e-02 1.270725846290588379e+00 -6.221853941679000854e-02 3.059517443180084229e-01
-7.159582972526550293e-01 5.372583121061325073e-02 1.259865880012512207e+00 -6.141116842627525330e-02 3.058789968490600586e-01
-6.678300499916076660e-01 -8.699617348611354828e-03 1.074615359306335449e+00 3.349672257900238037e-02 4.833638072013854980e-01
-6.962769627571105957e-01 -1.112951338291168213e-02 1.157499432563781738e+00 -6.699661910533905029e-02 4.410127401351928711e-01
-8.572565317153930664e-01 1.458955556154251099e-01 1.182325005531311035e+00 1.495119035243988037e-01 3.632704913616180420e-01
-1.128871917724609375e+00 -4.247389361262321472e-02 1.865028381347656250e+00 4.110189676284790039e-01 8.302057981491088867e-01
-1.209840297698974609e+00 4.613228887319564819e-02 2.350250005722045898e+00 6.095377802848815918e-01 7.386639714241027832e-01
-9.796389341354370117e-01 2.632437050342559814e-01 1.480041503906250000e+00 4.036621451377868652e-01 3.736528456211090088e-01
-9.850457906723022461e-01 2.592660486698150635e-01 1.474570155143737793e+00 4.049922823905944824e-01 3.766248822212219238e-01
-9.994313716888427734e-01 2.349855005741119385e-01 1.531081557273864746e+00 4.954169392585754395e-01 4.887725412845611572e-01
-1.067579984664916992e+00 1.912245452404022217e-01 1.822740674018859863e+00 4.745860695838928223e-01 4.658185839653015137e-01
-9.731116890907287598e-01 2.115022689104080200e-01 1.772298812866210938e+00 5.616248250007629395e-01 5.088718533515930176e-01
-1.230163812637329102e+00 1.961504071950912476e-01 1.575653791427612305e+00 4.220959842205047607e-01 5.747290253639221191e-01
-1.122515797615051270e+00 1.454326212406158447e-01 1.683777332305908203e+00 4.176894426345825195e-01 5.865287780761718750e-01
-1.066813349723815918e+00 1.420598179101943970e-01 1.713534355163574219e+00 4.596374332904815674e-01 5.636368989944458008e-01
-1.139354467391967773e+00 1.440301388502120972e-01 1.685737729072570801e+00 4.320367872714996338e-01 5.936367511749267578e-01
-5.923751592636108398e-01 -7.135463505983352661e-02 1.818963408470153809e+00 3.722195923328399658e-01 6.091013550758361816e-01
-6.056322455406188965e-01 -1.097215116024017334e-01 1.819398522377014160e+00 3.217301070690155029e-01 6.342216134071350098e-01
-6.014820337295532227e-01 -1.087363585829734802e-01 1.819923877716064453e+00 3.186612725257873535e-01 6.427713632583618164e-01
-7.480140328407287598e-01 1.385377813130617142e-02 2.384361743927001953e+00 4.330429732799530029e-01 4.383418858051300049e-01
-7.422649264335632324e-01 -3.509968519210815430e-03 2.336746215820312500e+00 4.500021040439605713e-01 4.508976042270660400e-01
-7.293725013732910156e-01 -4.786914214491844177e-03 2.344689369201660156e+00 4.482387304306030273e-01 4.517157077789306641e-01
-7.262760996818542480e-01 -1.153487712144851685e-03 2.345120906829833984e+00 4.405863583087921143e-01 4.522336423397064209e-01
-5.493431687355041504e-01 -3.746163472533226013e-02 2.413710355758666992e+00 4.212365150451660156e-01 4.112735688686370850e-01
-5.745652914047241211e-01 -7.078144699335098267e-02 2.358882188796997070e+00 3.604300916194915771e-01 4.360831975936889648e-01
-8.806530237197875977e-01 -7.809232920408248901e-02 1.924026370048522949e+00 3.558639287948608398e-01 7.277616262435913086e-01
-6.903986930847167969e-01 -6.758417934179306030e-02 1.801717162132263184e+00 4.261532723903656006e-01 7.024000287055969238e-01
-6.541612148284912109e-01 -9.198396652936935425e-02 1.813895225524902344e+00 3.783011436462402344e-01 7.154387831687927246e-01
-6.923335790634155273e-01 -9.148187935352325439e-02 1.826182842254638672e+00 4.127659499645233154e-01 7.240854501724243164e-01
-6.763617992401123047e-01 -7.593304663896560669e-02 1.828609824180603027e+00 4.321050643920898438e-01 7.476570010185241699e-01
-1.188065767288208008e+00 4.496337845921516418e-02 2.015693187713623047e+00 4.726682901382446289e-01 7.150683403015136719e-01
-1.287313699722290039e+00 -8.889186196029186249e-03 2.030205965042114258e+00 3.351284563541412354e-01 7.250742912292480469e-01
-1.080996155738830566e+00 2.852627635002136230e-01 1.607712388038635254e+00 4.776896238327026367e-01 4.338696897029876709e-01
-1.066260814666748047e+00 2.659096121788024902e-01 1.611681818962097168e+00 5.006317496299743652e-01 4.288713634014129639e-01
-1.080480098724365234e+00 2.788013517856597900e-01 1.622148871421813965e+00 5.044888257980346680e-01 4.646396934986114502e-01
-1.168156266212463379e+00 3.419025540351867676e-01 1.541748642921447754e+00 5.498936772346496582e-01 4.584885239601135254e-01
-1.151873469352722168e+00 3.205632269382476807e-01 1.554803490638732910e+00 4.807935059070587158e-01 3.999134302139282227e-01
-1.093412637710571289e+00 2.710953950881958008e-01 1.618760108947753906e+00 2.808066308498382568e-01 2.593308091163635254e-01
-1.205172657966613770e+00 -5.453249812126159668e-02 2.023781538009643555e+00 1.752650290727615356e-01 6.548413038253784180e-01
-1.514367222785949707e+00 4.306166470050811768e-01 2.911798954010009766e+00 7.232354283332824707e-01 1.846986562013626099e-01
-1.573817491531372070e+00 4.359233658760786057e-03 2.841006040573120117e+00 1.702668815851211548e-01 5.745885968208312988e-01
-2.139646530151367188e+00 1.735278666019439697e-01 2.676208972930908203e+00 1.970333606004714966e-01 5.800550580024719238e-01
-2.028378963470458984e+00 8.578801155090332031e-02 2.671389818191528320e+00 3.436034917831420898e-01 7.660271525382995605e-01
-1.566090345382690430e+00 2.832343280315399170e-01 2.586794853210449219e+00 2.273158133029937744e-01 1.359290778636932373e-01
1.448604345321655273e+00 9.704927802085876465e-01 2.432594537734985352e+00 1.441571116447448730e+00 2.904107049107551575e-02
1.388059616088867188e+00 9.573487043380737305e-01 2.314924955368041992e+00 1.354228973388671875e+00 3.350769728422164917e-02
1.062144637107849121e+00 1.018471717834472656e+00 2.612138032913208008e+00 1.514277815818786621e+00 2.852055244147777557e-02
1.178501129150390625e+00 7.573468685150146484e-01 2.451954841613769531e+00 1.508867025375366211e+00 5.878475904464721680e-01
1.561837196350097656e+00 9.599155783653259277e-01 2.998021602630615234e+00 1.314148426055908203e+00 -3.022659420967102051e-01
1.412778258323669434e+00 7.538194060325622559e-01 2.568410634994506836e+00 1.081854104995727539e+00 -2.507303953170776367e-01
-2.337650954723358154e-02 8.523610830307006836e-01 2.812062740325927734e+00 1.172787189483642578e+00 -1.327729690819978714e-02
3.304547369480133057e-01 1.181970000267028809e+00 2.503186702728271484e+00 1.137609243392944336e+00 -5.952455401420593262e-01
-4.375729262828826904e-01 1.612048625946044922e+00 2.460273504257202148e+00 1.448755621910095215e+00 -7.555615305900573730e-01
6.835766881704330444e-02 1.417087435722351074e+00 2.507476091384887695e+00 1.332394361495971680e+00 -8.398752212524414062e-01
5.380288958549499512e-01 9.041093587875366211e-01 9.269819855690002441e-01 9.635316729545593262e-01 -2.650301456451416016e-01
-3.411817550659179688e-02 9.984607100486755371e-01 1.091318607330322266e+00 9.648358821868896484e-01 -3.112367093563079834e-01
2.248323056846857071e-03 9.735899567604064941e-01 9.955314993858337402e-01 8.500178456306457520e-01 -4.060297608375549316e-01
1.308745443820953369e-01 8.913314342498779297e-01 9.510700106620788574e-01 7.487164139747619629e-01 -4.713866412639617920e-01
-7.345452159643173218e-02 9.107515811920166016e-01 1.063817262649536133e+00 6.947085261344909668e-01 -4.670367240905761719e-01
-1.999546401202678680e-02 8.726473450660705566e-01 1.197954058647155762e+00 6.987900733947753906e-01 -4.574069380760192871e-01
6.886824849061667919e-05 9.982185363769531250e-01 1.388390779495239258e+00 9.051048755645751953e-01 -4.167807400226593018e-01
-1.565795093774795532e-01 9.122156500816345215e-01 1.579311013221740723e+00 8.291484713554382324e-01 -4.151678085327148438e-01
7.179430723190307617e-01 9.831129312515258789e-01 1.543828487396240234e+00 1.075071692466735840e+00 -3.415889143943786621e-01
4.773644208908081055e-01 1.095610022544860840e+00 1.714794158935546875e+00 1.350746870040893555e+00 -8.659552037715911865e-02
5.464843511581420898e-01 1.003194928169250488e+00 1.708998322486877441e+00 1.314879655838012695e+00 -1.625487357378005981e-01
5.397074818611145020e-01 1.608992338180541992e+00 2.079705238342285156e+00 1.767954468727111816e+00 -5.900748968124389648e-01
9.915453195571899414e-01 1.554854035377502441e+00 2.084904670715332031e+00 1.648328542709350586e+00 -6.355771422386169434e-01
1.327501833438873291e-01 1.506048321723937988e+00 2.974907875061035156e+00 1.700205564498901367e+00 -5.625707507133483887e-01
1.427930779755115509e-02 1.715219974517822266e+00 3.002913475036621094e+00 1.658322215080261230e+00 -8.876194953918457031e-01
6.957552861422300339e-03 1.572187304496765137e+00 2.894058704376220703e+00 1.648622155189514160e+00 -7.571219205856323242e-01
1.786810994148254395e+00 9.487129449844360352e-01 1.690037369728088379e+00 8.209844231605529785e-01 -7.916855812072753906e-01
1.802494168281555176e+00 8.137554526329040527e-01 2.076447963714599609e+00 6.243420243263244629e-01 -9.113461375236511230e-01
2.352842330932617188e+00 7.551176548004150391e-01 2.030317306518554688e+00 5.296006202697753906e-01 -1.039558172225952148e+00
2.910230159759521484e+00 1.171631366014480591e-01 2.321128129959106445e+00 -1.117759346961975098e+00 -1.950805306434631348e+00
3.061534404754638672e+00 1.521202921867370605e-01 2.188987970352172852e+00 -9.098424911499023438e-01 -1.912245631217956543e+00
3.061446189880371094e+00 2.407664507627487183e-01 2.146404266357421875e+00 -9.044155478477478027e-01 -1.900110840797424316e+00
3.048423290252685547e+00 2.398765832185745239e-01 2.145531415939331055e+00 -9.064915776252746582e-01 -1.901263236999511719e+00
2.062350749969482422e+00 4.041884243488311768e-01 2.002605915069580078e+00 -6.479350924491882324e-01 -1.699586033821105957e+00
2.568241119384765625e+00 3.589362800121307373e-01 2.090630054473876953e+00 -5.390636324882507324e-01 -1.778015255928039551e+00
2.518719196319580078e+00 4.103579223155975342e-01 2.053939580917358398e+00 -6.799308657646179199e-01 -1.802795767784118652e+00
2.300087451934814453e+00 5.909577012062072754e-01 1.834436058998107910e+00 -5.183299779891967773e-01 -1.897617220878601074e+00
2.408782720565795898e+00 7.121220231056213379e-01 1.680501818656921387e+00 -4.229591190814971924e-01 -1.885420799255371094e+00
2.127874374389648438e+00 5.523693561553955078e-01 2.352568626403808594e+00 -8.913016915321350098e-01 -2.051947832107543945e+00
2.249678134918212891e+00 6.985242962837219238e-01 2.356818914413452148e+00 -5.799891352653503418e-01 -2.283768415451049805e+00
5.870287418365478516e-01 9.612155556678771973e-01 2.760289430618286133e+00 -6.729077100753784180e-01 -1.928025722503662109e+00
7.151229381561279297e-01 9.134162664413452148e-01 2.645127296447753906e+00 -5.795075297355651855e-01 -1.984156250953674316e+00
6.677973866462707520e-01 8.159801959991455078e-01 2.672978639602661133e+00 -6.510614752769470215e-01 -1.868524909019470215e+00
6.848497986793518066e-01 5.309242010116577148e-01 2.494356870651245117e+00 -4.292845427989959717e-01 -1.530473351478576660e+00
7.062290310859680176e-01 5.860330462455749512e-01 2.470825195312500000e+00 -4.737062752246856689e-01 -1.539013147354125977e+00
6.931599378585815430e-01 5.798527598381042480e-01 2.466266632080078125e+00 -4.689416587352752686e-01 -1.551434636116027832e+00
7.747435569763183594e-01 4.446970820426940918e-01 2.507284402847290039e+00 -5.401692986488342285e-01 -1.441594243049621582e+00
7.836675047874450684e-01 5.200677514076232910e-01 2.342248916625976562e+00 -3.886008560657501221e-01 -1.435934305191040039e+00
9.670988917350769043e-01 5.668796300888061523e-01 2.332058906555175781e+00 -3.582218587398529053e-01 -1.464512944221496582e+00
4.925763010978698730e-01 9.291359186172485352e-01 2.913262844085693359e+00 -1.436119806021451950e-02 -1.630983471870422363e+00
7.106689214706420898e-01 1.090457081794738770e+00 2.698423862457275391e+00 -8.913983404636383057e-02 -1.675080776214599609e+00
7.519477009773254395e-01 1.018675208091735840e+00 2.640373468399047852e+00 -9.649015963077545166e-02 -1.672924160957336426e+00
6.821594834327697754e-01 9.889124631881713867e-01 2.644357681274414062e+00 -3.338056802749633789e-02 -1.699268698692321777e+00
6.107125282287597656e-01 9.680786132812500000e-01 2.711862802505493164e+00 -1.169915944337844849e-01 -1.579920172691345215e+00
7.845392227172851562e-01 6.754709482192993164e-01 1.912020802497863770e+00 -2.130457162857055664e-01 -1.289783477783203125e+00
-1.022763401269912720e-01 8.861494660377502441e-01 2.144886493682861328e+00 8.879386633634567261e-02 -1.014837622642517090e+00
-1.765211969614028931e-01 7.525435686111450195e-01 2.105601310729980469e+00 9.944662451744079590e-04 -1.021771669387817383e+00
-1.717171519994735718e-01 7.497285604476928711e-01 2.115205526351928711e+00 -8.439443190582096577e-04 -1.013239622116088867e+00
-1.692262887954711914e-01 7.514366507530212402e-01 2.121063232421875000e+00 -1.265457365661859512e-02 -1.006568193435668945e+00
-1.130198165774345398e-01 7.658917307853698730e-01 2.064710617065429688e+00 -8.485402166843414307e-02 -1.073725461959838867e+00
-1.222921758890151978e-01 7.193991541862487793e-01 2.023894548416137695e+00 -1.121895387768745422e-01 -1.001559734344482422e+00
-3.862309753894805908e-01 8.203362226486206055e-01 1.985564589500427246e+00 2.203042805194854736e-02 -9.008813500404357910e-01
-3.900628685951232910e-01 8.183156251907348633e-01 1.985669374465942383e+00 2.850192412734031677e-02 -9.072162508964538574e-01
-3.408781886100769043e-01 8.938765525817871094e-01 1.538584351539611816e+00 6.236415356397628784e-02 -8.731592297554016113e-01
-3.461387753486633301e-01 8.619778752326965332e-01 1.544761180877685547e+00 7.411961257457733154e-02 -8.958690762519836426e-01
-3.212212026119232178e-01 8.902485370635986328e-01 1.536642909049987793e+00 6.753885000944137573e-02 -8.817647695541381836e-01
-6.421164423227310181e-02 7.609488368034362793e-01 1.548836350440979004e+00 -9.414102882146835327e-02 -9.227239489555358887e-01
-9.806891530752182007e-02 6.351146101951599121e-01 2.762990474700927734e+00 1.442577093839645386e-01 -1.154876828193664551e+00
1.393227934837341309e+00 6.973946094512939453e-01 1.769520878791809082e+00 3.426451683044433594e-01 -1.038507461547851562e+00
1.328443288803100586e+00 6.504312157630920410e-01 1.788877964019775391e+00 2.417455911636352539e-01 -1.125504851341247559e+00
1.589726686477661133e+00 3.479880690574645996e-01 1.802252888679504395e+00 -3.984292969107627869e-02 -1.004818677902221680e+00
9.674422144889831543e-01 7.338290214538574219e-01 2.354940176010131836e+00 4.685416817665100098e-01 -1.122601151466369629e+00
1.103201031684875488e+00 7.179535627365112305e-01 2.307611465454101562e+00 4.432604908943176270e-01 -1.115485906600952148e+00
9.345704317092895508e-01 5.927953720092773438e-01 2.064299345016479492e+00 4.772744774818420410e-01 -8.024725317955017090e-01
5.722290873527526855e-01 5.177311301231384277e-01 2.079537391662597656e+00 2.697090804576873779e-01 -7.966370582580566406e-01
5.159122347831726074e-01 4.322753548622131348e-01 2.118237018585205078e+00 2.141703069210052490e-01 -7.865025997161865234e-01
7.886779308319091797e-01 5.305903553962707520e-01 1.230384945869445801e+00 5.299864709377288818e-02 -8.305402994155883789e-01
6.830887198448181152e-01 6.347216963768005371e-01 1.189528107643127441e+00 1.596008688211441040e-01 -8.788239359855651855e-01
-7.619420439004898071e-02 6.186340451240539551e-01 1.377100825309753418e+00 4.313434362411499023e-01 -3.673622608184814453e-01
-9.136255085468292236e-02 5.767583250999450684e-01 1.314953804016113281e+00 4.425297081470489502e-01 -2.852046191692352295e-01
1.509712934494018555e-01 6.000366210937500000e-01 1.176457762718200684e+00 5.409948229789733887e-01 -3.167937099933624268e-01
6.444167494773864746e-01 5.973975658416748047e-01 1.295148968696594238e+00 5.346284508705139160e-01 -3.581298887729644775e-01
6.180662512779235840e-01 4.177746474742889404e-01 1.262209773063659668e+00 3.606823682785034180e-01 -3.407984077930450439e-01
5.504646897315979004e-01 5.242108702659606934e-01 1.405679106712341309e+00 3.048663139343261719e-01 -6.161555051803588867e-01
5.335224866867065430e-01 4.739187657833099365e-01 1.471642613410949707e+00 2.473381906747817993e-01 -6.111141443252563477e-01
4.891568124294281006e-01 6.723597049713134766e-01 1.472927808761596680e+00 4.375135302543640137e-01 -7.263109087944030762e-01
5.437317490577697754e-02 1.155344605445861816e+00 1.948695421218872070e+00 3.691581785678863525e-01 -1.128436803817749023e+00
3.426869809627532959e-01 1.164361119270324707e+00 1.856772541999816895e+00 5.159814357757568359e-01 -1.071713685989379883e+00
2.553385198116302490e-01 9.744041562080383301e-01 2.172966003417968750e+00 1.840959787368774414e-01 -1.161277413368225098e+00
7.783950567245483398e-01 9.236016869544982910e-01 2.428459405899047852e+00 2.013241648674011230e-01 -1.323680400848388672e+00
1.172641038894653320e+00 6.373524665832519531e-01 2.065696001052856445e+00 2.316915094852447510e-01 -1.091430306434631348e+00
1.438095092773437500e+00 6.114068627357482910e-01 1.902971506118774414e+00 2.877254486083984375e-01 -1.057008624076843262e+00
1.305488228797912598e+00 6.837327480316162109e-01 1.775856733322143555e+00 2.692447900772094727e-01 -1.086467385292053223e+00
1.118184447288513184e+00 6.412729024887084961e-01 1.889969468116760254e+00 7.591550946235656738e-01 -3.029577136039733887e-01
1.073898434638977051e+00 7.038404941558837891e-01 1.820931315422058105e+00 8.376911878585815430e-01 -3.226940035820007324e-01
1.054321885108947754e+00 6.256659030914306641e-01 1.950275301933288574e+00 6.627985835075378418e-01 -4.654454588890075684e-01
1.041133761405944824e+00 6.128665208816528320e-01 1.946078777313232422e+00 6.834706068038940430e-01 -4.664244353771209717e-01
2.199963808059692383e+00 9.454895257949829102e-01 1.512117743492126465e+00 5.984259247779846191e-01 -1.018519639968872070e+00
2.149709939956665039e+00 9.303799867630004883e-01 1.627849340438842773e+00 6.484034657478332520e-01 -9.687557816505432129e-01
2.120565891265869141e+00 9.263923764228820801e-01 1.638601064682006836e+00 6.809628009796142578e-01 -9.807794094085693359e-01
2.141778945922851562e+00 9.526818990707397461e-01 1.623923778533935547e+00 6.544853448867797852e-01 -9.582019448280334473e-01
1.563539266586303711e+00 7.613617181777954102e-01 2.205000162124633789e+00 6.009341478347778320e-01 -8.268880248069763184e-01
6.967204809188842773e-01 6.898726820945739746e-01 1.256392836570739746e+00 6.418991088867187500e-01 -4.303163290023803711e-01
5.555886030197143555e-01 9.646850824356079102e-01 1.703821897506713867e+00 1.020077228546142578e+00 -4.888038635253906250e-01
5.488947629928588867e-01 9.706076383590698242e-01 1.709982037544250488e+00 1.006174087524414062e+00 -4.767541587352752686e-01
-2.044661790132522583e-01 9.669122695922851562e-01 1.019466757774353027e+00 1.042524576187133789e+00 -1.099365130066871643e-01
-2.115938365459442139e-01 9.689906835556030273e-01 1.010249257087707520e+00 1.058651447296142578e+00 -1.251053214073181152e-01
-2.009611874818801880e-01 9.701961278915405273e-01 1.002267479896545410e+00 1.054624319076538086e+00 -1.234524548053741455e-01
-3.871150314807891846e-02 9.382523298263549805e-01 1.022484183311462402e+00 1.032665610313415527e+00 -1.307021379470825195e-01
1.627011597156524658e-02 7.247243523597717285e-01 1.272905588150024414e+00 7.525855898857116699e-01 -2.167877256870269775e-01
1.650753431022167206e-02 7.211983799934387207e-01 1.267776131629943848e+00 7.582049965858459473e-01 -2.263857722282409668e-01
1.650753431022167206e-02 7.211983799934387207e-01 1.267776131629943848e+00 7.582049965858459473e-01 -2.263857722282409668e-01
4.752604290843009949e-04 7.364888787269592285e-01 1.271785974502563477e+00 7.144480943679809570e-01 -2.404277771711349487e-01
-2.171798981726169586e-02 7.333444356918334961e-01 1.272270202636718750e+00 7.476069331169128418e-01 -2.416718006134033203e-01
-2.136472612619400024e-01 6.760845780372619629e-01 1.222911119461059570e+00 6.099463105201721191e-01 -2.150930315256118774e-01
-8.565741777420043945e-02 7.567085027694702148e-01 1.171379446983337402e+00 7.635542750358581543e-01 -2.294373214244842529e-01
1.643013805150985718e-01 8.228807449340820312e-01 7.107258439064025879e-01 1.394792273640632629e-02 -8.750597238540649414e-01
1.858344525098800659e-01 8.094901442527770996e-01 6.521916389465332031e-01 5.271049216389656067e-03 -8.676363229751586914e-01
5.525548458099365234e-01 6.740152835845947266e-01 5.798962116241455078e-01 -1.976643130183219910e-02 -8.079233169555664062e-01
5.402565598487854004e-01 6.769540905952453613e-01 5.868328809738159180e-01 -1.815341040492057800e-02 -8.324232697486877441e-01
5.613429546356201172e-01 6.812734603881835938e-01 5.904963612556457520e-01 -2.064034529030323029e-02 -8.187279105186462402e-01
5.737613439559936523e-01 6.976590156555175781e-01 5.598692893981933594e-01 4.224651306867599487e-02 -8.073952198028564453e-01
6.411882042884826660e-01 7.143860459327697754e-01 5.612916350364685059e-01 -1.407116837799549103e-02 -8.696750998497009277e-01
7.166195511817932129e-01 6.318670511245727539e-01 5.400428771972656250e-01 -3.408308327198028564e-02 -8.027036786079406738e-01
6.268085241317749023e-01 6.180590987205505371e-01 5.927512645721435547e-01 -1.811410635709762573e-01 -8.521505594253540039e-01
6.079124808311462402e-01 6.155709028244018555e-01 6.058664321899414062e-01 -1.717422902584075928e-01 -8.547174334526062012e-01
6.063616871833801270e-01 6.160199642181396484e-01 6.068400144577026367e-01 -1.781077384948730469e-01 -8.471233248710632324e-01
5.382850170135498047e-01 5.929411649703979492e-01 8.641514182090759277e-01 -4.377284273505210876e-02 -7.857888340950012207e-01
9.457834362983703613e-01 4.430247545242309570e-01 1.170935034751892090e+00 1.038619950413703918e-01 -6.821435093879699707e-01
1.047057271003723145e+00 3.874351680278778076e-01 1.418189764022827148e+00 2.064532041549682617e-01 -6.034795045852661133e-01
1.089660525321960449e+00 3.894060552120208740e-01 1.425257205963134766e+00 2.007914483547210693e-01 -5.909748077392578125e-01
6.551691889762878418e-01 3.691701889038085938e-01 1.570967316627502441e+00 6.485723890364170074e-03 -7.668035030364990234e-01
6.912037134170532227e-01 5.885281562805175781e-01 1.526442766189575195e+00 3.352043926715850830e-01 -7.477509379386901855e-01
6.266280412673950195e-01 6.436362862586975098e-01 1.464106678962707520e+00 3.966462612152099609e-01 -7.366113662719726562e-01
8.448041081428527832e-01 6.541256904602050781e-01 1.376549720764160156e+00 8.288208395242691040e-02 -1.037068605422973633e+00
8.915917873382568359e-01 6.684339046478271484e-01 1.373907685279846191e+00 7.238551229238510132e-02 -1.024566411972045898e+00
1.338207125663757324e+00 6.116236448287963867e-01 1.878751873970031738e+00 3.311000764369964600e-01 -9.429315328598022461e-01
1.296485900878906250e+00 5.937239527702331543e-01 1.890992641448974609e+00 3.723018467426300049e-01 -9.480338692665100098e-01
1.794623255729675293e+00 4.425427913665771484e-01 2.108563661575317383e+00 1.770754307508468628e-01 -1.003367662429809570e+00
1.774915218353271484e+00 4.498271048069000244e-01 2.131304979324340820e+00 1.651925146579742432e-01 -9.819464683532714844e-01
1.747164964675903320e+00 2.866849303245544434e-01 2.054497480392456055e+00 9.368573129177093506e-02 -9.440639019012451172e-01
1.896726369857788086e+00 3.923935294151306152e-01 2.372367858886718750e+00 2.197605520486831665e-01 -1.023086786270141602e+00
2.127847433090209961e+00 3.104946911334991455e-01 2.489858388900756836e+00 7.751363515853881836e-02 -1.123073458671569824e+00
1.921320438385009766e+00 4.891907572746276855e-01 2.401883363723754883e+00 -1.542341113090515137e-01 -1.470351576805114746e+00
7.559328675270080566e-01 7.908456921577453613e-01 2.079383611679077148e+00 -1.666705906391143799e-01 -1.429310441017150879e+00
3.371306955814361572e-01 5.764780044555664062e-01 2.292383432388305664e+00 -2.497579455375671387e-01 -1.252748608589172363e+00
1.474560856819152832e+00 8.622536659240722656e-01 2.372088909149169922e+00 1.726577132940292358e-01 -1.618692040443420410e+00
7.163409590721130371e-01 5.464994907379150391e-01 1.960341334342956543e+00 2.535362243652343750e-01 -9.152134656906127930e-01
-1.115438044071197510e-01 1.287482142448425293e+00 1.416806221008300781e+00 -3.235310316085815430e-02 -1.441851496696472168e+00
3.005477786064147949e-01 9.276503324508666992e-01 8.846670389175415039e-01 2.046891897916793823e-01 -9.406904578208923340e-01
3.000901043415069580e-01 7.910372018814086914e-01 6.750782728195190430e-01 2.119778990745544434e-01 -7.878959774971008301e-01
-6.312948465347290039e-02 9.105990529060363770e-01 7.223734259605407715e-01 1.872852295637130737e-01 -8.668648004531860352e-01
5.489968061447143555e-01 6.221831440925598145e-01 7.923707962036132812e-01 -3.539847582578659058e-02 -7.874853014945983887e-01
7.452604770660400391e-01 5.305448770523071289e-01 7.260990738868713379e-01 -1.397269368171691895e-01 -8.068890571594238281e-01
8.042662739753723145e-01 3.759950101375579834e-01 8.107980489730834961e-01 -1.242439821362495422e-01 -6.663866043090820312e-01
7.478407621383666992e-01 4.127373695373535156e-01 7.925142049789428711e-01 -1.196815446019172668e-01 -6.946796178817749023e-01
7.226116061210632324e-01 4.087772369384765625e-01 8.005031347274780273e-01 -1.259075850248336792e-01 -6.925249695777893066e-01
8.073776960372924805e-01 4.373410046100616455e-01 1.027046203613281250e+00 -6.764201074838638306e-02 -7.466267943382263184e-01
9.871871471405029297e-01 4.043348729610443115e-01 1.105981945991516113e+00 7.607736624777317047e-04 -7.317622303962707520e-01
2.314084321260452271e-01 5.511875748634338379e-01 1.700657963752746582e+00 8.204920887947082520e-01 1.129153743386268616e-01
4.369221925735473633e-01 5.686691999435424805e-01 1.733750700950622559e+00 8.266310691833496094e-01 5.228278040885925293e-02
4.296084344387054443e-01 6.415075063705444336e-01 1.886626362800598145e+00 8.476437926292419434e-01 -1.046057492494583130e-01
9.406957626342773438e-01 2.037657648324966431e-01 1.235709905624389648e+00 5.792538523674011230e-01 4.500520527362823486e-01
9.272470474243164062e-01 1.946008652448654175e-01 1.260190248489379883e+00 5.610517859458923340e-01 4.452650845050811768e-01
4.623921215534210205e-01 -4.605135694146156311e-02 1.406695842742919922e+00 8.520579934120178223e-01 1.472520947456359863e+00
1.275387763977050781e+00 1.581599563360214233e-01 1.547701358795166016e+00 7.656723856925964355e-01 7.936730384826660156e-01
1.261424541473388672e+00 1.681618988513946533e-01 1.535278677940368652e+00 7.764243483543395996e-01 7.901052832603454590e-01
8.918393850326538086e-01 2.597110271453857422e-01 1.637810468673706055e+00 9.451950788497924805e-01 9.337851405143737793e-01
1.081191182136535645e+00 2.114520668983459473e-01 1.893393278121948242e+00 8.856118321418762207e-01 8.775460720062255859e-01
1.160190343856811523e+00 1.367536485195159912e-01 1.859361052513122559e+00 9.498367905616760254e-01 9.831523895263671875e-01
1.359722614288330078e+00 1.123316287994384766e-01 2.130971193313598633e+00 1.042964220046997070e+00 1.253205657005310059e+00
1.290706157684326172e+00 3.052527010440826416e-01 2.082437753677368164e+00 1.192074775695800781e+00 1.127234339714050293e+00
9.668042063713073730e-01 2.356506735086441040e-01 2.042820453643798828e+00 1.024024605751037598e+00 1.027330636978149414e+00
3.331952095031738281e-01 3.638267517089843750e-01 2.129433631896972656e+00 1.101773977279663086e+00 8.746537566184997559e-01
3.428916335105895996e-01 3.541950881481170654e-01 2.124872922897338867e+00 1.105447769165039062e+00 8.657507300376892090e-01
3.199385404586791992e-01 3.041366934776306152e-01 2.233889818191528320e+00 1.027638316154479980e+00 7.710660099983215332e-01
1.571138948202133179e-01 3.361494243144989014e-01 2.038494586944580078e+00 1.018015503883361816e+00 7.512442469596862793e-01
1.618253588676452637e+00 -1.657121255993843079e-02 2.238097667694091797e+00 4.686539769172668457e-01 2.711453735828399658e-01
1.761218786239624023e+00 1.314895302057266235e-01 2.515022039413452148e+00 6.984926462173461914e-01 3.581504523754119873e-01
1.624109268188476562e+00 -4.571352526545524597e-02 2.942165136337280273e+00 7.568820714950561523e-01 6.554791927337646484e-01
1.925959944725036621e+00 -1.268050819635391235e-01 2.829391002655029297e+00 5.919490456581115723e-01 5.841601490974426270e-01
1.425709486007690430e+00 8.235421776771545410e-02 2.489794731140136719e+00 6.535316109657287598e-01 5.219704508781433105e-01
1.433449625968933105e+00 8.258230239152908325e-02 2.477229595184326172e+00 6.550944447517395020e-01 5.095984935760498047e-01
9.454130530357360840e-01 5.681634694337844849e-02 2.234573364257812500e+00 6.085891127586364746e-01 4.632409512996673584e-01
1.292151212692260742e+00 1.307626515626907349e-01 2.259763717651367188e+00 8.367116451263427734e-01 7.917147278785705566e-01
1.124627590179443359e+00 8.961066603660583496e-02 2.066472291946411133e+00 8.362796306610107422e-01 7.947139143943786621e-01
6.907046437263488770e-01 2.524433434009552002e-01 1.478023886680603027e+00 7.238769531250000000e-01 5.572874546051025391e-01
4.249187111854553223e-01 5.946988463401794434e-01 1.862583637237548828e+00 4.909751415252685547e-01 -4.959934353828430176e-01
3.964019715785980225e-01 5.920529365539550781e-01 1.899218559265136719e+00 4.571349322795867920e-01 -4.759006798267364502e-01
2.720780670642852783e-01 5.835964083671569824e-01 1.660748839378356934e+00 4.639247357845306396e-01 -5.276240706443786621e-01
7.874614000320434570e-01 3.861773610115051270e-01 1.753721356391906738e+00 -2.462571859359741211e-02 -9.508315920829772949e-01
8.322986960411071777e-01 3.681023716926574707e-01 1.744299411773681641e+00 -4.076233506202697754e-02 -9.187374114990234375e-01
5.194246172904968262e-01 5.077508687973022461e-01 1.681814193725585938e+00 3.184661269187927246e-01 -6.905063986778259277e-01
4.090943038463592529e-01 4.896361529827117920e-01 1.780765771865844727e+00 1.539617627859115601e-01 -7.614694833755493164e-01
7.248566746711730957e-01 3.808471858501434326e-01 1.971489548683166504e+00 2.186447679996490479e-01 -7.525102496147155762e-01
5.780193209648132324e-01 6.483252644538879395e-01 1.883980274200439453e+00 1.823026239871978760e-01 -1.033389568328857422e+00
1.127227783203125000e+00 3.747578263282775879e-01 2.270751476287841797e+00 -2.666953802108764648e-01 -1.376849055290222168e+00
5.190228223800659180e-01 6.666667461395263672e-01 1.829201459884643555e+00 -2.451641857624053955e-01 -1.237285137176513672e+00
1.810935854911804199e+00 4.286552667617797852e-01 2.125206232070922852e+00 -2.002774626016616821e-01 -1.508585453033447266e+00
1.460695385932922363e+00 4.195182025432586670e-01 2.174959421157836914e+00 -3.067033886909484863e-01 -1.508961677551269531e+00
1.429765343666076660e+00 4.128698408603668213e-01 2.178136825561523438e+00 -2.917570769786834717e-01 -1.543588995933532715e+00
1.459052324295043945e+00 4.219687581062316895e-01 2.170632123947143555e+00 -2.965319454669952393e-01 -1.495668053627014160e+00
1.663611412048339844e+00 5.914556980133056641e-01 9.212181568145751953e-01 -7.025345563888549805e-01 -1.521706104278564453e+00
1.479229211807250977e+00 8.411517739295959473e-01 1.090767979621887207e+00 -4.796923696994781494e-01 -1.659086227416992188e+00
1.515855908393859863e+00 6.853287220001220703e-01 8.631772398948669434e-01 -4.954537749290466309e-01 -1.526069045066833496e+00
1.542249679565429688e+00 7.888654470443725586e-01 7.536879777908325195e-01 -5.123484730720520020e-01 -1.613757967948913574e+00
1.449403524398803711e+00 9.104983806610107422e-01 7.891082167625427246e-01 -2.198047339916229248e-01 -1.534073710441589355e+00
1.598534107208251953e+00 8.852701187133789062e-01 7.078681588172912598e-01 -2.600636184215545654e-01 -1.541141629219055176e+00
1.622705936431884766e+00 8.670707345008850098e-01 6.131740808486938477e-01 -2.021843492984771729e-01 -1.435505270957946777e+00
1.487702608108520508e+00 9.933183193206787109e-01 5.613577365875244141e-01 -3.362409472465515137e-01 -1.625373840332031250e+00
1.451031088829040527e+00 9.789062142372131348e-01 9.522305727005004883e-01 2.317114174365997314e-02 -1.527180433273315430e+00
1.212522983551025391e+00 9.408008456230163574e-01 8.772801160812377930e-01 -4.269275814294815063e-02 -1.406285166740417480e+00
1.286028861999511719e+00 9.517749547958374023e-01 8.186288475990295410e-01 2.261356916278600693e-03 -1.363804936408996582e+00
1.271702289581298828e+00 8.977854847908020020e-01 8.228905200958251953e-01 -1.733445748686790466e-02 -1.379346489906311035e+00
8.043705821037292480e-01 9.116643667221069336e-01 6.534219384193420410e-01 -3.847672045230865479e-02 -1.197732090950012207e+00
7.547167539596557617e-01 7.871703505516052246e-01 6.389385461807250977e-01 6.806050240993499756e-02 -9.801620244979858398e-01
3.577601313591003418e-01 9.032059907913208008e-01 7.461543679237365723e-01 3.313582763075828552e-02 -1.010480284690856934e+00
9.716503322124481201e-02 6.832211613655090332e-01 8.788755536079406738e-01 1.736502796411514282e-01 -6.337910890579223633e-01
6.149852871894836426e-01 8.473936915397644043e-01 3.626534044742584229e-01 1.710442602634429932e-01 -9.145316481590270996e-01
6.302677989006042480e-01 8.414152860641479492e-01 3.531523346900939941e-01 1.787318140268325806e-01 -9.152307510375976562e-01
6.285544037818908691e-01 8.371085524559020996e-01 3.499441146850585938e-01 1.885190606117248535e-01 -9.210990071296691895e-01
6.318007111549377441e-01 8.382437229156494141e-01 3.550506532192230225e-01 1.839504837989807129e-01 -9.259164333343505859e-01
6.318007111549377441e-01 8.382437229156494141e-01 3.550506532192230225e-01 1.839504837989807129e-01 -9.259164333343505859e-01
6.210916042327880859e-01 8.439119458198547363e-01 3.525536358356475830e-01 1.832548230886459351e-01 -9.270717501640319824e-01
6.283839941024780273e-01 8.451582789421081543e-01 3.397503793239593506e-01 1.671077758073806763e-01 -9.272738099098205566e-01
6.269899606704711914e-01 8.528169393539428711e-01 3.340227007865905762e-01 1.691453456878662109e-01 -9.244998097419738770e-01
6.376150250434875488e-01 8.493736982345581055e-01 3.311811983585357666e-01 1.712694168090820312e-01 -9.296615719795227051e-01
6.346552371978759766e-01 8.537704944610595703e-01 3.338725268840789795e-01 1.694573462009429932e-01 -9.195608496665954590e-01
4.084113836288452148e-01 8.292860984802246094e-01 1.070469021797180176e+00 2.486071363091468811e-02 -1.005873799324035645e+00
5.605888962745666504e-01 6.962456703186035156e-01 8.721209764480590820e-01 1.806174218654632568e-02 -8.827539682388305664e-01
4.871605634689331055e-01 6.938160061836242676e-01 9.388341903686523438e-01 2.828064933419227600e-02 -8.787712454795837402e-01
-3.118751645088195801e-01 9.345484375953674316e-01 1.296132683753967285e+00 8.360042423009872437e-02 -9.127852916717529297e-01
-3.052996993064880371e-01 9.379007816314697266e-01 1.320434808731079102e+00 7.494015246629714966e-02 -8.942101597785949707e-01
3.004459142684936523e-01 7.835012674331665039e-01 1.371464371681213379e+00 -1.473812758922576904e-02 -9.845344424247741699e-01
1.780331283807754517e-01 7.463392019271850586e-01 1.415606498718261719e+00 -1.441876739263534546e-01 -9.966163039207458496e-01
-7.643733173608779907e-02 7.836767435073852539e-01 8.720725178718566895e-01 6.686457991600036621e-02 -7.458245158195495605e-01
1.376974731683731079e-01 8.370722532272338867e-01 9.314895272254943848e-01 -5.426938459277153015e-02 -9.824479222297668457e-01
1.442141383886337280e-01 8.504580855369567871e-01 9.261575937271118164e-01 -7.286140322685241699e-02 -1.016372799873352051e+00
2.337357997894287109e-01 7.983801960945129395e-01 1.021350741386413574e+00 1.785313710570335388e-02 -8.986268043518066406e-01
2.398342341184616089e-01 7.213340997695922852e-01 1.424914360046386719e+00 1.097963899374008179e-01 -8.980087637901306152e-01
5.223444104194641113e-01 6.399136185646057129e-01 1.397441983222961426e+00 7.300888746976852417e-02 -8.923513889312744141e-01
-1.869831383228302002e-01 7.588452100753784180e-01 1.575376987457275391e+00 1.723964065313339233e-01 -7.541402578353881836e-01
-1.054467633366584778e-01 7.608799934387207031e-01 1.622286558151245117e+00 2.718496322631835938e-01 -6.993622779846191406e-01
2.933883070945739746e-01 8.321514725685119629e-01 1.650911450386047363e+00 3.738411068916320801e-01 -7.705409526824951172e-01
9.154287576675415039e-01 5.668390393257141113e-01 1.412323474884033203e+00 7.904456555843353271e-02 -9.492763280868530273e-01
9.578836560249328613e-01 4.912989139556884766e-01 1.404036045074462891e+00 -4.432559385895729065e-02 -9.580330252647399902e-01
8.491092324256896973e-01 5.328253507614135742e-01 1.404203176498413086e+00 -5.458061397075653076e-02 -9.787095189094543457e-01
2.387320846319198608e-01 6.148877739906311035e-01 1.894261121749877930e+00 -3.192130923271179199e-01 -1.118054509162902832e+00
2.111959904432296753e-01 6.048163771629333496e-01 1.798559904098510742e+00 -3.066375851631164551e-01 -1.068041324615478516e+00
4.413112699985504150e-01 4.252912402153015137e-01 1.739089846611022949e+00 -7.911607027053833008e-01 -1.268094420433044434e+00
4.302056729793548584e-01 6.241093277931213379e-01 1.937475204467773438e+00 -5.487952828407287598e-01 -1.356585502624511719e+00
5.291489958763122559e-01 3.078356683254241943e-01 1.852508068084716797e+00 -4.328466653823852539e-01 -1.025092482566833496e+00
9.125278592109680176e-01 3.418333232402801514e-01 1.856794834136962891e+00 -4.043420851230621338e-01 -1.192617654800415039e+00
9.264892935752868652e-01 3.621033728122711182e-01 1.829647302627563477e+00 -4.058283567428588867e-01 -1.220062851905822754e+00
5.946931242942810059e-01 4.599148035049438477e-01 1.852909207344055176e+00 -5.784348249435424805e-01 -1.247136116027832031e+00
5.716733932495117188e-01 5.266847014427185059e-01 1.826215744018554688e+00 -5.994303226470947266e-01 -1.327494740486145020e+00
6.201203465461730957e-01 5.311462879180908203e-01 1.829874992370605469e+00 -6.573766469955444336e-01 -1.366524577140808105e+00
5.399501323699951172e-01 4.990161061286926270e-01 2.490483045578002930e+00 -1.442267596721649170e-01 -1.280338644981384277e+00
4.081898629665374756e-01 4.945003688335418701e-01 2.371958494186401367e+00 8.232853561639785767e-02 -1.115331172943115234e+00
1.242186054587364197e-01 6.138191819190979004e-01 2.166046142578125000e+00 3.498046845197677612e-02 -9.882439374923706055e-01
1.062101349234580994e-01 5.079646706581115723e-01 2.359523296356201172e+00 6.179191544651985168e-02 -9.710794687271118164e-01
-1.914690434932708740e-01 6.880849003791809082e-01 1.902540564537048340e+00 -8.709666132926940918e-02 -9.292650818824768066e-01
6.152102947235107422e-01 5.034508109092712402e-01 2.144086599349975586e+00 -3.249570429325103760e-01 -1.279481530189514160e+00
7.946666479110717773e-01 5.345569849014282227e-01 2.230900287628173828e+00 -5.776562094688415527e-01 -1.520465970039367676e+00
9.411082863807678223e-01 3.071849942207336426e-01 2.296736478805541992e+00 -5.992060899734497070e-01 -1.376467108726501465e+00
6.556389331817626953e-01 7.131631374359130859e-01 1.966918110847473145e+00 1.204572677612304688e+00 3.654401898384094238e-01
6.255267858505249023e-01 7.258880734443664551e-01 1.945825338363647461e+00 1.220116972923278809e+00 3.268048167228698730e-01
6.538257598876953125e-01 7.167944908142089844e-01 1.958992481231689453e+00 1.205514550209045410e+00 3.418204486370086670e-01
7.724927663803100586e-01 5.901405811309814453e-01 2.117187500000000000e+00 1.207750558853149414e+00 6.063617467880249023e-01
6.334373950958251953e-01 5.586448907852172852e-01 2.131857872009277344e+00 1.216883182525634766e+00 5.733001232147216797e-01
5.467167496681213379e-01 5.724980831146240234e-01 2.174165725708007812e+00 1.150083541870117188e+00 5.470698475837707520e-01
4.419160485267639160e-01 5.338490605354309082e-01 2.211832046508789062e+00 1.046599984169006348e+00 4.036361277103424072e-01
4.220515191555023193e-01 4.753569066524505615e-01 2.249104022979736328e+00 1.082148075103759766e+00 3.594145476818084717e-01
4.658635854721069336e-01 4.873382747173309326e-01 2.250497341156005859e+00 1.089364051818847656e+00 3.922466635704040527e-01
6.389507055282592773e-01 5.033135414123535156e-01 2.380014896392822266e+00 1.030450820922851562e+00 2.727232575416564941e-01
5.996896624565124512e-01 5.912243723869323730e-01 2.373557329177856445e+00 9.837436676025390625e-01 -6.220121681690216064e-02
6.878301501274108887e-01 3.808195590972900391e-01 2.188542127609252930e+00 1.039451479911804199e+00 6.843629479408264160e-01
-1.650263555347919464e-02 6.905000209808349609e-01 1.814067602157592773e+00 3.605144321918487549e-01 -6.411135196685791016e-01
8.988855481147766113e-01 1.151809930801391602e+00 2.592207193374633789e+00 7.258546352386474609e-01 -1.265238165855407715e+00
4.731959104537963867e-01 9.951537251472473145e-01 1.791742801666259766e+00 8.390845656394958496e-01 -6.133359670639038086e-01
4.848169088363647461e-01 1.003322362899780273e+00 1.786431789398193359e+00 8.337987065315246582e-01 -6.044424772262573242e-01
7.819284200668334961e-01 1.112952232360839844e+00 1.395034670829772949e+00 1.007212519645690918e+00 -6.734031438827514648e-01
4.909161031246185303e-01 9.743611216545104980e-01 1.541472673416137695e+00 1.004715919494628906e+00 -4.672306478023529053e-01
6.033395528793334961e-01 9.253981709480285645e-01 1.482854843139648438e+00 9.685091376304626465e-01 -3.687567412853240967e-01
5.234848260879516602e-01 9.025913476943969727e-01 1.444056034088134766e+00 1.006764888763427734e+00 -2.654355466365814209e-01
2.012134343385696411e-01 9.667195081710815430e-01 1.315933704376220703e+00 1.119887590408325195e+00 -1.805180311203002930e-01
2.090848535299301147e-01 7.910816073417663574e-01 1.062646508216857910e+00 8.614256978034973145e-01 -1.833314001560211182e-01
2.694663107395172119e-01 9.915804266929626465e-01 1.098260998725891113e+00 1.200025081634521484e+00 -2.631472051143646240e-02
2.572658360004425049e-01 1.221248507499694824e+00 1.428056716918945312e+00 1.542938828468322754e+00 -7.568190991878509521e-02
-1.914027780294418335e-01 1.114465117454528809e+00 1.814484596252441406e+00 1.485497832298278809e+00 8.811686187982559204e-02
5.828423053026199341e-02 9.653992652893066406e-01 1.403165459632873535e+00 1.252210497856140137e+00 2.507292665541172028e-02
5.138170719146728516e-01 1.155584216117858887e+00 1.689644813537597656e+00 1.403036475181579590e+00 -2.485298961400985718e-01
3.554803133010864258e-01 1.125041127204895020e+00 1.713814377784729004e+00 1.400620937347412109e+00 -1.904934793710708618e-01
5.451964735984802246e-01 1.259903550148010254e+00 1.689650416374206543e+00 1.601878046989440918e+00 -2.846285998821258545e-01
4.691554009914398193e-01 1.269051790237426758e+00 1.736123800277709961e+00 1.544749259948730469e+00 -1.427108049392700195e-01
4.840618371963500977e-01 1.269320845603942871e+00 1.633260726928710938e+00 1.554149985313415527e+00 -2.078452855348587036e-01
1.649632006883621216e-01 8.271260857582092285e-01 8.818789124488830566e-01 1.138419955968856812e-01 -8.461269736289978027e-01
1.549776792526245117e-01 8.083428144454956055e-01 1.033753037452697754e+00 -5.776123329997062683e-02 -9.474878907203674316e-01
1.381343603134155273e-01 7.891879081726074219e-01 1.015893220901489258e+00 -5.587203055620193481e-02 -9.560976624488830566e-01
1.753474771976470947e-01 8.104320764541625977e-01 1.045941948890686035e+00 -4.381448775529861450e-02 -9.522651433944702148e-01
1.729496419429779053e-01 8.144029378890991211e-01 1.045265316963195801e+00 -5.368436872959136963e-02 -9.395626783370971680e-01
1.807843148708343506e-01 8.186757564544677734e-01 1.047451019287109375e+00 -5.656404048204421997e-02 -9.358359575271606445e-01
1.665006875991821289e-01 7.073589563369750977e-01 1.002812862396240234e+00 -6.301946938037872314e-02 -8.134390711784362793e-01
1.326804012060165405e-01 7.765963077545166016e-01 8.316286206245422363e-01 1.403345726430416107e-02 -8.358532190322875977e-01
6.404288858175277710e-02 8.000982403755187988e-01 7.227669358253479004e-01 2.308888547122478485e-02 -8.383001089096069336e-01
6.029990315437316895e-02 7.965576648712158203e-01 7.207157015800476074e-01 3.125924617052078247e-02 -8.369588255882263184e-01
1.281926035881042480e-01 8.244256973266601562e-01 7.921333909034729004e-01 5.273798108100891113e-02 -9.081500768661499023e-01
2.441956251859664917e-01 7.684158682823181152e-01 9.152310490608215332e-01 9.019105136394500732e-02 -8.719890713691711426e-01
2.507143914699554443e-01 8.916274905204772949e-01 9.446532130241394043e-01 9.397158771753311157e-02 -9.361770749092102051e-01
2.515244781970977783e-01 8.852043747901916504e-01 9.267430901527404785e-01 8.698692917823791504e-02 -9.586498141288757324e-01
2.295903265476226807e-01 8.819379210472106934e-01 9.352765679359436035e-01 9.066964685916900635e-02 -9.775460958480834961e-01
4.337047934532165527e-01 6.574136018753051758e-01 8.638572096824645996e-01 6.270392984151840210e-02 -7.796070575714111328e-01
4.877453744411468506e-01 6.113967895507812500e-01 8.717966675758361816e-01 2.322197407484054565e-01 -6.278967261314392090e-01
4.474411010742187500e-01 6.026031970977783203e-01 8.941233754158020020e-01 2.327402830123901367e-01 -6.314598917961120605e-01
4.582363367080688477e-01 5.346969366073608398e-01 9.923511743545532227e-01 6.739807128906250000e-02 -6.469395756721496582e-01
3.653824627399444580e-01 5.498402714729309082e-01 9.014905691146850586e-01 2.645177580416202545e-02 -6.789544820785522461e-01
3.948547542095184326e-01 5.267574787139892578e-01 8.981558084487915039e-01 2.533208951354026794e-02 -6.800681948661804199e-01
4.006451964378356934e-01 5.302141308784484863e-01 9.009853005409240723e-01 1.589677482843399048e-02 -6.736937761306762695e-01
4.616306126117706299e-01 5.694833397865295410e-01 7.410714626312255859e-01 -2.583841234445571899e-02 -6.990427374839782715e-01
4.801487028598785400e-01 5.692219734191894531e-01 7.397462129592895508e-01 -2.400369755923748016e-02 -6.916829347610473633e-01
4.899984002113342285e-01 5.351783037185668945e-01 5.990133285522460938e-01 -8.691493421792984009e-02 -6.869189143180847168e-01
4.981685280799865723e-01 5.233133435249328613e-01 5.857034921646118164e-01 -9.298810362815856934e-02 -6.680529117584228516e-01
5.000423192977905273e-01 5.225605964660644531e-01 5.836660861968994141e-01 -9.171739220619201660e-02 -6.775392293930053711e-01
6.596156954765319824e-01 5.320745706558227539e-01 7.606446743011474609e-01 -1.819321513175964355e-01 -8.132371306419372559e-01
3.001855015754699707e-01 5.941107273101806641e-01 7.767926454544067383e-01 3.982414305210113525e-02 -6.503688097000122070e-01
3.740137219429016113e-01 5.801614522933959961e-01 8.340312838554382324e-01 5.395450815558433533e-02 -6.732007861137390137e-01
1.480833292007446289e-01 5.975239276885986328e-01 1.108064770698547363e+00 -1.577384322881698608e-01 -7.670057415962219238e-01
1.622792035341262817e-01 5.893672704696655273e-01 1.122897744178771973e+00 -1.459788233041763306e-01 -7.939656376838684082e-01
1.537059992551803589e-01 6.224174499511718750e-01 1.132683753967285156e+00 -1.312525570392608643e-01 -7.896314263343811035e-01
6.152423471212387085e-02 9.827449917793273926e-01 9.869580864906311035e-01 1.737977266311645508e-01 -9.896567463874816895e-01
3.595208004117012024e-02 9.629621505737304688e-01 9.864001870155334473e-01 1.660017371177673340e-01 -1.007837533950805664e+00
-2.311663329601287842e-01 9.648092985153198242e-01 9.681367874145507812e-01 8.473207056522369385e-02 -9.088168740272521973e-01
-2.798621654510498047e-01 9.103211164474487305e-01 1.064839243888854980e+00 8.090822398662567139e-02 -8.770782947540283203e-01
-3.029272258281707764e-01 9.218106865882873535e-01 1.054456233978271484e+00 8.297113329172134399e-02 -8.583006858825683594e-01
5.578467249870300293e-02 6.685070991516113281e-01 1.118998527526855469e+00 2.035476267337799072e-01 -6.272154450416564941e-01
1.584636718034744263e-01 7.294768691062927246e-01 1.046344161033630371e+00 9.295094758272171021e-02 -7.722120881080627441e-01
2.235140800476074219e-01 7.238151431083679199e-01 1.067860484123229980e+00 1.006937772035598755e-01 -7.512561082839965820e-01
3.501504957675933838e-01 7.648008465766906738e-01 1.008701086044311523e+00 1.408892273902893066e-01 -8.049416542053222656e-01
3.484797775745391846e-01 7.535101175308227539e-01 9.974030852317810059e-01 8.413075655698776245e-02 -8.252248167991638184e-01
3.130979537963867188e-01 6.713445186614990234e-01 8.382948637008666992e-01 2.232993692159652710e-01 -6.387040019035339355e-01
1.931080594658851624e-03 6.567086577415466309e-01 1.199348807334899902e+00 1.478538364171981812e-01 -6.460022926330566406e-01
2.345242649316787720e-01 7.733176350593566895e-01 1.200057744979858398e+00 2.698127627372741699e-01 -7.506912946701049805e-01
1.804327666759490967e-01 7.659518122673034668e-01 1.202748537063598633e+00 2.921091914176940918e-01 -7.763724327087402344e-01
2.448720186948776245e-01 7.936880588531494141e-01 1.190741896629333496e+00 2.377226948738098145e-01 -7.816150188446044922e-01
5.355378985404968262e-02 7.522482872009277344e-01 1.226531028747558594e+00 3.248977363109588623e-01 -6.798824071884155273e-01
2.340918183326721191e-01 7.630848884582519531e-01 1.152430653572082520e+00 1.868240833282470703e-01 -7.647312283515930176e-01
-1.365643888711929321e-01 7.231930494308471680e-01 1.731105804443359375e+00 9.622778743505477905e-02 -8.601804375648498535e-01
-2.593042850494384766e-01 7.602055072784423828e-01 1.697720766067504883e+00 -9.110455960035324097e-02 -9.013416171073913574e-01
-4.773798286914825439e-01 8.514302968978881836e-01 1.464699625968933105e+00 3.577490150928497314e-02 -7.924321293830871582e-01
-3.388532698154449463e-01 8.241216540336608887e-01 1.497893929481506348e+00 1.564758596941828728e-03 -8.212637901306152344e-01
6.747140549123287201e-03 8.331129550933837891e-01 1.247543454170227051e+00 -4.014729987829923630e-03 -9.133667349815368652e-01
7.791260629892349243e-02 8.147385716438293457e-01 1.109028458595275879e+00 1.957004368305206299e-01 -8.375617265701293945e-01
-3.100490197539329529e-02 9.863483905792236328e-01 1.274962186813354492e+00 2.021117210388183594e-01 -9.300736784934997559e-01
-3.363116681575775146e-01 1.222059965133666992e+00 1.070611596107482910e+00 -6.536990404129028320e-02 -1.273759245872497559e+00
-2.420076429843902588e-01 1.214522242546081543e+00 1.045712828636169434e+00 -2.505713403224945068e-01 -1.379776716232299805e+00
-2.418073415756225586e-01 1.217996716499328613e+00 1.042817592620849609e+00 -2.596935033798217773e-01 -1.371939301490783691e+00
-2.444108575582504272e-01 1.208523511886596680e+00 1.035750150680541992e+00 -2.506191730499267578e-01 -1.369255661964416504e+00
-2.169621437788009644e-01 1.146581292152404785e+00 1.157005667686462402e+00 -1.660272330045700073e-01 -1.266492843627929688e+00
-1.597131341695785522e-01 9.904139041900634766e-01 9.983220696449279785e-01 -8.576041087508201599e-03 -1.020637392997741699e+00
-2.656483352184295654e-01 1.032985329627990723e+00 6.545325517654418945e-01 1.819052398204803467e-01 -9.400109052658081055e-01
3.308976069092750549e-02 8.232066035270690918e-01 6.604650020599365234e-01 1.672060936689376831e-01 -7.688204050064086914e-01
-3.318504989147186279e-01 9.775847792625427246e-01 8.662439584732055664e-01 4.028151333332061768e-01 -7.202855348587036133e-01
-2.225710004568099976e-01 9.293413162231445312e-01 8.482288718223571777e-01 3.154392242431640625e-01 -7.816120982170104980e-01
-2.340894937515258789e-01 9.367952942848205566e-01 8.677462339401245117e-01 3.154154717922210693e-01 -7.952249646186828613e-01
-3.388134241104125977e-01 9.902991652488708496e-01 8.385801315307617188e-01 2.129288762807846069e-01 -8.420547842979431152e-01
-3.627260029315948486e-01 8.672633767127990723e-01 8.290548920631408691e-01 1.799723207950592041e-01 -7.111679315567016602e-01
1.345089524984359741e-01 9.379547238349914551e-01 4.634606838226318359e-01 1.233430579304695129e-01 -9.304222464561462402e-01
8.149264007806777954e-02 9.580072760581970215e-01 4.888390302658081055e-01 1.881031990051269531e-01 -9.109034538269042969e-01
8.092844486236572266e-01 9.119134545326232910e-01 8.001402020454406738e-01 5.612229183316230774e-02 -1.178487420082092285e+00
8.709677457809448242e-01 9.409210085868835449e-01 6.963544487953186035e-01 1.386657059192657471e-01 -1.123781919479370117e+00
8.274413943290710449e-01 8.871586322784423828e-01 6.735818386077880859e-01 4.849910736083984375e-02 -1.158854126930236816e+00
7.972169518470764160e-01 1.026153564453125000e+00 6.605900526046752930e-01 1.624297201633453369e-01 -1.224146008491516113e+00
1.186251401901245117e+00 1.101310372352600098e+00 9.806906580924987793e-01 1.381586939096450806e-01 -1.547227501869201660e+00
5.984543561935424805e-01 1.118375539779663086e+00 1.003842711448669434e+00 1.612791791558265686e-02 -1.427538990974426270e+00
6.650080680847167969e-01 1.311431646347045898e+00 1.371427297592163086e+00 2.846065163612365723e-02 -1.708409786224365234e+00
6.397096514701843262e-01 1.373542189598083496e+00 1.367504596710205078e+00 1.274970918893814087e-01 -1.702594161033630371e+00
6.136642694473266602e-01 1.445546507835388184e+00 1.105746507644653320e+00 -4.663231968879699707e-02 -1.791710138320922852e+00
4.978218674659729004e-01 1.387231826782226562e+00 1.166259169578552246e+00 -9.176462143659591675e-02 -1.708467125892639160e+00
4.978218674659729004e-01 1.387231826782226562e+00 1.166259169578552246e+00 -9.176462143659591675e-02 -1.708467125892639160e+00
4.591855779290199280e-02 1.502065420150756836e+00 1.110769271850585938e+00 1.561679840087890625e-01 -1.648772001266479492e+00
-2.277012020349502563e-01 1.412613868713378906e+00 8.350698351860046387e-01 3.629437088966369629e-01 -1.477470755577087402e+00
-2.395396530628204346e-01 1.431648969650268555e+00 8.258361220359802246e-01 3.198181092739105225e-01 -1.464554309844970703e+00
-2.561793327331542969e-01 1.443672180175781250e+00 8.729419708251953125e-01 2.925137281417846680e-01 -1.428364276885986328e+00
3.962126076221466064e-01 1.359532356262207031e+00 7.980430722236633301e-01 3.906379044055938721e-01 -1.396704673767089844e+00
4.183613657951354980e-01 1.523727416992187500e+00 5.029410719871520996e-01 4.584126770496368408e-01 -1.675482153892517090e+00
3.762401044368743896e-01 1.526547193527221680e+00 5.107836723327636719e-01 4.099894762039184570e-01 -1.682521343231201172e+00
3.552885651588439941e-01 1.511560559272766113e+00 5.046136975288391113e-01 4.335025250911712646e-01 -1.690703988075256348e+00
2.225789427757263184e-01 1.490740299224853516e+00 6.709686517715454102e-01 5.584220290184020996e-01 -1.518599033355712891e+00
5.525127649307250977e-01 1.471672773361206055e+00 1.007812142372131348e+00 1.951171755790710449e-01 -1.737637877464294434e+00
5.350923538208007812e-01 1.520917177200317383e+00 7.566230297088623047e-01 3.018284440040588379e-01 -1.762219429016113281e+00
2.085454463958740234e-01 1.379940867424011230e+00 9.867309927940368652e-01 1.648625880479812622e-01 -1.579298615455627441e+00
4.313902854919433594e-01 1.651927828788757324e+00 9.231392145156860352e-01 4.566434621810913086e-01 -1.771930694580078125e+00
5.169293284416198730e-01 1.551022887229919434e+00 8.227851390838623047e-01 3.393332064151763916e-01 -1.845756530761718750e+00
5.594685077667236328e-01 1.571429133415222168e+00 8.054662346839904785e-01 2.785109877586364746e-01 -1.833421945571899414e+00
3.823856711387634277e-01 2.000687599182128906e+00 7.457776665687561035e-01 7.159084081649780273e-01 -2.162349939346313477e+00
1.520830839872360229e-01 1.459452152252197266e+00 3.126887083053588867e-01 5.488563776016235352e-01 -1.437498688697814941e+00
-6.381183117628097534e-02 1.613480806350708008e+00 4.074363410472869873e-01 6.624600291252136230e-01 -1.516453266143798828e+00
-4.915175959467887878e-02 1.619012475013732910e+00 4.398683011531829834e-01 6.260437965393066406e-01 -1.597186207771301270e+00
-2.871846035122871399e-02 1.614715456962585449e+00 4.613196849822998047e-01 6.471500992774963379e-01 -1.592209815979003906e+00
-4.298761188983917236e-01 1.082945942878723145e+00 1.569978117942810059e+00 3.450264036655426025e-02 -1.065148949623107910e+00
1.923915982246398926e+00 4.339611530303955078e-01 2.432784557342529297e+00 6.345778703689575195e-01 -3.070769011974334717e-01
2.028623342514038086e+00 5.255532264709472656e-01 2.257057905197143555e+00 6.524444222450256348e-01 -4.625436961650848389e-01
2.207880973815917969e+00 4.649400711059570312e-01 2.977845668792724609e+00 1.094356775283813477e+00 1.540411114692687988e-01
1.529002547264099121e+00 4.279765784740447998e-01 2.404442071914672852e+00 9.612727761268615723e-01 1.529310941696166992e-01
1.539391756057739258e+00 4.576782584190368652e-01 2.408995151519775391e+00 9.386967420578002930e-01 1.914234906435012817e-01
1.147109985351562500e+00 -1.650894992053508759e-02 1.387307047843933105e+00 4.212278425693511963e-01 5.380172133445739746e-01
1.223335742950439453e+00 4.363643005490303040e-02 1.357591509819030762e+00 4.640747606754302979e-01 5.035458803176879883e-01
3.839254677295684814e-01 3.986432254314422607e-01 1.675891876220703125e+00 9.956500530242919922e-01 7.257711887359619141e-01
4.229280054569244385e-01 3.733606338500976562e-01 1.864871859550476074e+00 9.578596353530883789e-01 6.484118700027465820e-01
6.277378797531127930e-01 6.651623249053955078e-01 2.378030300140380859e+00 8.102049231529235840e-01 -3.712783753871917725e-01
1.408229917287826538e-01 5.428740978240966797e-01 1.695431947708129883e+00 3.850366175174713135e-01 -4.816790819168090820e-01
3.126622438430786133e-01 5.571160316467285156e-01 1.953290939331054688e+00 3.996758759021759033e-01 -5.532557368278503418e-01
1.874775160104036331e-03 1.640765190124511719e+00 1.396122217178344727e+00 6.346544623374938965e-01 -1.551079630851745605e+00
-3.026808984577655792e-02 1.041537046432495117e+00 2.095702886581420898e+00 -2.642962336540222168e-02 -1.249582171440124512e+00
-4.634483158588409424e-02 1.012526392936706543e+00 2.088164567947387695e+00 -4.847472161054611206e-02 -1.264097332954406738e+00
-1.033652871847152710e-01 9.795802831649780273e-01 2.065635442733764648e+00 1.552535742521286011e-01 -1.076465725898742676e+00
1.790132373571395874e-04 9.752017855644226074e-01 2.092503786087036133e+00 1.266567111015319824e-01 -1.103293657302856445e+00
2.746948041021823883e-02 1.635684847831726074e+00 1.809771418571472168e+00 -1.157944127917289734e-01 -1.925676465034484863e+00
-2.471119537949562073e-02 1.711791634559631348e+00 1.706130027770996094e+00 2.698502838611602783e-01 -1.787941455841064453e+00
-4.637088775634765625e-01 1.762689471244812012e+00 1.840605258941650391e+00 3.022815287113189697e-01 -1.794857382774353027e+00
-3.146759569644927979e-01 1.534479737281799316e+00 2.444400548934936523e+00 4.687325060367584229e-01 -1.572299480438232422e+00
-5.681515336036682129e-01 1.676580786705017090e+00 2.353786945343017578e+00 3.227472603321075439e-01 -1.671222567558288574e+00
-1.267061978578567505e-01 1.718853473663330078e+00 1.784010648727416992e+00 2.026310414075851440e-01 -1.860417246818542480e+00
4.232919588685035706e-02 1.699610114097595215e+00 1.765903234481811523e+00 3.277788460254669189e-01 -1.795228481292724609e+00
-2.187992185354232788e-01 1.324805617332458496e+00 1.389508605003356934e+00 1.479513943195343018e-02 -1.388748526573181152e+00
3.481698930263519287e-01 1.274893522262573242e+00 1.827667593955993652e+00 2.138025462627410889e-01 -1.420963883399963379e+00
3.043847978115081787e-01 1.188621759414672852e+00 2.032250881195068359e+00 -2.264661528170108795e-02 -1.548815131187438965e+00
2.758491635322570801e-01 1.160380482673645020e+00 2.054419517517089844e+00 -4.006268084049224854e-02 -1.587739467620849609e+00
2.843747437000274658e-01 1.171097636222839355e+00 2.067932367324829102e+00 -4.767900705337524414e-02 -1.585303306579589844e+00
6.904806494712829590e-01 1.227724790573120117e+00 2.522968053817749023e+00 1.498808026313781738e+00 -4.483505487442016602e-01
1.512861400842666626e-01 1.251002192497253418e+00 2.753143072128295898e+00 1.474734783172607422e+00 -4.053806066513061523e-01
1.744900941848754883e-01 1.256760716438293457e+00 2.704762220382690430e+00 1.338548183441162109e+00 -3.667773604393005371e-01
1.671352237462997437e-01 1.218269824981689453e+00 2.799176692962646484e+00 1.455368518829345703e+00 -4.764099717140197754e-01
-7.757289335131645203e-03 1.208107948303222656e+00 2.726049900054931641e+00 1.447540760040283203e+00 -4.215879738330841064e-01
-1.347495801746845245e-02 1.195455670356750488e+00 2.716207265853881836e+00 1.461351394653320312e+00 -4.358839392662048340e-01
-9.358263015747070312e-02 1.213783264160156250e+00 2.605189085006713867e+00 1.243115305900573730e+00 -6.662634015083312988e-01
1.347005248069763184e+00 1.288866758346557617e+00 1.950660824775695801e+00 1.346792817115783691e+00 -5.482260584831237793e-01
1.340456366539001465e+00 1.266247153282165527e+00 1.948360562324523926e+00 1.355039119720458984e+00 -5.341777205467224121e-01
3.275786340236663818e-01 1.141950368881225586e+00 2.468389987945556641e+00 1.506022095680236816e+00 -4.360687732696533203e-02
1.848092824220657349e-01 5.782834291458129883e-01 2.619642734527587891e+00 9.770728349685668945e-01 1.385982632637023926e-01
2.220864742994308472e-01 5.318967700004577637e-01 2.605151653289794922e+00 1.015530943870544434e+00 8.809784054756164551e-02
2.194780409336090088e-01 8.224397897720336914e-01 2.245191097259521484e+00 1.152275443077087402e+00 -1.721497438848018646e-02
1.205110073089599609e+00 5.777443647384643555e-01 1.875943899154663086e+00 8.440838456153869629e-01 -9.278113394975662231e-02
4.864322543144226074e-01 6.352648735046386719e-01 1.664164662361145020e+00 8.559430837631225586e-01 -5.934930965304374695e-02
6.813215613365173340e-01 6.004441380500793457e-01 1.741241335868835449e+00 7.268155813217163086e-01 -2.270953208208084106e-01
8.431304693222045898e-01 4.549904167652130127e-01 1.686679601669311523e+00 5.521112680435180664e-01 -2.755328416824340820e-01
8.541276454925537109e-01 4.562983810901641846e-01 1.688181400299072266e+00 5.615889430046081543e-01 -2.704764902591705322e-01
8.598192334175109863e-01 4.552518725395202637e-01 1.685421347618103027e+00 5.665423274040222168e-01 -2.749626636505126953e-01
6.054570078849792480e-01 4.451161623001098633e-01 2.083970546722412109e+00 5.838881731033325195e-01 -3.063083291053771973e-01
6.011924743652343750e-01 4.453380107879638672e-01 2.096574068069458008e+00 5.858098268508911133e-01 -3.005945980548858643e-01
5.340909361839294434e-01 4.681949019432067871e-01 2.068361282348632812e+00 5.738756060600280762e-01 -3.213077187538146973e-01
5.397753715515136719e-01 4.601884782314300537e-01 2.078425645828247070e+00 5.240536332130432129e-01 -3.602358102798461914e-01
5.734074115753173828e-01 4.631395041942596436e-01 2.071560859680175781e+00 5.301671624183654785e-01 -3.508237302303314209e-01
3.073338866233825684e-01 4.989793002605438232e-01 1.896694064140319824e+00 5.253910422325134277e-01 -2.965708971023559570e-01
3.543542623519897461e-01 5.479650497436523438e-01 1.946208715438842773e+00 6.237484812736511230e-01 -2.678645849227905273e-01
3.509233593940734863e-01 5.343750119209289551e-01 1.947563171386718750e+00 6.296714544296264648e-01 -2.763116955757141113e-01
6.863389015197753906e-01 6.426294445991516113e-01 1.796767234802246094e+00 5.402794480323791504e-01 -4.789920747280120850e-01
1.458202958106994629e+00 4.037255942821502686e-01 2.312041521072387695e+00 5.625160336494445801e-01 -3.369072079658508301e-01
8.997786641120910645e-01 7.496766448020935059e-01 2.776939630508422852e+00 1.428454756736755371e+00 2.830511927604675293e-01
-2.192665189504623413e-01 5.683704018592834473e-01 2.480808973312377930e+00 9.380201101303100586e-01 -1.589311659336090088e-02
-2.779290676116943359e-01 5.655966401100158691e-01 2.483389616012573242e+00 9.898730516433715820e-01 2.949366159737110138e-02
1.372900128364562988e+00 7.993514537811279297e-01 2.671084165573120117e+00 1.557618260383605957e+00 5.942096710205078125e-01
-2.848703861236572266e-01 5.492331981658935547e-01 2.860677003860473633e+00 8.349261879920959473e-01 -2.769891917705535889e-01
-4.606111645698547363e-01 5.627969503402709961e-01 2.937867879867553711e+00 8.796005845069885254e-01 -2.274835854768753052e-01
-2.525176107883453369e-01 5.681331157684326172e-01 2.966044664382934570e+00 8.546692728996276855e-01 -3.011111021041870117e-01
-5.121355056762695312e-01 2.980727553367614746e-01 2.780834674835205078e+00 5.697271227836608887e-01 -1.709470152854919434e-01
-5.360877513885498047e-01 4.869291186332702637e-01 2.409935474395751953e+00 3.472671508789062500e-01 -5.300472974777221680e-01
-1.011740446090698242e+00 8.784844875335693359e-01 1.983072638511657715e+00 3.015044033527374268e-01 -6.395373940467834473e-01
1.112925261259078979e-01 6.252561211585998535e-01 2.253144025802612305e+00 -1.288346853107213974e-02 -1.100719094276428223e+00
8.895658887922763824e-03 6.556189060211181641e-01 2.442183017730712891e+00 4.621461778879165649e-02 -1.036002874374389648e+00
-5.718501806259155273e-01 4.199403822422027588e-01 3.245949268341064453e+00 3.490110039710998535e-01 -7.117821574211120605e-01
-5.236067771911621094e-01 4.567869007587432861e-01 3.382125854492187500e+00 3.579176664352416992e-01 -8.044875264167785645e-01
-7.001221925020217896e-02 4.646570980548858643e-01 3.037933588027954102e+00 1.603950411081314087e-01 -1.048456907272338867e+00
-9.220133721828460693e-02 4.566474258899688721e-01 3.055225372314453125e+00 1.727519184350967407e-01 -1.050475835800170898e+00
-2.367197275161743164e-01 4.568853974342346191e-01 3.018296003341674805e+00 8.240287750959396362e-02 -1.023760795593261719e+00
-4.728690385818481445e-01 3.961414396762847900e-01 2.810787677764892578e+00 3.471662104129791260e-01 -5.727746486663818359e-01
-4.268512129783630371e-01 4.965274930000305176e-01 2.502806186676025391e+00 1.026346534490585327e-01 -7.972397208213806152e-01
-5.200364589691162109e-01 5.380372405052185059e-01 2.491213083267211914e+00 2.857069298624992371e-02 -7.942562699317932129e-01
-4.540674686431884766e-01 5.416404604911804199e-01 2.445894718170166016e+00 3.275153785943984985e-02 -8.383674621582031250e-01
-4.663126170635223389e-01 5.351287126541137695e-01 2.500498294830322266e+00 -5.250832065939903259e-03 -8.492640256881713867e-01
-4.672706127166748047e-01 5.177065730094909668e-01 2.523417949676513672e+00 -1.430480461567640305e-02 -8.405013084411621094e-01
-5.109193921089172363e-01 5.845444798469543457e-01 2.506697177886962891e+00 1.621569842100143433e-01 -8.487108945846557617e-01
-4.994568228721618652e-01 6.159163117408752441e-01 2.497092962265014648e+00 1.689565479755401611e-01 -8.219659924507141113e-01
-4.581969380378723145e-01 6.145561337471008301e-01 2.565675497055053711e+00 2.400750815868377686e-01 -9.285328984260559082e-01
-3.521993756294250488e-01 6.064439415931701660e-01 2.645705461502075195e+00 2.057127356529235840e-01 -9.147939085960388184e-01
-7.626944780349731445e-01 1.217414617538452148e+00 2.631387233734130859e+00 2.212482243776321411e-01 -1.151313781738281250e+00
-1.158592462539672852e+00 1.183198213577270508e+00 2.854412794113159180e+00 4.367964565753936768e-01 -9.702973961830139160e-01
-2.039139270782470703e-01 1.789960145950317383e+00 3.517475605010986328e+00 -7.427643984556198120e-02 -2.339241504669189453e+00
3.356591165065765381e-01 1.937652826309204102e+00 3.004910707473754883e+00 2.533439397811889648e-01 -2.450930833816528320e+00
-4.234201014041900635e-01 1.816216588020324707e+00 2.756237745285034180e+00 4.329270869493484497e-02 -1.923590064048767090e+00
-4.622535109519958496e-01 6.797534823417663574e-01 2.494961023330688477e+00 2.349712997674942017e-01 -7.981339693069458008e-01
-4.565609991550445557e-01 6.660338640213012695e-01 2.470051050186157227e+00 2.409407049417495728e-01 -7.549476027488708496e-01
-4.472457990050315857e-02 8.587284088134765625e-01 2.414208889007568359e+00 1.189755350351333618e-01 -1.155307054519653320e+00
4.417887032032012939e-01 4.709013998508453369e-01 1.438773036003112793e+00 6.618268042802810669e-02 -7.291081547737121582e-01
9.959203004837036133e-01 3.961733579635620117e-01 1.893114924430847168e+00 -6.061930656433105469e-01 -1.356236100196838379e+00
4.789196252822875977e-01 8.973825573921203613e-01 1.337699294090270996e+00 3.070607781410217285e-02 -1.160061001777648926e+00
-2.461482211947441101e-02 8.058424592018127441e-01 1.195551872253417969e+00 9.605628997087478638e-02 -8.272091150283813477e-01
1.504039168357849121e-01 8.902133107185363770e-01 1.151652693748474121e+00 1.385221779346466064e-01 -9.153851270675659180e-01
1.866095662117004395e-01 8.711942434310913086e-01 1.146954178810119629e+00 1.599653214216232300e-01 -9.666628837585449219e-01
2.766441404819488525e-01 9.209886789321899414e-01 1.128720045089721680e+00 8.759574592113494873e-02 -1.046588897705078125e+00
3.478952050209045410e-01 9.152384996414184570e-01 1.074253916740417480e+00 7.566282898187637329e-02 -1.040123343467712402e+00
3.476569652557373047e-01 9.273086786270141602e-01 1.076062440872192383e+00 6.468231230974197388e-02 -1.034535408020019531e+00
2.357260882854461670e-01 8.312623500823974609e-01 9.989748001098632812e-01 -6.500667333602905273e-02 -1.046735763549804688e+00
2.735957503318786621e-01 8.284621238708496094e-01 1.012188315391540527e+00 -3.911114856600761414e-02 -1.045271873474121094e+00
2.905381619930267334e-01 8.288729786872863770e-01 1.004889965057373047e+00 -1.190899126231670380e-02 -1.016552209854125977e+00
2.544915378093719482e-01 8.219882249832153320e-01 1.021878361701965332e+00 -5.139186233282089233e-02 -9.979577660560607910e-01
2.605685889720916748e-01 8.249849677085876465e-01 9.944660663604736328e-01 -7.850946485996246338e-02 -9.843796491622924805e-01
-9.387654066085815430e-02 9.516395926475524902e-01 9.371937513351440430e-01 3.016669489443302155e-02 -9.697743654251098633e-01
-1.208249777555465698e-01 9.349833726882934570e-01 8.967620730400085449e-01 2.000992884859442711e-03 -9.944103956222534180e-01
-4.544640704989433289e-02 9.439521431922912598e-01 8.621812462806701660e-01 -1.365918479859828949e-02 -9.824162721633911133e-01
3.185720443725585938e-01 8.440645933151245117e-01 7.878315448760986328e-01 1.759885996580123901e-01 -8.667913079261779785e-01
-1.951449960470199585e-01 1.105227589607238770e+00 7.041691541671752930e-01 -2.069313377141952515e-01 -1.217130064964294434e+00
7.029055804014205933e-02 1.092499256134033203e+00 7.851890325546264648e-01 -2.601711452007293701e-01 -1.296192884445190430e+00
7.385823875665664673e-02 1.080590367317199707e+00 7.957152128219604492e-01 -2.470280379056930542e-01 -1.295113205909729004e+00
7.193483412265777588e-02 1.084055185317993164e+00 7.970055341720581055e-01 -2.505449354648590088e-01 -1.297665476799011230e+00
5.714864283800125122e-02 1.059170246124267578e+00 7.927325367927551270e-01 -3.110670745372772217e-01 -1.291277885437011719e+00
5.500560626387596130e-02 1.057386994361877441e+00 7.920731306076049805e-01 -3.050429821014404297e-01 -1.290161013603210449e+00
6.405086815357208252e-02 1.054267525672912598e+00 8.035103678703308105e-01 -3.113602101802825928e-01 -1.286480665206909180e+00
-9.397345185279846191e-01 1.821437239646911621e+00 1.915966391563415527e+00 1.831300370395183563e-02 -1.826100826263427734e+00
-9.416913390159606934e-01 1.819424748420715332e+00 1.915968418121337891e+00 2.197036519646644592e-02 -1.829385995864868164e+00
-7.868143320083618164e-01 1.921112656593322754e+00 2.321083784103393555e+00 3.151611685752868652e-01 -1.928947806358337402e+00
-3.323961794376373291e-02 1.837963223457336426e+00 2.491158246994018555e+00 3.728340864181518555e-01 -2.148717641830444336e+00
-1.629139482975006104e-01 1.969066977500915527e+00 2.451475143432617188e+00 2.048526853322982788e-01 -2.095057487487792969e+00
4.323812723159790039e-01 1.513848066329956055e+00 3.129332780838012695e+00 2.238375246524810791e-01 -2.043458461761474609e+00
-4.860308170318603516e-01 1.478691458702087402e+00 3.662836551666259766e+00 9.085079431533813477e-01 -1.210375070571899414e+00
1.181451976299285889e-01 1.018612146377563477e+00 1.794523596763610840e+00 1.122679337859153748e-01 -1.130090594291687012e+00
2.582460939884185791e-01 9.071262478828430176e-01 1.747861266136169434e+00 2.815264165401458740e-01 -1.015273332595825195e+00
2.846036553382873535e-01 9.305744171142578125e-01 1.729571580886840820e+00 2.383124679327011108e-01 -9.769436717033386230e-01
3.012287318706512451e-01 1.490290880203247070e+00 2.972424030303955078e+00 1.085549831390380859e+00 -1.118169903755187988e+00
3.077843785285949707e-01 1.134722828865051270e+00 2.865707159042358398e+00 6.782108545303344727e-01 -1.398364901542663574e+00
5.010403394699096680e-01 1.213706016540527344e+00 2.822079658508300781e+00 7.914146184921264648e-01 -1.067144274711608887e+00
4.538192451000213623e-01 1.148056626319885254e+00 3.064578056335449219e+00 7.951823472976684570e-01 -9.472770690917968750e-01
5.319902300834655762e-01 1.136687755584716797e+00 2.472164154052734375e+00 7.619615793228149414e-01 -8.805977702140808105e-01
1.193472743034362793e+00 8.828972578048706055e-01 2.166244506835937500e+00 5.090637803077697754e-01 -1.022937297821044922e+00
1.201579570770263672e+00 8.703220486640930176e-01 2.201681852340698242e+00 5.010204315185546875e-01 -1.011871218681335449e+00
1.257487654685974121e+00 7.743163704872131348e-01 2.272243976593017578e+00 4.216800630092620850e-01 -1.103010654449462891e+00
-7.552199065685272217e-02 6.158111095428466797e-01 2.017516613006591797e+00 5.490784049034118652e-01 -4.150457382202148438e-01
2.864545285701751709e-01 5.636947751045227051e-01 1.447129487991333008e+00 4.670697748661041260e-01 -4.510364830493927002e-01
2.104150354862213135e-01 1.140938520431518555e+00 1.554859757423400879e+00 1.399151086807250977e+00 -2.481631338596343994e-01
1.592233926057815552e-01 1.112457156181335449e+00 1.342909693717956543e+00 1.422643184661865234e+00 -5.198825523257255554e-02
4.324114322662353516e-01 8.335000872611999512e-01 1.687068939208984375e+00 9.677621126174926758e-01 -2.294075787067413330e-01
2.519045174121856689e-01 6.439271569252014160e-01 1.004750251770019531e+00 6.386806964874267578e-01 -2.210033833980560303e-01
2.822681963443756104e-01 5.988131165504455566e-01 9.711069464683532715e-01 6.131474971771240234e-01 -1.707867383956909180e-01
2.793493568897247314e-01 6.076132655143737793e-01 9.594930410385131836e-01 6.083414554595947266e-01 -1.721734404563903809e-01
1.490786671638488770e-01 5.576595664024353027e-01 1.070028305053710938e+00 5.911648273468017578e-01 -1.165010184049606323e-01
4.051873683929443359e-01 5.789057612419128418e-01 1.199683904647827148e+00 4.451276659965515137e-01 -4.136478006839752197e-01
4.179463684558868408e-01 7.432210445404052734e-01 1.539151906967163086e+00 2.620754539966583252e-01 -8.542034029960632324e-01
1.122212171554565430e+00 4.312487542629241943e-01 1.992302179336547852e+00 2.196977734565734863e-01 -8.091125488281250000e-01
1.459348917007446289e+00 7.509873509407043457e-01 2.371583461761474609e+00 4.601144194602966309e-01 -1.169158458709716797e+00
1.443879365921020508e+00 8.093000650405883789e-01 2.375411748886108398e+00 8.163226246833801270e-01 -8.582286238670349121e-01
1.553798913955688477e+00 8.499999642372131348e-01 2.445056200027465820e+00 7.104599475860595703e-01 -8.521679043769836426e-01
1.502175092697143555e+00 8.456917405128479004e-01 2.453037977218627930e+00 7.055713534355163574e-01 -8.957128524780273438e-01
1.483734488487243652e+00 3.030424714088439941e-01 1.712538123130798340e+00 1.898526027798652649e-02 -8.287125229835510254e-01
1.512654542922973633e+00 2.789014577865600586e-01 1.645192503929138184e+00 2.982303127646446228e-02 -8.259630799293518066e-01
1.573802590370178223e+00 2.670267820358276367e-01 1.645007014274597168e+00 -6.651649624109268188e-02 -9.337222576141357422e-01
1.653449892997741699e+00 4.280834794044494629e-01 1.731600642204284668e+00 7.397888600826263428e-02 -9.794484376907348633e-01
1.333152770996093750e+00 2.998768091201782227e-01 1.372437834739685059e+00 -9.766224771738052368e-02 -8.463616967201232910e-01
1.103904128074645996e+00 4.808784723281860352e-01 1.359037399291992188e+00 1.755867004394531250e-01 -7.821148633956909180e-01
1.178044319152832031e+00 5.181662440299987793e-01 1.397073388099670410e+00 2.226978242397308350e-01 -7.404434680938720703e-01
9.819567799568176270e-01 4.602400362491607666e-01 1.352858066558837891e+00 -2.191190794110298157e-02 -8.955386281013488770e-01
9.858286380767822266e-01 4.674281179904937744e-01 1.338195800781250000e+00 -1.694947294890880585e-02 -8.925076127052307129e-01
1.069708704948425293e+00 5.173924565315246582e-01 1.245972633361816406e+00 -5.626054853200912476e-02 -9.691080451011657715e-01
8.587602376937866211e-01 5.534551143646240234e-01 1.216356158256530762e+00 3.939645364880561829e-02 -9.136008620262145996e-01
9.286445975303649902e-01 5.941184759140014648e-01 1.228450655937194824e+00 1.251214891672134399e-01 -8.622944951057434082e-01
1.029358148574829102e+00 5.956987142562866211e-01 1.500344157218933105e+00 5.327441170811653137e-02 -1.038072586059570312e+00
1.188674807548522949e+00 5.662290453910827637e-01 1.665278196334838867e+00 7.022693753242492676e-02 -1.099764585494995117e+00
8.597609587013721466e-03 9.612694382667541504e-01 8.257892131805419922e-01 3.422128558158874512e-01 -8.629631400108337402e-01
-8.850963786244392395e-03 1.038809299468994141e+00 8.105050325393676758e-01 2.086881399154663086e-01 -9.950578212738037109e-01
-5.591707676649093628e-02 1.021669268608093262e+00 7.075275778770446777e-01 2.039824426174163818e-01 -1.060700178146362305e+00
8.995495736598968506e-03 1.044055461883544922e+00 8.254829645156860352e-01 1.657004505395889282e-01 -1.029465913772583008e+00
3.717509284615516663e-02 1.049985527992248535e+00 8.123440742492675781e-01 2.234684228897094727e-01 -1.066636800765991211e+00
2.263498604297637939e-01 1.136026501655578613e+00 5.843538045883178711e-01 6.829527020454406738e-02 -1.234908699989318848e+00
3.608855605125427246e-01 1.031597137451171875e+00 6.941996812820434570e-01 1.750933229923248291e-01 -1.093277096748352051e+00
1.590734422206878662e-01 1.077075123786926270e+00 8.454958200454711914e-01 2.679357230663299561e-01 -1.083650112152099609e+00
1.521144509315490723e-01 1.053517222404479980e+00 8.104718923568725586e-01 3.001262545585632324e-01 -1.076519846916198730e+00
1.382635682821273804e-01 1.068860173225402832e+00 7.470557689666748047e-01 2.255533188581466675e-01 -1.099141836166381836e+00
-2.091378271579742432e-01 1.197210431098937988e+00 7.126086950302124023e-01 -1.208989620208740234e-01 -1.291519999504089355e+00
-1.007543355226516724e-01 1.085157632827758789e+00 8.389196991920471191e-01 3.759258985519409180e-02 -1.126355886459350586e+00
3.559007644653320312e-01 1.119881868362426758e+00 7.445758581161499023e-01 2.070827782154083252e-01 -1.217319726943969727e+00
3.212225735187530518e-01 1.058290719985961914e+00 6.032840013504028320e-01 4.055806100368499756e-01 -9.704566001892089844e-01
3.792744278907775879e-01 1.037893414497375488e+00 6.177325248718261719e-01 4.032038450241088867e-01 -9.863624572753906250e-01
2.655347287654876709e-01 9.946662187576293945e-01 5.743572115898132324e-01 4.108815193176269531e-01 -9.283198714256286621e-01
2.306775599718093872e-01 1.022989988327026367e+00 5.676667094230651855e-01 4.226587712764739990e-01 -9.210210442543029785e-01
4.654821455478668213e-01 9.825077652931213379e-01 4.695733487606048584e-01 3.360824584960937500e-01 -9.602285027503967285e-01
3.369581401348114014e-01 8.097523450851440430e-01 1.937752008438110352e+00 4.366600215435028076e-01 -7.664110064506530762e-01
4.391549527645111084e-01 8.171936273574829102e-01 1.894924044609069824e+00 6.218488514423370361e-02 -1.181827545166015625e+00
4.169207811355590820e-01 8.606845140457153320e-01 1.925332784652709961e+00 4.751942306756973267e-02 -1.126477360725402832e+00
4.116753637790679932e-01 9.041210412979125977e-01 1.813808917999267578e+00 1.999114304780960083e-01 -1.099683761596679688e+00
-3.162642419338226318e-01 5.771581530570983887e-01 1.721296429634094238e+00 -9.388121217489242554e-02 -7.648848295211791992e-01
-1.523458212614059448e-01 6.341580152511596680e-01 1.713031411170959473e+00 -9.317102283239364624e-02 -8.629732728004455566e-01
-1.516957879066467285e-01 6.676849126815795898e-01 1.705543279647827148e+00 -7.657350599765777588e-02 -8.318728804588317871e-01
-3.712053298950195312e-01 7.222942709922790527e-01 1.694987893104553223e+00 -1.444576233625411987e-01 -8.677694797515869141e-01
-3.691628575325012207e-01 7.271014451980590820e-01 1.689987778663635254e+00 -1.499415338039398193e-01 -8.720855712890625000e-01
-3.781824409961700439e-01 7.734817266464233398e-01 1.702453374862670898e+00 -3.104115128517150879e-01 -9.866831898689270020e-01
-3.768137991428375244e-01 8.380708694458007812e-01 1.713460803031921387e+00 -1.930919587612152100e-01 -9.762694239616394043e-01
-4.255949854850769043e-01 8.534060716629028320e-01 1.704206705093383789e+00 -2.200611233711242676e-01 -9.750947356224060059e-01
1.016350612044334412e-01 1.206228375434875488e+00 1.720259785652160645e+00 2.052940241992473602e-02 -1.343101501464843750e+00
4.950492382049560547e-01 6.233857274055480957e-01 2.053889989852905273e+00 7.930642366409301758e-01 -2.179753631353378296e-01
4.972018674015998840e-02 6.906762123107910156e-01 2.107870817184448242e+00 5.546327233314514160e-01 -5.919111371040344238e-01
1.436376810073852539e+00 7.931126356124877930e-01 1.752449750900268555e+00 1.104540154337882996e-01 -1.462427377700805664e+00
8.701130002737045288e-02 6.495873332023620605e-01 3.016488075256347656e+00 4.287613630294799805e-01 -9.216933846473693848e-01
1.311251055449247360e-02 6.924819946289062500e-01 2.652156591415405273e+00 4.361614286899566650e-01 -8.792504668235778809e-01
1.065323948860168457e+00 7.417143583297729492e-01 1.649965047836303711e+00 5.249286890029907227e-01 -8.946310281753540039e-01
5.360598564147949219e-01 9.157124161720275879e-01 2.180404424667358398e+00 3.527805805206298828e-01 -1.001465082168579102e+00
1.751201897859573364e-01 9.880676865577697754e-01 2.341821908950805664e+00 8.738850355148315430e-01 -5.083842873573303223e-01
8.164815902709960938e-01 1.732996463775634766e+00 1.306217432022094727e+00 2.104241847991943359e+00 -4.022026658058166504e-01
7.855479121208190918e-01 1.736910343170166016e+00 1.304502606391906738e+00 2.096144914627075195e+00 -3.970445990562438965e-01
4.849526882171630859e-01 1.580770730972290039e+00 1.979276657104492188e+00 1.995350241661071777e+00 -3.528548181056976318e-01
8.406560420989990234e-01 1.663573861122131348e+00 2.223486900329589844e+00 2.285526514053344727e+00 -1.755484938621520996e-01
6.443591117858886719e-01 1.600399613380432129e+00 2.222014665603637695e+00 1.875664472579956055e+00 -3.663357794284820557e-01
5.171342492103576660e-01 1.453191399574279785e+00 2.382521152496337891e+00 1.908707618713378906e+00 -3.089318573474884033e-01
3.069935739040374756e-01 1.484575390815734863e+00 2.224290847778320312e+00 1.922144055366516113e+00 -2.135954499244689941e-01
3.157467842102050781e-01 1.493422865867614746e+00 2.229567289352416992e+00 1.881038904190063477e+00 -1.662861108779907227e-01
1.601259946823120117e+00 1.472713500261306763e-01 1.703782081604003906e+00 4.975637793540954590e-01 2.029051780700683594e-01
1.373128652572631836e+00 1.518988013267517090e-01 1.597826600074768066e+00 4.843464791774749756e-01 2.207944244146347046e-01
1.348933577537536621e+00 1.148209795355796814e-01 1.643934607505798340e+00 5.005179047584533691e-01 3.219933807849884033e-01
4.176621735095977783e-01 1.662462651729583740e-01 1.732357859611511230e+00 7.304919958114624023e-01 5.781912207603454590e-01
6.756537556648254395e-01 2.018590644001960754e-02 1.584687113761901855e+00 6.974353790283203125e-01 8.262838125228881836e-01
7.750850915908813477e-01 1.413607597351074219e-01 1.806827425956726074e+00 7.597072720527648926e-01 6.375540494918823242e-01
7.321681380271911621e-01 1.282637566328048706e-01 1.885288834571838379e+00 6.300932168960571289e-01 5.266923904418945312e-01
9.293196201324462891e-01 1.608738154172897339e-01 2.006620883941650391e+00 7.177659869194030762e-01 6.568969488143920898e-01
8.619285225868225098e-01 1.382281035184860229e-01 1.916275620460510254e+00 7.622827291488647461e-01 6.812335848808288574e-01
8.899590969085693359e-01 3.178528323769569397e-02 2.003687381744384766e+00 8.012457489967346191e-01 7.821195721626281738e-01
8.999874591827392578e-01 5.801949277520179749e-02 2.010269403457641602e+00 7.870389223098754883e-01 8.047324419021606445e-01
9.012483358383178711e-01 4.082171246409416199e-02 1.996348857879638672e+00 8.078140020370483398e-01 7.993771433830261230e-01
8.851126432418823242e-01 6.199905648827552795e-02 1.848900914192199707e+00 6.609182953834533691e-01 7.409684658050537109e-01
6.320922374725341797e-01 1.049350500106811523e-01 1.608535408973693848e+00 8.470669388771057129e-01 9.453248381614685059e-01
6.243135929107666016e-01 1.104671508073806763e-01 1.617580652236938477e+00 8.366720676422119141e-01 9.675413966178894043e-01
9.139712452888488770e-01 4.624999687075614929e-02 1.349416971206665039e+00 7.635060548782348633e-01 1.060765862464904785e+00
9.471867680549621582e-01 7.897975295782089233e-02 1.322758078575134277e+00 7.458351850509643555e-01 9.657208919525146484e-01
9.517946243286132812e-01 8.118645846843719482e-02 1.321868181228637695e+00 7.233175635337829590e-01 9.634881019592285156e-01
7.811617851257324219e-01 -6.077346578240394592e-02 1.348080873489379883e+00 5.341301560401916504e-01 9.594261050224304199e-01
2.238369226455688477e+00 -1.061137393116950989e-01 2.889353275299072266e+00 1.037699341773986816e+00 1.443730592727661133e+00
1.525385975837707520e+00 -4.026364982128143311e-01 2.583211183547973633e+00 8.494762182235717773e-01 1.993000745773315430e+00
1.647026777267456055e+00 -3.459657430648803711e-01 2.110935449600219727e+00 1.027269124984741211e+00 2.253461837768554688e+00
2.065169334411621094e+00 -3.804972767829895020e-01 2.244258403778076172e+00 8.142791390419006348e-01 1.838192343711853027e+00
1.563893675804138184e+00 -3.366524279117584229e-01 1.918243885040283203e+00 8.393437862396240234e-01 1.993905663490295410e+00
1.579306840896606445e+00 -3.830290436744689941e-01 1.893445134162902832e+00 8.533434271812438965e-01 1.975399136543273926e+00
2.105669975280761719e+00 -4.286901950836181641e-01 2.056850194931030273e+00 6.890693306922912598e-01 1.677447438240051270e+00
2.179461956024169922e+00 -3.670958876609802246e-01 2.338503122329711914e+00 6.450315117835998535e-01 1.187175393104553223e+00
2.924669504165649414e+00 -3.648264408111572266e-01 2.080196857452392578e+00 4.210934340953826904e-01 7.654365301132202148e-01
1.474352478981018066e+00 -1.934899985790252686e-01 1.286332845687866211e+00 4.781470298767089844e-01 1.075827717781066895e+00
1.243264794349670410e+00 -2.162183821201324463e-02 1.423680543899536133e+00 6.066420078277587891e-01 8.844529986381530762e-01
1.016254782676696777e+00 1.982173174619674683e-01 1.771016359329223633e+00 8.453814983367919922e-01 8.292115330696105957e-01
1.259076118469238281e+00 2.398751229047775269e-01 1.818915963172912598e+00 7.735660672187805176e-01 5.338797569274902344e-01
1.117000818252563477e+00 4.370833933353424072e-01 1.765111923217773438e+00 9.320685863494873047e-01 4.717549681663513184e-01
1.094963550567626953e+00 4.057174324989318848e-01 1.932640075683593750e+00 7.402043342590332031e-01 1.310394555330276489e-01
1.043732523918151855e+00 5.394750833511352539e-01 2.164964199066162109e+00 9.085457324981689453e-01 2.439425559714436531e-03
6.224495172500610352e-01 5.193718075752258301e-01 1.820058941841125488e+00 4.886489808559417725e-01 -3.750977218151092529e-01
6.514546275138854980e-01 5.116420984268188477e-01 1.757872343063354492e+00 5.838108658790588379e-01 -3.136639893054962158e-01
1.908283084630966187e-01 2.667933106422424316e-01 2.097161531448364258e+00 1.274085879325866699e+00 1.273901939392089844e+00
1.908283084630966187e-01 2.667933106422424316e-01 2.097161531448364258e+00 1.274085879325866699e+00 1.273901939392089844e+00
1.518046021461486816e+00 3.591295778751373291e-01 2.346531152725219727e+00 7.220172286033630371e-01 6.722573190927505493e-02
1.902652263641357422e+00 4.278028309345245361e-01 2.506506443023681641e+00 9.617350697517395020e-01 2.184875160455703735e-01
1.062249779701232910e+00 7.653543949127197266e-01 2.622479915618896484e+00 1.116979241371154785e+00 -2.167329341173171997e-01
8.545345067977905273e-01 1.091635107994079590e+00 2.760526418685913086e+00 1.744170188903808594e+00 1.503828614950180054e-01
1.006773948669433594e+00 1.270522236824035645e+00 2.429662704467773438e+00 1.458582878112792969e+00 -5.311436653137207031e-01
4.352787137031555176e-01 2.376348972320556641e+00 1.901142001152038574e+00 2.554954767227172852e+00 -9.553447365760803223e-01
3.821771144866943359e-01 2.249675035476684570e+00 1.875526905059814453e+00 2.673382997512817383e+00 -7.476871013641357422e-01
3.814496099948883057e-01 2.246433019638061523e+00 1.876466274261474609e+00 2.681226968765258789e+00 -7.455878257751464844e-01
2.155544459819793701e-01 2.298798322677612305e+00 1.850990056991577148e+00 2.621473312377929688e+00 -7.304331064224243164e-01
8.845089673995971680e-01 2.197989940643310547e+00 1.572920441627502441e+00 2.651082038879394531e+00 -3.995608389377593994e-01
-3.308609724044799805e-01 1.359253287315368652e+00 1.892996072769165039e+00 1.468954563140869141e+00 -3.935298919677734375e-01
-3.177367448806762695e-01 1.392067074775695801e+00 1.896580934524536133e+00 1.466057300567626953e+00 -4.020330607891082764e-01
-2.470407783985137939e-01 1.275719404220581055e+00 1.824356794357299805e+00 1.402209281921386719e+00 -3.948531448841094971e-01
-1.914210170507431030e-01 1.343322277069091797e+00 1.667048096656799316e+00 1.003531813621520996e+00 -7.925927042961120605e-01
-1.930322647094726562e-01 1.446264624595642090e+00 1.606428384780883789e+00 1.451905131340026855e+00 -5.303089618682861328e-01
-2.652392089366912842e-01 1.402759552001953125e+00 1.608107924461364746e+00 1.395782709121704102e+00 -6.550682187080383301e-01
7.906851172447204590e-01 1.310840129852294922e+00 2.409938573837280273e+00 1.631096839904785156e+00 -3.219515681266784668e-01
4.072905480861663818e-01 5.368481874465942383e-01 2.568714618682861328e+00 5.783178210258483887e-01 -6.743006706237792969e-01
4.782855510711669922e-01 5.174240469932556152e-01 2.717389822006225586e+00 4.805266559123992920e-01 -8.496834635734558105e-01
2.313839197158813477e-01 8.790519833564758301e-01 1.549285650253295898e+00 5.885944366455078125e-01 -7.688919305801391602e-01
1.908510625362396240e-01 8.951050639152526855e-01 1.586789727210998535e+00 5.674275755882263184e-01 -6.668965220451354980e-01
1.776578873395919800e-01 7.933307886123657227e-01 1.555551290512084961e+00 4.565968811511993408e-01 -6.045068502426147461e-01
1.235273599624633789e+00 5.939894914627075195e-01 2.017586708068847656e+00 2.696522474288940430e-01 -1.150424599647521973e+00
1.233537077903747559e+00 6.611591577529907227e-01 2.069349527359008789e+00 2.917076349258422852e-01 -1.038713216781616211e+00
1.269173741340637207e+00 6.492217183113098145e-01 1.822670221328735352e+00 5.456724166870117188e-01 -6.309430003166198730e-01
1.037801027297973633e+00 7.870599031448364258e-01 1.462060093879699707e+00 7.117850184440612793e-01 -6.046236753463745117e-01
1.066031932830810547e+00 7.497420310974121094e-01 1.507874846458435059e+00 7.233998179435729980e-01 -5.172855854034423828e-01
8.509268164634704590e-01 7.923406362533569336e-01 1.665113329887390137e+00 9.055328369140625000e-01 -3.341530263423919678e-01
5.138375759124755859e-01 8.167816996574401855e-01 1.418457388877868652e+00 7.427452206611633301e-01 -4.038592875003814697e-01
5.777301192283630371e-01 7.648516297340393066e-01 1.432448744773864746e+00 7.410067319869995117e-01 -4.315172433853149414e-01
2.651479840278625488e-01 8.934638500213623047e-01 1.799235105514526367e+00 8.852023482322692871e-01 -4.593660831451416016e-01
8.584619499742984772e-04 9.773712754249572754e-01 1.851642012596130371e+00 9.367373585700988770e-01 -3.906420171260833740e-01
-1.655787974596023560e-01 9.639114141464233398e-01 1.846776843070983887e+00 8.468242287635803223e-01 -4.120621085166931152e-01
-1.655787974596023560e-01 9.639114141464233398e-01 1.846776843070983887e+00 8.468242287635803223e-01 -4.120621085166931152e-01
2.246124744415283203e-01 9.737892150878906250e-01 2.026926517486572266e+00 1.023223519325256348e+00 -2.981329262256622314e-01
9.806621074676513672e-01 8.700277805328369141e-01 2.798818826675415039e+00 8.466973304748535156e-01 -7.144763469696044922e-01
-1.589138507843017578e-01 1.208073377609252930e+00 2.484846591949462891e+00 1.196432948112487793e+00 -4.907068908214569092e-01
1.930300146341323853e-01 9.851145744323730469e-01 2.764634847640991211e+00 1.181784033775329590e+00 -2.655698955059051514e-01
9.208192117512226105e-03 6.327382326126098633e-01 2.171307802200317383e+00 9.860572814941406250e-01 1.927458941936492920e-01
-2.530125342309474945e-02 6.421155333518981934e-01 2.270489215850830078e+00 9.872889518737792969e-01 1.334355920553207397e-01
2.962208352982997894e-03 6.253058314323425293e-01 2.279101371765136719e+00 9.930251240730285645e-01 7.475702464580535889e-02
8.028119057416915894e-02 6.084929108619689941e-01 2.287960529327392578e+00 9.348802566528320312e-01 9.260838478803634644e-02
8.162846565246582031e-01 7.840661406517028809e-01 1.352975487709045410e+00 4.560652077198028564e-01 -8.457925915718078613e-01
7.526476979255676270e-01 7.592123746871948242e-01 1.402701497077941895e+00 4.513100683689117432e-01 -8.367904424667358398e-01
2.259909063577651978e-01 1.032777428627014160e+00 1.935208916664123535e+00 1.112578153610229492e+00 -3.218452632427215576e-01
2.877359986305236816e-01 1.124152421951293945e+00 2.042088270187377930e+00 1.244036555290222168e+00 -4.069030284881591797e-01
1.874187774956226349e-02 6.694216132164001465e-01 2.074595451354980469e+00 7.114819884300231934e-01 -2.104873061180114746e-01
1.288531422615051270e-01 8.557706475257873535e-01 2.221293449401855469e+00 1.047822594642639160e+00 -2.587440013885498047e-01
1.935099363327026367e-01 9.233661293983459473e-01 2.502576828002929688e+00 6.684054732322692871e-01 -1.047946214675903320e+00
4.554172456264495850e-01 7.104039192199707031e-01 2.386675119400024414e+00 5.684208273887634277e-01 -7.924035787582397461e-01
8.719418942928314209e-02 7.393827438354492188e-01 2.619190692901611328e+00 6.567713618278503418e-01 -5.268116593360900879e-01
7.149764895439147949e-02 7.374911308288574219e-01 2.633815765380859375e+00 6.455471515655517578e-01 -5.167427659034729004e-01
1.460908353328704834e-01 7.610660791397094727e-01 2.691962957382202148e+00 7.736255526542663574e-01 -6.734365224838256836e-01
1.555551439523696899e-01 7.912387251853942871e-01 2.687408447265625000e+00 7.501725554466247559e-01 -6.289573907852172852e-01
-4.525823295116424561e-01 9.008218646049499512e-01 2.918098688125610352e+00 5.866466760635375977e-01 -7.791318893432617188e-01
3.292737603187561035e-01 8.979771733283996582e-01 2.689172744750976562e+00 6.487754583358764648e-01 -9.164101481437683105e-01
3.494842946529388428e-01 7.576197385787963867e-01 2.844605207443237305e+00 5.394201278686523438e-01 -1.112363815307617188e+00
3.394976854324340820e-01 7.309533357620239258e-01 2.701478004455566406e+00 5.411135554313659668e-01 -9.971118569374084473e-01
3.053333163261413574e-01 1.345236659049987793e+00 3.329488277435302734e+00 1.394146442413330078e+00 -5.779786109924316406e-01
5.704999566078186035e-01 1.459026098251342773e+00 2.327945709228515625e+00 1.179016828536987305e+00 -9.332452416419982910e-01
7.839050292968750000e-01 1.408343315124511719e+00 2.015580415725708008e+00 1.328436732292175293e+00 -9.977736473083496094e-01
7.717432379722595215e-01 1.645066261291503906e+00 2.225815057754516602e+00 1.523212194442749023e+00 -1.061688423156738281e+00
7.976964116096496582e-01 1.562168359756469727e+00 2.386908054351806641e+00 1.379597306251525879e+00 -1.062506079673767090e+00
1.098165750503540039e+00 1.210207104682922363e+00 2.022603750228881836e+00 1.268669724464416504e+00 -5.902441143989562988e-01
5.129636526107788086e-01 1.337511181831359863e+00 1.959769606590270996e+00 1.046353578567504883e+00 -8.848486542701721191e-01
4.475300312042236328e-01 1.342198014259338379e+00 1.979903578758239746e+00 1.108642458915710449e+00 -8.668196201324462891e-01
-1.760310865938663483e-02 1.227053642272949219e+00 2.797265052795410156e+00 1.149996042251586914e+00 -8.952164649963378906e-01
3.950780630111694336e-01 1.043605327606201172e+00 3.019992351531982422e+00 7.647328972816467285e-01 -1.355687618255615234e+00
4.059616327285766602e-01 1.041117906570434570e+00 3.044245719909667969e+00 6.898989677429199219e-01 -1.344632029533386230e+00
5.661817193031311035e-01 9.058523774147033691e-01 3.049318313598632812e+00 6.837598085403442383e-01 -1.233369112014770508e+00
1.567011594772338867e+00 5.492953062057495117e-01 1.332976698875427246e+00 -6.216542720794677734e-01 -1.580849170684814453e+00
1.498377084732055664e+00 8.140441179275512695e-01 1.278472423553466797e+00 -4.738566875457763672e-01 -1.716443657875061035e+00
1.658283829689025879e+00 3.769464194774627686e-01 1.151646733283996582e+00 -6.236498951911926270e-01 -1.314978361129760742e+00
1.938287496566772461e+00 2.052359282970428467e-01 1.494485020637512207e+00 -4.461027681827545166e-01 -1.201670169830322266e+00
1.077614545822143555e+00 6.867311000823974609e-01 1.534538865089416504e+00 -3.055222630500793457e-01 -1.415217041969299316e+00
8.284757137298583984e-01 6.850790977478027344e-01 1.625735759735107422e+00 -3.986558020114898682e-01 -1.325761198997497559e+00
8.519177436828613281e-01 6.361693739891052246e-01 1.559883952140808105e+00 -3.750681877136230469e-01 -1.257529497146606445e+00
8.902599811553955078e-01 6.717318892478942871e-01 1.387107372283935547e+00 2.919143810868263245e-02 -1.097832560539245605e+00
-1.803424358367919922e-01 7.301537394523620605e-01 1.245025873184204102e+00 6.809352338314056396e-02 -7.098505496978759766e-01
-2.350898534059524536e-01 7.274482846260070801e-01 1.200836420059204102e+00 -1.264845859259366989e-02 -7.215715646743774414e-01
-4.586074352264404297e-01 7.802948355674743652e-01 1.452300190925598145e+00 4.817522689700126648e-02 -6.900452375411987305e-01
6.253908872604370117e-01 5.851776003837585449e-01 1.966826558113098145e+00 -1.472560614347457886e-01 -1.190376400947570801e+00
1.087401270866394043e+00 7.617124319076538086e-01 1.780001044273376465e+00 2.497687786817550659e-01 -1.113656044006347656e+00
5.342330932617187500e-01 6.286197900772094727e-01 1.617024660110473633e+00 7.489690929651260376e-02 -9.088041782379150391e-01
5.283505320549011230e-01 6.083812713623046875e-01 1.605393648147583008e+00 8.614400029182434082e-02 -9.327811002731323242e-01
2.702869474887847900e-01 1.227296590805053711e+00 2.262684822082519531e+00 6.172493100166320801e-01 -1.135636448860168457e+00
8.437651395797729492e-01 6.331322789192199707e-01 2.565155506134033203e+00 -9.313025325536727905e-02 -1.383236885070800781e+00
1.335925340652465820e+00 7.443605065345764160e-01 2.747580528259277344e+00 -1.035762056708335876e-01 -1.820258259773254395e+00
6.911401748657226562e-01 7.499082088470458984e-01 2.314196586608886719e+00 -3.112380206584930420e-01 -1.483661413192749023e+00
1.594185590744018555e+00 7.786870598793029785e-01 1.909726381301879883e+00 3.031643927097320557e-01 -1.221468329429626465e+00
1.432879686355590820e+00 4.737782776355743408e-01 2.002603769302368164e+00 1.646350771188735962e-01 -1.104435682296752930e+00
1.434976100921630859e+00 4.153292179107666016e-01 2.082539558410644531e+00 1.611274778842926025e-01 -9.387147426605224609e-01
1.653152227401733398e+00 3.166271448135375977e-01 2.001881599426269531e+00 1.537625640630722046e-01 -8.387128710746765137e-01
1.354976654052734375e+00 3.127483725547790527e-01 1.680387020111083984e+00 -1.933408230543136597e-01 -1.077440261840820312e+00
1.005046367645263672e+00 5.243954658508300781e-01 1.542335748672485352e+00 -4.220701754093170166e-01 -1.263636708259582520e+00
9.577559232711791992e-01 4.604340493679046631e-01 1.553459167480468750e+00 -3.860721588134765625e-01 -1.191195130348205566e+00
4.340952336788177490e-01 4.395481348037719727e-01 1.459795713424682617e+00 2.601225674152374268e-01 -5.118269920349121094e-01
2.192383855581283569e-01 5.530990958213806152e-01 1.369431734085083008e+00 4.527253508567810059e-01 -4.200117290019989014e-01
7.311654090881347656e-01 6.637603640556335449e-01 1.824403405189514160e+00 3.660707771778106689e-01 -7.766262292861938477e-01
7.226366996765136719e-01 6.758214831352233887e-01 1.828911900520324707e+00 3.632766306400299072e-01 -7.498582005500793457e-01
3.374432623386383057e-01 8.521306514739990234e-01 1.865610957145690918e+00 4.058209061622619629e-01 -9.672639966011047363e-01
1.440123766660690308e-01 9.348894357681274414e-01 1.824585914611816406e+00 1.565707027912139893e-01 -1.085976123809814453e+00
1.738400161266326904e-01 9.576397538185119629e-01 1.847248077392578125e+00 1.447304636240005493e-01 -1.054726958274841309e+00
7.682306170463562012e-01 6.266288161277770996e-01 2.739728927612304688e+00 -1.810054183006286621e-01 -1.547749042510986328e+00
1.263970136642456055e+00 3.162987530231475830e-01 2.789463996887207031e+00 -2.364324629306793213e-01 -1.602774620056152344e+00
1.225037455558776855e+00 2.102441638708114624e-01 2.705703020095825195e+00 -3.165220022201538086e-01 -1.480277180671691895e+00
1.800943970680236816e+00 6.820681095123291016e-01 1.109747290611267090e+00 -5.314227342605590820e-01 -1.660178184509277344e+00
1.373129487037658691e+00 6.672316193580627441e-01 1.073601126670837402e+00 -6.649390459060668945e-01 -1.573693513870239258e+00
1.335625529289245605e+00 5.222085118293762207e-01 9.565589427947998047e-01 -5.887637138366699219e-01 -1.305162310600280762e+00
1.433185100555419922e+00 6.416178941726684570e-01 7.143983244895935059e-01 -5.769670605659484863e-01 -1.383823275566101074e+00
1.335417866706848145e+00 6.835325956344604492e-01 9.690487384796142578e-01 -5.891573429107666016e-01 -1.504399061203002930e+00
1.753796458244323730e+00 6.621736288070678711e-01 1.169429659843444824e+00 -5.420559644699096680e-01 -1.612268686294555664e+00
1.417290329933166504e+00 5.364615321159362793e-01 1.628058910369873047e+00 -4.144569933414459229e-01 -1.456400990486145020e+00
2.093297719955444336e+00 4.392112195491790771e-01 1.619292497634887695e+00 -6.128340363502502441e-01 -1.740044116973876953e+00
2.137822628021240234e+00 4.498017430305480957e-01 1.627386331558227539e+00 -6.111088395118713379e-01 -1.746015906333923340e+00
2.235367536544799805e+00 4.818259179592132568e-01 1.680457353591918945e+00 -5.745128393173217773e-01 -1.649402141571044922e+00
1.988289833068847656e+00 5.981112718582153320e-01 1.787275791168212891e+00 -3.485369682312011719e-01 -1.573029041290283203e+00
1.970603227615356445e+00 5.920871496200561523e-01 1.787957310676574707e+00 -3.355064392089843750e-01 -1.595999002456665039e+00
2.006494760513305664e+00 3.107667565345764160e-01 1.745647668838500977e+00 -4.202659130096435547e-01 -1.475301027297973633e+00
2.263766527175903320e+00 3.604898750782012939e-01 1.673851728439331055e+00 -4.612158536911010742e-01 -1.523765444755554199e+00
2.023520708084106445e+00 3.303155899047851562e-01 2.004610061645507812e+00 -6.103200316429138184e-01 -1.634284257888793945e+00
1.888393998146057129e+00 4.712164103984832764e-01 1.982791781425476074e+00 -5.176808238029479980e-01 -1.622472643852233887e+00
1.932840108871459961e+00 4.236655533313751221e-01 1.688598871231079102e+00 -7.641485929489135742e-01 -1.646322369575500488e+00
1.852755069732666016e+00 4.566095173358917236e-01 1.862949848175048828e+00 -7.466947436332702637e-01 -1.721294045448303223e+00
1.782432198524475098e+00 4.200271666049957275e-01 2.194921493530273438e+00 2.196401059627532959e-01 -9.213395118713378906e-01
1.780644178390502930e+00 4.385370910167694092e-01 2.102871894836425781e+00 2.195123732089996338e-01 -9.977869987487792969e-01
1.902467250823974609e+00 7.987068891525268555e-01 2.687888145446777344e+00 7.971222996711730957e-01 -9.540344476699829102e-01
2.017465829849243164e+00 8.295319676399230957e-01 2.714881420135498047e+00 7.938111424446105957e-01 -8.573200106620788574e-01
1.992102742195129395e+00 8.621328473091125488e-01 2.612628936767578125e+00 9.100040197372436523e-01 -7.066589593887329102e-01
1.289286851882934570e+00 6.189970970153808594e-01 2.128364801406860352e+00 6.700328588485717773e-01 -4.277640879154205322e-01
1.293550848960876465e+00 6.157206296920776367e-01 2.128648281097412109e+00 6.794878840446472168e-01 -4.272606968879699707e-01
5.566307902336120605e-01 1.624317020177841187e-01 1.286773800849914551e+00 6.474402546882629395e-01 7.101538777351379395e-01
6.850194931030273438e-01 2.314843237400054932e-02 1.552930593490600586e+00 5.807563066482543945e-01 6.441639065742492676e-01
7.930598258972167969e-01 1.188579350709915161e-01 1.361632704734802246e+00 5.819949507713317871e-01 6.613661050796508789e-01
6.811011433601379395e-01 1.168099790811538696e-01 1.396136999130249023e+00 6.508432626724243164e-01 6.898875832557678223e-01
8.041329979896545410e-01 -8.165944367647171021e-02 1.342357039451599121e+00 4.527378082275390625e-01 7.109121680259704590e-01
8.434770107269287109e-01 -4.369602724909782410e-02 1.389147996902465820e+00 4.625327289104461670e-01 6.616034507751464844e-01
4.625499546527862549e-01 4.615932330489158630e-02 1.333782196044921875e+00 7.125343084335327148e-01 9.832309484481811523e-01
9.664686918258666992e-01 -1.840967983007431030e-01 1.538351297378540039e+00 7.012159228324890137e-01 1.418422579765319824e+00
1.198870897293090820e+00 -1.123022213578224182e-01 1.528027534484863281e+00 8.352345824241638184e-01 1.467216610908508301e+00
5.506076216697692871e-01 3.992402851581573486e-01 2.273984670639038086e+00 1.152390718460083008e+00 6.514770388603210449e-01
8.276234269142150879e-01 3.129993379116058350e-01 1.945683002471923828e+00 7.387355566024780273e-01 3.030460476875305176e-01
9.797518253326416016e-01 4.954935014247894287e-01 2.359326601028442383e+00 7.586414217948913574e-01 -1.949406266212463379e-01
8.004049658775329590e-01 4.573726356029510498e-01 2.001908779144287109e+00 7.636360526084899902e-01 2.384595386683940887e-02
7.609334588050842285e-01 2.206426560878753662e-01 1.997285485267639160e+00 6.934983134269714355e-01 2.864844202995300293e-01
7.818223834037780762e-01 2.370845377445220947e-01 1.988858819007873535e+00 7.126829624176025391e-01 3.007071614265441895e-01
8.052282333374023438e-01 2.444260418415069580e-01 2.028791666030883789e+00 6.849408745765686035e-01 3.145854473114013672e-01
9.298784136772155762e-01 4.607359468936920166e-01 1.842666029930114746e+00 6.694349050521850586e-01 -1.503445804119110107e-01
1.426027655601501465e+00 9.982927441596984863e-01 1.763992786407470703e+00 -3.917684853076934814e-01 -1.902302026748657227e+00
1.451735138893127441e+00 1.056075572967529297e+00 1.797709822654724121e+00 -6.055410504341125488e-01 -2.065346479415893555e+00
1.667620062828063965e+00 9.168197512626647949e-01 1.269512534141540527e+00 -7.016038894653320312e-02 -1.629460453987121582e+00
1.588947653770446777e+00 6.849793791770935059e-01 1.587611198425292969e+00 -1.058898344635963440e-01 -1.522832632064819336e+00
1.639603614807128906e+00 7.122893929481506348e-01 1.514252662658691406e+00 -6.862051784992218018e-02 -1.440021038055419922e+00
1.512235283851623535e+00 7.633745074272155762e-01 1.291073560714721680e+00 -1.952081620693206787e-01 -1.489733576774597168e+00
1.444339036941528320e+00 8.688780665397644043e-01 1.302955150604248047e+00 -5.534188151359558105e-01 -1.794922471046447754e+00
1.406569719314575195e+00 9.637134671211242676e-01 7.571687102317810059e-01 -3.550385832786560059e-01 -1.626069664955139160e+00
1.107487559318542480e+00 6.891152858734130859e-01 8.206877708435058594e-01 -5.653933882713317871e-01 -1.394542455673217773e+00
1.106005907058715820e+00 6.963865756988525391e-01 8.265557289123535156e-01 -5.673574805259704590e-01 -1.371297597885131836e+00
1.118042588233947754e+00 6.939349174499511719e-01 7.948206663131713867e-01 -5.631336569786071777e-01 -1.410228967666625977e+00
1.231088995933532715e+00 7.221949696540832520e-01 7.840471863746643066e-01 -6.370103955268859863e-01 -1.474750399589538574e+00
1.462040543556213379e+00 7.483206987380981445e-01 7.534161210060119629e-01 -5.564532279968261719e-01 -1.622291922569274902e+00
1.533627986907958984e+00 7.248005270957946777e-01 8.319016098976135254e-01 -6.090176701545715332e-01 -1.627720236778259277e+00
1.536471009254455566e+00 7.237164974212646484e-01 8.369124531745910645e-01 -6.201633810997009277e-01 -1.595651745796203613e+00
1.320702672004699707e+00 3.828276991844177246e-01 2.066072940826416016e+00 -2.712028324604034424e-01 -1.318516492843627930e+00
1.527902126312255859e+00 5.147778391838073730e-01 1.620715141296386719e+00 -1.999086141586303711e-01 -1.245707988739013672e+00
1.523899435997009277e+00 4.830916523933410645e-01 1.604189276695251465e+00 -1.829110085964202881e-01 -1.270671367645263672e+00
1.492742061614990234e+00 4.952574968338012695e-01 1.585469961166381836e+00 -2.145556956529617310e-01 -1.289686203002929688e+00
1.020123600959777832e+00 6.775891184806823730e-01 1.698842287063598633e+00 -2.321403622627258301e-01 -1.328505277633666992e+00
9.283738136291503906e-01 6.882439851760864258e-01 1.596866250038146973e+00 -1.992081999778747559e-01 -1.264721751213073730e+00
9.630586504936218262e-01 5.654463171958923340e-01 2.159094810485839844e+00 3.505623638629913330e-01 -9.072777032852172852e-01
6.043127775192260742e-01 6.173020601272583008e-01 1.365126609802246094e+00 3.494133651256561279e-01 -6.467854380607604980e-01
3.935636878013610840e-01 6.403650641441345215e-01 1.367759943008422852e+00 3.600511252880096436e-01 -6.453126072883605957e-01
3.680302798748016357e-01 6.509439349174499512e-01 1.374528408050537109e+00 3.421467244625091553e-01 -6.131454110145568848e-01
6.649761199951171875e-01 5.141061544418334961e-01 1.639335513114929199e+00 3.407587707042694092e-01 -7.372677326202392578e-01
2.964121401309967041e-01 8.774557709693908691e-01 1.633382320404052734e+00 2.917975485324859619e-01 -9.321444034576416016e-01
1.048426851630210876e-01 8.803307414054870605e-01 1.712767481803894043e+00 1.617612689733505249e-01 -9.671907424926757812e-01
5.139025449752807617e-01 8.390698432922363281e-01 1.551390409469604492e+00 1.360153257846832275e-01 -1.039350271224975586e+00
6.073088645935058594e-01 6.898784637451171875e-01 1.881280303001403809e+00 1.131175458431243896e-01 -1.131741642951965332e+00
4.783415794372558594e-01 8.397232294082641602e-01 1.951564669609069824e+00 -7.619103789329528809e-02 -1.221650481224060059e+00
2.202613204717636108e-01 8.492298722267150879e-01 1.801404714584350586e+00 -1.376603245735168457e-01 -1.197483301162719727e+00
1.775788813829421997e-01 8.451520204544067383e-01 2.026089191436767578e+00 -1.380291730165481567e-01 -1.191818952560424805e+00
2.097806483507156372e-01 8.690828680992126465e-01 2.073504209518432617e+00 -9.143742918968200684e-02 -1.223673343658447266e+00
7.273808717727661133e-01 6.919189691543579102e-01 2.130626201629638672e+00 -3.689530789852142334e-01 -1.494893550872802734e+00
6.336693763732910156e-01 7.007626891136169434e-01 1.902987599372863770e+00 -2.905613183975219727e-01 -1.344744205474853516e+00
4.152455925941467285e-01 5.208327174186706543e-01 2.162201881408691406e+00 -1.835373193025588989e-01 -1.197331786155700684e+00
3.091352283954620361e-01 5.142954587936401367e-01 2.077755451202392578e+00 -1.163558289408683777e-02 -9.883089065551757812e-01
4.903672635555267334e-01 5.009606480598449707e-01 2.002633810043334961e+00 -1.004080921411514282e-01 -1.072454690933227539e+00
5.651839971542358398e-01 4.044159352779388428e-01 1.956191062927246094e+00 -5.148714408278465271e-03 -9.693657755851745605e-01
5.193473696708679199e-01 5.056914091110229492e-01 1.986355304718017578e+00 -8.327399939298629761e-02 -1.079139351844787598e+00
8.004352450370788574e-01 7.060911655426025391e-01 1.395934700965881348e+00 5.361382365226745605e-01 -6.550039649009704590e-01
8.666950464248657227e-01 7.136959433555603027e-01 1.213844895362854004e+00 5.782420635223388672e-01 -5.537056326866149902e-01
8.771072626113891602e-01 7.228125929832458496e-01 1.220947623252868652e+00 5.582062602043151855e-01 -5.453943610191345215e-01
8.372935056686401367e-01 1.000213265419006348e+00 2.190589666366577148e+00 1.416232347488403320e+00 -6.000911816954612732e-02
7.830805182456970215e-01 1.057664394378662109e+00 3.075133323669433594e+00 1.258527040481567383e+00 -3.855230510234832764e-01
6.334551572799682617e-01 1.034350633621215820e+00 3.063180923461914062e+00 1.258305072784423828e+00 -7.121179699897766113e-01
5.466770529747009277e-01 1.015705585479736328e+00 3.008320808410644531e+00 1.371227622032165527e+00 -4.710062742233276367e-01
6.620445847511291504e-01 1.085124373435974121e+00 3.077256441116333008e+00 1.432401895523071289e+00 -4.576875865459442139e-01
-1.721391677856445312e-01 6.770827770233154297e-01 2.500860452651977539e+00 8.077015280723571777e-01 -2.783813476562500000e-01
-2.048448324203491211e-01 6.094316244125366211e-01 2.461844444274902344e+00 7.906603217124938965e-01 -2.859717607498168945e-01
-8.267776966094970703e-01 5.092713981866836548e-02 3.145184755325317383e+00 9.478101134300231934e-01 7.630336880683898926e-01
-1.101429939270019531e+00 1.555589772760868073e-02 3.349096775054931641e+00 1.043555498123168945e+00 9.517263770103454590e-01
-1.083771109580993652e+00 5.927642807364463806e-02 3.302883625030517578e+00 1.069701313972473145e+00 9.216436147689819336e-01
-2.053846597671508789e+00 9.690800905227661133e-01 2.564215421676635742e+00 5.802734494209289551e-01 -4.209246039390563965e-01
-2.010623693466186523e+00 1.110614538192749023e+00 2.429601907730102539e+00 7.415898442268371582e-01 -4.101216793060302734e-01
-2.044824361801147461e+00 1.108781814575195312e+00 2.589082479476928711e+00 6.513195633888244629e-01 -5.559786558151245117e-01
-1.647041320800781250e+00 9.700765013694763184e-01 2.433471918106079102e+00 5.188765525817871094e-01 -5.498552918434143066e-01
-1.732944250106811523e+00 1.028919339179992676e+00 2.773029327392578125e+00 6.940060257911682129e-01 -5.207132101058959961e-01
-1.396562933921813965e+00 9.050051569938659668e-01 1.981849431991577148e+00 3.201564550399780273e-01 -5.112807750701904297e-01
-1.315187573432922363e+00 9.279004335403442383e-01 1.986297845840454102e+00 3.886132538318634033e-01 -5.905101299285888672e-01
-1.245683550834655762e+00 8.872222304344177246e-01 2.687613248825073242e+00 4.352461099624633789e-01 -7.842875123023986816e-01
-1.232153654098510742e+00 8.619434833526611328e-01 2.668527126312255859e+00 5.073243975639343262e-01 -7.170567512512207031e-01
-1.248373866081237793e+00 8.685662746429443359e-01 2.672720670700073242e+00 4.659979045391082764e-01 -7.582706212997436523e-01
-1.753291487693786621e+00 1.051570653915405273e+00 2.933361291885375977e+00 4.561598002910614014e-01 -6.689711213111877441e-01
-1.501010775566101074e+00 1.054881453514099121e+00 2.348203897476196289e+00 3.576746881008148193e-01 -7.819833755493164062e-01
-1.506044387817382812e+00 9.173702597618103027e-01 2.472326517105102539e+00 2.939968407154083252e-01 -7.510641813278198242e-01
-1.426444888114929199e+00 8.425969481468200684e-01 2.602984428405761719e+00 2.000109702348709106e-01 -7.041972279548645020e-01
-1.544745087623596191e+00 9.754307866096496582e-01 2.454689502716064453e+00 2.940523326396942139e-01 -6.733289361000061035e-01
-1.045301198959350586e+00 7.278422117233276367e-01 2.743094444274902344e+00 4.824412167072296143e-01 -6.394960880279541016e-01
-1.679809331893920898e+00 6.557671427726745605e-01 2.945940017700195312e+00 2.590018808841705322e-01 -3.988253772258758545e-01
-8.200673460960388184e-01 3.788162171840667725e-01 2.730796575546264648e+00 4.718376398086547852e-01 -2.585300803184509277e-01
-4.275384843349456787e-01 3.183374404907226562e-01 2.226005554199218750e+00 1.967703998088836670e-01 -3.901662230491638184e-01
-4.110021889209747314e-01 3.252913355827331543e-01 2.160156011581420898e+00 2.180065363645553589e-01 -4.096642732620239258e-01
-4.076020121574401855e-01 3.739851415157318115e-01 2.188667535781860352e+00 2.426158189773559570e-01 -4.050671756267547607e-01
-3.376549482345581055e-01 3.462759554386138916e-01 2.126907110214233398e+00 2.071835398674011230e-01 -4.141178429126739502e-01
-4.785385131835937500e-01 3.061362206935882568e-01 2.535557270050048828e+00 1.700631678104400635e-01 -4.889389276504516602e-01
-4.785385131835937500e-01 3.061362206935882568e-01 2.535557270050048828e+00 1.700631678104400635e-01 -4.889389276504516602e-01
-4.785385131835937500e-01 3.061362206935882568e-01 2.535557270050048828e+00 1.700631678104400635e-01 -4.889389276504516602e-01
-8.249843120574951172e-01 4.260627329349517822e-01 1.345440387725830078e+00 1.238166466355323792e-01 -1.392131298780441284e-01
-8.680121898651123047e-01 4.340671002864837646e-01 1.289206743240356445e+00 1.596314907073974609e-01 -9.258941560983657837e-02
-7.786548733711242676e-01 4.655457735061645508e-01 1.295779347419738770e+00 2.133761793375015259e-01 -1.314631253480911255e-01
-7.219369411468505859e-01 3.930974304676055908e-01 1.214168787002563477e+00 1.806916445493698120e-01 -5.244860053062438965e-02
-7.456125617027282715e-01 -6.035172846168279648e-04 1.654222130775451660e+00 9.026366472244262695e-02 3.736912012100219727e-01
-1.190113902091979980e+00 5.803901702165603638e-02 1.765478491783142090e+00 1.818827688694000244e-01 5.467606186866760254e-01
-1.289404869079589844e+00 6.967622041702270508e-02 1.663603782653808594e+00 3.566923737525939941e-02 5.334556102752685547e-01
-1.009978413581848145e+00 8.287131041288375854e-02 1.582084536552429199e+00 1.154910773038864136e-01 4.086355865001678467e-01
-1.051778435707092285e+00 1.270612925291061401e-01 1.566044569015502930e+00 1.066193729639053345e-01 3.682689964771270752e-01
-1.047695517539978027e+00 1.315304636955261230e-01 1.558641195297241211e+00 1.050463989377021790e-01 3.814305961132049561e-01
-1.032701015472412109e+00 1.110410690307617188e-01 1.568632721900939941e+00 1.322376281023025513e-01 3.748978078365325928e-01
-8.410884737968444824e-01 9.924262762069702148e-02 1.527032017707824707e+00 7.722775638103485107e-02 2.833916246891021729e-01
-8.368209600448608398e-01 7.697128504514694214e-02 1.500147461891174316e+00 1.093503311276435852e-01 3.220002651214599609e-01
-7.807677388191223145e-01 1.397611647844314575e-01 1.416709184646606445e+00 1.469241976737976074e-01 2.780860662460327148e-01
-1.007661342620849609e+00 3.072334527969360352e-01 1.883420825004577637e+00 -2.034928277134895325e-02 -7.858152687549591064e-02
-9.350551366806030273e-01 1.858193874359130859e-01 1.809888482093811035e+00 1.447328329086303711e-01 1.772632002830505371e-01
-9.433972835540771484e-01 1.760102510452270508e-01 1.750201821327209473e+00 2.333727329969406128e-01 2.365496754646301270e-01
-9.333615899085998535e-01 1.831538677215576172e-01 1.747433662414550781e+00 2.323371767997741699e-01 2.370853126049041748e-01
-1.235100269317626953e+00 2.061035186052322388e-01 1.661191582679748535e+00 4.084276556968688965e-01 5.277966856956481934e-01
-9.220203161239624023e-01 2.074935883283615112e-01 1.633997559547424316e+00 4.484073519706726074e-01 4.096510410308837891e-01
-9.203651547431945801e-01 2.213694006204605103e-01 1.621509909629821777e+00 4.143723547458648682e-01 3.813325166702270508e-01
-9.233278632164001465e-01 2.078836262226104736e-01 1.633926868438720703e+00 4.051550924777984619e-01 3.599736690521240234e-01
-9.286444187164306641e-01 2.218901515007019043e-01 1.609792470932006836e+00 3.693110048770904541e-01 3.521465361118316650e-01
-8.527078032493591309e-01 5.732722282409667969e-01 1.615905642509460449e+00 1.336220800876617432e-01 -3.889561891555786133e-01
2.723236978054046631e-01 1.117769002914428711e+00 1.959718704223632812e+00 1.787139624357223511e-01 -1.275559544563293457e+00
1.327747553586959839e-01 1.125578761100769043e+00 1.854765892028808594e+00 1.081523597240447998e-01 -1.238330841064453125e+00
-8.767288923263549805e-02 9.600004553794860840e-01 1.964906215667724609e+00 6.943146139383316040e-02 -1.148976922035217285e+00
-7.771815638989210129e-03 1.044595837593078613e+00 1.981704235076904297e+00 1.688580662012100220e-01 -1.155859231948852539e+00
-4.051052927970886230e-01 9.578304886817932129e-01 2.065532922744750977e+00 -1.425309292972087860e-02 -1.107953071594238281e+00
-1.362308412790298462e-01 1.061207413673400879e+00 1.986575365066528320e+00 6.562402844429016113e-02 -1.181750297546386719e+00
-4.002519324421882629e-02 1.021842002868652344e+00 1.998841524124145508e+00 9.249205887317657471e-02 -1.236518144607543945e+00
5.099327489733695984e-02 1.000907540321350098e+00 2.050993442535400391e+00 7.216715067625045776e-02 -1.150632381439208984e+00
4.603646397590637207e-01 9.679068326950073242e-01 2.268814086914062500e+00 2.547400295734405518e-01 -1.222550511360168457e+00
8.496543169021606445e-01 1.411026358604431152e+00 2.997325897216796875e+00 6.335664391517639160e-01 -1.489943742752075195e+00
9.349235296249389648e-01 1.100098013877868652e+00 2.853859663009643555e+00 5.576820969581604004e-01 -1.702085256576538086e+00
1.004718422889709473e+00 1.155981063842773438e+00 2.955969095230102539e+00 5.180540680885314941e-01 -1.683682441711425781e+00
1.027676463127136230e+00 1.152679562568664551e+00 2.962516307830810547e+00 4.870182573795318604e-01 -1.642650008201599121e+00
-1.884019821882247925e-01 1.280418157577514648e+00 2.635321140289306641e+00 1.314423084259033203e+00 -4.898181259632110596e-01
4.097035825252532959e-01 1.196601390838623047e+00 2.732186794281005859e+00 1.563786387443542480e+00 -3.006387650966644287e-01
4.393461048603057861e-01 1.212538838386535645e+00 2.730123758316040039e+00 1.530051827430725098e+00 -2.831665277481079102e-01
1.489521712064743042e-01 1.705147743225097656e+00 3.069609642028808594e+00 1.755797624588012695e+00 -6.634318232536315918e-01
1.666690111160278320e-01 1.590732097625732422e+00 2.753939390182495117e+00 1.712325453758239746e+00 -5.291905403137207031e-01
-1.731834560632705688e-02 1.451724171638488770e+00 2.327115297317504883e+00 1.528950691223144531e+00 -5.395666956901550293e-01
2.220067232847213745e-01 1.945262670516967773e+00 2.081834077835083008e+00 2.118552684783935547e+00 -6.065933108329772949e-01
7.634623050689697266e-01 1.886831521987915039e+00 2.251371383666992188e+00 1.969968080520629883e+00 -9.941846132278442383e-01
6.375427842140197754e-01 1.397128224372863770e+00 1.907502293586730957e+00 1.432512640953063965e+00 -7.257174849510192871e-01
9.130733609199523926e-01 1.305853605270385742e+00 2.232719421386718750e+00 9.819422364234924316e-01 -1.255561470985412598e+00
7.616084218025207520e-01 -1.131312102079391479e-01 1.636438608169555664e+00 7.338480353355407715e-01 1.347122788429260254e+00
6.569404006004333496e-01 2.423497103154659271e-02 1.915270328521728516e+00 9.557865858078002930e-01 1.319695591926574707e+00
1.182097434997558594e+00 8.731109648942947388e-02 1.831747651100158691e+00 1.022310137748718262e+00 1.255234479904174805e+00
8.040465712547302246e-01 -2.698487229645252228e-02 1.656674385070800781e+00 8.790749907493591309e-01 1.458333611488342285e+00
1.110276341438293457e+00 -5.833529680967330933e-02 1.770321726799011230e+00 9.943939447402954102e-01 1.611384630203247070e+00
1.017493367195129395e+00 -9.356494247913360596e-02 1.872816801071166992e+00 9.298006892204284668e-01 1.661164641380310059e+00
1.080166339874267578e+00 -1.570124775171279907e-01 1.969369769096374512e+00 7.087286114692687988e-01 1.218174934387207031e+00
1.387183666229248047e+00 -2.800833582878112793e-01 1.970379829406738281e+00 8.626507520675659180e-01 1.628969788551330566e+00
1.014495611190795898e+00 -1.562649011611938477e-01 2.059347391128540039e+00 1.021926283836364746e+00 1.640177488327026367e+00
8.466206192970275879e-01 -1.265460997819900513e-02 2.401102542877197266e+00 1.134976983070373535e+00 1.481758713722229004e+00
6.670539379119873047e-01 5.897960066795349121e-02 2.605142354965209961e+00 1.199851989746093750e+00 1.478202939033508301e+00
7.353866100311279297e-01 6.703845411539077759e-02 2.612871885299682617e+00 1.171439290046691895e+00 1.494951605796813965e+00


==> images/fashion_mnist_adversarial/gan_wo_9.txt <==
7.217372655868530273e-01 1.207767963409423828e+00 -6.034057140350341797e-01 1.217145562171936035e+00 7.768521904945373535e-01
7.899948954582214355e-01 1.233643770217895508e+00 -5.138081312179565430e-01 1.273742318153381348e+00 7.766346931457519531e-01
7.649720311164855957e-01 1.398870825767517090e+00 -4.125339388847351074e-01 1.432183146476745605e+00 5.420159101486206055e-01
8.451160788536071777e-01 1.460651636123657227e+00 -3.818975389003753662e-01 1.447534918785095215e+00 5.352573990821838379e-01
6.379197835922241211e-01 1.371135830879211426e+00 -5.841915607452392578e-01 1.159800410270690918e+00 6.743455529212951660e-01
6.194952130317687988e-01 1.367698550224304199e+00 -6.144747734069824219e-01 1.185151457786560059e+00 6.754263639450073242e-01
4.692141711711883545e-01 1.370024085044860840e+00 -3.198177218437194824e-01 9.451669454574584961e-01 7.837488651275634766e-01
4.640357792377471924e-01 1.276130557060241699e+00 -4.969191551208496094e-01 8.571105003356933594e-01 6.899313330650329590e-01
3.993316292762756348e-01 1.309199571609497070e+00 -5.470835566520690918e-01 8.645414113998413086e-01 6.675216555595397949e-01
5.629400610923767090e-01 9.784469604492187500e-01 -3.815993964672088623e-01 9.091692566871643066e-01 4.451986849308013916e-01
5.263023376464843750e-01 8.843065500259399414e-01 -4.474272727966308594e-01 8.204857707023620605e-01 3.239802420139312744e-01
1.087300062179565430e+00 1.121237039566040039e+00 -9.053077101707458496e-01 1.161698222160339355e+00 4.064058065414428711e-01
9.462890028953552246e-01 1.204685688018798828e+00 -7.273330092430114746e-01 1.155577659606933594e+00 5.893476009368896484e-01
1.015723705291748047e+00 1.170217275619506836e+00 -1.058593153953552246e+00 1.202890753746032715e+00 3.665426373481750488e-01
8.150607943534851074e-01 1.186026930809020996e+00 -1.013587236404418945e+00 9.334645271301269531e-01 2.511342167854309082e-01
9.871348142623901367e-01 1.114757299423217773e+00 -8.335266709327697754e-01 1.046320915222167969e+00 3.286136090755462646e-01
1.049218297004699707e+00 1.218525886535644531e+00 -1.123670816421508789e+00 1.173677206039428711e+00 3.233337104320526123e-01
8.329138755798339844e-01 9.036613106727600098e-01 -1.099559426307678223e+00 8.293378949165344238e-01 4.286813437938690186e-01
1.156476497650146484e+00 1.439263224601745605e+00 -5.453736782073974609e-01 1.541237831115722656e+00 5.294825434684753418e-01
1.165131092071533203e+00 1.271903872489929199e+00 -3.841532766819000244e-01 1.278138995170593262e+00 3.539466857910156250e-01
7.667052745819091797e-01 1.280567646026611328e+00 -3.014918267726898193e-01 1.273903608322143555e+00 5.149130225181579590e-01
1.012860059738159180e+00 1.466489195823669434e+00 -3.325954079627990723e-01 1.395181417465209961e+00 8.797616511583328247e-02
1.047072291374206543e+00 1.405395627021789551e+00 -2.384300827980041504e-01 1.375556588172912598e+00 1.572322100400924683e-01
1.015606045722961426e+00 1.466182231903076172e+00 -1.575338095426559448e-01 1.400734186172485352e+00 1.356355845928192139e-01
1.075779676437377930e+00 1.510607957839965820e+00 -6.979566812515258789e-02 1.382093667984008789e+00 3.589575886726379395e-01
1.035871624946594238e+00 1.562195062637329102e+00 -1.144968643784523010e-01 1.394225239753723145e+00 2.876219451427459717e-01
1.274860382080078125e+00 1.110373258590698242e+00 -7.102096080780029297e-01 1.279066443443298340e+00 1.625880151987075806e-01
1.340574741363525391e+00 1.441685080528259277e+00 -3.116185367107391357e-01 1.610985159873962402e+00 -7.534626126289367676e-02
1.544924497604370117e+00 1.306272029876708984e+00 -5.816161036491394043e-01 1.558391809463500977e+00 -1.516439467668533325e-01
1.158788561820983887e+00 1.077301859855651855e+00 -3.523453772068023682e-01 1.407061100006103516e+00 -2.149941921234130859e-01
9.588523507118225098e-01 1.591767430305480957e+00 -1.184418678283691406e+00 1.457189798355102539e+00 8.878834843635559082e-01
1.501368761062622070e+00 1.515364646911621094e+00 -1.309060692787170410e+00 1.890126824378967285e+00 8.745708465576171875e-01
1.463771462440490723e+00 1.597545266151428223e+00 -9.626501798629760742e-01 1.779557704925537109e+00 7.746487259864807129e-01
1.335837602615356445e+00 1.462415337562561035e+00 -9.739239215850830078e-01 1.464950323104858398e+00 9.573197960853576660e-01
1.324995279312133789e+00 1.504200696945190430e+00 -1.533766031265258789e+00 1.672864198684692383e+00 9.624097347259521484e-01
1.464009165763854980e+00 1.427151799201965332e+00 -1.341535568237304688e+00 1.606515765190124512e+00 1.090140938758850098e+00
1.439049720764160156e+00 1.427337527275085449e+00 -1.307815074920654297e+00 1.880829453468322754e+00 9.912158250808715820e-01
1.643669605255126953e+00 1.333747029304504395e+00 -1.579196333885192871e+00 1.976285576820373535e+00 4.252563416957855225e-01
1.906188130378723145e+00 1.391368031501770020e+00 -1.439821004867553711e+00 2.278564453125000000e+00 1.548868119716644287e-01
1.699583768844604492e+00 1.674095511436462402e+00 -5.598821043968200684e-01 1.994403600692749023e+00 2.109566330909729004e-01
1.753207325935363770e+00 1.607357978820800781e+00 -5.051508545875549316e-01 1.998593926429748535e+00 2.494211494922637939e-01
1.761529803276062012e+00 1.955516934394836426e+00 -9.504538178443908691e-01 2.037209510803222656e+00 5.090761780738830566e-01
1.874520182609558105e+00 1.739130735397338867e+00 -8.818419575691223145e-01 2.235337257385253906e+00 5.376163721084594727e-01
1.897130489349365234e+00 1.733662843704223633e+00 -8.892940878868103027e-01 2.233391284942626953e+00 5.544071793556213379e-01
1.765213489532470703e+00 2.027618646621704102e+00 -4.436682760715484619e-01 2.322206497192382812e+00 6.719835400581359863e-01
1.396390676498413086e+00 2.014695405960083008e+00 -5.342292189598083496e-01 2.237618684768676758e+00 6.228210330009460449e-01
1.424509763717651367e+00 1.701855540275573730e+00 -6.385592222213745117e-01 2.247193336486816406e+00 7.341269850730895996e-01
1.200917005538940430e+00 2.068373918533325195e+00 -9.330452084541320801e-01 1.982468605041503906e+00 1.054339051246643066e+00
1.191856861114501953e+00 2.123358488082885742e+00 -1.887692928314208984e+00 1.630813002586364746e+00 8.086750507354736328e-01
1.005851030349731445e+00 2.233996629714965820e+00 -1.523026466369628906e+00 1.522188305854797363e+00 6.774406433105468750e-01
1.148239493370056152e+00 2.156881809234619141e+00 -1.617114901542663574e+00 1.624502182006835938e+00 6.597583293914794922e-01
1.155090451240539551e+00 2.163189172744750977e+00 -1.620635509490966797e+00 1.603208303451538086e+00 6.660990118980407715e-01
8.563341498374938965e-01 1.631808400154113770e+00 -9.574697613716125488e-01 1.633584976196289062e+00 9.892798066139221191e-01
7.283381223678588867e-01 1.371606826782226562e+00 -7.547892332077026367e-01 1.367446064949035645e+00 8.819963335990905762e-01
9.341408014297485352e-01 1.457813739776611328e+00 -6.255909800529479980e-01 1.336571693420410156e+00 7.020688056945800781e-01
9.057847261428833008e-01 1.458337664604187012e+00 -7.108511328697204590e-01 1.608949184417724609e+00 7.932176589965820312e-01
1.224833369255065918e+00 1.782578468322753906e+00 -7.978283762931823730e-01 1.540880441665649414e+00 1.007310032844543457e+00
1.276131749153137207e+00 1.576404929161071777e+00 -1.127218008041381836e+00 1.684726595878601074e+00 1.077270507812500000e+00
1.076487541198730469e+00 1.418788671493530273e+00 -8.890261650085449219e-01 1.284194707870483398e+00 6.705974936485290527e-01
1.042308092117309570e+00 1.282754182815551758e+00 -9.821488857269287109e-01 1.237284541130065918e+00 7.512033581733703613e-01
9.362978935241699219e-01 1.432877421379089355e+00 -1.173894286155700684e+00 1.270813465118408203e+00 1.076391339302062988e+00
1.831480383872985840e+00 1.644852757453918457e+00 -1.014631032943725586e+00 1.985337972640991211e+00 -1.129332408308982849e-01
1.565075397491455078e+00 1.510612368583679199e+00 -5.223633050918579102e-01 2.032474279403686523e+00 -1.763659864664077759e-01
1.154866218566894531e+00 1.926005363464355469e+00 -8.858427405357360840e-01 1.658368587493896484e+00 1.041103720664978027e+00
1.214705109596252441e+00 1.693808794021606445e+00 -8.665716648101806641e-01 1.688109993934631348e+00 1.181474924087524414e+00
1.054305791854858398e+00 1.681669116020202637e+00 -8.610353469848632812e-01 1.796712994575500488e+00 1.107076764106750488e+00
6.859200596809387207e-01 1.483525753021240234e+00 -8.160090446472167969e-01 1.675452232360839844e+00 1.159551739692687988e+00
7.610217332839965820e-01 1.434685707092285156e+00 -9.607621431350708008e-01 2.044677734375000000e+00 1.113408446311950684e+00
8.649132251739501953e-01 2.114131689071655273e+00 -8.382305502891540527e-01 1.955597162246704102e+00 1.380887627601623535e+00
9.810709953308105469e-01 2.252431392669677734e+00 -2.634490132331848145e-01 1.872906446456909180e+00 9.958811402320861816e-01
1.077528715133666992e+00 2.226475954055786133e+00 -2.508313059806823730e-01 1.873186469078063965e+00 1.019473433494567871e+00
1.074117898941040039e+00 2.151119470596313477e+00 -5.553526878356933594e-01 1.683024048805236816e+00 5.219323039054870605e-01
1.142664194107055664e+00 2.143807172775268555e+00 -5.650750398635864258e-01 1.733521103858947754e+00 3.647946715354919434e-01
1.153096914291381836e+00 1.601357460021972656e+00 -3.176899254322052002e-01 1.543515920639038086e+00 3.104090318083763123e-02
8.139047622680664062e-01 1.185956954956054688e+00 -7.268129289150238037e-02 1.090812087059020996e+00 1.283946931362152100e-01
7.804584503173828125e-01 1.201640486717224121e+00 -7.625872641801834106e-02 1.116410493850708008e+00 1.387571096420288086e-01
7.894189953804016113e-01 1.186985969543457031e+00 -1.260738372802734375e-01 1.116983652114868164e+00 1.768516302108764648e-01
7.688627243041992188e-01 1.225246667861938477e+00 -9.695789963006973267e-02 1.085140943527221680e+00 1.638357937335968018e-01
7.994413971900939941e-01 1.008981227874755859e+00 -3.536254763603210449e-01 9.455196261405944824e-01 1.340803205966949463e-01
1.445742130279541016e+00 1.262855172157287598e+00 -6.131677031517028809e-01 1.650412201881408691e+00 7.935262471437454224e-02
1.426274657249450684e+00 1.219208717346191406e+00 -7.603720426559448242e-01 1.524750590324401855e+00 -1.618434116244316101e-02
7.226908206939697266e-01 1.348088979721069336e+00 -3.785426318645477295e-01 1.038028001785278320e+00 6.050056219100952148e-01
8.413337469100952148e-01 1.169675946235656738e+00 -3.651174902915954590e-01 1.259524345397949219e+00 5.817208290100097656e-01
6.983747482299804688e-01 1.092899918556213379e+00 -3.170057535171508789e-01 1.397561073303222656e+00 4.212694764137268066e-01
7.064354419708251953e-01 9.840498566627502441e-01 -4.714232385158538818e-01 1.319862961769104004e+00 5.350441932678222656e-01
6.474292278289794922e-01 1.060900926589965820e+00 -4.828600287437438965e-01 9.913851022720336914e-01 5.364214777946472168e-01
6.523175835609436035e-01 1.076995372772216797e+00 -5.168407559394836426e-01 9.706779718399047852e-01 5.457744002342224121e-01
6.367779970169067383e-01 1.089170336723327637e+00 -5.217933058738708496e-01 9.378163218498229980e-01 5.308696627616882324e-01
8.195474147796630859e-01 8.791992068290710449e-01 -6.743041276931762695e-01 9.555334448814392090e-01 3.623452186584472656e-01
7.071082592010498047e-01 8.456628918647766113e-01 -3.959988355636596680e-01 9.339888095855712891e-01 2.935230731964111328e-01
6.620153784751892090e-01 1.103110074996948242e+00 -3.778059184551239014e-01 1.160091280937194824e+00 5.036440491676330566e-01
6.701503992080688477e-01 1.144181370735168457e+00 -4.297637343406677246e-01 1.028272628784179688e+00 4.024529755115509033e-01
7.347129583358764648e-01 1.187067747116088867e+00 -4.550631046295166016e-01 9.524909257888793945e-01 2.255938500165939331e-01
1.067102193832397461e+00 1.617586135864257812e+00 -5.003156661987304688e-01 1.621798157691955566e+00 6.776378750801086426e-01
9.979215860366821289e-01 1.646713018417358398e+00 -4.849084913730621338e-01 1.615812659263610840e+00 6.427404880523681641e-01
9.864510893821716309e-01 1.605758190155029297e+00 -4.259842336177825928e-01 1.680015087127685547e+00 6.190280318260192871e-01
9.727981686592102051e-01 1.119210720062255859e+00 -3.456343412399291992e-01 1.515421748161315918e+00 4.178534150123596191e-01
1.046531796455383301e+00 1.234671354293823242e+00 -5.960432887077331543e-01 1.424218654632568359e+00 3.741944730281829834e-01
5.580104589462280273e-01 1.002037644386291504e+00 -6.943700313568115234e-01 7.650748491287231445e-01 4.319350123405456543e-01
6.014177203178405762e-01 9.181568026542663574e-01 -7.523745894432067871e-01 7.987664937973022461e-01 4.717403650283813477e-01
6.092110276222229004e-01 9.311336278915405273e-01 -7.338134646415710449e-01 7.878494262695312500e-01 4.566510617733001709e-01
8.292831778526306152e-01 9.882658720016479492e-01 -3.930391073226928711e-01 9.416636824607849121e-01 2.721856161952018738e-02
7.098004817962646484e-01 1.104061365127563477e+00 -5.542385578155517578e-01 8.740527033805847168e-01 1.639192402362823486e-01
6.887345314025878906e-01 1.089218497276306152e+00 -6.178786158561706543e-01 8.817548751831054688e-01 2.069042325019836426e-01
7.567971944808959961e-01 9.525708556175231934e-01 -5.504693984985351562e-01 8.856721520423889160e-01 2.732769250869750977e-01
4.464413523674011230e-01 6.796810030937194824e-01 -5.874321460723876953e-01 4.787351191043853760e-01 2.627935707569122314e-01
9.598877429962158203e-01 1.286666035652160645e+00 -4.878544509410858154e-01 1.158400416374206543e+00 1.499090492725372314e-01
1.077716946601867676e+00 1.159103751182556152e+00 -4.394248425960540771e-01 1.476837396621704102e+00 3.313025534152984619e-01
9.558464288711547852e-01 1.027794599533081055e+00 -3.091933131217956543e-01 1.472543597221374512e+00 7.145727425813674927e-02
1.177699685096740723e+00 1.253311514854431152e+00 -4.752176105976104736e-01 1.425946831703186035e+00 2.300665676593780518e-01
6.139384508132934570e-01 1.145828723907470703e+00 -7.309752702713012695e-01 9.999859333038330078e-01 9.400376677513122559e-01
5.543640851974487305e-01 1.174652576446533203e+00 -8.470264077186584473e-01 9.253445863723754883e-01 9.402782320976257324e-01
5.564312934875488281e-01 1.163489580154418945e+00 -8.548454642295837402e-01 9.180347919464111328e-01 9.338810443878173828e-01
5.540661215782165527e-01 1.151390552520751953e+00 -8.493251800537109375e-01 9.310150146484375000e-01 9.172444939613342285e-01
5.226173400878906250e-01 1.146067142486572266e+00 -8.250479698181152344e-01 9.863807559013366699e-01 9.623102545738220215e-01
6.426109075546264648e-01 1.100605487823486328e+00 -8.989224433898925781e-01 1.058692336082458496e+00 8.970170617103576660e-01
7.257896065711975098e-01 8.562390208244323730e-01 -3.845637738704681396e-01 1.016477346420288086e+00 2.315534502267837524e-01
6.494883894920349121e-01 8.995457291603088379e-01 -3.995394110679626465e-01 1.050049662590026855e+00 2.371463179588317871e-01
6.742417812347412109e-01 8.987444639205932617e-01 -2.513543665409088135e-01 8.345506191253662109e-01 2.321976125240325928e-01
6.274249553680419922e-01 9.268845319747924805e-01 -2.867095172405242920e-01 8.885516524314880371e-01 1.773081421852111816e-01
7.937733530998229980e-01 8.969153165817260742e-01 -3.930013775825500488e-01 9.944457411766052246e-01 1.962509155273437500e-01
9.156913161277770996e-01 7.994868159294128418e-01 -9.288735389709472656e-01 9.319087862968444824e-01 1.564805507659912109e-01
9.553786516189575195e-01 9.289141297340393066e-01 -6.522588133811950684e-01 1.016796588897705078e+00 1.027560755610466003e-01
8.364949822425842285e-01 9.010754227638244629e-01 -5.150614976882934570e-01 9.609591960906982422e-01 1.724703051149845123e-02
9.329125881195068359e-01 1.077933669090270996e+00 -4.907012581825256348e-01 1.143239974975585938e+00 2.701224982738494873e-01
8.623291254043579102e-01 1.147658705711364746e+00 -5.203731060028076172e-01 1.162691473960876465e+00 2.821910679340362549e-01
1.080110549926757812e+00 1.243552446365356445e+00 -4.860608577728271484e-01 1.215828776359558105e+00 3.256838023662567139e-01
5.067570805549621582e-01 1.424355149269104004e+00 -4.189321994781494141e-01 1.448364973068237305e+00 9.247628450393676758e-01
8.926084041595458984e-01 2.537705183029174805e+00 4.772909581661224365e-01 1.863244652748107910e+00 2.580424845218658447e-01
8.969351649284362793e-01 2.539194345474243164e+00 4.681361913681030273e-01 1.853176236152648926e+00 2.601912915706634521e-01
8.893541693687438965e-01 2.538930892944335938e+00 4.723468422889709473e-01 1.861052632331848145e+00 2.424759566783905029e-01
1.027547359466552734e+00 2.562597274780273438e+00 6.517334580421447754e-01 2.045240402221679688e+00 -1.005316823720932007e-01
1.015300154685974121e+00 2.571777105331420898e+00 5.500766038894653320e-01 1.818805932998657227e+00 -1.720857173204421997e-01
9.729156494140625000e-01 2.535602569580078125e+00 6.518672108650207520e-01 1.843932867050170898e+00 -1.848539412021636963e-01
1.120994210243225098e+00 2.615961790084838867e+00 5.372591614723205566e-01 1.970286607742309570e+00 -2.886968553066253662e-01
1.061372280120849609e+00 2.584371805191040039e+00 5.911064147949218750e-01 1.890931487083435059e+00 -2.169684767723083496e-01
1.044504523277282715e+00 2.545740842819213867e+00 7.427391409873962402e-01 2.025237321853637695e+00 -3.624420166015625000e-01
1.246798396110534668e+00 2.416956186294555664e+00 5.819838643074035645e-01 2.133005619049072266e+00 -3.473730087280273438e-01
1.342653274536132812e+00 2.180303573608398438e+00 2.914727926254272461e-01 2.129090070724487305e+00 -3.631880283355712891e-01
1.361810564994812012e+00 2.163380146026611328e+00 2.161960154771804810e-01 2.084116458892822266e+00 -3.734836578369140625e-01
1.335192680358886719e+00 2.163984060287475586e+00 2.009247541427612305e-01 2.102840185165405273e+00 -4.014290869235992432e-01
1.261285305023193359e+00 2.138682603836059570e+00 3.418814837932586670e-01 2.048960685729980469e+00 -3.839525580406188965e-01
1.208057045936584473e+00 2.138401269912719727e+00 2.527794241905212402e-01 2.013587474822998047e+00 -3.085116744041442871e-01
9.343368411064147949e-01 2.585911989212036133e+00 6.624203324317932129e-01 1.862437486648559570e+00 -1.215046793222427368e-01
1.143869400024414062e+00 2.452937126159667969e+00 3.764204084873199463e-01 1.981849789619445801e+00 -1.447554826736450195e-01
1.116402626037597656e+00 2.536747932434082031e+00 4.876558482646942139e-01 1.955745935440063477e+00 -2.542023658752441406e-01
1.148886680603027344e+00 2.880414485931396484e+00 7.690040469169616699e-01 2.234116554260253906e+00 -5.635816976428031921e-02
9.112284779548645020e-01 2.779188156127929688e+00 6.618196368217468262e-01 2.053385972976684570e+00 2.510222494602203369e-01
1.182478070259094238e+00 2.521984815597534180e+00 4.616369307041168213e-01 2.100867033004760742e+00 -2.842420935630798340e-01
1.204722762107849121e+00 2.550608873367309570e+00 5.296835303306579590e-01 2.120845317840576172e+00 -2.088103443384170532e-01
1.165365815162658691e+00 2.701675891876220703e+00 7.062019705772399902e-01 2.088626384735107422e+00 -1.226912364363670349e-01
1.139395356178283691e+00 2.678816318511962891e+00 7.320882081985473633e-01 2.225221395492553711e+00 -1.555885970592498779e-01
1.237962007522583008e+00 2.776659488677978516e+00 7.022077441215515137e-01 2.194378137588500977e+00 -9.799942374229431152e-02
9.392692446708679199e-01 3.002270936965942383e+00 2.872407138347625732e-01 2.347221612930297852e+00 9.027196764945983887e-01
7.152865529060363770e-01 2.856012105941772461e+00 1.925039738416671753e-01 2.448447942733764648e+00 9.961906075477600098e-01
9.659115076065063477e-01 2.800375699996948242e+00 1.220625042915344238e-01 2.461736917495727539e+00 7.932419776916503906e-01
1.145830631256103516e+00 2.440080881118774414e+00 -8.942455798387527466e-02 2.250452995300292969e+00 6.210009455680847168e-01
6.884614229202270508e-01 2.920489311218261719e+00 9.716623276472091675e-02 2.076073646545410156e+00 1.172695755958557129e+00
7.487000823020935059e-01 2.813156843185424805e+00 1.942751370370388031e-02 2.333735704421997070e+00 1.131088376045227051e+00
9.203383922576904297e-01 1.910195589065551758e+00 -3.911972045898437500e-01 1.583850264549255371e+00 1.100939631462097168e+00
9.766342043876647949e-01 2.021032333374023438e+00 -3.856117427349090576e-01 1.565135478973388672e+00 1.145815014839172363e+00
8.356449604034423828e-01 2.113042354583740234e+00 -5.188972949981689453e-01 1.937870383262634277e+00 1.159773707389831543e+00
8.594478964805603027e-01 1.596645832061767578e+00 -9.277501106262207031e-01 1.297037601470947266e+00 9.817856550216674805e-01
8.026508688926696777e-01 1.850878596305847168e+00 -4.598178863525390625e-01 2.096602439880371094e+00 1.153657555580139160e+00
8.286800980567932129e-01 1.990512013435363770e+00 -4.385333359241485596e-01 1.898703694343566895e+00 9.149486422538757324e-01
1.461296677589416504e+00 1.899634957313537598e+00 -3.571459949016571045e-01 1.982497930526733398e+00 4.460133910179138184e-01
1.462208032608032227e+00 1.852014303207397461e+00 -6.117724180221557617e-01 1.849850535392761230e+00 6.239472031593322754e-01
9.374930262565612793e-01 2.209606409072875977e+00 -8.805373907089233398e-01 1.701967835426330566e+00 9.757070541381835938e-01
1.286051034927368164e+00 1.586912631988525391e+00 -1.163266897201538086e+00 2.052277088165283203e+00 1.115487933158874512e+00
6.749758124351501465e-01 9.835287332534790039e-01 -3.519476056098937988e-01 1.023860692977905273e+00 2.962079644203186035e-01
7.325528264045715332e-01 1.099187612533569336e+00 -3.152342140674591064e-01 8.886051774024963379e-01 2.355989068746566772e-01
7.704076766967773438e-01 1.010508775711059570e+00 -2.744294106960296631e-01 1.294757962226867676e+00 2.944704890251159668e-01
7.928466200828552246e-01 9.910559654235839844e-01 -4.217665195465087891e-01 1.329034209251403809e+00 3.898239135742187500e-01
6.856692433357238770e-01 1.351974487304687500e+00 -4.941704571247100830e-01 1.045644760131835938e+00 5.367513895034790039e-01
1.021705508232116699e+00 1.269472956657409668e+00 -5.312603712081909180e-01 1.203094720840454102e+00 -7.556661218404769897e-02
1.020735502243041992e+00 1.196931123733520508e+00 -5.214090943336486816e-01 1.248629212379455566e+00 8.542270958423614502e-02
1.055199384689331055e+00 1.144357323646545410e+00 -4.903149604797363281e-01 1.197201132774353027e+00 1.254432052373886108e-01
8.139029145240783691e-01 8.902181386947631836e-01 -5.752826333045959473e-01 8.344800472259521484e-01 6.143152341246604919e-02
9.036633968353271484e-01 9.790477156639099121e-01 -6.234703063964843750e-01 1.099753022193908691e+00 4.255099296569824219e-01
7.750067710876464844e-01 8.979445099830627441e-01 -4.213238656520843506e-01 1.202580213546752930e+00 3.837541639804840088e-01
7.750067710876464844e-01 8.979445099830627441e-01 -4.213238656520843506e-01 1.202580213546752930e+00 3.837541639804840088e-01
7.750067710876464844e-01 8.979445099830627441e-01 -4.213238656520843506e-01 1.202580213546752930e+00 3.837541639804840088e-01
7.357327342033386230e-01 1.059831500053405762e+00 -4.531464576721191406e-01 9.961692690849304199e-01 5.839294791221618652e-01
6.540045738220214844e-01 1.049339771270751953e+00 -8.071877956390380859e-01 1.353814601898193359e+00 8.454577922821044922e-01
9.455462098121643066e-01 1.986100435256958008e+00 -2.170371562242507935e-01 1.500297188758850098e+00 7.462337017059326172e-01
1.189911603927612305e+00 2.209201812744140625e+00 -2.123503535985946655e-01 1.992162466049194336e+00 3.072452843189239502e-01
1.229737758636474609e+00 2.180880308151245117e+00 -3.702623546123504639e-01 1.696605682373046875e+00 3.644616305828094482e-01
1.264647245407104492e+00 2.150598049163818359e+00 -3.389831483364105225e-01 1.772829174995422363e+00 3.792295157909393311e-01
1.308353662490844727e+00 2.148621559143066406e+00 -3.339892029762268066e-01 1.758032083511352539e+00 3.814535737037658691e-01
1.690739750862121582e+00 1.857724905014038086e+00 -5.357763171195983887e-01 2.889162302017211914e+00 2.490933537483215332e-01
1.566309094429016113e+00 1.938426613807678223e+00 -4.998326301574707031e-01 2.246593236923217773e+00 1.597993969917297363e-01
6.372463703155517578e-01 1.768226265907287598e+00 -4.211127460002899170e-01 1.435815811157226562e+00 9.909996986389160156e-01
6.792808175086975098e-01 1.744264483451843262e+00 -4.177068471908569336e-01 1.401641964912414551e+00 8.773363828659057617e-01
5.892914533615112305e-01 1.727500677108764648e+00 -2.129533439874649048e-01 1.231128692626953125e+00 9.694658517837524414e-01
6.508786678314208984e-01 2.094067573547363281e+00 -1.488089263439178467e-01 1.605820775032043457e+00 6.908969283103942871e-01
7.340345382690429688e-01 1.852450609207153320e+00 -2.094329148530960083e-01 1.753121972084045410e+00 7.177309393882751465e-01
1.183696389198303223e+00 1.983010768890380859e+00 -1.024940088391304016e-01 1.756207227706909180e+00 3.809763789176940918e-01
1.049325466156005859e+00 1.946030855178833008e+00 -1.747790426015853882e-01 1.639765143394470215e+00 3.089658319950103760e-01
1.083985328674316406e+00 1.895513057708740234e+00 -3.204660415649414062e-01 1.662397742271423340e+00 3.344843685626983643e-01
9.829905629158020020e-01 1.939555883407592773e+00 -3.513887524604797363e-01 1.598042249679565430e+00 2.761368751525878906e-01
9.845507144927978516e-01 1.898357152938842773e+00 -2.180076837539672852e-01 1.488682866096496582e+00 3.194284737110137939e-01
9.724086523056030273e-01 1.670551896095275879e+00 -2.041743695735931396e-01 1.469512939453125000e+00 5.225109457969665527e-01
1.772612452507019043e+00 1.659579396247863770e+00 -6.333692669868469238e-01 2.643779754638671875e+00 5.804613232612609863e-01
1.070205211639404297e+00 2.415379047393798828e+00 -2.762022018432617188e-01 1.905122280120849609e+00 4.723978638648986816e-01
1.369456410408020020e+00 1.381714463233947754e+00 -6.292628049850463867e-01 2.113342523574829102e+00 2.700286209583282471e-01
1.191817522048950195e+00 1.412675738334655762e+00 -3.647573590278625488e-01 1.975077867507934570e+00 3.455729484558105469e-01
1.261976838111877441e+00 1.399800539016723633e+00 -3.107101619243621826e-01 2.007316589355468750e+00 4.131699204444885254e-01
1.375688433647155762e+00 2.096476793289184570e+00 -1.653308510780334473e+00 1.848369956016540527e+00 6.483605504035949707e-01
1.167308926582336426e+00 2.098205566406250000e+00 -1.407522201538085938e+00 1.779306769371032715e+00 1.139809966087341309e+00
1.066740274429321289e+00 1.594820022583007812e+00 -4.078481197357177734e-01 1.589629769325256348e+00 8.612440824508666992e-01
1.121424198150634766e+00 1.632890224456787109e+00 -5.530530810356140137e-01 1.431196331977844238e+00 8.451238870620727539e-01
1.038228988647460938e+00 1.668296813964843750e+00 -5.660451650619506836e-01 1.508872389793395996e+00 8.232483267784118652e-01
8.482105731964111328e-01 1.524722695350646973e+00 -5.482121706008911133e-01 1.516596555709838867e+00 6.485061645507812500e-01
5.995956659317016602e-01 2.002202033996582031e+00 -2.017500400543212891e-01 1.369136452674865723e+00 6.642208099365234375e-01
6.842827796936035156e-01 1.851867794990539551e+00 -4.643234610557556152e-01 1.457906723022460938e+00 8.723484277725219727e-01
8.525764942169189453e-01 1.024232745170593262e+00 -3.721698522567749023e-01 1.026906490325927734e+00 2.937632501125335693e-01
9.025871157646179199e-01 1.039913654327392578e+00 -3.441233932971954346e-01 1.021321415901184082e+00 3.039943277835845947e-01
8.640229105949401855e-01 9.976395964622497559e-01 -5.392186045646667480e-01 1.148686408996582031e+00 2.257441729307174683e-01
8.771737813949584961e-01 9.611238241195678711e-01 -4.672529101371765137e-01 1.113986492156982422e+00 2.660651504993438721e-01
7.226425409317016602e-01 1.006613731384277344e+00 -5.424385666847229004e-01 1.160593152046203613e+00 4.334475100040435791e-01
7.238186597824096680e-01 9.905557036399841309e-01 -5.616663098335266113e-01 1.160149812698364258e+00 4.621116220951080322e-01
7.692373991012573242e-01 9.407666921615600586e-01 -5.103858709335327148e-01 1.288152813911437988e+00 4.803140163421630859e-01
6.752923130989074707e-01 1.052446603775024414e+00 -5.938169956207275391e-01 1.162837386131286621e+00 5.019401311874389648e-01
6.154484748840332031e-01 9.176209568977355957e-01 -7.155842781066894531e-01 1.049321413040161133e+00 7.160986065864562988e-01
4.780870378017425537e-01 8.779476284980773926e-01 -4.542797803878784180e-01 9.299432635307312012e-01 5.501133203506469727e-01
5.456060767173767090e-01 8.764993548393249512e-01 -4.799959063529968262e-01 9.729423522949218750e-01 4.846211671829223633e-01
6.548002958297729492e-01 9.384571313858032227e-01 -5.216295719146728516e-01 1.075793147087097168e+00 4.034645855426788330e-01
6.047260165214538574e-01 8.773739337921142578e-01 -5.993008017539978027e-01 1.083403110504150391e+00 5.869471430778503418e-01
5.788308978080749512e-01 8.227058649063110352e-01 -6.328545808792114258e-01 1.011693239212036133e+00 5.667517185211181641e-01
5.715698003768920898e-01 8.599207401275634766e-01 -5.558157563209533691e-01 1.084989309310913086e+00 5.777454376220703125e-01
5.093423128128051758e-01 1.226172804832458496e+00 -5.117596387863159180e-01 8.716310262680053711e-01 8.299103975296020508e-01
8.274457454681396484e-01 1.134972572326660156e+00 -8.656842112541198730e-01 1.103892326354980469e+00 6.083731651306152344e-01
1.102883815765380859e+00 1.073062419891357422e+00 -6.318622827529907227e-01 1.134170889854431152e+00 3.335645794868469238e-01
1.560473680496215820e+00 1.245228648185729980e+00 -1.448909163475036621e+00 1.547091484069824219e+00 3.645680248737335205e-01
1.539947986602783203e+00 1.268159985542297363e+00 -1.610430598258972168e+00 1.545701742172241211e+00 3.545743525028228760e-01
1.558457612991333008e+00 1.216900706291198730e+00 -1.591790676116943359e+00 1.594835281372070312e+00 2.334851324558258057e-01
8.487489819526672363e-01 1.293739199638366699e+00 -8.425929546356201172e-01 1.103890419006347656e+00 8.155710101127624512e-01
9.665600657463073730e-01 1.292656660079956055e+00 -1.080237030982971191e+00 1.272869706153869629e+00 7.746306061744689941e-01
1.022217512130737305e+00 1.328751325607299805e+00 -1.065173983573913574e+00 1.257626533508300781e+00 8.031787872314453125e-01
9.127162694931030273e-01 1.147132158279418945e+00 -9.951572418212890625e-01 1.250364303588867188e+00 7.360969781875610352e-01
6.157739758491516113e-01 1.347313404083251953e+00 -4.152168035507202148e-01 9.478765130043029785e-01 3.475438952445983887e-01
5.204186439514160156e-01 1.286136865615844727e+00 -3.266587257385253906e-01 9.287990927696228027e-01 4.149231314659118652e-01
6.337466239929199219e-01 1.982733368873596191e+00 -3.602233231067657471e-01 1.460221886634826660e+00 9.253356456756591797e-01
1.017814040184020996e+00 2.180412530899047852e+00 -5.957284569740295410e-01 1.900056719779968262e+00 1.339045763015747070e+00
1.491204738616943359e+00 1.993607044219970703e+00 -1.362495899200439453e+00 1.800011754035949707e+00 6.445134282112121582e-01
1.411844491958618164e+00 1.904689192771911621e+00 -1.167153120040893555e+00 1.814769387245178223e+00 6.923109889030456543e-01
1.387164235115051270e+00 1.948406934738159180e+00 -9.441347718238830566e-01 1.951709508895874023e+00 7.252622246742248535e-01
2.020999670028686523e+00 2.096385240554809570e+00 -1.618034362792968750e+00 2.452335596084594727e+00 3.766290545463562012e-01
1.982330799102783203e+00 2.168411731719970703e+00 -1.636258363723754883e+00 2.507268190383911133e+00 2.226603627204895020e-01
1.927856564521789551e+00 2.312248468399047852e+00 -1.450474619865417480e+00 2.504881381988525391e+00 2.438387461006641388e-02
1.971177458763122559e+00 2.304309844970703125e+00 -1.396056294441223145e+00 2.456578731536865234e+00 1.146158799529075623e-01
1.948424816131591797e+00 2.324366807937622070e+00 -9.735083580017089844e-01 2.392006158828735352e+00 2.286116778850555420e-01
1.839118242263793945e+00 1.847622752189636230e+00 -7.389808297157287598e-01 2.805917739868164062e+00 -7.539818435907363892e-02
1.819177031517028809e+00 1.840611577033996582e+00 -7.739104628562927246e-01 2.814982175827026367e+00 -7.701277732849121094e-02
2.069355010986328125e+00 1.775432348251342773e+00 -7.802848815917968750e-01 2.648109197616577148e+00 -1.040746644139289856e-01
2.000390768051147461e+00 1.527447581291198730e+00 -6.412278413772583008e-01 2.023536205291748047e+00 1.147576570510864258e-01
1.919399976730346680e+00 1.652321100234985352e+00 -7.943162918090820312e-01 2.003629207611083984e+00 3.033028915524482727e-02
1.953014016151428223e+00 1.551890492439270020e+00 -6.672716140747070312e-01 1.968833327293395996e+00 5.924431234598159790e-02
1.622200131416320801e+00 1.347797989845275879e+00 -7.702732086181640625e-01 1.986796259880065918e+00 3.453894257545471191e-01
1.809648513793945312e+00 1.558231472969055176e+00 -9.729505777359008789e-01 1.942011117935180664e+00 4.048608243465423584e-01
1.661395430564880371e+00 1.446040749549865723e+00 -8.929487466812133789e-01 1.908308148384094238e+00 2.650390267372131348e-01
1.170380711555480957e+00 1.848501443862915039e+00 -2.573262155055999756e-01 1.549144983291625977e+00 2.692558765411376953e-01
1.149526834487915039e+00 1.495529651641845703e+00 -6.018481850624084473e-01 1.950844168663024902e+00 5.427631735801696777e-01
1.139634728431701660e+00 1.336599230766296387e+00 -7.460300922393798828e-01 2.049511671066284180e+00 8.019652366638183594e-01
1.400328040122985840e+00 1.231916546821594238e+00 -1.024938821792602539e+00 2.403374910354614258e+00 6.938717961311340332e-01
1.283097028732299805e+00 1.286860704421997070e+00 -9.521780610084533691e-01 2.331066131591796875e+00 7.907715439796447754e-01
1.142555594444274902e+00 1.509930491447448730e+00 -6.729274988174438477e-01 2.295238733291625977e+00 7.580536603927612305e-01
1.288584351539611816e+00 1.507283568382263184e+00 -6.412605047225952148e-01 2.373229980468750000e+00 7.120993137359619141e-01
1.383390069007873535e+00 1.483236908912658691e+00 -7.349539399147033691e-01 2.363281488418579102e+00 5.132226347923278809e-01
1.447071433067321777e+00 1.655959010124206543e+00 -7.117255330085754395e-01 1.881272435188293457e+00 8.109175562858581543e-01
1.390298604965209961e+00 1.469625949859619141e+00 -8.101190328598022461e-01 2.129594802856445312e+00 4.869494736194610596e-01
1.147512197494506836e+00 1.787124276161193848e+00 -7.252502441406250000e-01 2.048003196716308594e+00 1.206166744232177734e+00
1.503108859062194824e+00 1.045825362205505371e+00 -6.530920267105102539e-01 1.653930187225341797e+00 -8.146229386329650879e-01
1.511631488800048828e+00 8.044422864913940430e-01 -8.908371329307556152e-01 1.541784286499023438e+00 -8.394508957862854004e-01
1.704381227493286133e+00 1.203278779983520508e+00 -6.491035819053649902e-01 1.917895674705505371e+00 -7.310492396354675293e-01
1.238463878631591797e+00 1.050755381584167480e+00 -4.632322192192077637e-01 1.651545166969299316e+00 -1.045912578701972961e-01
1.511116743087768555e+00 1.020613193511962891e+00 -6.348856687545776367e-01 1.683807253837585449e+00 -7.893661856651306152e-01
1.550161004066467285e+00 1.067259788513183594e+00 -6.993724107742309570e-01 1.618986964225769043e+00 -8.029208779335021973e-01
1.591069221496582031e+00 5.688970088958740234e-01 -1.047809600830078125e+00 1.507333278656005859e+00 -9.775437116622924805e-01
1.525326013565063477e+00 6.199322342872619629e-01 -9.032281041145324707e-01 1.474797606468200684e+00 -8.383199572563171387e-01
1.603390336036682129e+00 5.426595807075500488e-01 -1.141466259956359863e+00 1.431432366371154785e+00 -9.820106625556945801e-01
1.770449280738830566e+00 6.576268076896667480e-01 -1.041886329650878906e+00 1.745718479156494141e+00 -1.100956082344055176e+00
1.650501012802124023e+00 7.914651632308959961e-01 -9.227026104927062988e-01 1.682613730430603027e+00 -1.096930265426635742e+00
1.848470091819763184e+00 1.151533007621765137e+00 -6.528893113136291504e-01 2.061068773269653320e+00 -6.383445262908935547e-01
1.941245198249816895e+00 1.138667464256286621e+00 -6.462580561637878418e-01 2.104473352432250977e+00 -5.624268054962158203e-01
1.929810166358947754e+00 1.151884317398071289e+00 -6.652201414108276367e-01 2.103479623794555664e+00 -5.707008838653564453e-01
1.533223032951354980e+00 1.267979860305786133e+00 -6.692253947257995605e-01 1.924854636192321777e+00 -5.421964526176452637e-01
1.748447299003601074e+00 4.638333916664123535e-01 -1.202641487121582031e+00 1.538053631782531738e+00 -9.727439880371093750e-01
1.814972519874572754e+00 6.132835149765014648e-01 -1.251329421997070312e+00 1.707176923751831055e+00 -1.240178585052490234e+00
2.224464893341064453e+00 6.413471698760986328e-01 -1.319772720336914062e+00 2.053677082061767578e+00 -1.461513638496398926e+00
2.214638471603393555e+00 7.425134778022766113e-01 -1.248745203018188477e+00 2.232968807220458984e+00 -1.514970541000366211e+00
1.660785555839538574e+00 1.809341669082641602e+00 -7.327975630760192871e-01 2.470493078231811523e+00 2.972601652145385742e-01
1.146998167037963867e+00 1.272199153900146484e+00 -1.357792139053344727e+00 1.567329287528991699e+00 7.814739942550659180e-01
1.389858245849609375e+00 1.483167767524719238e+00 -5.810400247573852539e-01 1.499260544776916504e+00 4.748151600360870361e-01
6.794959306716918945e-01 1.327643871307373047e+00 -3.422143161296844482e-01 1.494991421699523926e+00 5.229912996292114258e-01
1.677440881729125977e+00 1.507813096046447754e+00 -8.440918922424316406e-01 2.059901237487792969e+00 -2.072257399559020996e-01
1.759417295455932617e+00 1.485377907752990723e+00 -8.767653107643127441e-01 2.109341621398925781e+00 -4.399878084659576416e-01
1.754966020584106445e+00 1.486108064651489258e+00 -1.143271684646606445e+00 1.905527591705322266e+00 -2.181467115879058838e-01
2.028925657272338867e+00 1.581572294235229492e+00 -6.484826207160949707e-01 2.195634126663208008e+00 -2.130658924579620361e-01
2.056802988052368164e+00 1.702236771583557129e+00 -4.592535495758056641e-01 2.308144092559814453e+00 -1.348180323839187622e-01
1.210021972656250000e+00 1.477998971939086914e+00 -7.079957127571105957e-01 2.043922424316406250e+00 8.376228213310241699e-01
1.159346938133239746e+00 1.366557121276855469e+00 -6.052449345588684082e-01 2.255035400390625000e+00 6.423880457878112793e-01
1.218400955200195312e+00 1.356925010681152344e+00 -6.228669881820678711e-01 2.125969648361206055e+00 5.902942419052124023e-01
1.958184719085693359e+00 1.587491989135742188e+00 -7.813990712165832520e-01 2.718989372253417969e+00 5.768524855375289917e-02
1.555270314216613770e+00 1.325347185134887695e+00 -7.163237929344177246e-01 2.165596008300781250e+00 1.228658854961395264e-01
1.003239989280700684e+00 1.396809816360473633e+00 -2.021133005619049072e-01 1.434380531311035156e+00 1.947652846574783325e-01
1.539119482040405273e+00 1.188680529594421387e+00 -4.164261221885681152e-01 1.898996949195861816e+00 -6.701534390449523926e-01
1.559322714805603027e+00 1.019355297088623047e+00 -6.367006301879882812e-01 1.859440445899963379e+00 -6.454605460166931152e-01
1.507076025009155273e+00 1.067069768905639648e+00 -7.115440964698791504e-01 1.788377165794372559e+00 -6.201691627502441406e-01
1.673991680145263672e+00 1.030307292938232422e+00 -7.326096296310424805e-01 1.779229402542114258e+00 -5.268859863281250000e-01
1.633488297462463379e+00 1.057734966278076172e+00 -8.545459508895874023e-01 1.773039340972900391e+00 -4.994634389877319336e-01
1.634783267974853516e+00 9.485065340995788574e-01 -8.175660371780395508e-01 1.784332275390625000e+00 -5.232709050178527832e-01
1.597971200942993164e+00 7.721859812736511230e-01 -8.046084642410278320e-01 1.658380627632141113e+00 -7.241450548171997070e-01
1.911840081214904785e+00 8.116308450698852539e-01 -1.201211214065551758e+00 1.833349585533142090e+00 -6.178433895111083984e-01
2.102047443389892578e+00 1.190441966056823730e+00 -8.372910618782043457e-01 2.279620885848999023e+00 -8.278001546859741211e-01
1.623899817466735840e+00 1.763661980628967285e+00 -3.018561191856861115e-02 2.388533353805541992e+00 -1.097182556986808777e-02
1.439417243003845215e+00 1.489970445632934570e+00 -1.930961608886718750e-01 1.975549221038818359e+00 -4.068897962570190430e-01
1.647825956344604492e+00 1.378397822380065918e+00 -3.184461295604705811e-01 2.232992649078369141e+00 -6.462213397026062012e-01
1.650518417358398438e+00 1.367022037506103516e+00 -3.314518928527832031e-01 2.234934568405151367e+00 -6.623364090919494629e-01
1.767685055732727051e+00 1.673068404197692871e+00 -1.354793012142181396e-01 2.317911386489868164e+00 -4.813688099384307861e-01
1.766941547393798828e+00 1.430274367332458496e+00 -6.337738037109375000e-01 2.768350362777709961e+00 -3.623441159725189209e-01
1.484124422073364258e+00 1.076988339424133301e+00 -5.465504527091979980e-01 1.587053537368774414e+00 -3.965817391872406006e-01
1.396200895309448242e+00 1.220426201820373535e+00 -5.369746088981628418e-01 1.734826087951660156e+00 -4.289981424808502197e-01
1.336634874343872070e+00 1.843431115150451660e+00 -1.566331684589385986e-01 2.164820432662963867e+00 1.864489465951919556e-01
1.381780266761779785e+00 1.829687476158142090e+00 -1.583960354328155518e-01 2.356424093246459961e+00 1.961670815944671631e-01
1.133299589157104492e+00 1.398430109024047852e+00 -3.759552836418151855e-01 1.647410154342651367e+00 2.629202306270599365e-01
1.167965412139892578e+00 1.430256128311157227e+00 -4.734566509723663330e-01 1.584670305252075195e+00 2.404613941907882690e-01
1.111108660697937012e+00 1.325106263160705566e+00 -7.156032323837280273e-01 1.451721906661987305e+00 1.920200884342193604e-01
1.119158506393432617e+00 1.275127530097961426e+00 -7.539271712303161621e-01 1.400867462158203125e+00 1.783408969640731812e-01
1.124518036842346191e+00 1.276692271232604980e+00 -7.493914365768432617e-01 1.376544237136840820e+00 1.901124864816665649e-01
1.096987724304199219e+00 1.305264592170715332e+00 -6.893415451049804688e-01 1.266174435615539551e+00 -2.093070745468139648e-02
7.111823558807373047e-01 1.074879527091979980e+00 -3.113191425800323486e-01 9.874694943428039551e-01 4.539539217948913574e-01
6.930437684059143066e-01 1.075993061065673828e+00 -3.485978543758392334e-01 9.713924527168273926e-01 4.260629117488861084e-01
6.299775242805480957e-01 9.912745952606201172e-01 -3.596700429916381836e-01 9.847617745399475098e-01 3.880916535854339600e-01
6.217702031135559082e-01 1.017784237861633301e+00 -3.713704943656921387e-01 9.944245815277099609e-01 3.797988593578338623e-01
5.936818718910217285e-01 1.028381824493408203e+00 -3.068401813507080078e-01 1.169300913810729980e+00 4.712513089179992676e-01
5.864865779876708984e-01 1.389631628990173340e+00 -5.491327047348022461e-01 1.035902738571166992e+00 5.138334035873413086e-01
7.454648613929748535e-01 1.128467559814453125e+00 -6.260764598846435547e-01 1.015062928199768066e+00 7.120638489723205566e-01
1.609973907470703125e+00 1.421975374221801758e+00 -1.376611590385437012e+00 1.720123291015625000e+00 1.969973146915435791e-01
1.638911604881286621e+00 1.392805457115173340e+00 -1.604256272315979004e+00 1.696260929107666016e+00 1.334884762763977051e-01
1.656959414482116699e+00 1.367581725120544434e+00 -1.632983565330505371e+00 1.691105127334594727e+00 9.181634336709976196e-02
1.606485605239868164e+00 1.379119396209716797e+00 -1.671207308769226074e+00 1.772231101989746094e+00 2.148883976042270660e-02
1.524331688880920410e+00 1.045668959617614746e+00 -1.629920721054077148e+00 1.414418339729309082e+00 4.609587192535400391e-01
1.035262227058410645e+00 1.202832937240600586e+00 -1.255833029747009277e+00 1.194767832756042480e+00 4.873557686805725098e-01
1.184110164642333984e+00 1.051440477371215820e+00 -1.345761299133300781e+00 1.129241108894348145e+00 4.241551756858825684e-01
1.237840056419372559e+00 1.024772763252258301e+00 -1.277502775192260742e+00 1.140384078025817871e+00 5.605717301368713379e-01
1.171550512313842773e+00 1.070612072944641113e+00 -1.294374585151672363e+00 1.211640596389770508e+00 4.927452504634857178e-01
1.091293215751647949e+00 9.562060236930847168e-01 -1.116721868515014648e+00 1.185861349105834961e+00 5.049390792846679688e-01
7.794592380523681641e-01 1.420220613479614258e+00 -8.997802138328552246e-01 1.122760295867919922e+00 7.258082628250122070e-01
8.602746129035949707e-01 1.603635668754577637e+00 -9.326699376106262207e-01 1.458906769752502441e+00 7.092480659484863281e-01
8.547958135604858398e-01 1.587145209312438965e+00 -9.302127957344055176e-01 1.450145602226257324e+00 6.947796940803527832e-01
1.315862178802490234e+00 1.962288022041320801e+00 -7.444233894348144531e-01 1.758943319320678711e+00 1.146463274955749512e+00
1.303196549415588379e+00 1.516412496566772461e+00 -1.033070087432861328e+00 1.664207100868225098e+00 6.483959555625915527e-01
9.688426256179809570e-01 1.316557168960571289e+00 -9.041876792907714844e-01 1.436237692832946777e+00 5.975356101989746094e-01
4.221780300140380859e-01 1.492121458053588867e+00 -2.677886784076690674e-01 9.501565098762512207e-01 6.224437952041625977e-01
4.546455442905426025e-01 1.437531709671020508e+00 -3.527604341506958008e-01 9.755672812461853027e-01 6.697043180465698242e-01
6.396334767341613770e-01 1.083731889724731445e+00 -6.029483079910278320e-01 8.474932909011840820e-01 4.945909678936004639e-01
8.469867706298828125e-01 8.970422148704528809e-01 -7.462092041969299316e-01 9.956754446029663086e-01 4.409495294094085693e-01
8.369539976119995117e-01 1.379090905189514160e+00 -4.824928343296051025e-01 1.125589489936828613e+00 6.667077541351318359e-01
7.649288177490234375e-01 1.409264802932739258e+00 -3.907310962677001953e-01 1.169445395469665527e+00 5.962496399879455566e-01
7.618283629417419434e-01 1.273953318595886230e+00 -2.938046753406524658e-01 1.192255973815917969e+00 5.731933712959289551e-01
5.781025290489196777e-01 1.094310283660888672e+00 -4.220383465290069580e-01 8.388857841491699219e-01 4.040325582027435303e-01
5.724795460700988770e-01 1.092803001403808594e+00 -4.495813548564910889e-01 8.493555784225463867e-01 3.662118613719940186e-01
1.499831914901733398e+00 1.631733655929565430e+00 -5.701949000358581543e-01 2.002474546432495117e+00 5.282022431492805481e-02
1.489154696464538574e+00 1.922177314758300781e+00 -5.405586957931518555e-01 2.043568372726440430e+00 -2.527746371924877167e-02
1.554218173027038574e+00 1.703191637992858887e+00 -3.381449878215789795e-01 2.190730094909667969e+00 1.745594441890716553e-01
1.446980118751525879e+00 1.330533146858215332e+00 -6.132334470748901367e-01 2.449622631072998047e+00 1.433492004871368408e-01
1.636478900909423828e+00 1.342509269714355469e+00 -7.771050930023193359e-01 2.273695945739746094e+00 1.018088981509208679e-01
1.587138414382934570e+00 1.439674139022827148e+00 -8.356676697731018066e-01 2.197621583938598633e+00 1.387522816658020020e-01
1.699871778488159180e+00 1.398926138877868652e+00 -9.817994236946105957e-01 2.134266853332519531e+00 2.351579070091247559e-01
1.568354964256286621e+00 1.374074101448059082e+00 -9.195531606674194336e-01 1.890970826148986816e+00 3.810580074787139893e-01
1.718560338020324707e+00 1.423954010009765625e+00 -7.680674791336059570e-01 1.889692783355712891e+00 -2.644356489181518555e-01
1.767492294311523438e+00 1.321474432945251465e+00 -6.299981474876403809e-01 1.840053558349609375e+00 -3.698648214340209961e-01
1.648761987686157227e+00 1.245559692382812500e+00 -7.587406635284423828e-01 1.786065578460693359e+00 -4.782852530479431152e-01
1.226548552513122559e+00 9.696984291076660156e-01 -4.211283922195434570e-01 1.687104582786560059e+00 -3.962685465812683105e-01
1.259028553962707520e+00 1.047351837158203125e+00 -3.844468891620635986e-01 1.611723065376281738e+00 -3.847643136978149414e-01
6.892140507698059082e-01 7.736886143684387207e-01 -4.639328122138977051e-01 7.833490967750549316e-01 2.168205380439758301e-01
5.800313353538513184e-01 1.184783220291137695e+00 -6.734675168991088867e-01 8.259450197219848633e-01 4.260769188404083252e-01
9.669564962387084961e-01 1.171311736106872559e+00 -6.743310689926147461e-01 1.190700173377990723e+00 7.434128522872924805e-01
8.584586381912231445e-01 1.082219839096069336e+00 -1.019036293029785156e+00 1.164393782615661621e+00 6.184703111648559570e-01
1.039405465126037598e+00 1.153243184089660645e+00 -8.867781758308410645e-01 1.176172256469726562e+00 5.861397981643676758e-01
1.007000684738159180e+00 1.134016275405883789e+00 -8.753957152366638184e-01 1.217371582984924316e+00 5.924481153488159180e-01
1.051114439964294434e+00 1.086667418479919434e+00 -8.822768330574035645e-01 1.343641519546508789e+00 7.801818847656250000e-01
9.651530385017395020e-01 1.390599727630615234e+00 -6.591174602508544922e-01 1.212874889373779297e+00 6.926470994949340820e-01
9.627828001976013184e-01 1.363231658935546875e+00 -6.395866274833679199e-01 1.225177884101867676e+00 6.809014678001403809e-01
7.941767573356628418e-01 1.437752962112426758e+00 -9.198982715606689453e-01 1.236708402633666992e+00 8.313879966735839844e-01
8.194146752357482910e-01 1.507799744606018066e+00 -9.275035262107849121e-01 1.162954688072204590e+00 7.429001331329345703e-01
8.381230235099792480e-01 1.534443616867065430e+00 -9.432591795921325684e-01 1.191473007202148438e+00 7.271072268486022949e-01
5.115880370140075684e-01 1.543138623237609863e+00 -6.310985684394836426e-01 1.059141278266906738e+00 7.772068977355957031e-01
6.577354669570922852e-01 1.416434049606323242e+00 -4.181174337863922119e-01 1.145222187042236328e+00 7.888526916503906250e-01
7.090373635292053223e-01 1.208122491836547852e+00 -3.470076322555541992e-01 1.322360634803771973e+00 6.171460151672363281e-01
7.386313080787658691e-01 1.214454293251037598e+00 -3.716959357261657715e-01 1.374584436416625977e+00 6.092882752418518066e-01
1.020739436149597168e+00 9.995852708816528320e-01 -4.465139210224151611e-01 1.210166215896606445e+00 -4.323175549507141113e-02
1.114367961883544922e+00 1.420981168746948242e+00 -3.062335252761840820e-01 1.289618372917175293e+00 1.783583760261535645e-01
1.133730888366699219e+00 1.052130222320556641e+00 -4.912538528442382812e-01 1.508093833923339844e+00 -1.395748257637023926e-01
1.233135461807250977e+00 1.184833884239196777e+00 -6.694742441177368164e-01 1.432618975639343262e+00 -1.229319497942924500e-01
1.244580030441284180e+00 9.211934208869934082e-01 -4.376798868179321289e-01 1.601757764816284180e+00 -2.302393615245819092e-01
1.814923644065856934e+00 1.672203063964843750e+00 -9.883056282997131348e-01 2.203115701675415039e+00 -2.104822993278503418e-01
1.882403612136840820e+00 1.572487711906433105e+00 -8.871654868125915527e-01 2.141147851943969727e+00 -7.008916735649108887e-01
1.599759578704833984e+00 1.238041996955871582e+00 -5.206961035728454590e-01 1.812677145004272461e+00 -1.738818287849426270e-01
9.516409039497375488e-01 1.645596265792846680e+00 -1.326858550310134888e-01 1.527166008949279785e+00 4.741584360599517822e-01
1.722177267074584961e+00 1.306546330451965332e+00 -9.837357401847839355e-01 1.777410268783569336e+00 -4.342975616455078125e-01
1.265748143196105957e+00 1.003009438514709473e+00 -4.944710135459899902e-01 1.447478055953979492e+00 -2.779378592967987061e-01
1.106425523757934570e+00 1.225874900817871094e+00 -4.382406473159790039e-01 1.464136719703674316e+00 3.904619216918945312e-01
1.015622735023498535e+00 9.895217418670654297e-01 -3.923365473747253418e-01 1.316824555397033691e+00 -6.070388108491897583e-02
6.167687177658081055e-01 1.854019522666931152e+00 -5.500286221504211426e-01 1.171392083168029785e+00 9.593620896339416504e-01
4.755449593067169189e-01 1.437934398651123047e+00 -1.181203648447990417e-01 1.091823458671569824e+00 4.798882007598876953e-01
1.682030439376831055e+00 1.432862043380737305e+00 -8.991250395774841309e-01 2.061008453369140625e+00 6.757073998451232910e-01
1.756147265434265137e+00 1.412610888481140137e+00 -1.108928561210632324e+00 1.919427037239074707e+00 6.030437946319580078e-01
1.733186721801757812e+00 1.348015666007995605e+00 -1.120199441909790039e+00 1.950666904449462891e+00 6.173014640808105469e-01
1.444464206695556641e+00 1.369617342948913574e+00 -1.159430980682373047e+00 1.844896078109741211e+00 3.708344399929046631e-01
1.504109859466552734e+00 1.343562602996826172e+00 -1.175719618797302246e+00 1.801018476486206055e+00 4.570246636867523193e-01
7.610722184181213379e-01 1.134767413139343262e+00 -9.581641554832458496e-01 1.039443254470825195e+00 6.871061325073242188e-01
1.016695618629455566e+00 9.079176783561706543e-01 -8.998460173606872559e-01 1.073052406311035156e+00 1.156939044594764709e-01
9.259650111198425293e-01 1.123215675354003906e+00 -8.855967521667480469e-01 1.024597048759460449e+00 1.483432948589324951e-01
8.980780839920043945e-01 8.819848895072937012e-01 -7.995306253433227539e-01 9.685988426208496094e-01 4.951066672801971436e-01
8.295122981071472168e-01 1.233467221260070801e+00 -6.443965435028076172e-01 1.046344995498657227e+00 1.883892565965652466e-01
7.608840465545654297e-01 1.090696096420288086e+00 -9.316962957382202148e-01 9.383502602577209473e-01 4.197376966476440430e-01
7.603436708450317383e-01 1.090255737304687500e+00 -9.373790621757507324e-01 9.544222950935363770e-01 4.169655144214630127e-01
8.971537947654724121e-01 1.184449553489685059e+00 -7.132936120033264160e-01 1.154734849929809570e+00 2.945344448089599609e-01
8.883110880851745605e-01 1.157408237457275391e+00 -7.226265668869018555e-01 1.155640006065368652e+00 3.208858966827392578e-01
8.813062310218811035e-01 1.254470825195312500e+00 -6.917433738708496094e-01 1.141423821449279785e+00 2.679530382156372070e-01
9.524020552635192871e-01 1.288409829139709473e+00 -9.584212899208068848e-01 1.205002784729003906e+00 2.642599344253540039e-01
9.766743183135986328e-01 1.168096542358398438e+00 -1.076923370361328125e+00 1.118827581405639648e+00 1.817519068717956543e-01
9.776975512504577637e-01 8.841766715049743652e-01 -6.348879337310791016e-01 1.033697962760925293e+00 1.213197335600852966e-01
1.456372737884521484e+00 1.407779574394226074e+00 -4.859957098960876465e-01 1.572245001792907715e+00 1.355612576007843018e-01
9.058594107627868652e-01 1.491152524948120117e+00 -2.157395333051681519e-01 1.569411873817443848e+00 3.631581366062164307e-01
6.795468330383300781e-01 1.566822290420532227e+00 -2.665636539459228516e-01 1.430515885353088379e+00 6.691199541091918945e-01
4.965462386608123779e-01 1.541331291198730469e+00 -1.857517361640930176e-01 1.574666142463684082e+00 6.948881149291992188e-01
5.021619200706481934e-01 1.562700152397155762e+00 -2.357440739870071411e-01 1.546897530555725098e+00 7.130676507949829102e-01
6.060056686401367188e-01 1.550433635711669922e+00 -2.439497113227844238e-01 1.497159361839294434e+00 6.931105256080627441e-01
5.375227928161621094e-01 1.648237586021423340e+00 -2.848649919033050537e-01 1.305481672286987305e+00 6.945452094078063965e-01
4.770628809928894043e-01 1.485603213310241699e+00 -2.398553937673568726e-01 1.398561358451843262e+00 7.563518285751342773e-01
7.033786177635192871e-01 8.439866304397583008e-01 -4.562959671020507812e-01 9.150730371475219727e-01 3.555145859718322754e-01
5.995122790336608887e-01 9.232574701309204102e-01 -4.481369256973266602e-01 8.738535046577453613e-01 5.000942945480346680e-01
9.358065724372863770e-01 9.972023963928222656e-01 -5.016103386878967285e-01 1.071849107742309570e+00 2.277734577655792236e-01
9.479863047599792480e-01 1.069300651550292969e+00 -5.321272611618041992e-01 1.011520981788635254e+00 2.415976822376251221e-01
7.739218473434448242e-01 1.045069575309753418e+00 -4.113977849483489990e-01 1.064118981361389160e+00 1.673287898302078247e-01
7.170078754425048828e-01 8.312646746635437012e-01 -3.774435818195343018e-01 9.343454837799072266e-01 2.583241462707519531e-01
6.621593236923217773e-01 7.860137820243835449e-01 -3.885290920734405518e-01 9.850724339485168457e-01 2.180209457874298096e-01
9.833207726478576660e-01 1.085936307907104492e+00 -1.879967600107192993e-01 1.305512428283691406e+00 -2.779422998428344727e-01
9.605799913406372070e-01 1.135436654090881348e+00 -2.391529232263565063e-01 1.235039830207824707e+00 -1.947548687458038330e-01
1.306617856025695801e+00 1.122362375259399414e+00 -3.363251090049743652e-01 1.588444709777832031e+00 -7.436130195856094360e-02
1.259555220603942871e+00 1.165438890457153320e+00 -4.124351143836975098e-01 1.576746582984924316e+00 1.966999843716621399e-02
1.217364192008972168e+00 1.209188938140869141e+00 -2.653118968009948730e-01 1.682902216911315918e+00 5.957117304205894470e-02
6.946616172790527344e-01 1.132379889488220215e+00 -2.433629035949707031e-01 9.464777708053588867e-01 3.860054612159729004e-01
8.279274702072143555e-01 1.055678248405456543e+00 -3.141431808471679688e-01 1.113278269767761230e+00 3.725659102201461792e-02
9.248282313346862793e-01 9.020706415176391602e-01 -7.615830302238464355e-01 9.934709668159484863e-01 2.713178098201751709e-01
7.327335476875305176e-01 9.404920935630798340e-01 -8.710924386978149414e-01 8.238125443458557129e-01 3.378007113933563232e-01
7.390825152397155762e-01 1.067437529563903809e+00 -4.381796717643737793e-01 9.607106447219848633e-01 2.751198224723339081e-02
7.985394001007080078e-01 9.707125425338745117e-01 -4.849872589111328125e-01 9.350425004959106445e-01 1.953438371419906616e-01
7.999737262725830078e-01 7.653621435165405273e-01 -6.439473628997802734e-01 7.837392091751098633e-01 8.171477168798446655e-02
7.536045908927917480e-01 7.818939685821533203e-01 -6.576557755470275879e-01 7.730354070663452148e-01 7.017771154642105103e-02
8.670584559440612793e-01 1.097387552261352539e+00 -3.914175629615783691e-01 1.151481509208679199e+00 1.733937412500381470e-01
1.168776750564575195e+00 1.169578552246093750e+00 -3.059335947036743164e-01 1.861615657806396484e+00 9.839078038930892944e-02
1.192511081695556641e+00 1.223468422889709473e+00 -3.300585746765136719e-01 1.863744735717773438e+00 1.024488061666488647e-01
5.122363567352294922e-01 1.301343441009521484e+00 -4.966966509819030762e-01 9.945482611656188965e-01 5.478663444519042969e-01
5.139067173004150391e-01 1.317600965499877930e+00 -5.166109800338745117e-01 9.141637086868286133e-01 6.013039946556091309e-01
4.909203648567199707e-01 1.341290116310119629e+00 -5.245280265808105469e-01 9.461472034454345703e-01 5.770755410194396973e-01
6.629408001899719238e-01 1.319254517555236816e+00 -3.881511986255645752e-01 1.103178024291992188e+00 7.397403120994567871e-01
7.919653654098510742e-01 1.194628477096557617e+00 -3.818508088588714600e-01 1.427026033401489258e+00 5.322175621986389160e-01
7.590792179107666016e-01 1.031786680221557617e+00 -4.797905981540679932e-01 1.351041555404663086e+00 5.143582224845886230e-01
7.933017015457153320e-01 2.221147537231445312e+00 -8.919261693954467773e-01 1.473664522171020508e+00 1.187053203582763672e+00
5.597516894340515137e-01 2.151673555374145508e+00 -1.017253398895263672e+00 1.238767623901367188e+00 1.231040120124816895e+00
9.205545186996459961e-01 1.621869325637817383e+00 -7.576950788497924805e-01 1.356080412864685059e+00 7.191453576087951660e-01
8.532241582870483398e-01 1.543076872825622559e+00 -6.812538504600524902e-01 1.434449672698974609e+00 5.927975177764892578e-01
1.249902367591857910e+00 1.343857407569885254e+00 -8.333500027656555176e-01 1.452411890029907227e+00 6.265878677368164062e-01
1.254230737686157227e+00 1.300102114677429199e+00 -7.413176894187927246e-01 1.725238204002380371e+00 2.884780764579772949e-01
1.947050690650939941e+00 1.778792142868041992e+00 -6.326138973236083984e-01 2.283155441284179688e+00 4.648604989051818848e-01
1.981300592422485352e+00 1.905579447746276855e+00 -6.798987984657287598e-01 2.358026504516601562e+00 2.755931615829467773e-01
1.803096413612365723e+00 1.837386131286621094e+00 -5.156638026237487793e-01 2.499296426773071289e+00 2.482622712850570679e-01
1.606836080551147461e+00 1.872038841247558594e+00 -1.414770185947418213e-01 2.272102117538452148e+00 1.916555911302566528e-01
1.466127514839172363e+00 1.811738491058349609e+00 -1.743787527084350586e-01 2.221317768096923828e+00 1.963427215814590454e-01
1.262733101844787598e+00 1.661615371704101562e+00 -2.726849615573883057e-01 1.861076712608337402e+00 1.905933022499084473e-01
1.257026076316833496e+00 1.603501915931701660e+00 -3.485724627971649170e-01 1.870591044425964355e+00 2.986536622047424316e-01
1.222580909729003906e+00 1.653694033622741699e+00 -2.664587199687957764e-01 1.969081759452819824e+00 4.179528951644897461e-01
1.482985377311706543e+00 1.211274743080139160e+00 -3.369379043579101562e-01 1.864657998085021973e+00 -1.659023463726043701e-01
1.448311090469360352e+00 1.425783157348632812e+00 -5.762180089950561523e-01 2.010059118270874023e+00 3.783384263515472412e-01
1.484283924102783203e+00 1.407749176025390625e+00 -3.897213339805603027e-01 1.640327334403991699e+00 2.350087463855743408e-01
1.568607568740844727e+00 1.311581492424011230e+00 -6.723437309265136719e-01 2.187539577484130859e+00 3.487273752689361572e-01
1.467912197113037109e+00 1.321565389633178711e+00 -7.245777845382690430e-01 2.229695320129394531e+00 3.037468194961547852e-01
1.411369323730468750e+00 1.171272754669189453e+00 -6.281919479370117188e-01 1.901468276977539062e+00 3.177790939807891846e-01
1.442308068275451660e+00 1.317152023315429688e+00 -4.803306162357330322e-01 1.687245011329650879e+00 6.136387959122657776e-02
1.097536206245422363e+00 1.722068548202514648e+00 -3.747082948684692383e-01 1.749583244323730469e+00 8.860936760902404785e-01
9.122529029846191406e-01 1.891150951385498047e+00 -2.002424448728561401e-01 2.047725439071655273e+00 7.393684387207031250e-01
1.180281639099121094e+00 1.844599246978759766e+00 -5.513947010040283203e-01 1.741329669952392578e+00 8.846828937530517578e-01
1.148532271385192871e+00 1.911056637763977051e+00 -6.297131776809692383e-01 1.604411125183105469e+00 7.773504257202148438e-01
9.380850791931152344e-01 1.920831441879272461e+00 -2.778834998607635498e-01 1.565072536468505859e+00 6.327785849571228027e-01
6.895784735679626465e-01 1.657991170883178711e+00 -2.442024499177932739e-01 1.379460096359252930e+00 6.398820281028747559e-01
7.298219799995422363e-01 1.678595662117004395e+00 -2.197037488222122192e-01 1.267662167549133301e+00 6.240218281745910645e-01
4.495963454246520996e-01 1.014674782752990723e+00 -4.622353017330169678e-01 7.448738813400268555e-01 4.752599596977233887e-01
7.485800981521606445e-01 9.226404428482055664e-01 -4.274362325668334961e-01 1.036872625350952148e+00 2.493446916341781616e-01
6.424931883811950684e-01 1.272030949592590332e+00 1.585373431444168091e-01 1.002516508102416992e+00 -2.642064690589904785e-01
6.437368988990783691e-01 1.513461232185363770e+00 3.227730989456176758e-01 1.171986341476440430e+00 -1.658068150281906128e-01
6.381853222846984863e-01 1.520407199859619141e+00 3.199558258056640625e-01 1.225450515747070312e+00 -1.544084995985031128e-01
6.674212813377380371e-01 1.558182120323181152e+00 3.232534825801849365e-01 1.232362747192382812e+00 -1.268806904554367065e-01
6.317580938339233398e-01 1.529937982559204102e+00 1.168067157268524170e-01 1.051088809967041016e+00 -5.258407816290855408e-02
8.042203187942504883e-01 1.673285245895385742e+00 3.433468043804168701e-01 1.407091021537780762e+00 -2.401199638843536377e-01
7.018896341323852539e-01 1.926230549812316895e+00 2.868383526802062988e-01 1.491154670715332031e+00 2.254751175642013550e-01
6.955742835998535156e-01 1.927276849746704102e+00 2.625535130500793457e-01 1.393087983131408691e+00 1.466819494962692261e-01
7.950794696807861328e-01 1.932622313499450684e+00 4.304542243480682373e-01 1.511350154876708984e+00 -2.237532660365104675e-02
7.211107015609741211e-01 1.430888652801513672e+00 1.950796842575073242e-01 1.115882754325866699e+00 -1.928345561027526855e-01
5.810365676879882812e-01 1.446822047233581543e+00 5.420344322919845581e-02 9.924085140228271484e-01 -1.514148861169815063e-01
5.944991111755371094e-01 1.430546998977661133e+00 7.040379196405410767e-02 9.736096858978271484e-01 -1.651569753885269165e-01
5.827987194061279297e-01 1.426807522773742676e+00 6.603761017322540283e-02 9.655376672744750977e-01 -1.424805223941802979e-01
5.764451622962951660e-01 1.541567206382751465e+00 1.975774019956588745e-01 1.060015678405761719e+00 -2.252350375056266785e-02
5.852474570274353027e-01 1.524063110351562500e+00 9.054799377918243408e-02 1.028253316879272461e+00 -6.744167208671569824e-02
5.887670516967773438e-01 1.515042304992675781e+00 9.012179076671600342e-02 1.051190495491027832e+00 -9.717310965061187744e-02
7.782236933708190918e-01 1.663748383522033691e+00 3.088308274745941162e-01 1.307540059089660645e+00 -1.975743919610977173e-01
8.722593188285827637e-01 1.680080652236938477e+00 2.571177184581756592e-01 1.449077725410461426e+00 -2.220644503831863403e-01
9.762247204780578613e-01 1.925676703453063965e+00 2.517989575862884521e-01 1.622730255126953125e+00 -5.986973270773887634e-02
7.189729809761047363e-01 1.635111808776855469e+00 1.553779691457748413e-01 1.232517123222351074e+00 -2.998745068907737732e-02
8.700728416442871094e-01 1.582573533058166504e+00 1.716418266296386719e-01 1.342955946922302246e+00 -2.597575485706329346e-01
8.016347289085388184e-01 1.741931080818176270e+00 3.849886655807495117e-01 1.435503840446472168e+00 -1.716923117637634277e-01
7.425891757011413574e-01 1.882511734962463379e+00 3.688692748546600342e-01 1.466110944747924805e+00 1.026492565870285034e-01
7.629007697105407715e-01 1.888603568077087402e+00 3.528981804847717285e-01 1.445516705513000488e+00 1.053515076637268066e-01
7.053955197334289551e-01 1.904696464538574219e+00 3.540897667407989502e-01 1.486512303352355957e+00 1.197248771786689758e-01
7.931149005889892578e-01 2.042551279067993164e+00 3.243156671524047852e-01 1.501233220100402832e+00 1.596602378413081169e-04
7.758573293685913086e-01 2.018596172332763672e+00 2.957982420921325684e-01 1.518007278442382812e+00 6.108063831925392151e-02
7.960034608840942383e-01 1.997175574302673340e+00 3.263940215110778809e-01 1.544258117675781250e+00 9.192759543657302856e-02
8.718977570533752441e-01 1.819060087203979492e+00 1.911506950855255127e-01 1.417516112327575684e+00 -2.357340604066848755e-02
8.350082635879516602e-01 1.804297924041748047e+00 2.007018625736236572e-01 1.479282021522521973e+00 -7.995821535587310791e-03
9.248731136322021484e-01 1.833523035049438477e+00 1.318192332983016968e-01 1.485478758811950684e+00 -3.043766692280769348e-02
8.721214532852172852e-01 1.658471345901489258e+00 1.679712980985641479e-01 1.436169743537902832e+00 -3.036521002650260925e-02
7.769164443016052246e-01 1.733064413070678711e+00 8.421596884727478027e-02 1.362042665481567383e+00 6.130725517868995667e-02
8.270856738090515137e-01 1.822603821754455566e+00 1.314050853252410889e-01 1.452313661575317383e+00 1.802625507116317749e-01
6.549773812294006348e-01 1.855061769485473633e+00 3.246729969978332520e-01 1.324071168899536133e+00 1.160808205604553223e-01
6.130793690681457520e-01 1.876974105834960938e+00 3.297361731529235840e-01 1.342771172523498535e+00 1.313124150037765503e-01
6.202198266983032227e-01 1.896120071411132812e+00 2.935392558574676514e-01 1.328888058662414551e+00 1.790387332439422607e-01
7.095506191253662109e-01 1.764199614524841309e+00 3.547895550727844238e-01 1.432902216911315918e+00 4.142786934971809387e-02
1.131826758384704590e+00 2.238327741622924805e+00 4.549795389175415039e-01 1.827204227447509766e+00 -2.424925714731216431e-01
8.490114808082580566e-01 2.469013690948486328e+00 3.277027606964111328e-02 1.840845584869384766e+00 5.034198760986328125e-01
7.225797772407531738e-01 2.636811494827270508e+00 7.364396005868911743e-04 1.988825917243957520e+00 1.130085706710815430e+00
1.132592797279357910e+00 2.686319589614868164e+00 -2.939211726188659668e-01 2.066674947738647461e+00 1.356228351593017578e+00
8.790190219879150391e-01 1.876445293426513672e+00 -6.298943758010864258e-01 2.019924879074096680e+00 1.234098911285400391e+00
8.411064743995666504e-01 1.752433180809020996e+00 -5.212331414222717285e-01 2.344555139541625977e+00 1.010063409805297852e+00
1.070959806442260742e+00 1.811370015144348145e+00 -7.599588036537170410e-01 1.987828969955444336e+00 1.291596770286560059e+00
1.117710947990417480e+00 1.689311146736145020e+00 -4.745539426803588867e-01 1.997296690940856934e+00 7.975070476531982422e-01
1.119430899620056152e+00 1.854264140129089355e+00 -2.059796750545501709e-01 1.623664498329162598e+00 6.390884518623352051e-01
9.866941571235656738e-01 1.252131104469299316e+00 -6.789240241050720215e-01 1.260145306587219238e+00 7.200634479522705078e-01
8.473585247993469238e-01 1.201064229011535645e+00 -5.761878490447998047e-01 1.174518346786499023e+00 7.910559773445129395e-01
8.473585247993469238e-01 1.201064229011535645e+00 -5.761878490447998047e-01 1.174518346786499023e+00 7.910559773445129395e-01
7.210174202919006348e-01 1.461414456367492676e+00 -2.036689221858978271e-01 1.486910223960876465e+00 5.560421943664550781e-01
7.757391929626464844e-01 1.484168887138366699e+00 -2.097737640142440796e-01 1.280829310417175293e+00 6.326257586479187012e-01
7.415384650230407715e-01 1.448559165000915527e+00 -7.416408658027648926e-01 1.411261200904846191e+00 7.650345563888549805e-01
6.885881423950195312e-01 1.400706052780151367e+00 -7.542767524719238281e-01 1.397892236709594727e+00 9.354477524757385254e-01
7.415562868118286133e-01 1.440907955169677734e+00 -7.547180056571960449e-01 1.374584436416625977e+00 9.709243178367614746e-01
8.156227469444274902e-01 1.452118396759033203e+00 -8.672615885734558105e-01 1.365358471870422363e+00 7.613415718078613281e-01
5.100615024566650391e-01 9.682707786560058594e-01 -2.953139245510101318e-01 8.726217746734619141e-01 3.439719676971435547e-01
8.133043646812438965e-01 9.911036491394042969e-01 -7.166240215301513672e-01 8.867526054382324219e-01 2.330780960619449615e-02
8.818065524101257324e-01 1.017971277236938477e+00 -5.389894247055053711e-01 9.774857759475708008e-01 4.806512221693992615e-02
9.075871109962463379e-01 1.092310309410095215e+00 -6.955534219741821289e-01 9.686759114265441895e-01 1.741084903478622437e-01
9.246614575386047363e-01 9.985473155975341797e-01 -5.011194944381713867e-01 1.177751541137695312e+00 1.530018169432878494e-02
8.397859930992126465e-01 9.449316859245300293e-01 -4.292096495628356934e-01 9.029113650321960449e-01 -1.447116397321224213e-02
3.760066926479339600e-01 9.677510261535644531e-01 -4.294742941856384277e-01 6.592409014701843262e-01 5.041019916534423828e-01
7.104382514953613281e-01 1.199651956558227539e+00 -1.850630491971969604e-01 1.145984411239624023e+00 4.035007953643798828e-01
6.623008847236633301e-01 1.334230899810791016e+00 -2.291965335607528687e-01 1.196718931198120117e+00 4.556329250335693359e-01
6.627609133720397949e-01 1.384774923324584961e+00 -3.672366738319396973e-01 1.193961381912231445e+00 5.468847751617431641e-01
5.348818898200988770e-01 1.526600360870361328e+00 -6.668445467948913574e-01 1.133328199386596680e+00 8.901239633560180664e-01
5.090019702911376953e-01 1.568556666374206543e+00 -7.013943791389465332e-01 1.035868883132934570e+00 7.631386518478393555e-01
4.055989980697631836e-01 1.351572990417480469e+00 -3.507707417011260986e-01 9.153416752815246582e-01 7.051039934158325195e-01
4.185816049575805664e-01 1.355883836746215820e+00 -3.387876451015472412e-01 8.839108943939208984e-01 7.068586945533752441e-01
6.003549098968505859e-01 1.557291984558105469e+00 -7.934446334838867188e-01 1.025125503540039062e+00 4.834351539611816406e-01
6.480789184570312500e-01 1.517101168632507324e+00 -9.025611877441406250e-01 9.903584718704223633e-01 4.809726178646087646e-01
7.969615459442138672e-01 1.108976602554321289e+00 -7.712650299072265625e-01 1.024851322174072266e+00 4.710403382778167725e-01
1.192985057830810547e+00 1.264343023300170898e+00 -9.478447437286376953e-01 1.374449610710144043e+00 5.012320280075073242e-01
1.163376450538635254e+00 1.282877445220947266e+00 -9.554070830345153809e-01 1.357126116752624512e+00 4.419460892677307129e-01
8.336468338966369629e-01 1.398832201957702637e+00 -9.832723736763000488e-01 1.577093243598937988e+00 9.427697658538818359e-01
1.234470963478088379e+00 1.432064771652221680e+00 -1.107067346572875977e+00 1.715583801269531250e+00 7.753350734710693359e-01
1.295873165130615234e+00 1.359738945960998535e+00 -1.135291934013366699e+00 1.740651369094848633e+00 6.060233116149902344e-01
1.391703963279724121e+00 1.484105348587036133e+00 -1.031664371490478516e+00 1.984580397605895996e+00 5.145969986915588379e-01
1.166922330856323242e+00 1.309549212455749512e+00 -1.020990014076232910e+00 1.408350944519042969e+00 7.359148859977722168e-01
1.217867732048034668e+00 1.553448438644409180e+00 -7.452958822250366211e-01 1.483990192413330078e+00 6.503897905349731445e-01
1.188319325447082520e+00 1.461473464965820312e+00 -7.840372920036315918e-01 1.547566175460815430e+00 5.530718564987182617e-01
1.232926845550537109e+00 1.498815417289733887e+00 -6.089793443679809570e-01 1.395851850509643555e+00 7.185000777244567871e-01
1.133721113204956055e+00 1.689826607704162598e+00 -5.582423210144042969e-01 1.500968217849731445e+00 5.054938197135925293e-01
6.018383502960205078e-01 1.585784673690795898e+00 -4.341724514961242676e-01 1.363229870796203613e+00 7.264811992645263672e-01
5.256603956222534180e-01 2.048774003982543945e+00 -1.940116584300994873e-01 1.297934174537658691e+00 1.045075058937072754e+00
9.428203701972961426e-01 1.860345363616943359e+00 -3.435055911540985107e-01 1.955390214920043945e+00 8.117873668670654297e-01
5.620762705802917480e-01 1.684436917304992676e+00 -1.777445375919342041e-01 1.874881863594055176e+00 7.747793793678283691e-01
7.196931838989257812e-01 1.749920606613159180e+00 -2.942869067192077637e-01 1.660360813140869141e+00 7.306579947471618652e-01
6.583508253097534180e-01 1.753540277481079102e+00 -2.837189435958862305e-01 1.830386042594909668e+00 9.063319563865661621e-01
9.054155349731445312e-01 2.473870515823364258e+00 -2.035620808601379395e-01 1.747615933418273926e+00 1.077617287635803223e+00
1.029025077819824219e+00 2.480546474456787109e+00 -1.507355868816375732e-01 1.922752857208251953e+00 9.353605508804321289e-01
9.398689270019531250e-01 2.534017324447631836e+00 -1.733905673027038574e-01 2.181279897689819336e+00 1.102247118949890137e+00
9.054397940635681152e-01 1.186581850051879883e+00 -1.214999794960021973e+00 9.669603109359741211e-01 8.120633363723754883e-01
8.533383607864379883e-01 1.237562417984008789e+00 -7.636396884918212891e-01 1.097976207733154297e+00 6.022059917449951172e-01
7.977815866470336914e-01 1.430217266082763672e+00 -6.381188035011291504e-01 1.178902506828308105e+00 5.583354830741882324e-01
7.729974389076232910e-01 1.410499334335327148e+00 -6.611946821212768555e-01 1.088503122329711914e+00 3.770930469036102295e-01
7.926130294799804688e-01 1.388624429702758789e+00 -5.416057109832763672e-01 1.150256872177124023e+00 4.392019212245941162e-01
7.666845917701721191e-01 1.374805569648742676e+00 -5.454224348068237305e-01 1.161846280097961426e+00 4.327300190925598145e-01
1.427007198333740234e+00 2.140506267547607422e+00 -2.179159969091415405e-01 2.230778932571411133e+00 1.406805515289306641e-01
1.063739061355590820e+00 1.946446895599365234e+00 -4.529061317443847656e-01 1.697339296340942383e+00 1.075134873390197754e+00
9.666438102722167969e-01 1.728358030319213867e+00 -1.167380332946777344e+00 1.493863224983215332e+00 1.061813235282897949e+00
9.329521059989929199e-01 1.886305570602416992e+00 -1.323974609375000000e+00 1.369620561599731445e+00 8.953684568405151367e-01
9.420170783996582031e-01 1.888884544372558594e+00 -1.334365010261535645e+00 1.361274123191833496e+00 8.958259224891662598e-01
1.621141672134399414e+00 1.584214210510253906e+00 -1.288828849792480469e+00 2.434373617172241211e+00 9.175544381141662598e-01
1.590757369995117188e+00 1.984442472457885742e+00 -1.474907636642456055e+00 2.200278520584106445e+00 6.261017322540283203e-01
1.806466102600097656e+00 1.577458381652832031e+00 -8.968825340270996094e-01 2.137215137481689453e+00 2.505544424057006836e-01
2.431377649307250977e+00 1.709050893783569336e+00 -1.280230879783630371e+00 2.476070880889892578e+00 3.897522389888763428e-01
1.579019069671630859e+00 1.479307770729064941e+00 -4.720733165740966797e-01 1.664236545562744141e+00 3.979300558567047119e-01
1.039358973503112793e+00 1.487360596656799316e+00 -7.128910422325134277e-01 1.364185214042663574e+00 4.455287158489227295e-01
1.047660231590270996e+00 1.190465450286865234e+00 -8.883613944053649902e-01 1.139060497283935547e+00 3.043947517871856689e-01
9.973699450492858887e-01 1.012859106063842773e+00 -5.541245937347412109e-01 1.249838471412658691e+00 3.853277266025543213e-01
9.062123298645019531e-01 1.413027167320251465e+00 -2.552421987056732178e-01 1.268763303756713867e+00 3.445104062557220459e-01
1.140174269676208496e+00 1.250535130500793457e+00 -3.262525796890258789e-01 1.351639509201049805e+00 1.060461904853582382e-02
1.214129805564880371e+00 9.879208207130432129e-01 -5.735633969306945801e-01 1.165914416313171387e+00 9.278523176908493042e-02
1.114400863647460938e+00 1.080360412597656250e+00 -5.617287158966064453e-01 1.182587504386901855e+00 8.861844241619110107e-02
1.094071149826049805e+00 1.299090862274169922e+00 -4.285853207111358643e-01 1.435846209526062012e+00 8.571780472993850708e-02
1.224946022033691406e+00 1.431479215621948242e+00 -6.061998009681701660e-01 1.437558889389038086e+00 1.998668015003204346e-01
1.171088457107543945e+00 1.272323250770568848e+00 -6.312091350555419922e-01 1.475401997566223145e+00 3.565400242805480957e-01
1.233846306800842285e+00 1.231022477149963379e+00 -5.800979733467102051e-01 1.499320983886718750e+00 3.745470941066741943e-01
1.247668027877807617e+00 1.338174343109130859e+00 -8.544263243675231934e-01 1.394542336463928223e+00 4.467883110046386719e-01
1.212446808815002441e+00 1.311192274093627930e+00 -8.602538704872131348e-01 1.426304340362548828e+00 4.642305672168731689e-01
9.825085401535034180e-01 1.277349472045898438e+00 -1.324797153472900391e+00 1.211136221885681152e+00 5.959600210189819336e-01
1.414963483810424805e+00 1.173536539077758789e+00 -1.332904696464538574e+00 1.578776836395263672e+00 1.932043880224227905e-01
1.208330988883972168e+00 1.356878161430358887e+00 -8.237060904502868652e-01 1.477329850196838379e+00 5.046118497848510742e-01
1.222756147384643555e+00 1.336392521858215332e+00 -7.698253989219665527e-01 1.513187885284423828e+00 4.783331155776977539e-01
1.106837749481201172e+00 1.157671332359313965e+00 -6.796091198921203613e-01 1.733721613883972168e+00 5.595337748527526855e-01
4.843006730079650879e-01 1.386364102363586426e+00 -3.876539170742034912e-01 1.474209547042846680e+00 8.313938379287719727e-01
8.389277458190917969e-01 1.475109934806823730e+00 -6.553786993026733398e-01 1.396579146385192871e+00 7.742740511894226074e-01
6.510181427001953125e-01 1.421553969383239746e+00 -6.715745925903320312e-01 1.567872643470764160e+00 9.365347027778625488e-01
9.476910829544067383e-01 1.054081320762634277e+00 -5.570594668388366699e-01 1.403990745544433594e+00 5.680507421493530273e-01
9.514811038970947266e-01 1.135736703872680664e+00 -5.642156004905700684e-01 1.093599915504455566e+00 4.468044042587280273e-01
8.408950567245483398e-01 1.178008556365966797e+00 -4.375500977039337158e-01 1.088819146156311035e+00 3.546409308910369873e-01
8.551318645477294922e-01 1.237358093261718750e+00 -4.701430499553680420e-01 1.138989686965942383e+00 3.863169550895690918e-01
4.913828372955322266e-01 1.371520042419433594e+00 -4.968664646148681641e-01 1.453786492347717285e+00 8.918715715408325195e-01
1.453459262847900391e+00 1.167961835861206055e+00 -6.905915141105651855e-01 1.535952329635620117e+00 3.936842978000640869e-01
1.407049417495727539e+00 1.157887339591979980e+00 -7.100620865821838379e-01 1.561190009117126465e+00 3.596065938472747803e-01
1.036446213722229004e+00 1.322938799858093262e+00 -1.005583047866821289e+00 1.286189794540405273e+00 1.749116629362106323e-01
1.132770895957946777e+00 1.433804750442504883e+00 -8.637154102325439453e-01 1.258795499801635742e+00 2.709070444107055664e-01
9.185369014739990234e-01 1.139444708824157715e+00 -9.483398795127868652e-01 1.232650041580200195e+00 5.120596289634704590e-01
8.550339937210083008e-01 1.054910063743591309e+00 -6.425274014472961426e-01 1.025078892707824707e+00 3.832629919052124023e-01
9.492303133010864258e-01 1.071880578994750977e+00 -1.007317900657653809e+00 1.020668148994445801e+00 2.906846404075622559e-01
1.121337771415710449e+00 1.458813428878784180e+00 -8.796192407608032227e-01 1.509428858757019043e+00 5.490254759788513184e-01
1.145214557647705078e+00 1.474617958068847656e+00 -8.567202091217041016e-01 1.589092135429382324e+00 5.864459276199340820e-01
6.204980015754699707e-01 1.024308919906616211e+00 -2.173555493354797363e-01 8.409405350685119629e-01 3.491993546485900879e-01
6.958503127098083496e-01 1.108368158340454102e+00 -2.269507944583892822e-01 1.174716711044311523e+00 3.705567121505737305e-01
7.712279558181762695e-01 9.961352944374084473e-01 -3.702373802661895752e-01 1.184070706367492676e+00 3.377741575241088867e-01
8.043009638786315918e-01 9.979354143142700195e-01 -2.988746464252471924e-01 1.112225294113159180e+00 2.412546575069427490e-01
6.554136872291564941e-01 9.287669062614440918e-01 -3.252620398998260498e-01 7.933308482170104980e-01 1.528885066509246826e-01
7.612729668617248535e-01 9.765736460685729980e-01 -2.269893437623977661e-01 1.036411046981811523e+00 2.436546087265014648e-01
7.402341365814208984e-01 1.003390312194824219e+00 -2.711189091205596924e-01 1.031443119049072266e+00 2.568445801734924316e-01
1.478263020515441895e+00 1.349988579750061035e+00 -2.693194448947906494e-01 1.920256376266479492e+00 -5.100843906402587891e-01
1.698236465454101562e+00 1.585817456245422363e+00 -6.086226701736450195e-01 2.276254177093505859e+00 -2.249968647956848145e-01
7.122043371200561523e-01 7.478025555610656738e-01 -4.894227981567382812e-01 7.290259599685668945e-01 -2.878376841545104980e-01
7.105751633644104004e-01 7.413704991340637207e-01 -4.858173727989196777e-01 7.410722374916076660e-01 -2.899620831012725830e-01
7.063205838203430176e-01 7.468855381011962891e-01 -4.848600029945373535e-01 7.503165006637573242e-01 -2.914438247680664062e-01
7.063205838203430176e-01 7.468855381011962891e-01 -4.848600029945373535e-01 7.503165006637573242e-01 -2.914438247680664062e-01
7.063205838203430176e-01 7.468855381011962891e-01 -4.848600029945373535e-01 7.503165006637573242e-01 -2.914438247680664062e-01
7.063205838203430176e-01 7.468855381011962891e-01 -4.848600029945373535e-01 7.503165006637573242e-01 -2.914438247680664062e-01
7.534746527671813965e-01 7.152982950210571289e-01 -4.781057238578796387e-01 7.579148411750793457e-01 -3.104613125324249268e-01
7.534746527671813965e-01 7.152982950210571289e-01 -4.781057238578796387e-01 7.579148411750793457e-01 -3.104613125324249268e-01
7.553524374961853027e-01 7.143422961235046387e-01 -4.841132164001464844e-01 8.020842075347900391e-01 -3.000740408897399902e-01
1.005235075950622559e+00 1.036238312721252441e+00 -5.507515668869018555e-01 1.178812265396118164e+00 6.429567933082580566e-02
9.070944786071777344e-01 1.216288566589355469e+00 -4.872678518295288086e-01 1.227169990539550781e+00 4.025256037712097168e-01
5.768629312515258789e-01 1.472662925720214844e+00 -3.369956612586975098e-01 1.363672494888305664e+00 6.044762730598449707e-01
6.369684934616088867e-01 1.207185268402099609e+00 -5.427535772323608398e-01 1.013592958450317383e+00 6.752725243568420410e-01
6.789616942405700684e-01 1.175028204917907715e+00 -5.083548426628112793e-01 9.963384270668029785e-01 6.906481385231018066e-01
7.898507714271545410e-01 1.529876589775085449e+00 -4.643808901309967041e-01 1.647469043731689453e+00 9.654293656349182129e-01
8.127224445343017578e-01 1.578350663185119629e+00 -4.659780859947204590e-01 1.596234440803527832e+00 8.879785537719726562e-01
8.381481170654296875e-01 1.568326950073242188e+00 -4.436670839786529541e-01 1.573945283889770508e+00 9.040280580520629883e-01
8.702700138092041016e-01 1.313130259513854980e+00 -5.032275915145874023e-01 1.159192442893981934e+00 3.016064167022705078e-01
8.169978260993957520e-01 1.413691878318786621e+00 -6.592346429824829102e-01 1.218177199363708496e+00 5.033312439918518066e-01
9.822875261306762695e-01 1.012031078338623047e+00 -1.109349846839904785e+00 9.821149706840515137e-01 3.401525318622589111e-01
9.615679383277893066e-01 9.123522639274597168e-01 -8.077043294906616211e-01 1.040521740913391113e+00 2.381676882505416870e-01
1.025902986526489258e+00 9.192968606948852539e-01 -8.576886653900146484e-01 1.044205188751220703e+00 -3.654178977012634277e-02
1.053053498268127441e+00 8.385995626449584961e-01 -8.463863134384155273e-01 1.017133831977844238e+00 -1.016703806817531586e-02
5.321566462516784668e-01 1.172375917434692383e+00 -2.618551254272460938e-01 8.452856540679931641e-01 2.606706917285919189e-01
6.140857934951782227e-01 1.343334794044494629e+00 -2.368139177560806274e-01 1.020066857337951660e+00 3.438917100429534912e-01
6.130359768867492676e-01 1.356823325157165527e+00 -2.606731355190277100e-01 9.832874536514282227e-01 3.369050920009613037e-01
4.121401011943817139e-01 1.251884937286376953e+00 -3.798865079879760742e-01 1.181342482566833496e+00 8.031238317489624023e-01
4.501392841339111328e-01 1.193197011947631836e+00 -4.397704601287841797e-01 1.066758036613464355e+00 7.396453619003295898e-01
4.948934018611907959e-01 1.485579013824462891e+00 -2.279885858297348022e-01 1.502087831497192383e+00 6.999748945236206055e-01
5.004739761352539062e-01 1.448852777481079102e+00 -3.314090967178344727e-01 1.493596553802490234e+00 8.544425368309020996e-01
6.441844701766967773e-01 1.662650704383850098e+00 -2.609062492847442627e-01 1.847529172897338867e+00 8.641771674156188965e-01
5.880991816520690918e-01 1.764375209808349609e+00 -3.310618698596954346e-01 1.733825683593750000e+00 9.117323756217956543e-01
7.580621838569641113e-01 2.142512559890747070e+00 -4.822213947772979736e-02 1.659067034721374512e+00 7.791047096252441406e-01
6.340384483337402344e-01 1.733196616172790527e+00 -4.629918336868286133e-01 1.272179841995239258e+00 7.882817983627319336e-01
6.756835579872131348e-01 1.706236481666564941e+00 -4.321353435516357422e-01 1.231699943542480469e+00 7.863886952400207520e-01
6.285701394081115723e-01 1.654589533805847168e+00 -4.067449271678924561e-01 1.295833230018615723e+00 8.369707465171813965e-01
7.864069342613220215e-01 1.427698612213134766e+00 -5.491947531700134277e-01 1.449682235717773438e+00 6.081758141517639160e-01
8.620831966400146484e-01 1.736327528953552246e+00 -6.876856684684753418e-01 1.581183791160583496e+00 8.820342421531677246e-01
8.405859470367431641e-01 1.457714796066284180e+00 -4.189508855342864990e-01 1.623258590698242188e+00 6.581256389617919922e-01
8.391299843788146973e-01 1.207807421684265137e+00 -5.538418889045715332e-01 1.431334853172302246e+00 6.203375458717346191e-01
8.262100815773010254e-01 1.457745552062988281e+00 -1.151470780372619629e+00 1.171001553535461426e+00 7.272821068763732910e-01
1.114956855773925781e+00 1.867120146751403809e+00 -1.039677858352661133e+00 1.569590806961059570e+00 7.502056956291198730e-01
1.073502421379089355e+00 1.881728291511535645e+00 -1.070352315902709961e+00 1.631659269332885742e+00 7.191985845565795898e-01
1.159030437469482422e+00 8.334864377975463867e-01 -4.667342603206634521e-01 1.463971853256225586e+00 -4.265574514865875244e-01
1.170756578445434570e+00 8.848614096641540527e-01 -4.876229465007781982e-01 1.397379040718078613e+00 -3.741440773010253906e-01
1.567886590957641602e+00 1.405091285705566406e+00 -2.925137877464294434e-01 1.924482703208923340e+00 -1.868998706340789795e-01
1.390416383743286133e+00 1.533427238464355469e+00 -5.028018355369567871e-01 2.197986602783203125e+00 -9.212618321180343628e-02
1.514160037040710449e+00 1.608424782752990723e+00 -3.851869404315948486e-01 2.234563350677490234e+00 -7.265916466712951660e-02
1.454297661781311035e+00 1.747671246528625488e+00 -4.983498454093933105e-01 1.886842489242553711e+00 -1.718611270189285278e-01
1.555398344993591309e+00 1.499594688415527344e+00 -2.609029710292816162e-01 2.023675441741943359e+00 -1.195465773344039917e-01
1.554889082908630371e+00 1.524848222732543945e+00 -2.399937659502029419e-01 1.955329537391662598e+00 -1.869656741619110107e-01
1.576067209243774414e+00 1.693868517875671387e+00 -5.484150052070617676e-01 1.864585399627685547e+00 -3.562225997447967529e-01
1.573909878730773926e+00 1.640824317932128906e+00 -5.213782787322998047e-01 1.894064307212829590e+00 -3.407033085823059082e-01
1.425547480583190918e+00 1.445976018905639648e+00 -4.316915273666381836e-01 2.011012554168701172e+00 -3.683554828166961670e-01
1.451735258102416992e+00 1.179654479026794434e+00 -6.000550389289855957e-01 1.658700466156005859e+00 -3.054046928882598877e-01
1.419069051742553711e+00 1.026644825935363770e+00 -4.876835644245147705e-01 1.561028480529785156e+00 -1.341545879840850830e-01
1.326403856277465820e+00 1.166188597679138184e+00 -5.205065608024597168e-01 1.449677586555480957e+00 -6.334840506315231323e-02
1.282962679862976074e+00 1.195812582969665527e+00 -2.919457554817199707e-01 1.710350155830383301e+00 1.317928284406661987e-01
1.175100207328796387e+00 2.071154117584228516e+00 -3.931149542331695557e-01 1.801196813583374023e+00 5.762940645217895508e-01
1.156026244163513184e+00 2.095465660095214844e+00 -3.200930953025817871e-01 1.666821360588073730e+00 7.119438052177429199e-01
1.165342926979064941e+00 2.076657533645629883e+00 -3.566333651542663574e-01 1.694429039955139160e+00 7.489999532699584961e-01
1.498517394065856934e+00 2.160638093948364258e+00 -1.193885058164596558e-01 2.693292379379272461e+00 4.693950414657592773e-01
1.792915344238281250e+00 2.198395490646362305e+00 -4.158345460891723633e-01 2.785437107086181641e+00 6.310088038444519043e-01
2.345484733581542969e+00 1.851515650749206543e+00 -4.175775051116943359e-01 2.525758504867553711e+00 1.361455470323562622e-01
1.333441853523254395e+00 2.566848754882812500e+00 -1.687392950057983398e+00 1.988836288452148438e+00 1.291646480560302734e+00
1.323512196540832520e+00 2.566232442855834961e+00 -1.691040396690368652e+00 2.004329919815063477e+00 1.293357133865356445e+00
1.409489154815673828e+00 2.554412364959716797e+00 -1.718410134315490723e+00 2.001695632934570312e+00 1.292286038398742676e+00
1.072211265563964844e+00 2.374993085861206055e+00 -1.283275842666625977e+00 1.928380727767944336e+00 1.156514406204223633e+00
1.104940414428710938e+00 2.132222414016723633e+00 -7.100320458412170410e-01 2.058466672897338867e+00 1.169051289558410645e+00
8.546469211578369141e-01 1.895452737808227539e+00 -6.958094239234924316e-01 2.002094745635986328e+00 1.195295572280883789e+00
9.139590263366699219e-01 1.983415603637695312e+00 -6.370490193367004395e-01 1.954923152923583984e+00 1.185374975204467773e+00
8.308956027030944824e-01 2.037444353103637695e+00 -5.492047071456909180e-01 1.910334467887878418e+00 1.159706473350524902e+00
8.625498414039611816e-01 1.963584780693054199e+00 -4.996075630187988281e-01 2.143720388412475586e+00 1.157312035560607910e+00
8.597591519355773926e-01 1.695737838745117188e+00 -4.563185870647430420e-01 2.233827590942382812e+00 9.281674027442932129e-01
7.620919942855834961e-01 1.425660967826843262e+00 -7.708343267440795898e-01 1.395136713981628418e+00 1.093778848648071289e+00
9.334050416946411133e-01 1.304461479187011719e+00 -1.197955369949340820e+00 1.211920857429504395e+00 6.159731149673461914e-01
1.199477672576904297e+00 9.780294299125671387e-01 -1.489715456962585449e+00 1.106183290481567383e+00 5.692079663276672363e-01
9.199382662773132324e-01 1.081296801567077637e+00 -9.117268919944763184e-01 1.003750920295715332e+00 1.650186330080032349e-01
1.322934746742248535e+00 1.160745620727539062e+00 -9.733101129531860352e-01 1.389930486679077148e+00 1.770581863820552826e-02
1.143626093864440918e+00 1.062667012214660645e+00 -7.801871299743652344e-01 1.257973194122314453e+00 4.482579231262207031e-02
1.249193429946899414e+00 9.762084484100341797e-01 -8.051244020462036133e-01 1.341471910476684570e+00 1.285986304283142090e-01
1.088046669960021973e+00 1.255985975265502930e+00 -6.461461186408996582e-01 1.412591218948364258e+00 3.107441067695617676e-01
1.241190910339355469e+00 1.231437206268310547e+00 -6.207238435745239258e-01 1.368917226791381836e+00 3.034620583057403564e-01
1.050175666809082031e+00 1.228720426559448242e+00 -6.601420640945434570e-01 1.166503667831420898e+00 5.703824162483215332e-01
9.724310040473937988e-01 1.050183296203613281e+00 -9.529784321784973145e-01 1.229292869567871094e+00 4.705344140529632568e-01
7.184216976165771484e-01 1.325828552246093750e+00 -1.010793685913085938e+00 1.056674242019653320e+00 8.797861933708190918e-01
8.641428947448730469e-01 1.422189831733703613e+00 -1.153586745262145996e+00 1.218379855155944824e+00 9.972855448722839355e-01
8.727496862411499023e-01 1.434571027755737305e+00 -1.148388624191284180e+00 1.217268705368041992e+00 9.474688172340393066e-01
8.582713603973388672e-01 1.598317027091979980e+00 -1.086295485496520996e+00 1.340978264808654785e+00 8.923799395561218262e-01
1.068746924400329590e+00 1.248959660530090332e+00 -3.744707405567169189e-01 1.401352047920227051e+00 2.646530866622924805e-01
1.562251210212707520e+00 1.361868619918823242e+00 -6.921348571777343750e-01 1.668994188308715820e+00 -4.176043570041656494e-01
1.550866365432739258e+00 1.293710589408874512e+00 -6.828448176383972168e-01 1.777129530906677246e+00 -2.927611470222473145e-01
1.458676934242248535e+00 1.352499604225158691e+00 -6.806625127792358398e-01 1.764144897460937500e+00 -1.121636480093002319e-01
1.228718042373657227e+00 1.444810032844543457e+00 -1.309419423341751099e-01 1.578082680702209473e+00 6.992365233600139618e-03
1.274529576301574707e+00 1.541184902191162109e+00 -8.763442188501358032e-02 1.496782064437866211e+00 -5.810226872563362122e-02
1.162921309471130371e+00 1.173028945922851562e+00 -3.732084333896636963e-01 1.435491919517517090e+00 2.390855550765991211e-01
7.803400754928588867e-01 9.532647728919982910e-01 -4.451990723609924316e-01 1.165961384773254395e+00 3.800024092197418213e-01
7.902640700340270996e-01 9.558169841766357422e-01 -4.245533645153045654e-01 1.146378397941589355e+00 4.012024104595184326e-01
9.331210851669311523e-01 9.468045830726623535e-01 -4.744290709495544434e-01 1.113681316375732422e+00 2.665836811065673828e-01
9.258926510810852051e-01 9.530961513519287109e-01 -4.934569895267486572e-01 1.128404140472412109e+00 2.537994980812072754e-01
8.898297548294067383e-01 8.780443072319030762e-01 -5.823490619659423828e-01 1.023476004600524902e+00 3.041806519031524658e-01
1.069527029991149902e+00 1.403499484062194824e+00 -6.798074841499328613e-01 1.308711647987365723e+00 4.504498541355133057e-01
1.346676588058471680e+00 1.750172257423400879e+00 -4.498104751110076904e-01 1.731114387512207031e+00 4.967812895774841309e-01
1.023276329040527344e+00 1.261337518692016602e+00 -7.816737294197082520e-01 1.938278079032897949e+00 6.200160980224609375e-01
1.279898405075073242e+00 1.817825555801391602e+00 -3.523235917091369629e-01 1.609008431434631348e+00 1.639215201139450073e-01
1.269150614738464355e+00 1.772440552711486816e+00 -3.691509664058685303e-01 1.663927912712097168e+00 1.767786592245101929e-01
1.200145363807678223e+00 1.761631488800048828e+00 -3.593540489673614502e-01 1.851115345954895020e+00 3.061418235301971436e-01
1.377686262130737305e+00 1.518331170082092285e+00 -5.498295426368713379e-01 2.142546653747558594e+00 3.639995157718658447e-01
7.308084964752197266e-01 1.277319312095642090e+00 -3.932193815708160400e-01 1.220045804977416992e+00 7.310017943382263184e-01
5.688570141792297363e-01 1.295098304748535156e+00 -4.297063052654266357e-01 1.299819350242614746e+00 7.215614318847656250e-01
4.556432962417602539e-01 1.611697316169738770e+00 -1.967143267393112183e-01 1.456290721893310547e+00 7.295582890510559082e-01
8.852230310440063477e-01 1.051265597343444824e+00 -6.771982908248901367e-01 1.072354555130004883e+00 6.108528375625610352e-01
8.627971410751342773e-01 1.062443614006042480e+00 -6.988589763641357422e-01 1.035809516906738281e+00 5.927256941795349121e-01
8.318384289741516113e-01 1.034270286560058594e+00 -6.413344740867614746e-01 1.101521134376525879e+00 6.164669990539550781e-01
1.129989147186279297e+00 1.525825738906860352e+00 -2.932655811309814453e-01 1.430208683013916016e+00 3.683211505413055420e-01
1.208979487419128418e+00 1.425839185714721680e+00 -2.438128441572189331e-01 1.780341506004333496e+00 -1.675355434417724609e-01
1.204324007034301758e+00 1.458189487457275391e+00 -2.155448794364929199e-01 1.802089333534240723e+00 -4.573233425617218018e-03
1.334077119827270508e+00 9.560558795928955078e-01 -4.956560134887695312e-01 1.524887800216674805e+00 -1.726160049438476562e-01
1.621516108512878418e+00 1.357232928276062012e+00 -4.965541064739227295e-01 2.134949207305908203e+00 -4.083664715290069580e-01
2.179852962493896484e+00 1.741387963294982910e+00 -1.842210292816162109e+00 2.429046154022216797e+00 6.027611494064331055e-01
1.617863178253173828e+00 2.173037052154541016e+00 -9.287943840026855469e-01 2.846198320388793945e+00 8.451384305953979492e-01
1.656521439552307129e+00 1.869120001792907715e+00 -7.071390151977539062e-01 2.731327533721923828e+00 9.233524799346923828e-01
1.656165838241577148e+00 1.943945169448852539e+00 -6.866868734359741211e-01 2.537763595581054688e+00 9.189659357070922852e-01
1.210084199905395508e+00 1.798382759094238281e+00 -1.698405891656875610e-01 1.506960511207580566e+00 2.163008004426956177e-01
1.146580815315246582e+00 1.775671958923339844e+00 -1.228965371847152710e-01 1.509524822235107422e+00 2.499207109212875366e-01
1.118458628654479980e+00 1.742358446121215820e+00 -2.201774418354034424e-01 1.478751659393310547e+00 2.842926979064941406e-01
1.193107366561889648e+00 1.386296868324279785e+00 -3.077870309352874756e-01 1.837788462638854980e+00 -2.602625451982021332e-02
1.080967664718627930e+00 1.765517950057983398e+00 -1.134984865784645081e-01 1.423024654388427734e+00 2.786172628402709961e-01
9.163070917129516602e-01 1.478258848190307617e+00 -3.910805583000183105e-01 1.973251819610595703e+00 6.248508691787719727e-01
7.676256895065307617e-01 1.473988890647888184e+00 -3.202244937419891357e-01 1.436694741249084473e+00 7.660827040672302246e-01
7.669975161552429199e-01 1.494371294975280762e+00 -3.337085545063018799e-01 1.473165988922119141e+00 7.320954203605651855e-01
9.089128375053405762e-01 1.253669738769531250e+00 -3.953579664230346680e-01 1.218778491020202637e+00 6.105282306671142578e-01
8.988602161407470703e-01 1.227804303169250488e+00 -6.375934481620788574e-01 1.314800262451171875e+00 4.150478243827819824e-01
6.230524778366088867e-01 1.467406749725341797e+00 -2.849608957767486572e-01 1.154325246810913086e+00 5.280032157897949219e-01
6.701062321662902832e-01 9.960331916809082031e-01 -5.105057954788208008e-01 9.732797145843505859e-01 5.617710351943969727e-01
6.640048623085021973e-01 1.008840084075927734e+00 -5.365669131278991699e-01 1.004968762397766113e+00 5.428720116615295410e-01
1.025386214256286621e+00 1.433615446090698242e+00 -4.908119142055511475e-01 1.325637102127075195e+00 6.700820922851562500e-01
7.640705108642578125e-01 1.627195358276367188e+00 -4.742211401462554932e-01 1.352843999862670898e+00 7.459110021591186523e-01
9.544913768768310547e-01 1.462304592132568359e+00 -4.439093768596649170e-01 1.246176600456237793e+00 7.094935178756713867e-01
7.969874143600463867e-01 1.643350601196289062e+00 -5.050818920135498047e-01 1.781837582588195801e+00 1.052723407745361328e+00
1.318069338798522949e+00 1.332515954971313477e+00 -2.862417101860046387e-01 1.663230299949645996e+00 1.478502303361892700e-01
1.299989581108093262e+00 1.327432751655578613e+00 -1.877930462360382080e-01 1.597805738449096680e+00 2.981287240982055664e-02
1.284885525703430176e+00 1.323372364044189453e+00 -1.813462674617767334e-01 1.622614145278930664e+00 1.859754137694835663e-02
1.323348045349121094e+00 1.299728631973266602e+00 -1.754588782787322998e-01 1.485530614852905273e+00 4.244726896286010742e-02
1.324561715126037598e+00 1.312036395072937012e+00 -1.505198627710342407e-01 1.450700402259826660e+00 8.788098394870758057e-02
1.224933624267578125e+00 1.337943673133850098e+00 -1.128370761871337891e-01 1.539554834365844727e+00 9.065420925617218018e-02
1.206434607505798340e+00 1.450643658638000488e+00 -8.780889213085174561e-02 1.511332273483276367e+00 5.173804983496665955e-02
1.087817072868347168e+00 1.285544633865356445e+00 -3.499931395053863525e-01 1.520561218261718750e+00 -3.473728895187377930e-02
1.106590986251831055e+00 1.417871594429016113e+00 -3.116028010845184326e-01 1.495334982872009277e+00 -1.743430793285369873e-01
1.032990455627441406e+00 8.542464375495910645e-01 -5.366005897521972656e-01 1.157445311546325684e+00 -1.570349633693695068e-01
9.047751426696777344e-01 8.942731618881225586e-01 -6.527740955352783203e-01 9.980292320251464844e-01 2.343069314956665039e-01
8.386767506599426270e-01 9.099350571632385254e-01 -4.669478535652160645e-01 9.384253025054931641e-01 6.338528543710708618e-02
1.050941348075866699e+00 1.194711089134216309e+00 -4.959637820720672607e-01 1.382541060447692871e+00 -5.135472491383552551e-02
1.030791878700256348e+00 8.493294715881347656e-01 -7.468470931053161621e-01 1.047369718551635742e+00 -8.369557559490203857e-02
1.026853084564208984e+00 8.593920469284057617e-01 -7.553663253784179688e-01 1.081539869308471680e+00 -3.297366946935653687e-02
1.061788916587829590e+00 8.683917522430419922e-01 -7.758843898773193359e-01 9.940487742424011230e-01 -1.563010178506374359e-02
1.007792592048645020e+00 1.046023726463317871e+00 -7.309654951095581055e-01 1.052369475364685059e+00 8.681049570441246033e-03
1.282942533493041992e+00 2.167877197265625000e+00 -1.449170231819152832e+00 2.054754972457885742e+00 9.632583856582641602e-01
1.866179823875427246e+00 2.042662620544433594e+00 -1.837009906768798828e+00 1.932945847511291504e+00 1.289723157882690430e+00
1.626920342445373535e+00 1.813056826591491699e+00 -1.622906446456909180e+00 2.051769971847534180e+00 1.352040767669677734e+00
1.970804333686828613e+00 1.959182024002075195e+00 -7.130278348922729492e-01 2.675530195236206055e+00 8.514323234558105469e-01
1.384627342224121094e+00 1.626448273658752441e+00 -3.210041299462318420e-02 1.931670546531677246e+00 -1.353379040956497192e-01
1.452069401741027832e+00 1.557103157043457031e+00 -7.696442306041717529e-02 1.882209897041320801e+00 -9.696210175752639771e-02
1.442564368247985840e+00 1.871195793151855469e+00 -2.520206943154335022e-02 2.063961267471313477e+00 1.392497420310974121e-01
1.412466406822204590e+00 2.343033075332641602e+00 -4.958155751228332520e-01 2.189449787139892578e+00 1.078818798065185547e+00
1.486231684684753418e+00 2.468206167221069336e+00 -3.501594364643096924e-01 2.332749843597412109e+00 1.108303546905517578e+00
1.450773000717163086e+00 2.436668872833251953e+00 -2.017726302146911621e-01 2.182712554931640625e+00 1.072385787963867188e+00
5.345909595489501953e-01 1.496331095695495605e+00 -2.045064121484756470e-01 1.447483062744140625e+00 6.741605401039123535e-01
8.890814781188964844e-01 1.629888534545898438e+00 -3.097888827323913574e-01 1.510380268096923828e+00 5.513306856155395508e-01
1.114158391952514648e+00 1.606678605079650879e+00 -3.951399773359298706e-02 1.395683288574218750e+00 2.044640332460403442e-01
8.138576745986938477e-01 1.620558261871337891e+00 -3.018050789833068848e-01 1.643789649009704590e+00 7.705374956130981445e-01
8.173345327377319336e-01 1.634692192077636719e+00 -3.803443312644958496e-01 1.785668134689331055e+00 6.950433254241943359e-01
8.483875393867492676e-01 1.409652471542358398e+00 -4.248415231704711914e-01 1.520559787750244141e+00 7.731497883796691895e-01
1.175411105155944824e+00 1.594610571861267090e+00 -4.513541758060455322e-01 1.455795288085937500e+00 3.548192083835601807e-01
9.750400185585021973e-01 1.284146547317504883e+00 -2.803869545459747314e-01 1.319540381431579590e+00 -3.285733982920646667e-02
9.420171380043029785e-01 1.200008511543273926e+00 -2.237574756145477295e-01 1.171135306358337402e+00 -5.931681394577026367e-02
8.815594315528869629e-01 1.194227099418640137e+00 -1.377651542425155640e-01 1.210479497909545898e+00 -3.711499273777008057e-02
8.815594315528869629e-01 1.194227099418640137e+00 -1.377651542425155640e-01 1.210479497909545898e+00 -3.711499273777008057e-02
6.714125871658325195e-01 1.689540028572082520e+00 -5.761578083038330078e-01 1.394280910491943359e+00 9.381799697875976562e-01
6.982774138450622559e-01 1.655781030654907227e+00 -4.798384308815002441e-01 1.398148894309997559e+00 9.365317821502685547e-01
6.027151346206665039e-01 1.974617004394531250e+00 -3.584434092044830322e-01 1.257912158966064453e+00 9.475680589675903320e-01
1.191645979881286621e+00 1.378860712051391602e+00 -1.161701560020446777e+00 1.339211821556091309e+00 7.357163429260253906e-01
1.169837236404418945e+00 1.338285446166992188e+00 -1.206409335136413574e+00 1.469382882118225098e+00 6.789807081222534180e-01
5.035178661346435547e-01 1.092757582664489746e+00 -5.161885619163513184e-01 8.491544127464294434e-01 5.327482223510742188e-01
7.505344748497009277e-01 1.206031441688537598e+00 -7.345861792564392090e-01 1.067135453224182129e+00 5.631650686264038086e-01
8.338956236839294434e-01 1.307347059249877930e+00 -4.405110776424407959e-01 1.359547257423400879e+00 6.298986077308654785e-01
7.996940016746520996e-01 1.327695369720458984e+00 -2.692922651767730713e-01 1.486055850982666016e+00 5.455108284950256348e-01
1.034823656082153320e+00 2.067685127258300781e+00 -5.048019289970397949e-01 2.253237485885620117e+00 1.009298563003540039e+00
8.755068778991699219e-01 2.119948148727416992e+00 -3.401793837547302246e-01 2.271168708801269531e+00 1.169776201248168945e+00
1.352675795555114746e+00 1.904521226882934570e+00 -3.945356905460357666e-01 1.747238874435424805e+00 4.601503610610961914e-01
1.421649932861328125e+00 1.995208263397216797e+00 -4.321601390838623047e-01 1.693581223487854004e+00 4.129698574542999268e-01
1.459065675735473633e+00 1.885865211486816406e+00 -4.334903955459594727e-01 1.961953401565551758e+00 4.252465963363647461e-01
1.383910298347473145e+00 1.921000242233276367e+00 -4.691519439220428467e-01 1.880512237548828125e+00 3.807485699653625488e-01
1.500234723091125488e+00 1.946135520935058594e+00 -5.093666911125183105e-01 1.806346893310546875e+00 3.827482163906097412e-01
1.364683032035827637e+00 1.954735636711120605e+00 -2.369123548269271851e-01 1.785027265548706055e+00 3.811537027359008789e-01
1.352671504020690918e+00 1.955509901046752930e+00 -2.449051737785339355e-01 1.801203727722167969e+00 4.682531058788299561e-01
1.258869290351867676e+00 2.135532140731811523e+00 -6.844083070755004883e-01 1.768425345420837402e+00 5.609619021415710449e-01
1.571319460868835449e+00 1.880377173423767090e+00 -5.504247546195983887e-01 2.505720376968383789e+00 8.134196996688842773e-01
1.623677611351013184e+00 1.856960058212280273e+00 -6.144707798957824707e-01 2.649687767028808594e+00 9.157803654670715332e-01
1.483631491661071777e+00 1.931728243827819824e+00 -6.729972362518310547e-01 2.336326599121093750e+00 2.387762069702148438e-01
1.381211400032043457e+00 2.298043251037597656e+00 -8.079702854156494141e-01 2.054507493972778320e+00 1.563691616058349609e+00
1.166456103324890137e+00 2.161682367324829102e+00 -1.459286928176879883e+00 1.734440922737121582e+00 1.557664632797241211e+00
1.086834549903869629e+00 1.759175181388854980e+00 -1.313618898391723633e+00 1.694719910621643066e+00 1.391543507575988770e+00
1.551384449005126953e+00 1.850480437278747559e+00 -8.483248353004455566e-01 1.897771596908569336e+00 9.856508374214172363e-01
1.310784220695495605e+00 1.784235596656799316e+00 -1.317354440689086914e+00 1.567260265350341797e+00 9.069783687591552734e-01
1.069623827934265137e+00 1.886633992195129395e+00 -1.304236769676208496e+00 1.814458131790161133e+00 9.321679472923278809e-01
1.062797665596008301e+00 1.868936538696289062e+00 -1.310906171798706055e+00 1.417835950851440430e+00 1.256186008453369141e+00
8.635646700859069824e-01 1.751396775245666504e+00 -7.531070709228515625e-01 1.735919594764709473e+00 1.131779909133911133e+00
8.525344133377075195e-01 1.963649868965148926e+00 -5.069321393966674805e-01 1.909204125404357910e+00 1.236690402030944824e+00
5.162133574485778809e-01 1.059846043586730957e+00 -2.173304557800292969e-01 7.787147760391235352e-01 2.465320825576782227e-01
6.663758754730224609e-01 9.574266076087951660e-01 -3.703880906105041504e-01 8.594716191291809082e-01 3.745943903923034668e-01
7.186461091041564941e-01 8.995903134346008301e-01 -3.945551514625549316e-01 9.798561334609985352e-01 3.839559257030487061e-01
6.003732681274414062e-01 1.304267764091491699e+00 -4.073740541934967041e-01 1.359028697013854980e+00 7.747854590415954590e-01
5.554846525192260742e-01 1.304887413978576660e+00 -2.809407114982604980e-01 8.636054396629333496e-01 4.749178290367126465e-01
4.986503720283508301e-01 1.211301922798156738e+00 -1.990713477134704590e-01 1.031651258468627930e+00 5.646675825119018555e-01
8.342540860176086426e-01 1.179582238197326660e+00 -5.533732175827026367e-01 1.237568616867065430e+00 4.162492752075195312e-01
1.020612120628356934e+00 1.220982909202575684e+00 -1.906593739986419678e-01 1.546278953552246094e+00 3.801362589001655579e-03
1.313809275627136230e+00 1.291225194931030273e+00 -5.090825557708740234e-01 1.542740583419799805e+00 -8.866158314049243927e-03
1.219642400741577148e+00 1.346379637718200684e+00 -4.267253875732421875e-01 1.571841001510620117e+00 -1.382633894681930542e-01
1.038106918334960938e+00 1.357978105545043945e+00 -1.181854829192161560e-01 1.569708347320556641e+00 1.927774995565414429e-01
1.397084474563598633e+00 1.721346616744995117e+00 -6.395944952964782715e-01 2.014584541320800781e+00 9.612972736358642578e-01
1.040153145790100098e+00 1.695667147636413574e+00 -7.875158190727233887e-01 1.735534787178039551e+00 1.180195808410644531e+00
1.102142930030822754e+00 1.375079393386840820e+00 -6.601059436798095703e-01 1.990554571151733398e+00 7.217874526977539062e-01
6.473524570465087891e-01 1.184896945953369141e+00 -7.372142672538757324e-01 1.340727448463439941e+00 8.232767581939697266e-01
7.171378731727600098e-01 1.022240638732910156e+00 -8.410905003547668457e-01 1.283606410026550293e+00 7.607281804084777832e-01
7.316753864288330078e-01 1.004128575325012207e+00 -8.261390328407287598e-01 1.346035361289978027e+00 6.935881972312927246e-01
7.301689982414245605e-01 1.004266500473022461e+00 -8.285316228866577148e-01 1.339243412017822266e+00 6.866341829299926758e-01
7.113214135169982910e-01 1.088324427604675293e+00 -8.017749786376953125e-01 1.311861991882324219e+00 7.054350376129150391e-01
7.410484552383422852e-01 1.093704223632812500e+00 -7.886551618576049805e-01 1.330984354019165039e+00 7.404921054840087891e-01
8.110151886940002441e-01 1.147662520408630371e+00 -7.339216470718383789e-01 1.274980425834655762e+00 7.613028287887573242e-01
7.480038404464721680e-01 1.303537011146545410e+00 -7.322846651077270508e-01 1.299513220787048340e+00 7.602680325508117676e-01
7.233380675315856934e-01 1.312197089195251465e+00 -7.298792004585266113e-01 1.326420307159423828e+00 6.962151527404785156e-01
7.240989208221435547e-01 1.310095191001892090e+00 -7.467865347862243652e-01 1.281445264816284180e+00 6.797466874122619629e-01
7.315053343772888184e-01 1.249080181121826172e+00 -7.008317112922668457e-01 1.442231893539428711e+00 7.436725497245788574e-01
8.013262152671813965e-01 1.304187536239624023e+00 -3.721683621406555176e-01 1.456133365631103516e+00 6.367347836494445801e-01
7.237737178802490234e-01 1.333374738693237305e+00 -2.947329878807067871e-01 1.566690683364868164e+00 5.960945487022399902e-01
8.464394211769104004e-01 1.616460680961608887e+00 -3.749971389770507812e-01 1.282096862792968750e+00 7.726519703865051270e-01
1.467198729515075684e+00 1.370294451713562012e+00 -5.285327434539794922e-01 2.300461053848266602e+00 3.667031526565551758e-01
1.310835957527160645e+00 1.411422967910766602e+00 -8.716344833374023438e-01 1.608932018280029297e+00 2.811557650566101074e-01
1.320234775543212891e+00 1.346521735191345215e+00 -8.813696503639221191e-01 1.676158666610717773e+00 3.874067366123199463e-01
1.478957176208496094e+00 1.259459614753723145e+00 -8.628872036933898926e-01 1.630880117416381836e+00 3.097406625747680664e-01
1.460844159126281738e+00 1.637485384941101074e+00 -8.567186594009399414e-01 1.840365290641784668e+00 5.515578761696815491e-02
1.512775659561157227e+00 1.449028491973876953e+00 -1.132996559143066406e+00 1.655402421951293945e+00 -2.894619246944785118e-04
1.477615356445312500e+00 1.443215847015380859e+00 -1.134611368179321289e+00 1.676960825920104980e+00 -3.094412758946418762e-02
1.437678456306457520e+00 1.400261044502258301e+00 -1.099881410598754883e+00 1.719855904579162598e+00 -8.717638254165649414e-02
1.501954078674316406e+00 1.430415511131286621e+00 -1.013287663459777832e+00 1.655181646347045898e+00 6.942802667617797852e-02
1.442266106605529785e+00 1.506518363952636719e+00 -1.267770528793334961e+00 1.819159507751464844e+00 2.013440430164337158e-01
1.666351914405822754e+00 1.348548769950866699e+00 -1.294210553169250488e+00 1.791573762893676758e+00 2.794332206249237061e-01
8.921672105789184570e-01 1.216930747032165527e+00 -7.244130373001098633e-01 1.328500628471374512e+00 5.276030302047729492e-01
9.928059577941894531e-01 1.215793371200561523e+00 -7.012722492218017578e-01 1.203304290771484375e+00 5.897104740142822266e-01
1.035322785377502441e+00 1.230443120002746582e+00 -4.869514405727386475e-01 1.492745637893676758e+00 5.029280185699462891e-01
1.158179402351379395e+00 1.544257044792175293e+00 -4.040322303771972656e-01 1.552695512771606445e+00 4.989587888121604919e-02
1.209491491317749023e+00 1.481621265411376953e+00 -3.945927023887634277e-01 1.408274412155151367e+00 2.479937225580215454e-01
1.310702085494995117e+00 1.339129686355590820e+00 -2.987265586853027344e-01 1.549956560134887695e+00 6.663342565298080444e-02
1.321151375770568848e+00 1.247878670692443848e+00 -2.730639576911926270e-01 1.522225141525268555e+00 2.090588957071304321e-01
1.197913646697998047e+00 1.314069986343383789e+00 -2.498186975717544556e-01 1.565814018249511719e+00 1.167728230357170105e-01
1.020067930221557617e+00 1.147922635078430176e+00 -3.627321720123291016e-01 1.336556792259216309e+00 3.836410641670227051e-01
8.103078603744506836e-01 9.930399656295776367e-01 -4.035907685756683350e-01 1.354466915130615234e+00 3.358452618122100830e-01
6.183513998985290527e-01 1.179399967193603516e+00 -4.266449213027954102e-01 1.001363158226013184e+00 6.022819876670837402e-01
1.280761122703552246e+00 9.926055669784545898e-01 -4.197070598602294922e-01 1.319620490074157715e+00 1.082739308476448059e-01
1.203440546989440918e+00 1.000319480895996094e+00 -4.989082217216491699e-01 1.350171804428100586e+00 7.442514598369598389e-02
1.075948596000671387e+00 9.767457842826843262e-01 -5.120695233345031738e-01 1.409696936607360840e+00 1.933369934558868408e-01
7.180382013320922852e-01 1.039834380149841309e+00 -2.390522658824920654e-01 9.886239171028137207e-01 2.222145646810531616e-01
7.246755361557006836e-01 1.100221514701843262e+00 -1.699545830488204956e-01 9.620979428291320801e-01 1.295351982116699219e-01
9.596711993217468262e-01 1.317636132240295410e+00 -1.150507926940917969e+00 1.128945827484130859e+00 8.059524297714233398e-01
8.499429225921630859e-01 1.356633186340332031e+00 -1.097051143646240234e+00 1.140974044799804688e+00 6.363885402679443359e-01
1.117359876632690430e+00 1.191336274147033691e+00 -1.164227485656738281e+00 1.239653944969177246e+00 8.149562478065490723e-01
8.190335035324096680e-01 1.403071045875549316e+00 -9.826005101203918457e-01 1.295973181724548340e+00 1.104607343673706055e+00
1.035130739212036133e+00 1.644514918327331543e+00 -1.214197635650634766e+00 1.955507278442382812e+00 1.211713910102844238e+00
1.177168369293212891e+00 1.667485117912292480e+00 -1.147164583206176758e+00 1.636732220649719238e+00 7.213009595870971680e-01
1.261134862899780273e+00 1.628962874412536621e+00 -3.166551589965820312e-01 1.604863286018371582e+00 3.009570538997650146e-01
1.266851782798767090e+00 1.606866002082824707e+00 -3.547790348529815674e-01 1.607263684272766113e+00 3.077576756477355957e-01
1.310251474380493164e+00 1.191900968551635742e+00 -6.852684617042541504e-01 1.463910102844238281e+00 -8.089368790388107300e-02
1.272487759590148926e+00 1.270740270614624023e+00 -7.935417890548706055e-01 1.401597023010253906e+00 -1.649852693080902100e-01
1.158307313919067383e+00 1.074249267578125000e+00 -4.342153966426849365e-01 1.398691892623901367e+00 -4.330911487340927124e-02
1.105955243110656738e+00 1.130762457847595215e+00 -5.227723717689514160e-01 1.382427453994750977e+00 -2.691431045532226562e-01
1.157761931419372559e+00 9.186442494392395020e-01 -4.336550533771514893e-01 1.336516499519348145e+00 -2.133862823247909546e-01
1.183438658714294434e+00 8.714771866798400879e-01 -4.255531430244445801e-01 1.284772634506225586e+00 -3.348627686500549316e-01
9.479591250419616699e-01 1.053410887718200684e+00 -3.438968062400817871e-01 1.515722393989562988e+00 2.921155691146850586e-01
1.006125092506408691e+00 9.956920146942138672e-01 -3.241734504699707031e-01 1.237494230270385742e+00 -1.388526558876037598e-01
9.229606389999389648e-01 9.862245917320251465e-01 -3.344438672065734863e-01 1.363766193389892578e+00 -8.931208401918411255e-02
9.486170411109924316e-01 9.816103577613830566e-01 -3.258561193943023682e-01 1.287962436676025391e+00 -8.954529464244842529e-02
1.004967331886291504e+00 7.961903810501098633e-01 -4.386493861675262451e-01 1.182902574539184570e+00 -1.294089853763580322e-01
1.051635980606079102e+00 1.313401699066162109e+00 -5.040780901908874512e-01 1.778123259544372559e+00 4.268292784690856934e-01
1.224702715873718262e+00 1.193735480308532715e+00 -5.261520147323608398e-01 1.901343941688537598e+00 3.198107779026031494e-01
1.320523023605346680e+00 1.346126914024353027e+00 -4.503667354583740234e-01 1.663557410240173340e+00 3.437235057353973389e-01
1.282885909080505371e+00 1.334412455558776855e+00 -5.661130547523498535e-01 1.664393782615661621e+00 2.837945818901062012e-01
1.345928668975830078e+00 1.339920520782470703e+00 -4.587548375129699707e-01 1.784440994262695312e+00 3.240616023540496826e-01
1.130799770355224609e+00 1.291005134582519531e+00 -2.387355268001556396e-01 1.643428444862365723e+00 2.546792030334472656e-01
1.376062989234924316e+00 1.202169299125671387e+00 -9.631295800209045410e-01 1.565258860588073730e+00 -1.264587137848138809e-02
5.815630555152893066e-01 1.002017736434936523e+00 -4.985850155353546143e-01 8.602149486541748047e-01 3.264985382556915283e-01
5.362372994422912598e-01 8.812218308448791504e-01 -6.413986086845397949e-01 7.206690311431884766e-01 5.097888708114624023e-01
7.414999604225158691e-01 7.826690077781677246e-01 -5.699919462203979492e-01 8.102691769599914551e-01 3.508955836296081543e-01
7.097329497337341309e-01 7.836385965347290039e-01 -6.100093126296997070e-01 7.589733004570007324e-01 2.955891788005828857e-01
1.402428269386291504e+00 1.328147888183593750e+00 -6.704877614974975586e-01 1.535332918167114258e+00 6.876896321773529053e-02
1.501077532768249512e+00 1.230099916458129883e+00 -6.886029243469238281e-01 1.602257013320922852e+00 1.635773181915283203e-01
1.480823278427124023e+00 1.246631860733032227e+00 -7.072215080261230469e-01 1.649382472038269043e+00 1.086483895778656006e-01
1.520311236381530762e+00 1.396913647651672363e+00 -4.927953183650970459e-01 1.866773843765258789e+00 -4.185010865330696106e-02
1.510673642158508301e+00 1.304335713386535645e+00 -4.711915254592895508e-01 1.936826467514038086e+00 -1.309611834585666656e-02
1.531471133232116699e+00 1.358784914016723633e+00 -7.723670601844787598e-01 1.862572789192199707e+00 4.533008038997650146e-01
1.463301062583923340e+00 1.386997342109680176e+00 -6.499484777450561523e-01 1.954496979713439941e+00 6.309941411018371582e-01
1.395268797874450684e+00 1.383942842483520508e+00 -6.823471188545227051e-01 1.917721629142761230e+00 6.246253252029418945e-01
1.362149596214294434e+00 1.471854805946350098e+00 -7.325525879859924316e-01 2.003051757812500000e+00 5.038406848907470703e-01
1.397506713867187500e+00 1.385874629020690918e+00 -5.926256179809570312e-01 1.632403016090393066e+00 2.262498587369918823e-01
1.273184061050415039e+00 9.960939288139343262e-01 -5.982018709182739258e-01 1.187682271003723145e+00 -4.360152781009674072e-02
6.364154815673828125e-01 1.164016723632812500e+00 -3.030756115913391113e-01 1.211854815483093262e+00 6.018775701522827148e-01
5.050865411758422852e-01 1.173506140708923340e+00 -4.119006991386413574e-01 1.072789072990417480e+00 5.028422474861145020e-01
5.496028065681457520e-01 1.183032989501953125e+00 -3.930906355381011963e-01 1.059725642204284668e+00 5.065106153488159180e-01
7.648518085479736328e-01 7.854694724082946777e-01 -7.023332715034484863e-01 7.790035605430603027e-01 2.351642251014709473e-01
7.299187779426574707e-01 8.607761263847351074e-01 -6.702868342399597168e-01 8.991538286209106445e-01 4.191350936889648438e-01
8.061802387237548828e-01 9.463261365890502930e-01 -9.232633709907531738e-01 9.439144134521484375e-01 6.184756755828857422e-01
8.785768151283264160e-01 1.187345027923583984e+00 -7.940897941589355469e-01 1.050625324249267578e+00 5.918397307395935059e-01
8.560670614242553711e-01 1.146278381347656250e+00 -8.604518175125122070e-01 1.026469826698303223e+00 6.552968621253967285e-01
8.124823570251464844e-01 1.247471332550048828e+00 -8.132998943328857422e-01 1.213978528976440430e+00 7.043141722679138184e-01
7.536216974258422852e-01 1.146989226341247559e+00 -8.251996040344238281e-01 1.021334886550903320e+00 6.438801288604736328e-01
7.682583332061767578e-01 1.028416633605957031e+00 -7.429113984107971191e-01 9.936208724975585938e-01 7.704776525497436523e-01
9.758484363555908203e-01 1.228642344474792480e+00 -1.202329516410827637e+00 1.073500037193298340e+00 4.334583282470703125e-01
9.529280066490173340e-01 1.227846980094909668e+00 -1.225715994834899902e+00 1.080375194549560547e+00 4.178631901741027832e-01
1.493486523628234863e+00 1.769640445709228516e+00 -9.930865168571472168e-01 2.520367860794067383e+00 1.146542191505432129e+00
9.304286837577819824e-01 2.093912124633789062e+00 -8.021586537361145020e-01 1.699042558670043945e+00 1.163199543952941895e+00
8.434982895851135254e-01 1.836519598960876465e+00 -1.457221865653991699e+00 1.297075867652893066e+00 8.185556530952453613e-01
1.182785511016845703e+00 1.910659790039062500e+00 -1.389668941497802734e+00 1.684149980545043945e+00 7.529906034469604492e-01
1.298858761787414551e+00 1.712024569511413574e+00 -1.239671587944030762e+00 1.722955465316772461e+00 7.705153226852416992e-01
9.669624567031860352e-01 1.450812816619873047e+00 -1.423481822013854980e+00 1.210335254669189453e+00 6.499007344245910645e-01
1.141507625579833984e+00 1.427196741104125977e+00 -1.303970456123352051e+00 1.258736252784729004e+00 7.727864384651184082e-01
1.510148406028747559e+00 1.551262497901916504e+00 -1.724588394165039062e+00 1.906994462013244629e+00 1.419918537139892578e+00
1.381766915321350098e+00 1.584534764289855957e+00 -1.804582238197326660e+00 1.628330707550048828e+00 1.516265392303466797e+00
1.491935610771179199e+00 1.950302839279174805e+00 -1.249739289283752441e+00 1.974415779113769531e+00 1.477490544319152832e+00
1.318356633186340332e+00 1.822324991226196289e+00 -1.479865550994873047e+00 1.874031066894531250e+00 1.304846763610839844e+00
1.296511411666870117e+00 1.825402021408081055e+00 -1.465070009231567383e+00 1.919348835945129395e+00 1.355569362640380859e+00
9.290201067924499512e-01 1.932618260383605957e+00 -1.022993564605712891e+00 1.623201847076416016e+00 9.099054336547851562e-01
8.713977336883544922e-01 1.713206171989440918e+00 -1.001463055610656738e+00 1.583054184913635254e+00 1.106879591941833496e+00
8.793680667877197266e-01 1.712166905403137207e+00 -9.929769635200500488e-01 1.579667210578918457e+00 1.041084527969360352e+00
8.518526554107666016e-01 1.469207167625427246e+00 -8.531551957130432129e-01 1.726726412773132324e+00 9.145383834838867188e-01
8.470440506935119629e-01 1.303828001022338867e+00 -6.013615727424621582e-01 1.602135181427001953e+00 8.384723067283630371e-01
8.028619885444641113e-01 1.300901889801025391e+00 -6.007421016693115234e-01 1.631574988365173340e+00 7.569754123687744141e-01
1.337855219841003418e+00 1.289984703063964844e+00 -4.965892732143402100e-01 1.884776115417480469e+00 2.382584512233734131e-01
1.230108499526977539e+00 1.403963208198547363e+00 -2.671281695365905762e-01 1.579954028129577637e+00 -1.041800230741500854e-01
7.730739116668701172e-01 8.720341920852661133e-01 -4.588904678821563721e-01 1.008226275444030762e+00 -5.772678181529045105e-02
7.846421003341674805e-01 8.711301684379577637e-01 -4.815863966941833496e-01 9.858482480049133301e-01 -7.945892214775085449e-02
7.916162014007568359e-01 8.692638278007507324e-01 -4.199714362621307373e-01 9.945532679557800293e-01 -5.461569875478744507e-02
9.033995866775512695e-01 8.416744470596313477e-01 -3.672549128532409668e-01 1.149282574653625488e+00 -4.534178972244262695e-02
1.344418644905090332e+00 9.007005095481872559e-01 -5.161395072937011719e-01 1.467205524444580078e+00 -6.041246056556701660e-01
9.275435209274291992e-01 8.978345394134521484e-01 -3.930980861186981201e-01 1.347835659980773926e+00 1.497496664524078369e-01
1.026771426200866699e+00 9.301612973213195801e-01 -4.816837012767791748e-01 1.331506371498107910e+00 -4.732876271009445190e-02
1.106464862823486328e+00 9.584877490997314453e-01 -8.117994666099548340e-01 1.236686468124389648e+00 8.274988830089569092e-02
1.058459877967834473e+00 1.031582117080688477e+00 -7.512483000755310059e-01 1.130254387855529785e+00 -1.447156723588705063e-02
9.890706539154052734e-01 9.500168561935424805e-01 -7.794593572616577148e-01 1.134817242622375488e+00 2.786519527435302734e-01
4.178594052791595459e-01 1.075490713119506836e+00 -3.049633800983428955e-01 9.605452418327331543e-01 4.788820743560791016e-01
4.173698723316192627e-01 1.084767937660217285e+00 -3.113680481910705566e-01 9.695187807083129883e-01 5.087021589279174805e-01
5.692981481552124023e-01 9.763128757476806641e-01 -3.714758455753326416e-01 9.184774160385131836e-01 5.476658940315246582e-01
5.452214479446411133e-01 1.024275541305541992e+00 -4.141707718372344971e-01 8.875733613967895508e-01 4.519219994544982910e-01
6.630774736404418945e-01 1.201685547828674316e+00 -4.615544378757476807e-01 9.053546190261840820e-01 3.812443614006042480e-01
5.838664174079895020e-01 1.269295096397399902e+00 -4.912975430488586426e-01 9.181388616561889648e-01 3.370587825775146484e-01
6.110795140266418457e-01 1.216898798942565918e+00 -4.434660375118255615e-01 9.052023291587829590e-01 3.710034191608428955e-01


==> images/fashion_mnist_ood/gan_2.txt <==
3.552732765674591064e-01 9.229595065116882324e-01 -4.564102366566658020e-02 -1.472358703613281250e+00 1.575149595737457275e-01
1.471745818853378296e-01 4.451381564140319824e-01 -6.094084382057189941e-01 -7.178862094879150391e-01 5.223603844642639160e-01
1.070347070693969727e+00 6.961323618888854980e-01 -6.171684861183166504e-01 -8.746651411056518555e-01 7.240179777145385742e-01
1.085453987121582031e+00 6.856716871261596680e-01 -6.292756199836730957e-01 -8.383620977401733398e-01 6.907056570053100586e-01
1.085453987121582031e+00 6.856716871261596680e-01 -6.292756199836730957e-01 -8.383620977401733398e-01 6.907056570053100586e-01
1.044465303421020508e+00 1.147785663604736328e+00 -3.567559123039245605e-01 -9.416336417198181152e-01 1.008590340614318848e+00
1.041408300399780273e+00 9.009485244750976562e-01 -1.478656232357025146e-01 -8.886827826499938965e-01 8.411313891410827637e-01
7.942097783088684082e-01 1.176957368850708008e+00 6.712120771408081055e-02 -6.361123323440551758e-01 8.745297193527221680e-01
1.114183738827705383e-01 4.966910481452941895e-01 -1.195392251014709473e+00 -6.810731887817382812e-01 -2.583284378051757812e-01
3.478278815746307373e-01 5.160983204841613770e-01 -1.144997477531433105e+00 -3.449851274490356445e-01 -4.579346776008605957e-01
3.367118537425994873e-01 3.908920884132385254e-01 -1.121209979057312012e+00 -2.382716536521911621e-01 -7.178059220314025879e-01
5.652001500129699707e-01 2.247620522975921631e-01 -1.051592946052551270e+00 -2.608082294464111328e-01 -7.907096147537231445e-01
3.928877413272857666e-01 3.361889421939849854e-01 -1.154953122138977051e+00 -5.885061621665954590e-01 -1.183715701103210449e+00
-3.504024446010589600e-01 7.058056592941284180e-01 -1.476812124252319336e+00 -7.200192213058471680e-01 -1.342759013175964355e+00
-5.345466136932373047e-01 -7.328549399971961975e-03 -2.024035453796386719e+00 1.918310821056365967e-01 -2.775054693222045898e+00
-3.997558057308197021e-01 -3.821262717247009277e-01 -2.463229894638061523e+00 1.747852414846420288e-01 -2.158902168273925781e+00
-1.289659366011619568e-02 -2.599142193794250488e-01 -2.478552579879760742e+00 -1.460081785917282104e-01 -1.372775197029113770e+00
4.422148689627647400e-02 -2.541611790657043457e-01 -2.372261524200439453e+00 -2.865619659423828125e-01 -1.085451245307922363e+00
3.355041518807411194e-02 -5.004211664199829102e-01 -2.405236005783081055e+00 2.814886346459388733e-02 -4.872561097145080566e-01
7.368929684162139893e-03 -4.954700171947479248e-01 -2.442064046859741211e+00 7.491233944892883301e-02 -4.372142553329467773e-01
1.066480636596679688e+00 7.916057109832763672e-02 -2.932905435562133789e+00 -4.489695131778717041e-01 -4.637917578220367432e-01
7.696893066167831421e-02 2.982814013957977295e-01 -2.301354169845581055e+00 -1.110129237174987793e+00 -7.751078903675079346e-02
7.040930539369583130e-02 2.527552247047424316e-01 -2.487480878829956055e+00 -1.274579167366027832e+00 -7.830623537302017212e-02
-2.988393306732177734e-01 2.627352774143218994e-01 -1.933014392852783203e+00 -9.996066689491271973e-01 -1.469377335160970688e-02
-3.250515758991241455e-01 -1.333956867456436157e-01 -2.019445419311523438e+00 -1.123475313186645508e+00 -6.933637708425521851e-02
-2.375400960445404053e-01 1.425004005432128906e-01 -1.167493939399719238e+00 -5.123775005340576172e-01 -6.907379627227783203e-01
7.213436961174011230e-01 9.012649208307266235e-02 -1.421354532241821289e+00 -5.234128236770629883e-01 -2.532421648502349854e-01
-4.733105003833770752e-01 -3.015400171279907227e-01 -1.640691518783569336e+00 -4.900852143764495850e-01 -1.334172248840332031e+00
-1.245902061462402344e+00 7.684077322483062744e-02 -1.151787281036376953e+00 -1.460144668817520142e-01 -1.579197943210601807e-01
-1.278541684150695801e+00 3.198645636439323425e-02 -1.159750342369079590e+00 -7.809325307607650757e-02 -3.418916091322898865e-02
-1.775729298591613770e+00 -4.401597194373607635e-03 -1.369246244430541992e+00 4.393465220928192139e-01 2.992714047431945801e-01
-1.769375443458557129e+00 -2.782227471470832825e-02 -1.324995517730712891e+00 4.521495997905731201e-01 2.159601151943206787e-01
-1.792730093002319336e+00 -8.517713844776153564e-02 -1.339548230171203613e+00 4.544869065284729004e-01 2.617101669311523438e-01
-1.749207377433776855e+00 -1.796363592147827148e-01 -1.314266324043273926e+00 3.655005693435668945e-01 2.625892162322998047e-01
-1.749207377433776855e+00 -1.796363592147827148e-01 -1.314266324043273926e+00 3.655005693435668945e-01 2.625892162322998047e-01
-1.749207377433776855e+00 -1.796363592147827148e-01 -1.314266324043273926e+00 3.655005693435668945e-01 2.625892162322998047e-01
-1.749207377433776855e+00 -1.796363592147827148e-01 -1.314266324043273926e+00 3.655005693435668945e-01 2.625892162322998047e-01
-1.749207377433776855e+00 -1.796363592147827148e-01 -1.314266324043273926e+00 3.655005693435668945e-01 2.625892162322998047e-01
-1.969991087913513184e+00 2.897127158939838409e-02 -1.548551082611083984e+00 7.147677540779113770e-01 -1.661964654922485352e-01
-1.961464285850524902e+00 4.051454365253448486e-03 -1.615227818489074707e+00 7.337093949317932129e-01 -1.503526419401168823e-01
-1.929424047470092773e+00 5.074861459434032440e-03 -1.600580573081970215e+00 7.076851129531860352e-01 -1.494111865758895874e-01
-1.941745519638061523e+00 1.849438548088073730e-01 -1.876203417778015137e+00 1.008378267288208008e+00 -3.443545699119567871e-01
-1.908216834068298340e+00 6.301512718200683594e-01 -1.829344749450683594e+00 8.020641207695007324e-01 -8.824625015258789062e-01
-1.952157139778137207e+00 7.570571303367614746e-01 -2.028895378112792969e+00 8.664449453353881836e-01 -8.058758974075317383e-01
-1.786890506744384766e+00 7.297893762588500977e-01 -2.227475643157958984e+00 9.636229872703552246e-01 -6.969516277313232422e-01
-1.658617854118347168e+00 5.311936140060424805e-01 -1.653999447822570801e+00 1.247513413429260254e+00 -2.680984139442443848e-01
-1.679559826850891113e+00 6.524231433868408203e-01 -1.629261493682861328e+00 1.268466472625732422e+00 -3.965713977813720703e-01
-1.656015276908874512e+00 7.333709597587585449e-01 -1.599978089332580566e+00 1.323322296142578125e+00 -3.556032478809356689e-01
-1.671887278556823730e+00 4.261640310287475586e-01 -1.739679455757141113e+00 7.522974014282226562e-01 -7.879163324832916260e-02
-1.485356807708740234e+00 6.402058005332946777e-01 -1.561118006706237793e+00 7.552105188369750977e-01 7.568817585706710815e-02
-1.360387563705444336e+00 2.567561864852905273e-01 -1.597742557525634766e+00 8.186292648315429688e-01 -1.994584873318672180e-02
-1.528122305870056152e+00 8.490126729011535645e-01 -1.967010140419006348e+00 4.864503741264343262e-01 1.610187739133834839e-01
-1.517045259475708008e+00 8.809282779693603516e-01 -2.002401590347290039e+00 4.963920712471008301e-01 3.513211011886596680e-01
-1.569297790527343750e+00 5.833887457847595215e-01 -1.823550939559936523e+00 1.301431894302368164e+00 1.875512301921844482e-01
-1.145393848419189453e+00 7.715950012207031250e-01 -2.072496652603149414e+00 1.443957448005676270e+00 -2.659642696380615234e-01
-1.138131618499755859e+00 7.772165536880493164e-01 -2.089401960372924805e+00 1.363526701927185059e+00 -2.700333297252655029e-01
-1.597710371017456055e+00 7.532163262367248535e-01 -1.225852727890014648e+00 1.045654177665710449e+00 6.572911143302917480e-01
-1.583116054534912109e+00 9.335078597068786621e-01 -1.165122270584106445e+00 1.115243196487426758e+00 5.486092567443847656e-01
-1.943009972572326660e+00 3.265301287174224854e-01 -1.661237478256225586e+00 6.162350177764892578e-01 5.250731706619262695e-01
-2.074697732925415039e+00 2.926518023014068604e-01 -1.587219357490539551e+00 6.394029855728149414e-01 4.563377499580383301e-01
-2.073180437088012695e+00 3.466589450836181641e-01 -1.561625719070434570e+00 6.556857228279113770e-01 3.927527368068695068e-01
-2.008910655975341797e+00 3.034169673919677734e-01 -1.557935595512390137e+00 8.008840680122375488e-01 3.409982919692993164e-01
-1.997960209846496582e+00 3.903592824935913086e-01 -1.567925453186035156e+00 7.845438718795776367e-01 1.531898975372314453e-03
-1.579285502433776855e+00 4.442150145769119263e-02 -1.509984135627746582e+00 5.182283520698547363e-01 -1.280574947595596313e-01
-1.222252011299133301e+00 1.368306279182434082e-01 -1.507768511772155762e+00 2.116408348083496094e-01 -1.457231938838958740e-01
-1.255888462066650391e+00 1.867622882127761841e-01 -1.268177747726440430e+00 2.622802257537841797e-01 1.536539942026138306e-01
-1.170982718467712402e+00 1.376877427101135254e-01 -1.503447175025939941e+00 2.896971404552459717e-01 -6.442442536354064941e-02
-1.704963326454162598e+00 1.199607014656066895e+00 -1.018672347068786621e+00 4.796332716941833496e-01 2.993861734867095947e-01
-1.706606626510620117e+00 1.207790255546569824e+00 -9.304992556571960449e-01 5.190424323081970215e-01 2.873074114322662354e-01
-1.687695860862731934e+00 1.036856412887573242e+00 -9.051178693771362305e-01 6.344445943832397461e-01 5.849888920783996582e-01
-1.686225891113281250e+00 9.812361598014831543e-01 -9.293833971023559570e-01 6.024922132492065430e-01 6.271808147430419922e-01
-1.571153044700622559e+00 9.778868556022644043e-01 -1.156635403633117676e+00 6.867070794105529785e-01 5.094391107559204102e-01
-1.334089994430541992e+00 1.023249030113220215e+00 -1.309791207313537598e+00 7.948406934738159180e-01 6.429145932197570801e-01
-2.035903692245483398e+00 -8.435796946287155151e-03 -2.691299915313720703e+00 -1.977260857820510864e-01 -4.851881414651870728e-03
-2.098186731338500977e+00 1.170496363192796707e-02 -2.660271644592285156e+00 -1.929818838834762573e-01 -2.298771440982818604e-01
-1.828142404556274414e+00 1.490621119737625122e-01 -2.736809730529785156e+00 -3.776197433471679688e-01 1.371283084154129028e-01
-1.665958046913146973e+00 1.215226575732231140e-01 -2.760391235351562500e+00 -3.936786353588104248e-01 -2.524353191256523132e-02
-1.036082625389099121e+00 -1.315720379352569580e-01 -2.353350877761840820e+00 -5.835583806037902832e-01 -6.925247311592102051e-01
-9.656031131744384766e-01 -3.655435442924499512e-01 -2.001414299011230469e+00 -6.189267635345458984e-01 -6.078380942344665527e-01
-9.505046010017395020e-01 -6.372162699699401855e-02 -1.829676508903503418e+00 -5.579996705055236816e-01 -1.430370688438415527e+00
-9.585424065589904785e-01 2.818564325571060181e-02 -1.785841584205627441e+00 -5.388520956039428711e-01 -1.550438642501831055e+00
-1.157730698585510254e+00 5.003773570060729980e-01 -1.679329276084899902e+00 -7.827833890914916992e-01 -9.357558488845825195e-01
-9.847897291183471680e-01 2.648672759532928467e-01 -1.668563127517700195e+00 -8.172999024391174316e-01 -1.090032458305358887e+00
-1.058325529098510742e+00 3.076743781566619873e-01 -1.585935831069946289e+00 -7.470203042030334473e-01 -1.040623188018798828e+00
-1.125155806541442871e+00 -4.439494013786315918e-01 -1.743319392204284668e+00 -3.905153870582580566e-01 -8.395203948020935059e-01
-5.725694298744201660e-01 7.198318243026733398e-01 -9.400337338447570801e-01 -7.048301696777343750e-01 -6.300473213195800781e-01
4.951734840869903564e-01 5.658386945724487305e-01 -2.285367488861083984e+00 -1.099759221076965332e+00 -5.706760883331298828e-01
8.282465338706970215e-01 9.337334036827087402e-01 -9.208735227584838867e-01 -5.323316529393196106e-02 -5.987148284912109375e-01
8.149247169494628906e-01 5.235879421234130859e-01 -4.592839479446411133e-01 -8.802111446857452393e-02 -1.216920971870422363e+00
3.652562797069549561e-01 1.784646883606910706e-04 -6.271412968635559082e-01 -5.876603722572326660e-01 -8.323746323585510254e-01
3.148553967475891113e-01 3.106535226106643677e-02 -6.253101825714111328e-01 -5.288439393043518066e-01 -7.881126999855041504e-01
7.799504995346069336e-01 5.178928971290588379e-01 3.279831409454345703e-01 -2.492567747831344604e-01 1.187419518828392029e-01
2.215171605348587036e-01 1.610901832580566406e+00 -6.218387484550476074e-01 -1.315626382827758789e+00 1.370385766029357910e+00
1.290723234415054321e-01 1.869509100914001465e+00 -7.258346676826477051e-01 -1.933789491653442383e+00 1.685316443443298340e+00
2.841605842113494873e-01 1.544813752174377441e+00 -1.048802584409713745e-01 -1.624531269073486328e+00 1.962796092033386230e+00
3.361746370792388916e-01 1.702818393707275391e+00 -5.619243383407592773e-01 -1.252295851707458496e+00 2.141590833663940430e+00
3.522357344627380371e-01 1.658206224441528320e+00 -2.160927653312683105e-01 -1.476423501968383789e+00 2.473809242248535156e+00
2.401569783687591553e-01 1.391200184822082520e+00 3.692446351051330566e-01 -1.403445601463317871e+00 1.838138103485107422e+00
-2.432981580495834351e-01 1.467460155487060547e+00 -1.307936012744903564e-01 -1.276548266410827637e+00 2.156069517135620117e+00
-1.019168719649314880e-01 1.627575397491455078e+00 -3.613432645797729492e-01 -1.081778168678283691e+00 2.521209478378295898e+00
1.900770783424377441e+00 1.564174532890319824e+00 -2.489445954561233521e-01 -7.236377000808715820e-01 -4.531632363796234131e-01
1.527441024780273438e+00 1.616768002510070801e+00 -1.141562405973672867e-02 -2.046762406826019287e-01 1.204812765121459961e+00
1.463119149208068848e+00 1.210909008979797363e+00 2.338523268699645996e-01 -2.094147801399230957e-01 1.534721970558166504e+00
1.279494762420654297e+00 1.399320721626281738e+00 5.969702452421188354e-02 -2.510521709918975830e-01 1.420368790626525879e+00
2.059466123580932617e+00 1.449582338333129883e+00 -1.674975752830505371e-01 -4.999717473983764648e-01 9.459173083305358887e-01
2.255975961685180664e+00 1.198285102844238281e+00 -1.261521100997924805e+00 -3.534926474094390869e-02 2.217040538787841797e+00
2.573539733886718750e+00 1.581766486167907715e+00 -1.154244184494018555e+00 1.012323647737503052e-01 1.835872173309326172e+00
2.111749172210693359e+00 2.031224489212036133e+00 -1.566077232360839844e+00 4.347762167453765869e-01 5.313669443130493164e-01
5.837597846984863281e-01 1.380975842475891113e+00 -4.660376161336898804e-02 -7.703920602798461914e-01 1.884233653545379639e-01
8.212672472000122070e-01 3.668951392173767090e-01 -1.132180929183959961e+00 -1.636052876710891724e-01 2.585392594337463379e-01
8.550283312797546387e-01 4.374912679195404053e-01 -9.491937160491943359e-01 -1.306779533624649048e-01 3.580448031425476074e-01
2.682224214076995850e-01 9.061235785484313965e-01 -8.234463334083557129e-01 -1.275416970252990723e+00 9.037593007087707520e-01
5.436890721321105957e-01 1.130505442619323730e+00 -1.323892354965209961e+00 -1.277294754981994629e+00 8.092042207717895508e-01
6.968627572059631348e-01 2.836459577083587646e-01 -1.345699191093444824e+00 -3.451786637306213379e-01 1.816240400075912476e-01
1.261309981346130371e+00 5.384507775306701660e-01 -9.596372246742248535e-01 -8.035567402839660645e-02 -8.922783285379409790e-02
1.041596531867980957e+00 3.540167212486267090e-01 -1.647412657737731934e+00 -1.863241940736770630e-02 1.903041899204254150e-01
1.581458806991577148e+00 4.618323445320129395e-01 -1.272586584091186523e+00 5.868185758590698242e-01 2.467003092169761658e-02
1.563680887222290039e+00 5.497227907180786133e-01 -1.215039491653442383e+00 5.871862173080444336e-01 -5.689604207873344421e-02
1.335970878601074219e+00 7.198598384857177734e-01 -1.542850375175476074e+00 5.807523131370544434e-01 -2.366577237844467163e-01
1.113371610641479492e+00 7.750358581542968750e-01 -1.621417999267578125e+00 5.262180566787719727e-01 -4.215251803398132324e-01
1.320975303649902344e+00 8.176409602165222168e-01 -1.549836874008178711e+00 6.164048314094543457e-01 -4.917801618576049805e-01
-1.182166695594787598e+00 6.003698110580444336e-01 -1.459451675415039062e+00 -1.583891868591308594e+00 1.069751739501953125e+00
-1.098980665206909180e+00 8.842793107032775879e-01 -1.798827052116394043e+00 -1.122935533523559570e+00 1.296034336090087891e+00
-1.263921737670898438e+00 6.150373220443725586e-01 -1.402308464050292969e+00 -1.283220887184143066e+00 6.723974347114562988e-01
-7.915867865085601807e-02 -5.950072035193443298e-02 -1.997206211090087891e+00 -1.000312566757202148e+00 -1.224945425987243652e+00
7.184454202651977539e-01 6.771648526191711426e-01 -1.631500601768493652e+00 3.151457905769348145e-01 -1.832039952278137207e+00
6.500914096832275391e-01 6.180153489112854004e-01 -1.829743504524230957e+00 3.261987864971160889e-01 -1.684957981109619141e+00
1.106742501258850098e+00 5.572163462638854980e-01 -1.615732550621032715e+00 -7.412120699882507324e-02 -1.442553162574768066e+00
8.748556971549987793e-01 5.469204783439636230e-01 -5.889237523078918457e-01 -2.385952323675155640e-01 -7.700518369674682617e-01
4.587739706039428711e-01 1.285205483436584473e-01 -6.605994701385498047e-01 -4.425728917121887207e-01 -2.289481759071350098e-01
1.110303878784179688e+00 1.567596316337585449e+00 -1.244011521339416504e-01 -7.212202250957489014e-02 7.265114784240722656e-01
1.107070207595825195e+00 1.410476684570312500e+00 -1.909706294536590576e-01 4.973825067281723022e-02 5.629589557647705078e-01
1.160816192626953125e+00 1.123043656349182129e+00 -2.498722672462463379e-01 2.350083738565444946e-01 -4.290134012699127197e-01
-1.004896879196166992e+00 -3.310120701789855957e-01 -2.250285625457763672e+00 -1.202435970306396484e+00 -1.446898102760314941e+00
-7.925442457199096680e-01 -4.722921252250671387e-01 -2.437576532363891602e+00 -9.541798233985900879e-01 -9.380307197570800781e-01
-9.052627682685852051e-01 -2.990224957466125488e-01 -2.410635709762573242e+00 -1.280681252479553223e+00 -1.102753758430480957e+00
-4.768955707550048828e-01 -3.310391008853912354e-01 -2.307728528976440430e+00 -1.496637940406799316e+00 -1.213639855384826660e+00
-3.272985517978668213e-01 -1.698820739984512329e-01 -2.405946016311645508e+00 -1.283819198608398438e+00 -1.297918677330017090e+00
-5.042825937271118164e-01 -5.240557789802551270e-01 -1.971350908279418945e+00 -9.678543210029602051e-01 -6.096577644348144531e-01
-3.493648171424865723e-01 -5.322507023811340332e-01 -1.937977313995361328e+00 -7.838242053985595703e-01 -5.041121840476989746e-01
1.227463781833648682e-02 -5.528551340103149414e-01 -2.072698593139648438e+00 -4.520571827888488770e-01 -6.077108383178710938e-01
-4.107764065265655518e-01 7.585876584053039551e-01 -8.099868297576904297e-01 -8.060858845710754395e-01 -4.261078238487243652e-01
-9.098018705844879150e-02 7.513685226440429688e-01 -1.006840348243713379e+00 -2.823956012725830078e-01 -1.475729703903198242e+00
-9.883394092321395874e-02 8.106970191001892090e-01 -8.593912720680236816e-01 -5.285606980323791504e-01 -8.387066721916198730e-01
-3.922004699707031250e-01 6.976032853126525879e-01 -1.074653387069702148e+00 -3.874707520008087158e-01 -9.867255687713623047e-01
-3.073484003543853760e-01 1.012345552444458008e+00 -1.353540301322937012e+00 -3.540550470352172852e-01 -1.732232093811035156e+00
-3.703194260597229004e-01 1.062810540199279785e+00 -8.987336754798889160e-01 -6.289129257202148438e-01 -7.129996418952941895e-01
-2.778514623641967773e-01 1.147871375083923340e+00 -9.378939867019653320e-01 -7.022665143013000488e-01 -8.255566358566284180e-01
9.095574915409088135e-02 1.327649712562561035e+00 -1.257769107818603516e+00 -5.902097821235656738e-01 -6.698471903800964355e-01
1.070262193679809570e-01 1.329682707786560059e+00 -1.373581886291503906e+00 -7.060754299163818359e-01 -5.724974870681762695e-01
-3.716459125280380249e-02 1.189743041992187500e+00 -1.451867580413818359e+00 -7.135272026062011719e-01 -6.571813821792602539e-01
-1.159547716379165649e-01 1.225047826766967773e+00 -1.469946503639221191e+00 -6.691630482673645020e-01 -8.577311038970947266e-01
-1.535959541797637939e-01 8.281454443931579590e-01 -1.082003831863403320e+00 -3.261065185070037842e-01 -2.271215021610260010e-01
3.244264423847198486e-01 1.145822405815124512e+00 -1.438282489776611328e+00 1.008940786123275757e-01 -1.376881122589111328e+00
3.858938813209533691e-01 1.117209553718566895e+00 -1.468403100967407227e+00 2.165797725319862366e-02 -1.288250327110290527e+00
2.582766711711883545e-01 1.200632572174072266e+00 -1.091597795486450195e+00 1.787872612476348877e-01 -1.154567360877990723e+00
1.926676630973815918e-01 1.208159089088439941e+00 -1.032839179039001465e+00 1.270257532596588135e-01 -1.255362987518310547e+00
5.624449253082275391e-01 7.220219969749450684e-01 -1.245344042778015137e+00 -2.670290768146514893e-01 -1.570024490356445312e+00
4.859475493431091309e-01 2.983893752098083496e-01 -1.428337216377258301e+00 -1.550250351428985596e-01 -2.153164863586425781e+00
7.679933905601501465e-01 -8.347858488559722900e-02 -1.596972227096557617e+00 -2.663678228855133057e-01 -1.797595024108886719e+00
5.404455661773681641e-01 4.292117059230804443e-02 -1.704720377922058105e+00 4.201140105724334717e-01 -1.276174426078796387e+00
5.404455661773681641e-01 4.292117059230804443e-02 -1.704720377922058105e+00 4.201140105724334717e-01 -1.276174426078796387e+00
-4.805018194019794464e-03 8.195351362228393555e-01 -8.334047198295593262e-01 -4.604458808898925781e-01 -1.157702445983886719e+00
5.877868831157684326e-02 6.937125325202941895e-01 -8.377364873886108398e-01 -1.388584375381469727e-01 -8.687318563461303711e-01
-4.416546225547790527e-02 4.732996225357055664e-01 -9.413801431655883789e-01 -8.819173574447631836e-01 -4.390130639076232910e-01
1.258588284254074097e-01 1.084197983145713806e-01 -1.148616313934326172e+00 -1.204955697059631348e+00 -2.598349452018737793e-01
-1.953410804271697998e-01 4.415659308433532715e-01 -1.214657068252563477e+00 -5.004768967628479004e-01 -8.544330000877380371e-01
-2.391157150268554688e-01 2.708387374877929688e-01 -9.679026603698730469e-01 -8.062691092491149902e-01 -1.134117245674133301e+00
-2.543306052684783936e-01 2.695521414279937744e-01 -8.654681444168090820e-01 -6.512707471847534180e-01 -8.886482715606689453e-01
-2.888641059398651123e-01 3.638024926185607910e-01 -9.963965415954589844e-01 -5.363714694976806641e-01 -1.031808257102966309e+00
-2.828103601932525635e-01 1.925625205039978027e-01 -1.159248948097229004e+00 -2.685546875000000000e-01 -1.113410949707031250e+00
-9.582102298736572266e-03 8.758145570755004883e-01 -1.228135704994201660e+00 -7.011615484952926636e-02 -1.117541432380676270e+00
7.868030667304992676e-02 2.263475954532623291e-01 -9.795371890068054199e-01 -5.799945592880249023e-01 -2.479120790958404541e-01
2.160744667053222656e-01 1.359132975339889526e-01 -9.636805057525634766e-01 -6.519860625267028809e-01 -2.454730123281478882e-01
-1.921371668577194214e-01 9.014208801090717316e-03 -1.355480909347534180e+00 -7.870086431503295898e-01 -6.133762598037719727e-01
-3.976699113845825195e-01 3.144361972808837891e-01 -1.539699196815490723e+00 -5.644080638885498047e-01 -7.354563474655151367e-01
-4.906579554080963135e-01 3.990457057952880859e-01 -1.538232326507568359e+00 -8.044947981834411621e-01 -8.492528200149536133e-01
-1.093590855598449707e+00 2.050987631082534790e-02 -1.790877223014831543e+00 -5.011798143386840820e-01 -5.566427707672119141e-01
-1.334231853485107422e+00 5.313552170991897583e-02 -1.607252240180969238e+00 -3.980117738246917725e-01 -6.990124583244323730e-01
-1.307076930999755859e+00 8.353128284215927124e-02 -1.848002910614013672e+00 -6.161203384399414062e-01 -2.907226383686065674e-01
-1.093839049339294434e+00 1.554244905710220337e-01 -1.844471693038940430e+00 -5.383498668670654297e-01 -6.384936571121215820e-01
-1.012677192687988281e+00 -1.406383216381072998e-01 -1.318373084068298340e+00 -1.063680291175842285e+00 -4.158683717250823975e-01
-4.494962990283966064e-01 4.658082723617553711e-01 -6.948852539062500000e-01 -1.584268093109130859e+00 2.767889499664306641e-01
-5.075009465217590332e-01 6.419730186462402344e-01 -8.258704543113708496e-01 -1.250017285346984863e+00 4.983118176460266113e-01
-1.251109987497329712e-01 -1.109659075736999512e-01 -6.465911865234375000e-01 -6.887671947479248047e-01 -4.534974992275238037e-01
2.941934466361999512e-01 4.371204078197479248e-01 -5.405099987983703613e-01 -8.481978178024291992e-01 -4.309077262878417969e-01
7.761958241462707520e-01 1.052673220634460449e+00 -3.615489602088928223e-01 -4.613191187381744385e-01 1.509047746658325195e-01
7.964113354682922363e-01 9.586011767387390137e-01 -5.512132644653320312e-01 -3.781535029411315918e-01 3.662737011909484863e-01
-1.034266948699951172e-01 2.187497466802597046e-01 -8.559213280677795410e-01 -7.252854704856872559e-01 -1.434571146965026855e+00
1.495467185974121094e+00 1.269682645797729492e+00 2.221527099609375000e-01 -4.908036291599273682e-01 3.075383901596069336e-01
1.121343016624450684e+00 5.979828238487243652e-01 -6.030957698822021484e-01 -2.818359136581420898e-01 -1.167562007904052734e+00
2.103316068649291992e+00 1.216139197349548340e+00 -1.270186185836791992e+00 -1.106338858604431152e+00 -1.675486564636230469e+00
1.048252582550048828e+00 1.230479001998901367e+00 -1.776339530944824219e+00 -4.543673098087310791e-01 -1.529349803924560547e+00
-1.657233834266662598e-01 1.688677549362182617e+00 -1.867842912673950195e+00 -2.845237776637077332e-02 -7.896274328231811523e-01
-7.503187656402587891e-01 1.925111770629882812e+00 -1.583666801452636719e+00 7.695883512496948242e-02 -7.434294223785400391e-01
-7.096632122993469238e-01 1.994848132133483887e+00 -1.661049604415893555e+00 1.237857937812805176e-01 -7.565994858741760254e-01
1.030826121568679810e-01 -3.288239240646362305e-03 -1.074823141098022461e+00 -1.229595541954040527e+00 -1.069997698068618774e-01
-1.278132796287536621e-01 4.350142478942871094e-01 -1.188405394554138184e+00 -3.911329209804534912e-01 -4.759020209312438965e-01
-5.017171055078506470e-02 7.373897433280944824e-01 -8.242110013961791992e-01 -1.463998854160308838e-01 -9.377488493919372559e-01
-6.688386201858520508e-02 7.162876725196838379e-01 -9.356650710105895996e-01 -2.579022049903869629e-01 -9.843389391899108887e-01
1.545057296752929688e-01 5.514922142028808594e-01 -1.170578241348266602e+00 -2.895091474056243896e-01 -9.834979772567749023e-01
4.688741862773895264e-01 5.654444098472595215e-01 -1.128987193107604980e+00 -3.895623683929443359e-01 -8.823757767677307129e-01
-1.478951275348663330e-01 5.940039157867431641e-01 -9.877150058746337891e-01 -4.934410452842712402e-01 -1.326387405395507812e+00
8.219690322875976562e-01 6.283641457557678223e-01 -5.704708099365234375e-01 -6.042809486389160156e-01 -1.630217790603637695e+00
7.559534311294555664e-01 4.905239045619964600e-01 -9.958550930023193359e-01 -6.552757322788238525e-02 -2.279985994100570679e-01
9.334262609481811523e-01 7.043921947479248047e-01 -9.855197668075561523e-01 -1.820248365402221680e-01 -3.069025576114654541e-01
1.021298170089721680e+00 6.359099745750427246e-01 -9.532438516616821289e-01 -1.807275414466857910e-01 -2.638905048370361328e-01
1.242642760276794434e+00 7.325322628021240234e-01 -4.900126159191131592e-01 -1.466042995452880859e-01 -1.026606336236000061e-01
1.099465966224670410e+00 8.085519075393676758e-01 -4.097743928432464600e-01 -1.781667917966842651e-01 -1.311253309249877930e-01
9.785397648811340332e-01 9.894185662269592285e-01 -2.224197536706924438e-01 -1.258876323699951172e-01 2.359183430671691895e-01
9.323392510414123535e-01 9.556333422660827637e-01 -2.258621305227279663e-01 -8.935128897428512573e-02 2.411162257194519043e-01
9.047110676765441895e-01 1.103897094726562500e+00 -1.310795843601226807e-01 -1.464814990758895874e-01 2.967317104339599609e-01
1.380377411842346191e+00 1.117947340011596680e+00 8.217170238494873047e-01 -8.562636971473693848e-01 2.821079492568969727e-01
1.233030676841735840e+00 1.149293541908264160e+00 8.098435997962951660e-01 -8.751448988914489746e-01 4.202105402946472168e-01
1.225318551063537598e+00 1.198982954025268555e+00 9.520018696784973145e-01 -8.523179292678833008e-01 3.850400447845458984e-01
1.511604070663452148e+00 9.741237163543701172e-01 9.799342602491378784e-03 -9.903701543807983398e-01 4.014326333999633789e-01
1.455278754234313965e+00 1.306660532951354980e+00 8.768734931945800781e-01 -9.953238368034362793e-01 8.479276895523071289e-01
1.096120834350585938e+00 1.163569450378417969e+00 9.944063425064086914e-01 -1.159600019454956055e+00 4.866752922534942627e-01
1.096120834350585938e+00 1.163569450378417969e+00 9.944063425064086914e-01 -1.159600019454956055e+00 4.866752922534942627e-01
1.121633410453796387e+00 1.050201416015625000e+00 4.557417035102844238e-01 -1.268523097038269043e+00 4.322561025619506836e-01
8.937529325485229492e-01 8.141997456550598145e-01 -7.050219774246215820e-01 -7.741639763116836548e-02 -9.082134962081909180e-01
6.989390254020690918e-01 5.657168030738830566e-01 -1.463456034660339355e+00 5.217334032058715820e-01 -1.785204887390136719e+00
3.941711783409118652e-01 3.077817559242248535e-01 -1.218192458152770996e+00 2.913089990615844727e-01 -8.930656909942626953e-01
4.841360449790954590e-01 6.632538437843322754e-01 -8.921541571617126465e-01 -2.802796065807342529e-01 -6.496207714080810547e-01
3.938006162643432617e-01 3.366262316703796387e-01 -1.080947041511535645e+00 -1.828646957874298096e-01 -3.953299224376678467e-01
4.789844155311584473e-01 3.856449425220489502e-01 -7.468590736389160156e-01 -3.668296635150909424e-01 -3.572382926940917969e-01
7.412112355232238770e-01 1.930918172001838684e-02 -9.992206096649169922e-01 6.196544691920280457e-02 -6.604624390602111816e-01
7.353907227516174316e-01 -3.513556718826293945e-02 -9.995974302291870117e-01 5.501363426446914673e-03 -6.291176676750183105e-01
7.169897556304931641e-01 -2.395756542682647705e-03 -1.031021595001220703e+00 3.461742773652076721e-02 -6.029388308525085449e-01
6.443912982940673828e-01 4.599446058273315430e-02 -9.916521906852722168e-01 2.023467272520065308e-01 -5.458004474639892578e-01
7.838861346244812012e-01 2.988862693309783936e-01 -1.189137339591979980e+00 4.038486778736114502e-01 -3.667101263999938965e-01
6.423712968826293945e-01 4.780337214469909668e-01 -1.222016453742980957e+00 4.949752092361450195e-01 -3.607687652111053467e-01
7.970121502876281738e-01 5.588421225547790527e-01 -4.697054326534271240e-01 6.824430227279663086e-01 -4.968768358230590820e-01
7.561392188072204590e-01 3.240990638732910156e-01 -2.574031352996826172e-01 7.400124073028564453e-01 -4.618296623229980469e-01
4.798479378223419189e-01 3.901647776365280151e-02 -1.239450946450233459e-01 3.727455437183380127e-01 -2.646338939666748047e-01
7.621406316757202148e-01 3.844528198242187500e-01 -2.263560146093368530e-01 5.955269336700439453e-01 -4.564556181430816650e-01
7.173219919204711914e-01 3.873761594295501709e-01 -3.244909942150115967e-01 6.564980149269104004e-01 -4.920009672641754150e-01
6.432058215141296387e-01 5.732008218765258789e-01 -3.584591150283813477e-01 6.838369965553283691e-01 -2.653866112232208252e-01
1.303896427154541016e+00 1.841170907020568848e+00 1.453177630901336670e-01 -7.761778235435485840e-01 2.007250189781188965e-01
1.745115160942077637e+00 1.802166581153869629e+00 6.191393360495567322e-03 -6.540554165840148926e-01 -1.138521432876586914e-01
2.553327381610870361e-01 1.701050996780395508e+00 -1.208973288536071777e+00 -5.505241751670837402e-01 2.288144230842590332e-01
2.438740134239196777e-01 2.410640954971313477e+00 -1.063716292381286621e+00 2.878550887107849121e-01 -9.176921844482421875e-01
1.406582593917846680e-01 2.160610914230346680e+00 -8.464077115058898926e-01 -8.055328726768493652e-01 -4.138547778129577637e-01
1.699138134717941284e-01 2.549112081527709961e+00 -7.172151207923889160e-01 -6.997768580913543701e-02 7.904889434576034546e-02
6.298060417175292969e-01 2.561860561370849609e+00 -2.845708429813385010e-01 -9.617518782615661621e-01 -1.057540550827980042e-01
9.850116372108459473e-01 2.532695770263671875e+00 7.156206667423248291e-02 -1.167095184326171875e+00 -8.168755769729614258e-01
6.744697690010070801e-01 2.149388313293457031e+00 -7.886815071105957031e-01 -2.323546648025512695e+00 -1.081695109605789185e-01
6.313185691833496094e-01 1.698882102966308594e+00 -5.485840439796447754e-01 -1.627864480018615723e+00 -3.283287584781646729e-01
6.673992872238159180e-01 1.740425348281860352e+00 -6.009036898612976074e-01 -1.608970165252685547e+00 -4.675028920173645020e-01
1.021599769592285156e+00 1.889946341514587402e+00 -7.050635814666748047e-01 -1.568457365036010742e+00 -8.174790143966674805e-01
3.407466113567352295e-01 2.156957387924194336e+00 -8.788403868675231934e-01 -2.816669940948486328e+00 -3.247577846050262451e-01
2.592138946056365967e-01 2.416673660278320312e+00 -5.309281349182128906e-01 -2.661125659942626953e+00 -4.304451048374176025e-01
7.429490089416503906e-01 1.261619210243225098e+00 -6.002273559570312500e-01 -2.030609607696533203e+00 -7.372885346412658691e-01
7.669858336448669434e-01 1.263018727302551270e+00 -1.141583800315856934e+00 -1.911120176315307617e+00 -8.570020794868469238e-01
2.469435781240463257e-01 1.567257523536682129e+00 -9.693840146064758301e-01 -2.411829531192779541e-01 -4.593251347541809082e-01
2.936991751194000244e-01 1.524485230445861816e+00 -9.874728918075561523e-01 -2.230195105075836182e-01 -5.132319927215576172e-01
5.040571093559265137e-01 8.083043694496154785e-01 -1.272315621376037598e+00 -1.112404465675354004e-02 -7.004133462905883789e-01
4.517758786678314209e-01 8.757646679878234863e-01 -1.201177835464477539e+00 -3.270716965198516846e-02 -8.505049943923950195e-01
4.732507169246673584e-01 9.815291762351989746e-01 -7.604432106018066406e-01 6.884004473686218262e-01 -7.423948645591735840e-01
8.607559204101562500e-01 1.323044419288635254e+00 -4.275363683700561523e-01 -7.293353080749511719e-01 -8.786749839782714844e-01
5.697014927864074707e-01 1.219449996948242188e+00 -7.582959532737731934e-01 -1.742451310157775879e+00 -8.303314447402954102e-01
1.371553897857666016e+00 9.237695336341857910e-01 -8.651190996170043945e-01 -1.816155314445495605e+00 -1.624391078948974609e-01
9.741515517234802246e-01 6.552084088325500488e-01 -7.840882539749145508e-01 -2.185693740844726562e+00 -1.303433775901794434e-01
5.265737771987915039e-01 7.810724973678588867e-01 -8.131830692291259766e-01 -1.686914682388305664e+00 6.255427002906799316e-02
4.490111768245697021e-01 6.718741655349731445e-01 -8.010046482086181641e-01 -1.765569925308227539e+00 2.139911949634552002e-01
8.089631199836730957e-01 1.474005699157714844e+00 1.620291471481323242e-01 -1.207529544830322266e+00 1.515603899955749512e+00
7.633860111236572266e-01 1.288530826568603516e+00 6.233846545219421387e-01 -1.138116836547851562e+00 1.601752400398254395e+00
4.155326187610626221e-01 3.062877357006072998e-01 -7.913442254066467285e-01 -5.203822255134582520e-01 -4.494613111019134521e-01
5.352468490600585938e-01 3.353397250175476074e-01 -7.433559894561767578e-01 -4.745966196060180664e-01 -3.195428550243377686e-01
7.406595945358276367e-01 5.473921075463294983e-03 -1.461809277534484863e+00 -5.641534179449081421e-02 -8.923587799072265625e-01
4.390375614166259766e-01 4.231450613588094711e-03 -1.370311975479125977e+00 1.438555866479873657e-01 -1.005257844924926758e+00
7.052858471870422363e-01 -8.456332981586456299e-02 -1.336604833602905273e+00 1.189811453223228455e-01 -1.232363343238830566e+00
9.727467298507690430e-01 -2.211209386587142944e-01 -1.706380248069763184e+00 1.810892969369888306e-01 -1.566760778427124023e+00
8.847092986106872559e-01 7.793032526969909668e-01 -9.959022402763366699e-01 1.085701346397399902e+00 -2.264473587274551392e-01
4.253698885440826416e-01 1.223156213760375977e+00 -1.324892401695251465e+00 1.762962222099304199e+00 -4.677996635437011719e-01
1.261644124984741211e+00 2.460770606994628906e+00 -1.960113525390625000e+00 4.026374220848083496e-02 -8.065875619649887085e-02
4.576470851898193359e-01 1.437503218650817871e+00 -1.415830016136169434e+00 -9.026476740837097168e-02 -3.704188764095306396e-02
6.781522631645202637e-01 9.955677986145019531e-01 -9.895560741424560547e-01 4.488446116447448730e-01 -5.241050720214843750e-01
5.862720608711242676e-01 1.251659512519836426e+00 -6.703923344612121582e-01 3.046094179153442383e-01 -6.435242891311645508e-01
8.352911472320556641e-01 1.222510814666748047e+00 -4.651776254177093506e-01 2.592939138412475586e-01 -4.807572066783905029e-01
1.062379956245422363e+00 1.190321564674377441e+00 -1.117141604423522949e+00 9.255033731460571289e-01 -1.182731628417968750e+00
8.731958270072937012e-01 1.853156566619873047e+00 -1.086676955223083496e+00 1.728594422340393066e+00 -4.612296223640441895e-01
8.166905641555786133e-01 1.975807309150695801e+00 -1.159522175788879395e+00 1.666464209556579590e+00 -3.119711577892303467e-01
6.031282544136047363e-01 2.027249336242675781e+00 -1.077877759933471680e+00 1.634327292442321777e+00 -4.819174408912658691e-01
4.748072326183319092e-01 1.681089878082275391e+00 -1.660643935203552246e+00 1.474865794181823730e+00 -6.409438848495483398e-01
8.295750617980957031e-01 1.629782676696777344e+00 -1.211216688156127930e+00 1.595057010650634766e+00 -7.113054394721984863e-01
1.382724761962890625e+00 1.068878889083862305e+00 -1.604644060134887695e+00 2.383496761322021484e+00 -7.403879165649414062e-01
1.291837573051452637e+00 7.741871476173400879e-01 -1.138092517852783203e+00 -5.704823732376098633e-01 -9.396588206291198730e-01
1.187143921852111816e+00 7.961931824684143066e-01 -1.149821519851684570e+00 -1.389161646366119385e-01 -2.451041489839553833e-01
9.066907167434692383e-01 1.017054080963134766e+00 -7.448829412460327148e-01 -1.607678979635238647e-01 -5.441825985908508301e-01
-2.009088397026062012e-01 6.794200539588928223e-01 -8.992270827293395996e-01 -7.718553543090820312e-01 -4.926339089870452881e-01
2.415269613265991211e-01 5.065559968352317810e-02 -8.979933261871337891e-01 -1.650476604700088501e-01 -5.885390043258666992e-01
2.240490615367889404e-01 1.397930085659027100e-01 -1.002131819725036621e+00 -5.625489950180053711e-01 -7.957729697227478027e-01
1.619191914796829224e-01 2.730590701103210449e-01 -1.092919409275054932e-01 -6.571218371391296387e-01 1.851692795753479004e-02
1.190964579582214355e-01 2.461748123168945312e-01 -7.476910948753356934e-01 -1.221123695373535156e+00 -1.050261616706848145e+00
3.072903156280517578e-01 2.882455587387084961e-01 -7.194023132324218750e-01 -1.521178603172302246e+00 -8.076509833335876465e-01
6.325286030769348145e-01 2.291044294834136963e-01 -1.032918453216552734e+00 -3.346386253833770752e-01 -1.040765643119812012e+00
7.695067524909973145e-01 1.527790546417236328e+00 -1.935254812240600586e+00 -1.948462128639221191e-01 -1.360698819160461426e+00
9.621487855911254883e-01 1.430491566658020020e+00 -1.522570490837097168e+00 -1.209101080894470215e-01 -1.852839291095733643e-01
1.644909620285034180e+00 1.162609577178955078e+00 -1.943841099739074707e+00 2.815891206264495850e-01 -7.957762479782104492e-02
1.407846450805664062e+00 1.177860856056213379e+00 -1.616316676139831543e+00 -5.469509959220886230e-01 7.972632646560668945e-01
1.206184983253479004e+00 1.394216775894165039e+00 -1.407122254371643066e+00 -1.205837368965148926e+00 3.206722736358642578e-01
1.416610479354858398e+00 1.086568355560302734e+00 -1.555676102638244629e+00 -1.102720022201538086e+00 7.143425941467285156e-01
3.676898479461669922e-01 5.591893196105957031e-01 -6.271879374980926514e-02 -1.126062750816345215e+00 -2.506950497627258301e-01
-3.590866327285766602e-01 6.908001899719238281e-01 -1.209206461906433105e+00 -3.976800441741943359e-01 -1.341443300247192383e+00
-3.978014588356018066e-01 6.848400235176086426e-01 -1.212689399719238281e+00 -4.359629154205322266e-01 -1.368874311447143555e+00
-9.228990972042083740e-02 4.362376630306243896e-01 -1.282485008239746094e+00 -1.627284884452819824e-01 -1.216093540191650391e+00
1.302669048309326172e-01 3.364565968513488770e-01 -1.256585359573364258e+00 -3.108376562595367432e-01 -2.264414310455322266e+00
-2.951241135597229004e-01 -2.264884114265441895e-01 -7.907341718673706055e-01 -3.269515186548233032e-02 -1.211610913276672363e+00
1.956593543291091919e-01 -2.245272397994995117e-01 -5.390239357948303223e-01 -3.801682293415069580e-01 -6.102529168128967285e-01
1.556970626115798950e-01 -4.644992351531982422e-01 -4.250738620758056641e-01 -3.736303746700286865e-01 -8.273833394050598145e-01
2.049692869186401367e-01 -4.284630417823791504e-01 -3.861953020095825195e-01 -4.580868482589721680e-01 -9.094688892364501953e-01
1.690196096897125244e-01 -5.891234874725341797e-01 -4.630644023418426514e-01 -1.556034535169601440e-01 -7.955000400543212891e-01
1.567333638668060303e-01 1.578767597675323486e-01 -1.664864182472229004e+00 -1.911293864250183105e-01 -6.750168204307556152e-01
1.486355364322662354e-01 6.075633168220520020e-01 -9.852568507194519043e-01 -1.367945373058319092e-01 -1.374178886413574219e+00
1.352492421865463257e-01 1.110155224800109863e+00 -1.685695290565490723e+00 -1.017223000526428223e+00 -8.032982945442199707e-01
3.222104012966156006e-01 1.051494240760803223e+00 -1.523323059082031250e+00 -9.740644097328186035e-01 -8.004465103149414062e-01
3.213824331760406494e-01 9.934047460556030273e-01 -1.533273577690124512e+00 -9.344509840011596680e-01 -7.183993458747863770e-01
7.725189626216888428e-02 7.018014788627624512e-01 -1.730396032333374023e+00 -1.196956157684326172e+00 -8.768446445465087891e-01
6.576887518167495728e-02 8.587572574615478516e-01 -5.522964000701904297e-01 -1.551776647567749023e+00 -1.178351759910583496e+00
5.674045085906982422e-01 2.982316315174102783e-01 -1.405867099761962891e+00 -9.205866456031799316e-01 -1.008348345756530762e+00
4.889634847640991211e-01 2.365064248442649841e-02 -1.071637749671936035e+00 -5.597797036170959473e-01 -1.644825339317321777e+00
9.810283780097961426e-01 -9.736585617065429688e-02 -1.296281933784484863e+00 -4.218782186508178711e-01 -1.933270692825317383e+00
9.394393563270568848e-01 -1.324656903743743896e-01 -1.244461655616760254e+00 -4.201650917530059814e-01 -2.089504241943359375e+00
1.231032967567443848e+00 -4.890933260321617126e-02 -9.989197850227355957e-01 -6.112157106399536133e-01 -2.125959396362304688e+00
1.973693072795867920e-01 -1.049866992980241776e-02 -1.091978192329406738e+00 -6.258687376976013184e-01 -9.848981499671936035e-01
1.541725397109985352e-01 -1.064108461141586304e-01 -1.099270224571228027e+00 -7.995355129241943359e-01 -1.003180027008056641e+00
4.573291540145874023e-01 -2.430109679698944092e-01 -1.543779253959655762e+00 -4.658338129520416260e-01 -1.599225878715515137e+00
3.590260148048400879e-01 -4.018817842006683350e-01 -9.116775989532470703e-01 -3.042914569377899170e-01 -2.189693450927734375e+00
1.232503801584243774e-01 -6.749743968248367310e-02 -1.095359444618225098e+00 -5.167466402053833008e-01 -1.916899204254150391e+00
7.046853750944137573e-02 1.093248650431632996e-02 -1.062696456909179688e+00 -4.678888320922851562e-01 -1.904947996139526367e+00
7.494922876358032227e-01 1.055763125419616699e+00 -8.620835542678833008e-01 -6.351460814476013184e-01 -5.384387969970703125e-01
9.283775091171264648e-01 1.205622911453247070e+00 -7.234420180320739746e-01 -9.930871129035949707e-01 -9.025132060050964355e-01
1.169818639755249023e+00 2.222019582986831665e-01 -1.820413231849670410e+00 7.823308110237121582e-01 -6.501973271369934082e-01
1.511678338050842285e+00 4.083956778049468994e-01 -1.253429293632507324e+00 8.958892226219177246e-01 -8.734157085418701172e-01
5.512576699256896973e-01 1.105592846870422363e+00 -8.183543384075164795e-02 -7.155349254608154297e-01 1.443576365709304810e-01
9.166373014450073242e-01 1.054863691329956055e+00 -1.027606949210166931e-01 -6.998879313468933105e-01 3.000537753105163574e-01
2.851100564002990723e-01 1.232632279396057129e+00 -4.098578989505767822e-01 -1.253419280052185059e+00 3.432441353797912598e-01
2.947976291179656982e-01 1.135437488555908203e+00 -3.252621591091156006e-01 -1.335215330123901367e+00 1.110609471797943115e-01
3.017512857913970947e-01 7.461356520652770996e-01 -7.603697478771209717e-02 -1.770101308822631836e+00 2.791411578655242920e-01
2.618576884269714355e-01 8.141292929649353027e-01 -1.465241163969039917e-01 -8.188127279281616211e-01 5.354533195495605469e-01
1.367298007011413574e+00 8.065176606178283691e-01 2.250367999076843262e-01 -5.825852155685424805e-01 9.303711354732513428e-02
4.390541613101959229e-01 1.248500108718872070e+00 -2.983560860157012939e-01 -6.754372715950012207e-01 -5.115541219711303711e-01
1.520303934812545776e-01 1.342884421348571777e+00 -2.560958862304687500e-01 -7.114086747169494629e-01 -3.417831957340240479e-01
5.153247714042663574e-01 1.560030817985534668e+00 -2.372137270867824554e-02 -3.460186123847961426e-01 1.759529709815979004e-01
5.864615440368652344e-01 1.404714107513427734e+00 -5.046387016773223877e-02 -4.423046708106994629e-01 2.190847396850585938e-01
1.198717474937438965e+00 1.880806446075439453e+00 -2.286996394395828247e-01 8.835907280445098877e-02 1.079284310340881348e+00
1.460111141204833984e+00 1.841117382049560547e+00 -3.525944352149963379e-01 2.722603678703308105e-01 1.309385418891906738e+00
6.734045743942260742e-01 1.241584181785583496e+00 -1.203359216451644897e-01 -9.663571119308471680e-01 1.802628040313720703e+00
1.558383822441101074e+00 1.051354527473449707e+00 3.747189044952392578e-01 -8.951508402824401855e-01 7.096132040023803711e-01
1.636065721511840820e+00 9.727405309677124023e-01 4.047721028327941895e-01 -6.905046701431274414e-01 8.280276060104370117e-01
1.598438143730163574e+00 7.973186969757080078e-01 2.155824303627014160e-01 -8.908204436302185059e-01 1.035377502441406250e+00
1.507032036781311035e+00 7.256424427032470703e-01 4.496711492538452148e-01 -9.151731133460998535e-01 1.526889801025390625e+00
1.493457436561584473e+00 1.705651640892028809e+00 -1.421602368354797363e-01 1.802629232406616211e-01 8.109604120254516602e-01
1.197035431861877441e+00 2.235513210296630859e+00 -1.031578332185745239e-01 -1.707291230559349060e-02 -1.212808489799499512e-02
1.700882554054260254e+00 2.075100183486938477e+00 -2.050744891166687012e-01 -4.745820462703704834e-01 -3.762730360031127930e-01
2.708406448364257812e+00 1.665258169174194336e+00 -5.899782776832580566e-01 -1.243527412414550781e+00 -1.256787657737731934e+00
2.603174448013305664e+00 1.722113609313964844e+00 -5.298619270324707031e-01 -1.331528306007385254e+00 -1.279910922050476074e+00
2.391286611557006836e+00 1.514772772789001465e+00 -4.373705983161926270e-01 -5.149157643318176270e-01 -1.222345829010009766e+00
2.574522256851196289e+00 1.854469060897827148e+00 -4.208691716194152832e-01 -7.840414047241210938e-01 1.942076385021209717e-01
1.851847529411315918e+00 1.587521553039550781e+00 -1.049447178840637207e+00 -1.096663832664489746e+00 1.939111799001693726e-01
1.766969680786132812e+00 1.564225316047668457e+00 -8.660846948623657227e-01 -1.019821882247924805e+00 2.241521477699279785e-01
2.303576231002807617e+00 2.100716590881347656e+00 -1.579535484313964844e+00 -1.321912527084350586e+00 1.351840645074844360e-01
2.088880538940429688e+00 1.783365607261657715e+00 -1.601672768592834473e+00 -1.546532511711120605e+00 -3.560215532779693604e-01
1.696527242660522461e+00 5.733295083045959473e-01 -1.661802768707275391e+00 -6.232028007507324219e-01 -6.954981088638305664e-01
1.740416765213012695e+00 5.303893089294433594e-01 -1.652480721473693848e+00 -6.102260351181030273e-01 -6.922965645790100098e-01
1.652381300926208496e+00 7.224935889244079590e-01 -1.478711724281311035e+00 -8.389859199523925781e-01 -4.686469435691833496e-01
1.591738462448120117e+00 7.493552565574645996e-01 -1.126772403717041016e+00 -7.415699362754821777e-01 -3.447768390178680420e-01
1.089999794960021973e+00 5.161598324775695801e-01 -1.615146517753601074e+00 -5.241793990135192871e-01 8.086475729942321777e-02
1.083484530448913574e+00 1.010928750038146973e+00 -1.856604337692260742e+00 -2.048096805810928345e-01 3.655454516410827637e-01
7.448492646217346191e-01 6.777527928352355957e-01 -3.584601283073425293e-01 8.559436798095703125e-01 -3.579422831535339355e-01
7.448492646217346191e-01 6.777527928352355957e-01 -3.584601283073425293e-01 8.559436798095703125e-01 -3.579422831535339355e-01
1.764792442321777344e+00 6.848179697990417480e-01 -9.275476932525634766e-01 4.096959829330444336e-01 -6.090358495712280273e-01
1.323706030845642090e+00 1.932893872261047363e+00 -9.756733477115631104e-02 -1.246318936347961426e+00 -6.556483507156372070e-01
1.701195597648620605e+00 1.920201182365417480e+00 -6.393404603004455566e-01 -7.064330577850341797e-01 -8.630907535552978516e-01
6.479738354682922363e-01 5.594787597656250000e-01 -1.095228672027587891e+00 -1.427008152008056641e+00 -1.207303255796432495e-02
3.724487721920013428e-01 4.702846109867095947e-01 -1.094158887863159180e+00 -1.489674448966979980e+00 -9.524233639240264893e-02
4.562366008758544922e-01 3.674239814281463623e-01 -1.060644745826721191e+00 -1.411944270133972168e+00 1.020327210426330566e-01
1.723777949810028076e-01 6.936396956443786621e-01 -1.033209443092346191e+00 -1.512850522994995117e+00 8.214275836944580078e-01
6.084139347076416016e-01 7.956198453903198242e-01 -2.293625116348266602e+00 3.297021985054016113e-01 -1.948548555374145508e+00
6.845765113830566406e-01 8.315243124961853027e-01 -1.881855726242065430e+00 9.884831309318542480e-02 -1.700138211250305176e+00
1.266100406646728516e+00 4.886392056941986084e-01 -2.040376901626586914e+00 -3.204245269298553467e-01 -1.225613594055175781e+00
9.709582924842834473e-01 7.359061241149902344e-01 -2.025370597839355469e+00 -5.841266512870788574e-01 -6.183265447616577148e-01
1.683581113815307617e+00 1.078098416328430176e+00 -4.182800948619842529e-01 6.616014242172241211e-02 -9.516059160232543945e-01
1.344721078872680664e+00 1.966664671897888184e+00 -4.566053748130798340e-01 6.101616099476814270e-02 -2.368417978286743164e-01
1.174378871917724609e+00 1.297257065773010254e+00 -2.254635542631149292e-01 3.221445083618164062e-01 -3.332453370094299316e-01
1.219992756843566895e+00 1.281793236732482910e+00 -2.091858088970184326e-01 2.938367724418640137e-01 -3.119183182716369629e-01
1.435777664184570312e+00 1.109398484230041504e+00 -5.261960029602050781e-01 -7.890665531158447266e-02 1.720753014087677002e-01
1.049937248229980469e+00 1.440363287925720215e+00 -5.353015065193176270e-01 4.798039793968200684e-01 -7.191660404205322266e-01
2.928665876388549805e-01 1.046411514282226562e+00 -1.194961786270141602e+00 1.235420852899551392e-01 -5.381738543510437012e-01
4.854191839694976807e-01 7.003939151763916016e-01 -1.095630168914794922e+00 4.463921114802360535e-02 -4.317998290061950684e-01
1.025216817855834961e+00 5.029748082160949707e-01 -5.902090668678283691e-01 8.254821598529815674e-02 -6.964790821075439453e-01
1.150602221488952637e+00 5.677351951599121094e-01 -6.674879789352416992e-01 8.450619876384735107e-02 -9.504749178886413574e-01
6.203535795211791992e-01 8.397938013076782227e-01 -9.104062318801879883e-01 -8.980385065078735352e-01 -3.421736359596252441e-01
-1.770123094320297241e-02 4.951223433017730713e-01 -9.198563098907470703e-01 -1.189712762832641602e+00 -5.317461490631103516e-01
-1.333104729652404785e+00 1.235130205750465393e-01 -2.584995508193969727e+00 2.726230621337890625e-01 -1.068851709365844727e+00
-1.604374766349792480e+00 1.885421574115753174e-01 -2.078215122222900391e+00 -2.893053889274597168e-01 -1.351258397102355957e+00
-1.607559323310852051e+00 1.630177795886993408e-01 -2.026761293411254883e+00 -3.423299789428710938e-01 -1.377870678901672363e+00
-1.686987042427062988e+00 1.868345588445663452e-01 -1.972176551818847656e+00 -4.521697163581848145e-01 -1.524420619010925293e+00
-1.309713602066040039e+00 -2.707832455635070801e-01 -1.936558008193969727e+00 -4.042338728904724121e-01 -1.170173048973083496e+00
-5.626636743545532227e-01 -1.627124845981597900e-01 -1.416662931442260742e+00 -9.267486333847045898e-01 -2.393253892660140991e-02
-6.634103655815124512e-01 -2.353398948907852173e-01 -1.148644208908081055e+00 -7.516067028045654297e-01 -1.414022147655487061e-01
-1.038425683975219727e+00 -1.333303451538085938e-01 -1.263966560363769531e+00 -8.125417232513427734e-01 -7.001358270645141602e-02
-1.529191136360168457e+00 3.913478255271911621e-01 -1.278629899024963379e+00 5.004647970199584961e-01 1.438163667917251587e-01
-1.559650540351867676e+00 3.804627954959869385e-01 -1.209103584289550781e+00 5.168734788894653320e-01 1.117792427539825439e-01
-1.468296408653259277e+00 4.090426862239837646e-01 -1.307013392448425293e+00 5.019403696060180664e-01 2.163128107786178589e-01
-1.281875252723693848e+00 6.871436238288879395e-01 -1.385803461074829102e+00 8.112227320671081543e-01 5.338411331176757812e-01
-1.108735918998718262e+00 8.936508893966674805e-01 -1.276928901672363281e+00 6.209509968757629395e-01 3.711308836936950684e-01
-1.102107524871826172e+00 8.769038915634155273e-01 -1.370120048522949219e+00 6.729601025581359863e-01 2.561894953250885010e-01
-1.501320004463195801e+00 3.029414415359497070e-01 -1.942308545112609863e+00 1.090644150972366333e-01 -5.627078413963317871e-01
-1.361884713172912598e+00 4.844816029071807861e-01 -1.836094737052917480e+00 1.305071413516998291e-01 -5.144026875495910645e-01
-1.396612644195556641e+00 3.693527281284332275e-01 -2.066858768463134766e+00 9.074722230434417725e-02 -1.811147928237915039e-01
-1.881770849227905273e+00 8.911745995283126831e-02 -1.790087223052978516e+00 -2.471901029348373413e-01 -7.485299706459045410e-01
-7.159795165061950684e-01 -1.299188435077667236e-01 -2.482756853103637695e+00 -1.527343511581420898e+00 -1.114543318748474121e+00
-7.298736572265625000e-01 -5.273033380508422852e-01 -2.311148643493652344e+00 -1.410588860511779785e+00 -1.052478790283203125e+00
-8.862265944480895996e-01 -7.136461138725280762e-01 -2.268948793411254883e+00 -1.960823655128479004e+00 -7.754675149917602539e-01
-8.688112497329711914e-01 -4.856705069541931152e-01 -1.664718508720397949e+00 -3.805313110351562500e-01 -1.317740082740783691e+00
-8.716658949851989746e-01 -6.595335006713867188e-01 -1.629513263702392578e+00 -3.068194091320037842e-01 -1.532289028167724609e+00
-6.810182929039001465e-01 -4.621575474739074707e-01 -1.390732049942016602e+00 -2.068147957324981689e-01 -1.187196612358093262e+00
-5.694087147712707520e-01 -4.629749953746795654e-01 -1.465978503227233887e+00 -5.288629531860351562e-01 -1.298436760902404785e+00
-5.900061130523681641e-01 -5.093230009078979492e-01 -1.388578176498413086e+00 -7.447358965873718262e-01 -1.767791748046875000e+00
-5.900061130523681641e-01 -5.093230009078979492e-01 -1.388578176498413086e+00 -7.447358965873718262e-01 -1.767791748046875000e+00
-5.548962354660034180e-01 -6.261745691299438477e-01 -1.174038767814636230e+00 -7.266328334808349609e-01 -1.521439552307128906e+00
-4.942108988761901855e-01 -6.402020454406738281e-01 -1.169911026954650879e+00 -7.586709260940551758e-01 -1.481267333030700684e+00
-3.479480445384979248e-01 -8.498241305351257324e-01 -1.111714959144592285e+00 -6.429486870765686035e-01 -1.617126345634460449e+00
-3.559335768222808838e-01 -7.126797437667846680e-01 -1.789161443710327148e+00 -4.017223119735717773e-01 -1.110305309295654297e+00
-1.754126697778701782e-01 -6.513824462890625000e-01 -1.760711193084716797e+00 -5.222194790840148926e-01 -1.234019041061401367e+00
1.754864156246185303e-01 4.981337487697601318e-01 -1.589872837066650391e+00 -1.422134637832641602e+00 -8.687453269958496094e-01
2.781626582145690918e-01 4.032239019870758057e-01 -1.496103167533874512e+00 -1.639324426651000977e+00 -6.353721022605895996e-01
2.980936765670776367e-01 3.158811926841735840e-01 -1.541147708892822266e+00 -1.256287574768066406e+00 -2.223252534866333008e+00
8.591018319129943848e-01 7.476171255111694336e-01 -6.780664920806884766e-01 -1.128876805305480957e+00 -2.188812255859375000e+00
1.007040977478027344e+00 9.361808896064758301e-01 -1.167143464088439941e+00 3.294479846954345703e-01 -2.766102075576782227e+00
6.508622765541076660e-01 6.929762363433837891e-01 -1.066246151924133301e+00 -6.134091615676879883e-01 -2.092310905456542969e+00
4.310009777545928955e-01 8.360654115676879883e-01 -1.591786384582519531e+00 -1.487004876136779785e+00 -1.405654907226562500e+00
1.330245584249496460e-01 5.858635902404785156e-01 -1.816682815551757812e+00 -1.343614339828491211e+00 4.639985412359237671e-02
-3.063919544219970703e-01 5.862211585044860840e-01 -1.627621650695800781e+00 -1.161467671394348145e+00 3.926996588706970215e-01
4.196527227759361267e-02 6.213458627462387085e-02 -8.769897818565368652e-01 -1.050185561180114746e+00 -4.146620631217956543e-04
-7.090291380882263184e-01 -1.480564773082733154e-01 -1.563532710075378418e+00 -2.061566114425659180e-01 -1.759745955467224121e+00
1.080206036567687988e-02 1.790145039558410645e-01 -1.731147289276123047e+00 -1.599982678890228271e-01 -2.166341781616210938e+00
2.129131369292736053e-02 2.973245084285736084e-01 -1.824032902717590332e+00 -2.444305717945098877e-01 -2.238196849822998047e+00
6.058844923973083496e-02 8.706634044647216797e-01 -1.130873799324035645e+00 -1.290315389633178711e+00 2.949500083923339844e-01
8.541474342346191406e-01 1.121116638183593750e+00 -1.144078254699707031e+00 -1.191585540771484375e+00 9.335999488830566406e-01
6.331440806388854980e-01 2.067131519317626953e+00 -8.358559012413024902e-01 -7.324465513229370117e-01 1.032351255416870117e-01
1.480249404907226562e+00 9.938978552818298340e-01 -1.470706224441528320e+00 5.977588295936584473e-01 -5.837619900703430176e-01
1.445218324661254883e+00 8.262026906013488770e-01 -7.277323603630065918e-01 2.424761950969696045e-01 1.479182988405227661e-01
2.031500339508056641e-01 6.286825537681579590e-01 -4.620278477668762207e-01 -1.792666077613830566e+00 3.142453730106353760e-02
3.297956585884094238e-01 6.979506015777587891e-01 -5.043035745620727539e-01 -1.687604784965515137e+00 2.743168734014034271e-02
-2.961239218711853027e-01 1.011474251747131348e+00 -1.694551587104797363e+00 -1.966829061508178711e+00 -1.572842746973037720e-01
-1.174668431282043457e+00 -9.987322986125946045e-02 -1.739418745040893555e+00 -7.241686582565307617e-01 1.458858847618103027e-01
1.243986487388610840e-01 1.820987582206726074e+00 -3.397798836231231689e-01 -2.111336946487426758e+00 1.433057487010955811e-01
2.927312552928924561e-01 1.758445858955383301e+00 -4.436298906803131104e-01 -2.219461917877197266e+00 6.628385186195373535e-02
1.964915096759796143e-01 2.103061199188232422e+00 -8.863161206245422363e-01 -2.251204729080200195e+00 -1.889386624097824097e-01
2.207852900028228760e-01 1.443333625793457031e+00 -8.738573789596557617e-01 -1.283151507377624512e+00 -1.936906278133392334e-01
1.302309989929199219e+00 1.558933734893798828e+00 -2.397415041923522949e-01 1.234621405601501465e-01 -1.368652105331420898e+00
1.649392366409301758e+00 1.801858782768249512e+00 -7.805756479501724243e-02 -6.097727417945861816e-01 -1.004365682601928711e+00
1.693906903266906738e+00 1.681959509849548340e+00 -3.596025109291076660e-01 -8.143098354339599609e-01 -9.185019135475158691e-01
6.964125633239746094e-01 1.583081483840942383e+00 -8.149881362915039062e-01 -2.540164589881896973e-01 -1.381915688514709473e+00
6.515430212020874023e-01 6.913610696792602539e-01 -1.453553915023803711e+00 1.863552629947662354e-01 -5.862612724304199219e-01
8.743426799774169922e-01 3.737438023090362549e-01 -1.381976246833801270e+00 1.464186906814575195e-01 -3.359996080398559570e-01
5.574278235435485840e-01 3.619246184825897217e-01 -1.421834826469421387e+00 -3.691708147525787354e-01 -6.423450112342834473e-01
1.474129676818847656e+00 1.178888440132141113e+00 -1.250239253044128418e+00 6.217737793922424316e-01 1.456826031208038330e-01
8.719114661216735840e-01 3.553744554519653320e-01 -1.762904524803161621e+00 -3.542791306972503662e-01 3.141821622848510742e-01
4.727003872394561768e-01 3.048561513423919678e-01 -1.654859930276870728e-01 -7.567145824432373047e-01 -1.137413382530212402e-01
1.421727985143661499e-01 6.061308383941650391e-01 -3.926792740821838379e-01 -6.120644211769104004e-01 -6.423781812191009521e-02
2.177923172712326050e-01 7.572727799415588379e-01 -2.893170118331909180e-01 -4.937269985675811768e-01 -2.607866525650024414e-01
-2.534226514399051666e-03 5.428738594055175781e-01 -4.256918132305145264e-01 -4.580586552619934082e-01 -1.132780835032463074e-01
3.050031363964080811e-01 1.295837044715881348e+00 -7.125114202499389648e-01 -2.736451029777526855e-01 -2.564943395555019379e-03
1.416850388050079346e-01 1.374972343444824219e+00 -6.332859396934509277e-01 -4.277950525283813477e-01 -1.614425629377365112e-01
1.985217779874801636e-01 1.335801243782043457e+00 -8.342678546905517578e-01 -3.414915204048156738e-01 1.979032754898071289e-01
3.288526535034179688e-01 1.347347736358642578e+00 -1.811286807060241699e-01 -8.142136931419372559e-01 6.928026676177978516e-02
2.861819565296173096e-01 1.527740836143493652e+00 -5.773895382881164551e-01 -7.420023083686828613e-01 5.063456296920776367e-01
4.068383574485778809e-01 9.790733456611633301e-01 -7.429374456405639648e-01 -9.423439502716064453e-01 2.071701586246490479e-01
4.896288514137268066e-01 1.200808048248291016e+00 -9.512892961502075195e-01 -8.634289503097534180e-01 -5.611699074506759644e-03
4.301260411739349365e-01 1.407889962196350098e+00 -4.432538449764251709e-01 -1.059677958488464355e+00 4.844275116920471191e-02
6.483340859413146973e-01 1.192498505115509033e-01 -5.464397668838500977e-01 4.095041453838348389e-01 -3.482084274291992188e-01
6.785578727722167969e-01 -3.208021447062492371e-02 -1.054538846015930176e+00 2.734012901782989502e-01 -3.484025299549102783e-01
1.007867217063903809e+00 6.859668493270874023e-01 -6.539894342422485352e-01 -2.168413996696472168e-01 1.371393650770187378e-01
1.007604360580444336e+00 7.515280246734619141e-01 -6.031895279884338379e-01 -8.785624057054519653e-02 2.980781197547912598e-01
1.284619808197021484e+00 7.551289200782775879e-01 -8.753330707550048828e-01 4.087022840976715088e-01 5.023649334907531738e-01
1.202661037445068359e+00 7.651049494743347168e-01 -9.162894487380981445e-01 5.137186050415039062e-01 4.630258977413177490e-01
1.266102552413940430e+00 8.223572969436645508e-01 -8.854523897171020508e-01 5.961418151855468750e-01 7.870287895202636719e-01
9.586944580078125000e-01 4.580877125263214111e-01 -5.468303561210632324e-01 6.526477634906768799e-03 5.562854409217834473e-01
6.529457569122314453e-01 6.676748394966125488e-01 -5.929591655731201172e-01 8.902333676815032959e-03 1.270021796226501465e+00
6.318469643592834473e-01 5.721223950386047363e-01 -5.691227912902832031e-01 -9.035383351147174835e-03 1.175748944282531738e+00
6.458303928375244141e-01 6.498811244964599609e-01 -5.048590898513793945e-01 1.236465722322463989e-01 1.174396157264709473e+00
6.428749561309814453e-01 5.991567969322204590e-01 -6.929096579551696777e-01 1.020648926496505737e-01 1.111342310905456543e+00
6.506984829902648926e-01 5.715362429618835449e-01 -6.941022276878356934e-01 6.502434611320495605e-03 1.162038326263427734e+00
9.797532558441162109e-01 1.241518735885620117e+00 7.198140621185302734e-01 -6.900942325592041016e-01 1.017820239067077637e+00
1.052572011947631836e+00 1.101092100143432617e+00 6.789682507514953613e-01 -5.696466565132141113e-01 1.011085510253906250e+00
8.575151562690734863e-01 8.989881873130798340e-01 5.615888237953186035e-01 -3.343764245510101318e-01 1.151930570602416992e+00
7.854552268981933594e-01 8.903489708900451660e-01 6.470079421997070312e-01 -3.286852836608886719e-01 1.217711687088012695e+00
1.107241153717041016e+00 1.778952002525329590e+00 -6.623725295066833496e-01 -7.010927796363830566e-01 1.951792240142822266e+00
1.450100779533386230e+00 1.290763378143310547e+00 -5.780453085899353027e-01 -1.091306805610656738e+00 9.734292030334472656e-01
1.516696214675903320e+00 1.218134522438049316e+00 -6.761258840560913086e-01 -1.014521360397338867e+00 7.050136327743530273e-01
1.204925060272216797e+00 1.025450706481933594e+00 -7.546812295913696289e-01 -8.043627142906188965e-01 1.239781618118286133e+00
1.465656518936157227e+00 9.369955062866210938e-01 -1.893061548471450806e-01 -1.727170825004577637e+00 1.119994044303894043e+00
1.454830646514892578e+00 1.091100454330444336e+00 -2.319880872964859009e-01 -1.600273489952087402e+00 1.093752145767211914e+00
1.412296772003173828e+00 1.294488310813903809e+00 -2.002318203449249268e-01 -1.511889100074768066e+00 1.233133792877197266e+00
1.579640269279479980e+00 1.010192394256591797e+00 -3.064235746860504150e-01 -3.530231714248657227e-01 1.083296418190002441e+00
1.556639552116394043e+00 1.366405010223388672e+00 -4.600298106670379639e-01 -1.771659851074218750e-01 1.129552602767944336e+00
1.281563282012939453e+00 9.866898655891418457e-01 -2.622445523738861084e-01 -8.197859674692153931e-02 1.682937979698181152e+00
8.935777544975280762e-01 1.072146058082580566e+00 4.743832051753997803e-01 -3.529433906078338623e-01 1.987809419631958008e+00
8.241630792617797852e-01 1.188939929008483887e+00 5.482599735260009766e-01 -3.918345570564270020e-01 1.907856464385986328e+00
1.042784214019775391e+00 1.315573096275329590e+00 1.010782361030578613e+00 -1.457617729902267456e-01 1.182222485542297363e+00
9.646148085594177246e-01 1.209319114685058594e+00 6.274899244308471680e-01 -2.577011287212371826e-01 9.934883713722229004e-01
1.143866658210754395e+00 1.178999304771423340e+00 5.756779313087463379e-01 -4.403109550476074219e-01 1.054016113281250000e+00
1.070325374603271484e+00 1.139129400253295898e+00 5.712735056877136230e-01 -3.496637940406799316e-01 9.365507960319519043e-01
1.775021791458129883e+00 1.561719059944152832e+00 8.786654472351074219e-01 -1.165412068367004395e+00 2.844508886337280273e-01
1.765518188476562500e+00 1.943179726600646973e+00 3.003435730934143066e-01 -7.245252132415771484e-01 9.489674568176269531e-01
1.170893073081970215e+00 1.339416980743408203e+00 1.738020777702331543e-01 1.695621013641357422e-01 1.640635251998901367e+00
9.486855268478393555e-01 1.616445183753967285e+00 7.003018260002136230e-01 -9.084441512823104858e-02 1.679823279380798340e+00
8.828089237213134766e-01 1.545662283897399902e+00 7.309124469757080078e-01 -8.973972499370574951e-02 1.844004392623901367e+00
6.138902902603149414e-01 1.243539452552795410e+00 8.669942021369934082e-01 -3.482628464698791504e-01 2.128388166427612305e+00
7.720177769660949707e-01 1.355382323265075684e+00 -4.283390939235687256e-01 7.948422804474830627e-03 2.258802652359008789e+00
8.121674060821533203e-01 1.296952486038208008e+00 -3.225058317184448242e-01 -9.093064814805984497e-03 2.185056686401367188e+00
1.138223886489868164e+00 1.759053111076354980e+00 -4.053958952426910400e-01 -1.033347249031066895e-01 2.800212144851684570e+00
1.011157631874084473e+00 1.897726416587829590e+00 -8.985732495784759521e-02 -4.093825519084930420e-01 3.055510282516479492e+00
7.778288125991821289e-01 1.170971870422363281e+00 1.245703399181365967e-01 -1.360397219657897949e+00 2.349102258682250977e+00
9.015589952468872070e-01 9.907510280609130859e-01 6.617245823144912720e-02 -1.291692018508911133e+00 2.409847021102905273e+00
9.015589952468872070e-01 9.907510280609130859e-01 6.617245823144912720e-02 -1.291692018508911133e+00 2.409847021102905273e+00
8.885840773582458496e-01 9.735115766525268555e-01 1.295752674341201782e-01 -1.044882059097290039e+00 2.163902759552001953e+00
8.400527834892272949e-01 1.080410122871398926e+00 1.382091790437698364e-01 -9.286673069000244141e-01 1.808142900466918945e+00
8.108546137809753418e-01 1.142501473426818848e+00 1.325583010911941528e-01 -8.403945565223693848e-01 1.699200510978698730e+00
7.695888280868530273e-01 1.409417033195495605e+00 8.536449074745178223e-02 -8.153675198554992676e-01 1.568228602409362793e+00
6.991725564002990723e-01 1.449409246444702148e+00 1.320974975824356079e-01 -7.160444259643554688e-01 1.314999222755432129e+00
9.739101529121398926e-01 1.034017682075500488e+00 -1.153501421213150024e-01 -6.763005852699279785e-01 1.091422438621520996e+00
8.530890345573425293e-01 8.915721774101257324e-01 2.796791791915893555e-01 -7.218255400657653809e-01 8.773785233497619629e-01
8.993180990219116211e-01 2.280801773071289062e+00 5.302059650421142578e-02 -7.142373919486999512e-01 -6.223752498626708984e-01
9.035777449607849121e-01 1.436849951744079590e+00 2.883869409561157227e-01 -1.179251074790954590e+00 8.920387923717498779e-02
7.103437185287475586e-01 1.381358265876770020e+00 3.103050887584686279e-01 -1.170010924339294434e+00 1.805958002805709839e-01
1.760344505310058594e-01 3.713029623031616211e-01 -1.877680182456970215e+00 -7.157513499259948730e-01 -1.110197544097900391e+00
-3.089169859886169434e-01 5.128610134124755859e-01 -1.785993456840515137e+00 -9.347794651985168457e-01 -1.256116747856140137e+00
-5.855683088302612305e-01 4.862491488456726074e-01 -2.274544000625610352e+00 -5.275112390518188477e-01 -1.122322440147399902e+00
-5.401114225387573242e-01 2.865564525127410889e-01 -2.455455303192138672e+00 1.395325362682342529e-02 -8.541977405548095703e-01
-2.154600322246551514e-01 2.492335140705108643e-01 -2.977008342742919922e+00 -4.928847253322601318e-01 -1.542076110839843750e+00
-2.685346007347106934e-01 3.060932457447052002e-01 -2.550133705139160156e+00 -6.661674976348876953e-01 -1.679755926132202148e+00
4.059559404850006104e-01 1.037178859114646912e-01 -1.986976146697998047e+00 -5.870746374130249023e-01 -1.037889003753662109e+00
4.667433202266693115e-01 9.711099863052368164e-01 -2.146923303604125977e+00 -7.768320441246032715e-01 -5.528019666671752930e-01
5.021402835845947266e-01 9.130252599716186523e-01 -2.690070629119873047e+00 -6.222513318061828613e-01 -8.039762973785400391e-01
2.910755574703216553e-01 5.196201205253601074e-01 -1.114740967750549316e+00 -1.025195837020874023e+00 -1.136219143867492676e+00
3.880871534347534180e-01 4.485974013805389404e-01 -1.351036548614501953e+00 -9.189864397048950195e-01 -1.175517320632934570e+00
1.658477783203125000e+00 9.280077219009399414e-01 -1.422022581100463867e+00 5.981490015983581543e-01 -1.132829040288925171e-01
1.846784234046936035e+00 8.189994096755981445e-01 -1.158155798912048340e+00 5.625127553939819336e-01 4.730708897113800049e-02
2.162019252777099609e+00 7.707567811012268066e-01 -7.059476375579833984e-01 5.001921653747558594e-01 -1.058820039033889771e-01
2.051418542861938477e+00 8.158202767372131348e-01 -7.453499436378479004e-01 6.654241681098937988e-01 -1.455618739128112793e-01
2.032495021820068359e+00 9.178999662399291992e-01 -7.581472396850585938e-01 6.880868077278137207e-01 -1.083369627594947815e-01
2.087298870086669922e+00 7.052240371704101562e-01 -5.463682413101196289e-01 4.916625618934631348e-01 -3.739085197448730469e-01
2.112065076828002930e+00 8.292992711067199707e-01 -6.174232959747314453e-01 6.257975697517395020e-01 -2.190873771905899048e-01
2.121251106262207031e+00 7.880700826644897461e-01 -6.059746146202087402e-01 5.241744518280029297e-01 -2.396623641252517700e-01
3.064403533935546875e-01 -4.544168710708618164e-01 -1.746043801307678223e+00 2.094282805919647217e-01 -1.505587100982666016e+00
2.634523808956146240e-01 -3.717461824417114258e-01 -1.690926313400268555e+00 2.254780083894729614e-01 -1.524619340896606445e+00
2.583335340023040771e-01 -3.918595612049102783e-01 -1.680352807044982910e+00 1.657913625240325928e-01 -1.521600365638732910e+00
1.902963221073150635e-01 -1.589744836091995239e-01 -1.804236292839050293e+00 8.873003721237182617e-02 -1.356144070625305176e+00
1.994777917861938477e-01 -3.658941686153411865e-01 -1.958170533180236816e+00 -7.601378858089447021e-02 -1.150073170661926270e+00
6.495038419961929321e-02 -1.626698225736618042e-01 -2.385220050811767578e+00 -7.803693413734436035e-01 -6.385703086853027344e-01
1.270695589482784271e-02 -7.397356629371643066e-02 -2.308609485626220703e+00 -7.953147888183593750e-01 -6.836969256401062012e-01
-6.539418827742338181e-04 -1.717010140419006348e-01 -2.119771003723144531e+00 -7.677904367446899414e-01 -3.982706069946289062e-01
-2.057113125920295715e-02 -2.390582114458084106e-01 -2.086264371871948242e+00 -7.148576974868774414e-01 -2.311857044696807861e-01
3.447990119457244873e-02 -3.551907539367675781e-01 -2.028288364410400391e+00 -8.435711860656738281e-01 -2.363565266132354736e-01
3.489068895578384399e-02 -2.261064648628234863e-01 -1.976806879043579102e+00 -7.970461845397949219e-01 -5.036394000053405762e-01
-5.378039181232452393e-02 -2.115922123193740845e-01 -7.572602033615112305e-01 -5.212503671646118164e-01 -1.103339433670043945e+00
-8.256066590547561646e-02 -3.374623954296112061e-01 -7.941615581512451172e-01 -4.693205356597900391e-01 -8.086301088333129883e-01
-3.975274562835693359e-01 -2.840310931205749512e-01 -7.077739834785461426e-01 -3.219818174839019775e-01 -3.641425371170043945e-01
-3.946861326694488525e-01 -3.378128707408905029e-01 -8.392098546028137207e-01 -9.665188193321228027e-02 -5.263712406158447266e-01
-2.948196828365325928e-01 -2.601534426212310791e-01 -6.023485064506530762e-01 -1.850322782993316650e-01 -8.436262607574462891e-02
-2.735434174537658691e-01 -2.436290383338928223e-01 -5.966205000877380371e-01 -2.311143875122070312e-01 -1.091197207570075989e-01
-1.609162986278533936e-01 -2.594407647848129272e-02 -3.925027847290039062e-01 -2.502521276473999023e-01 -5.666001439094543457e-01
-1.545425206422805786e-01 -2.845995873212814331e-02 -4.519017040729522705e-01 -1.753364205360412598e-01 -5.946958661079406738e-01
-4.955384731292724609e-01 1.007430069148540497e-02 -5.774884223937988281e-01 2.902663648128509521e-01 -2.683452963829040527e-01
-3.659777343273162842e-01 2.680831588804721832e-02 -6.067745685577392578e-01 2.768123447895050049e-01 -1.962091475725173950e-01
-4.129219949245452881e-01 -5.358523875474929810e-02 -6.782448291778564453e-01 3.026362657546997070e-01 -2.320578992366790771e-01
-7.799580693244934082e-01 -4.378791153430938721e-02 -8.966216444969177246e-01 -3.927858918905258179e-02 -4.894763529300689697e-01
-7.613545656204223633e-01 -2.941550500690937042e-02 -6.076874136924743652e-01 1.720963269472122192e-01 3.348269760608673096e-01
-6.943516731262207031e-01 7.486538961529731750e-03 -6.524056792259216309e-01 1.251116096973419189e-01 3.071969747543334961e-01
-6.943516731262207031e-01 7.486538961529731750e-03 -6.524056792259216309e-01 1.251116096973419189e-01 3.071969747543334961e-01
-7.326176166534423828e-01 -1.218558289110660553e-02 -6.287645101547241211e-01 1.625437438488006592e-01 3.569153547286987305e-01
-9.596673250198364258e-01 2.111301720142364502e-01 -4.856829941272735596e-01 6.878222823143005371e-01 4.339985251426696777e-01
-1.004486560821533203e+00 2.927258983254432678e-02 -4.437085092067718506e-01 7.820137739181518555e-01 2.581436038017272949e-01
-9.661935567855834961e-01 2.209649384021759033e-01 -4.959564805030822754e-01 7.744822502136230469e-01 2.933072447776794434e-01
-7.452350854873657227e-01 -1.224791109561920166e-01 -5.227988958358764648e-01 4.920262992382049561e-01 1.001819148659706116e-01
-7.829051613807678223e-01 -1.518252789974212646e-01 -5.148928165435791016e-01 5.456028580665588379e-01 1.138389408588409424e-01
-7.621763944625854492e-01 -1.439213156700134277e-01 -5.159433484077453613e-01 5.951446294784545898e-01 4.920905083417892456e-02
-6.309746503829956055e-01 -1.669586896896362305e-01 -5.496301651000976562e-01 5.745906829833984375e-01 1.427474990487098694e-02
-6.673098802566528320e-01 -1.178880333900451660e-01 -4.810940921306610107e-01 5.228366255760192871e-01 5.941668897867202759e-02
-7.050511240959167480e-01 -1.297631859779357910e-01 -4.745661318302154541e-01 5.321606397628784180e-01 4.845839738845825195e-02
-6.451717615127563477e-01 2.740811407566070557e-01 -3.919301033020019531e-01 5.971685051918029785e-01 5.686632394790649414e-01
-6.622379422187805176e-01 2.704783678054809570e-01 -3.955463469028472900e-01 6.741482615470886230e-01 5.499662160873413086e-01
-5.616244077682495117e-01 2.696411609649658203e-01 -3.890188336372375488e-01 6.481813192367553711e-01 4.014206528663635254e-01
-4.903336763381958008e-01 2.715802192687988281e-01 -4.310959577560424805e-01 6.586142182350158691e-01 4.173945188522338867e-01
-4.826438426971435547e-01 1.956553310155868530e-01 -4.224962294101715088e-01 6.688973903656005859e-01 3.606014251708984375e-01
-4.869035184383392334e-01 1.968379616737365723e-01 -4.169540107250213623e-01 7.038931846618652344e-01 3.791491687297821045e-01
-4.869035184383392334e-01 1.968379616737365723e-01 -4.169540107250213623e-01 7.038931846618652344e-01 3.791491687297821045e-01
-5.154880285263061523e-01 3.420881032943725586e-01 -5.411761403083801270e-01 6.898228526115417480e-01 3.148157298564910889e-01
-4.829459190368652344e-01 2.795998752117156982e-01 -5.631572604179382324e-01 7.177746891975402832e-01 3.630123436450958252e-01
-5.043163299560546875e-01 2.419653236865997314e-01 -5.803965926170349121e-01 7.701399326324462891e-01 4.108707904815673828e-01
-4.466422498226165771e-01 2.634057998657226562e-01 -4.930423200130462646e-01 7.484687566757202148e-01 4.082060158252716064e-01
-4.682127237319946289e-01 2.269615381956100464e-01 -4.487754702568054199e-01 7.375733256340026855e-01 3.863135576248168945e-01
-4.687792360782623291e-01 2.426227033138275146e-01 -4.593248367309570312e-01 8.319467306137084961e-01 4.244973063468933105e-01
-4.912614226341247559e-01 2.380955070257186890e-01 -4.831553101539611816e-01 7.934600114822387695e-01 4.537782371044158936e-01
-4.284828901290893555e-01 2.983148097991943359e-01 -4.535113871097564697e-01 8.615248203277587891e-01 4.657576978206634521e-01
-5.296987891197204590e-01 4.527915418148040771e-01 -7.229065895080566406e-01 1.187939643859863281e+00 4.023180902004241943e-01
-6.258634328842163086e-01 5.443075895309448242e-01 -7.059161067008972168e-01 1.431837081909179688e+00 6.436287164688110352e-01
-1.002423048019409180e+00 4.376521408557891846e-01 -1.137575864791870117e+00 1.136865139007568359e+00 6.325960755348205566e-01
-6.084052473306655884e-02 1.264072060585021973e+00 -1.317360043525695801e+00 1.267450451850891113e+00 -3.584331274032592773e-01
-1.023374721407890320e-01 1.242998242378234863e+00 -1.305553913116455078e+00 1.267434358596801758e+00 -3.640510439872741699e-01
3.158972859382629395e-01 1.000941276550292969e+00 -1.940719127655029297e+00 2.373896837234497070e+00 4.992609620094299316e-01
1.103828310966491699e+00 7.870889902114868164e-01 -1.596876382827758789e+00 1.666893243789672852e+00 -3.254215717315673828e-01
1.129675984382629395e+00 5.962948203086853027e-01 -1.778244137763977051e+00 2.004573345184326172e+00 -4.525607824325561523e-02
1.129675984382629395e+00 5.962948203086853027e-01 -1.778244137763977051e+00 2.004573345184326172e+00 -4.525607824325561523e-02
1.717962145805358887e+00 1.640808820724487305e+00 -1.079782128334045410e+00 9.893507361412048340e-01 -9.365666657686233521e-02
2.167158365249633789e+00 1.884457349777221680e+00 -1.732365846633911133e+00 1.129844903945922852e+00 1.216663420200347900e-02
1.569115996360778809e+00 2.031165122985839844e+00 -1.976802706718444824e+00 6.232482194900512695e-01 -3.262014091014862061e-01
1.481509447097778320e+00 2.206323862075805664e+00 -2.845760107040405273e+00 -3.445135951042175293e-01 1.091427803039550781e+00
1.618331074714660645e+00 2.317579269409179688e+00 -2.206167936325073242e+00 -3.081889450550079346e-01 -8.334972262382507324e-01
9.622602462768554688e-01 2.145362138748168945e+00 -2.408438205718994141e+00 3.906463384628295898e-01 -6.805483698844909668e-01
3.189426362514495850e-01 2.063261985778808594e+00 -2.089476346969604492e+00 -2.706288099288940430e-01 7.464359700679779053e-02
1.715259671211242676e+00 1.584549546241760254e+00 -7.296101450920104980e-01 3.623602688312530518e-01 -5.528255701065063477e-01
1.731849193572998047e+00 1.600345373153686523e+00 -6.767416596412658691e-01 2.888693809509277344e-01 -5.032384395599365234e-01
1.247757554054260254e+00 1.755659461021423340e+00 -5.236834287643432617e-01 1.931480914354324341e-01 -2.649149596691131592e-01
1.136012554168701172e+00 1.885939121246337891e+00 -3.163429498672485352e-01 1.956813633441925049e-01 -4.365984201431274414e-01
6.179739832878112793e-01 1.044755220413208008e+00 -7.280634045600891113e-01 -4.602898359298706055e-01 1.361049264669418335e-01
1.481700181961059570e+00 8.469014167785644531e-01 -2.842153608798980713e-01 7.658681273460388184e-02 1.839206814765930176e-01
1.068449258804321289e+00 8.647973537445068359e-01 -5.315466523170471191e-01 3.691858053207397461e-01 -1.059658303856849670e-01
1.303935170173645020e+00 1.014046907424926758e+00 -4.558862149715423584e-01 4.383370876312255859e-01 -9.895013645291328430e-03
1.180988430976867676e+00 1.253511428833007812e+00 -2.211746275424957275e-01 4.919888973236083984e-01 -1.158713698387145996e+00
9.636500477790832520e-01 1.228910803794860840e+00 -4.980452656745910645e-01 2.332805246114730835e-01 -8.527370691299438477e-01
1.076785922050476074e+00 7.442389726638793945e-01 -7.648364454507827759e-02 -2.509826123714447021e-01 -1.412181019783020020e+00
1.098937392234802246e+00 2.589037418365478516e+00 -3.351877629756927490e-01 -2.259629517793655396e-01 -8.883415460586547852e-01
7.203048467636108398e-01 2.032374620437622070e+00 -9.733029603958129883e-01 6.657690405845642090e-01 -1.660507321357727051e-01
9.967525601387023926e-01 2.129401206970214844e+00 -8.780035376548767090e-01 5.487920641899108887e-01 -2.836339771747589111e-01
9.544824361801147461e-01 1.649269461631774902e+00 -1.434207558631896973e-01 -4.969061613082885742e-01 8.775125145912170410e-01
1.108381867408752441e+00 1.654868721961975098e+00 9.782901033759117126e-03 -8.245705366134643555e-01 4.711103439331054688e-01
1.263132810592651367e+00 1.656503081321716309e+00 6.062658969312906265e-03 -7.038649320602416992e-01 1.960790306329727173e-01
1.246816039085388184e+00 1.842797994613647461e+00 7.958006858825683594e-02 -9.432871639728546143e-02 5.553895980119705200e-02
1.222076058387756348e+00 1.848835468292236328e+00 2.133474051952362061e-01 -4.118775948882102966e-03 8.089773356914520264e-02
2.911588847637176514e-01 2.250369071960449219e+00 -2.389431148767471313e-01 -1.018254041671752930e+00 1.996019333600997925e-01
6.198670864105224609e-01 2.042285203933715820e+00 -5.656028985977172852e-01 -1.217884302139282227e+00 -7.952508330345153809e-01
1.365781903266906738e+00 1.701830863952636719e+00 -4.867535233497619629e-01 -8.986557126045227051e-01 -6.563341021537780762e-01
1.556676983833312988e+00 4.422058165073394775e-01 -1.344025015830993652e+00 1.826456069946289062e+00 -4.829873144626617432e-01
1.394990444183349609e+00 4.759454131126403809e-01 -1.438639163970947266e+00 1.793441653251647949e+00 -3.744235336780548096e-01
1.559250593185424805e+00 3.037989139556884766e-01 -1.594530463218688965e+00 1.489480853080749512e+00 -6.367077827453613281e-01
1.272256851196289062e+00 1.251989006996154785e+00 -1.121066808700561523e+00 1.865710496902465820e+00 3.128294348716735840e-01
9.109431505203247070e-01 1.808318257331848145e+00 -1.422550320625305176e+00 2.057366132736206055e+00 -2.314917892217636108e-01
7.758571505546569824e-01 2.144276618957519531e+00 -1.474979162216186523e+00 2.043424367904663086e+00 -4.767946302890777588e-01
8.992629051208496094e-01 1.254276752471923828e+00 -9.428548216819763184e-01 1.370209693908691406e+00 -6.560279726982116699e-01
7.023303508758544922e-01 1.125668048858642578e+00 -8.225932121276855469e-01 1.611234784126281738e+00 -5.348118543624877930e-01
8.311824798583984375e-01 1.121026396751403809e+00 -5.191592574119567871e-01 7.945246249437332153e-02 -1.082661271095275879e+00
3.218680322170257568e-01 1.248337864875793457e+00 -2.375202924013137817e-01 -4.220774173736572266e-01 -5.223937034606933594e-01
3.541827499866485596e-01 1.199934005737304688e+00 -2.682019174098968506e-01 -4.928356409072875977e-01 -5.825709700584411621e-01
1.610927134752273560e-01 1.154264926910400391e+00 -4.909467101097106934e-01 -3.315365910530090332e-01 -2.342807799577713013e-01
2.483491748571395874e-01 1.153265833854675293e+00 -5.453341603279113770e-01 -2.542350888252258301e-01 -2.555389702320098877e-01
-1.412825435400009155e-01 8.901039361953735352e-01 -6.727486252784729004e-01 -9.451423883438110352e-01 -1.954855322837829590e-01
5.864448845386505127e-03 9.322189092636108398e-01 -7.370184659957885742e-01 -8.511260151863098145e-01 -2.024732381105422974e-01
8.893129974603652954e-02 9.611049890518188477e-01 -7.487625479698181152e-01 -8.821595311164855957e-01 -1.668898761272430420e-01
9.241893142461776733e-02 1.756448149681091309e+00 -1.703682094812393188e-01 -1.564790964126586914e+00 -2.041323781013488770e-01
3.633920550346374512e-01 4.427703320980072021e-01 -6.180108785629272461e-01 -1.462299346923828125e+00 -6.196433901786804199e-01
2.736513912677764893e-01 9.570544958114624023e-01 -8.567671179771423340e-01 -1.118023514747619629e+00 -4.417641162872314453e-01
1.404428362846374512e+00 1.389924645423889160e+00 -1.290067315101623535e+00 -1.259415388107299805e+00 -7.164195775985717773e-01
1.134837627410888672e+00 1.289972543716430664e+00 -1.481816411018371582e+00 -9.663496613502502441e-01 -8.317561745643615723e-01
3.108152747154235840e-01 1.082569479942321777e+00 -7.440248727798461914e-01 -1.409280657768249512e+00 1.577504277229309082e+00
5.979658365249633789e-01 1.103866934776306152e+00 -9.450007081031799316e-01 -1.109889626502990723e+00 1.814378857612609863e+00
5.979658365249633789e-01 1.103866934776306152e+00 -9.450007081031799316e-01 -1.109889626502990723e+00 1.814378857612609863e+00
6.831153035163879395e-01 1.060447573661804199e+00 -2.854501307010650635e-01 -1.247762799263000488e+00 2.135409563779830933e-01
6.492060422897338867e-01 1.425661325454711914e+00 -3.162395656108856201e-01 -9.998263120651245117e-01 4.350156784057617188e-01
4.796018302440643311e-01 1.346523642539978027e+00 -3.225291371345520020e-01 -5.746737122535705566e-01 1.375735104084014893e-01
2.150944620370864868e-01 1.272494435310363770e+00 -2.476799786090850830e-01 -6.485455036163330078e-01 1.573251038789749146e-01
2.083493024110794067e-01 1.107332229614257812e+00 -2.426587194204330444e-01 -4.322628378868103027e-01 -3.236426413059234619e-01
-2.510151565074920654e-01 7.237925529479980469e-01 -1.526200175285339355e+00 -2.051723480224609375e+00 3.442550599575042725e-01
-2.407205104827880859e-01 8.482177257537841797e-01 -1.763087034225463867e+00 -2.223903417587280273e+00 2.728262543678283691e-01
-1.463882625102996826e-01 9.020876288414001465e-01 -1.878756523132324219e+00 -2.010843992233276367e+00 2.569490671157836914e-01
3.609288930892944336e-01 1.090160965919494629e+00 -9.501738548278808594e-01 -2.888908863067626953e+00 1.970090717077255249e-01
6.154502034187316895e-01 1.029752969741821289e+00 -7.443709373474121094e-01 -2.763863563537597656e+00 -1.141776144504547119e-01
4.333936870098114014e-01 4.256077110767364502e-01 -8.388464450836181641e-01 -1.503393888473510742e+00 -1.103245139122009277e+00
3.714136406779289246e-02 3.165340125560760498e-01 -5.615935921669006348e-01 -1.212454199790954590e+00 -1.163713097572326660e+00
4.179814159870147705e-01 4.434453547000885010e-01 -5.669189691543579102e-01 -1.090953588485717773e+00 -9.472751617431640625e-01
2.722190022468566895e-01 8.060829043388366699e-01 -5.074077248573303223e-01 -1.465627074241638184e+00 -6.759157180786132812e-01
-1.179796606302261353e-01 2.008177995681762695e+00 -6.635560989379882812e-01 -9.804766178131103516e-01 1.057603508234024048e-01
5.332511067390441895e-01 1.575060367584228516e+00 -1.267357230186462402e+00 -6.534644961357116699e-01 3.293852210044860840e-01
8.846557140350341797e-01 9.768571257591247559e-01 -1.658054351806640625e+00 -9.678835272789001465e-01 1.180778592824935913e-01
1.105537176132202148e+00 6.029790639877319336e-01 -1.901641368865966797e+00 -1.168718338012695312e+00 1.076716110110282898e-01
3.157008290290832520e-01 7.203265428543090820e-01 -1.046878576278686523e+00 -4.714400172233581543e-01 -1.165415644645690918e+00
7.475162744522094727e-01 7.606634497642517090e-01 -8.501328825950622559e-01 -1.919442057609558105e+00 -1.554370164871215820e+00
7.243975996971130371e-01 9.224167466163635254e-01 -7.115433216094970703e-01 -2.074649572372436523e+00 -1.652365088462829590e+00
6.394565701484680176e-01 1.213031649589538574e+00 -1.059166312217712402e+00 -1.868167757987976074e+00 -1.547024011611938477e+00
3.071881532669067383e-01 4.823701977729797363e-01 -1.223876237869262695e+00 -1.279554367065429688e+00 -1.396111130714416504e+00
7.990046739578247070e-01 1.163539737462997437e-01 -1.166620373725891113e+00 -1.082540035247802734e+00 -1.693465828895568848e+00
9.771947264671325684e-01 1.476800590753555298e-01 -1.126570820808410645e+00 -9.718342423439025879e-01 -1.679648041725158691e+00
5.150086879730224609e-01 1.884727776050567627e-01 6.072140857577323914e-02 -1.190818309783935547e+00 -1.377311944961547852e+00
7.578718662261962891e-01 1.622599065303802490e-01 6.011213734745979309e-02 -1.219446182250976562e+00 -1.582658290863037109e+00
5.455845594406127930e-01 2.091987878084182739e-01 -1.568148881196975708e-01 -1.046189427375793457e+00 -1.211776137351989746e+00
8.635467886924743652e-01 1.948775053024291992e-01 3.136470541357994080e-02 -9.000127911567687988e-01 -1.206972002983093262e+00
7.738578915596008301e-01 2.527441680431365967e-01 -1.120854839682579041e-01 -8.187264800071716309e-01 -1.211670637130737305e+00
4.180449545383453369e-01 4.364078640937805176e-01 -5.185407400131225586e-01 -7.598026394844055176e-01 -2.684903144836425781e-01
1.135734558105468750e+00 6.267693042755126953e-01 -1.130017399787902832e+00 -5.697656869888305664e-01 -3.539251089096069336e-01
1.926613569259643555e+00 8.759299516677856445e-01 -1.014845967292785645e+00 -1.361394524574279785e+00 -7.121952176094055176e-01
1.605110764503479004e-01 5.140281468629837036e-02 -1.240865230560302734e+00 -1.793048620223999023e+00 -4.162369072437286377e-01
1.006862223148345947e-01 3.348105847835540771e-01 -1.122083187103271484e+00 -1.272312879562377930e+00 -3.917165473103523254e-02
5.643254145979881287e-03 1.527924686670303345e-01 -1.038964867591857910e+00 -1.414637923240661621e+00 -1.432441547513008118e-02
-9.006986767053604126e-02 9.209733605384826660e-01 -8.914622068405151367e-01 -5.421009063720703125e-01 1.588019728660583496e-02
-1.754492819309234619e-01 9.020856618881225586e-01 -7.467763423919677734e-01 -7.991918325424194336e-01 -3.120215535163879395e-01
1.076218962669372559e+00 1.357707738876342773e+00 -1.954815834760665894e-01 8.184902667999267578e-01 -2.871277332305908203e-01
1.131629347801208496e+00 1.797270536422729492e+00 -2.728134989738464355e-01 5.596042424440383911e-02 -5.527470111846923828e-01
1.083793759346008301e+00 1.431384801864624023e+00 -2.372083365917205811e-01 -1.544220149517059326e-01 -6.115235090255737305e-01
1.116377949714660645e+00 1.289313793182373047e+00 -2.068874686956405640e-01 -1.541644930839538574e-01 -5.815038681030273438e-01
6.972438693046569824e-01 1.301371335983276367e+00 -4.261306524276733398e-01 1.871241480112075806e-01 -1.180168986320495605e+00
7.447136044502258301e-01 1.920397162437438965e+00 -2.240368843078613281e+00 -4.308857619762420654e-01 -1.164940357208251953e+00
7.394117116928100586e-01 7.105687856674194336e-01 -2.100755214691162109e+00 -6.292415261268615723e-01 -1.388713717460632324e+00
5.619581341743469238e-01 7.104551196098327637e-01 -1.886333107948303223e+00 -3.498832881450653076e-01 -1.526610374450683594e+00
1.039749532938003540e-01 1.497227787971496582e+00 -1.563791632652282715e+00 -2.861980795860290527e-01 -1.159465670585632324e+00
-1.594337821006774902e-01 1.978572368621826172e+00 -1.334390401840209961e+00 -1.233146667480468750e+00 -1.722985506057739258e+00
-7.629026472568511963e-02 1.703464627265930176e+00 -1.541055202484130859e+00 -1.109328866004943848e+00 -3.288350999355316162e-01
3.145884573459625244e-01 1.609933733940124512e+00 -1.508437395095825195e+00 -7.673046588897705078e-01 -2.079413086175918579e-01
1.325972437858581543e+00 1.569253444671630859e+00 -1.241518974304199219e+00 3.202388435602188110e-02 -6.674510836601257324e-01
1.429568290710449219e+00 8.013605475425720215e-01 -6.529398560523986816e-01 6.159325242042541504e-01 -7.645569443702697754e-01
1.566190123558044434e+00 1.215728044509887695e+00 -2.616333663463592529e-01 5.060115456581115723e-02 -1.248255252838134766e+00
1.752102017402648926e+00 1.327299594879150391e+00 -5.492280125617980957e-01 -3.691277652978897095e-02 -1.365617156028747559e+00
1.824068546295166016e+00 2.008005857467651367e+00 -2.404419630765914917e-01 1.099175438284873962e-01 -1.533362746238708496e+00
1.019574165344238281e+00 2.017510652542114258e+00 -3.729826211929321289e-01 -4.770959317684173584e-01 -1.728012204170227051e+00
1.023683667182922363e+00 1.813776940107345581e-01 -4.682325720787048340e-01 3.835654258728027344e-01 -1.784076094627380371e-01
6.797239780426025391e-01 1.430324196815490723e+00 -1.069802939891815186e-01 -1.820209026336669922e+00 2.705967128276824951e-01
8.221647143363952637e-01 1.165923118591308594e+00 -2.390523999929428101e-01 -9.856754541397094727e-01 1.106231436133384705e-01
2.035632371902465820e+00 2.078641891479492188e+00 -2.325864434242248535e-01 3.355501294136047363e-01 1.068257093429565430e+00
1.180958628654479980e+00 1.805156707763671875e+00 -7.364928126335144043e-01 -1.110116839408874512e+00 -1.858343005180358887e+00
4.134036898612976074e-01 -1.039085388183593750e-01 -4.585742652416229248e-01 -1.399546265602111816e-01 -1.348867535591125488e+00
4.085646569728851318e-01 -1.372947096824645996e-01 -4.698539674282073975e-01 -1.869854778051376343e-01 -1.353949189186096191e+00
8.964674472808837891e-01 1.321967959403991699e+00 -1.084525346755981445e+00 4.444224834442138672e-01 -4.331881105899810791e-01
9.087761044502258301e-01 1.630301237106323242e+00 -5.547527074813842773e-01 5.983128547668457031e-01 -8.304997682571411133e-01
8.911195993423461914e-01 2.124348640441894531e+00 -9.867268204689025879e-01 6.140113472938537598e-01 -5.857731103897094727e-01
7.966871857643127441e-01 2.100915431976318359e+00 -9.535517692565917969e-01 6.296442747116088867e-01 -6.323950290679931641e-01
5.682224035263061523e-01 2.343571662902832031e+00 -1.206224322319030762e+00 6.666211485862731934e-01 -2.384305372834205627e-02
2.966125011444091797e-01 1.726498842239379883e+00 -3.509924113750457764e-01 -2.666253149509429932e-01 4.264411926269531250e-01
4.641091227531433105e-01 1.953910708427429199e+00 -1.779844611883163452e-01 -2.727853357791900635e-01 3.533485531806945801e-01
7.857111692428588867e-01 2.043177843093872070e+00 -5.930677652359008789e-01 -7.193556427955627441e-02 6.040474399924278259e-02
4.763689041137695312e-01 2.110706567764282227e+00 -8.982258439064025879e-01 -4.762555658817291260e-02 1.131349056959152222e-02
5.227347016334533691e-01 1.226577877998352051e+00 -1.372712254524230957e+00 -1.843743398785591125e-02 -5.976861715316772461e-01
9.171143174171447754e-01 2.196815252304077148e+00 3.563396930694580078e-01 -2.318572759628295898e+00 1.276286959648132324e+00
7.997044324874877930e-01 3.793196916580200195e+00 -7.889015078544616699e-01 4.174135327339172363e-01 -6.018213033676147461e-01
1.386121511459350586e+00 3.401720762252807617e+00 -1.211892127990722656e+00 1.299037218093872070e+00 2.372180521488189697e-01
1.420829653739929199e+00 3.334050416946411133e+00 -1.231656670570373535e+00 1.164978623390197754e+00 3.122778236865997314e-01
1.588038921356201172e+00 2.717600345611572266e+00 -1.165121436119079590e+00 2.971029877662658691e-01 1.736444532871246338e-01
1.905589222908020020e+00 2.833778619766235352e+00 -5.529634356498718262e-01 2.179088741540908813e-01 1.786002814769744873e-01
1.988493561744689941e+00 2.056827068328857422e+00 -4.842946529388427734e-01 4.979785084724426270e-01 8.319828510284423828e-01
1.750609397888183594e+00 1.290482401847839355e+00 -5.625574588775634766e-01 4.881234467029571533e-01 8.496272563934326172e-01
1.612301349639892578e+00 1.328004121780395508e+00 -5.643693804740905762e-01 4.745189845561981201e-02 8.568641543388366699e-01
1.287750124931335449e+00 1.158658504486083984e+00 -2.158120423555374146e-01 -3.078013956546783447e-01 6.133870482444763184e-01
8.039962649345397949e-01 1.396628975868225098e+00 -1.640317738056182861e-01 -3.284721076488494873e-01 3.685771524906158447e-01
7.499732375144958496e-01 1.426768779754638672e+00 -4.830501377582550049e-01 -1.915796846151351929e-01 4.917957186698913574e-01
7.388943433761596680e-01 1.720219969749450684e+00 -3.657890558242797852e-01 -1.944319903850555420e-01 1.841212213039398193e-01
8.045743703842163086e-01 1.777855634689331055e+00 -1.090305820107460022e-01 -5.753595232963562012e-01 -9.062858670949935913e-02
-4.191868901252746582e-01 -6.869459897279739380e-02 -7.358618974685668945e-01 -1.014365792274475098e+00 -1.343141496181488037e-01
1.104228973388671875e+00 9.457270503044128418e-01 -7.893238663673400879e-01 -8.801453709602355957e-01 -2.665102779865264893e-01
8.705602884292602539e-01 5.402183532714843750e-01 -5.032457709312438965e-01 -6.817386746406555176e-01 -1.251842975616455078e-01
5.597781538963317871e-01 7.286574840545654297e-01 -6.679013371467590332e-01 -7.243461608886718750e-01 -4.603998959064483643e-01
4.591790735721588135e-01 9.325644373893737793e-01 -2.857708632946014404e-01 -1.295410752296447754e+00 1.379291564226150513e-01
2.087554931640625000e-01 9.242864251136779785e-01 -2.565472126007080078e-01 -1.053804636001586914e+00 1.007201429456472397e-02
1.394243985414505005e-01 8.441735506057739258e-01 -3.180459737777709961e-01 -7.757963538169860840e-01 -5.342418327927589417e-03
3.764378428459167480e-01 9.301623702049255371e-01 -4.323389828205108643e-01 -6.851914525032043457e-01 -6.262766569852828979e-02
1.332748830318450928e-01 1.237548112869262695e+00 -5.073031187057495117e-01 -6.989562511444091797e-01 -4.578615725040435791e-02
-7.136047482490539551e-01 8.691316246986389160e-01 -1.283656239509582520e+00 -1.139929056167602539e+00 1.080151274800300598e-01
-7.281851172447204590e-01 1.009630680084228516e+00 -1.269001245498657227e+00 -8.094521760940551758e-01 -3.814336061477661133e-01
-5.530785322189331055e-01 1.060157179832458496e+00 -1.453934669494628906e+00 -1.109601497650146484e+00 -8.514502048492431641e-01
-6.085737347602844238e-01 5.684350728988647461e-01 -1.468403100967407227e+00 -9.908262491226196289e-01 -1.903563737869262695e-02
-5.978085398674011230e-01 3.727393150329589844e-01 -1.225691199302673340e+00 -1.252523183822631836e+00 -4.216918721795082092e-02
-3.093038201332092285e-01 4.496317505836486816e-01 -8.701946139335632324e-01 -1.165436625480651855e+00 -6.784675270318984985e-02
-4.978218376636505127e-01 2.273656427860260010e-01 -6.307597756385803223e-01 -9.794895052909851074e-01 1.457418650388717651e-01
8.848212361335754395e-01 5.439025759696960449e-01 -1.872215121984481812e-01 -7.622761726379394531e-01 -1.338600665330886841e-01
6.321784853935241699e-01 5.398761034011840820e-01 -4.735993146896362305e-01 -8.081867098808288574e-01 -5.061972141265869141e-02
4.072881042957305908e-01 1.575384497642517090e+00 -1.549080014228820801e-01 -4.311444163322448730e-01 4.613057374954223633e-01
4.024945199489593506e-01 1.624711513519287109e+00 -3.223761916160583496e-01 -1.185490787029266357e-01 3.199662268161773682e-01
6.317933797836303711e-01 7.916030883789062500e-01 7.038618624210357666e-02 -1.145465135574340820e+00 1.698596924543380737e-01
2.700857520103454590e-01 2.348312139511108398e+00 -4.651303887367248535e-01 -1.232920408248901367e+00 4.121888875961303711e-01
2.445681095123291016e-01 2.423863649368286133e+00 -2.683410644531250000e-01 -1.211169600486755371e+00 6.438839435577392578e-01
7.755799591541290283e-02 1.525264739990234375e+00 -1.008553147315979004e+00 -1.036685943603515625e+00 9.455958008766174316e-02
-1.174751669168472290e-01 1.067129850387573242e+00 -1.149610400199890137e+00 -1.007229924201965332e+00 2.827948927879333496e-01
-1.880017369985580444e-01 2.846615314483642578e-01 -2.433882236480712891e+00 -1.718931436538696289e+00 1.873394846916198730e-01
-1.252757012844085693e-01 4.164336323738098145e-01 -2.896735668182373047e+00 -1.557000756263732910e+00 2.073696702718734741e-01
2.081501185894012451e-01 1.409147381782531738e+00 -2.002760648727416992e+00 -1.494730234146118164e+00 -5.322362184524536133e-01
1.116622924804687500e+00 8.608912825584411621e-01 -1.819560647010803223e+00 -1.709459185600280762e+00 7.931125164031982422e-01
1.625591143965721130e-02 1.541411399841308594e+00 -2.312443733215332031e+00 -1.669341087341308594e+00 -6.936138868331909180e-01
-1.215686574578285217e-01 6.516364812850952148e-01 -2.086918592453002930e+00 -1.657944440841674805e+00 -5.290638208389282227e-01
-1.841267943382263184e-01 6.681062579154968262e-01 -2.074868679046630859e+00 -1.684816956520080566e+00 -9.962646961212158203e-01
2.985916435718536377e-01 7.245726585388183594e-01 -2.211756467819213867e+00 -4.117971360683441162e-01 -1.017740130424499512e+00
3.111519217491149902e-01 7.829104661941528320e-01 -2.264536142349243164e+00 -4.240913987159729004e-01 -1.070223569869995117e+00
-1.094134300947189331e-01 5.010721087455749512e-01 -2.375663995742797852e+00 -1.195654124021530151e-01 -1.222824573516845703e+00
3.993355929851531982e-01 3.488351106643676758e-01 -1.919505834579467773e+00 -3.842571377754211426e-01 -8.626036643981933594e-01
1.044696807861328125e+00 2.015848636627197266e+00 -9.389387965202331543e-01 -3.101537466049194336e+00 3.438304066658020020e-01
5.036058425903320312e-01 2.283852338790893555e+00 -8.887593746185302734e-01 -2.975686311721801758e+00 2.857413291931152344e-01
1.349102139472961426e+00 2.771593570709228516e+00 -1.062064647674560547e+00 -1.789197564125061035e+00 5.944256186485290527e-01
1.158483028411865234e+00 2.827493667602539062e+00 -5.285615324974060059e-01 -1.703935027122497559e+00 7.257617712020874023e-01
7.632585763931274414e-01 2.513636827468872070e+00 5.714048445224761963e-02 -2.636521756649017334e-01 3.874282836914062500e-01
7.431674599647521973e-01 2.547136306762695312e+00 9.880389273166656494e-02 -2.383417785167694092e-01 4.022606611251831055e-01
1.110359072685241699e+00 2.539230823516845703e+00 1.910750567913055420e-01 -2.156871855258941650e-01 -7.112052291631698608e-02
-1.833078265190124512e-01 -2.465690374374389648e-01 -9.214681982994079590e-01 -6.351251602172851562e-01 -1.002446055412292480e+00
-3.652821183204650879e-01 -1.928428709506988525e-01 -8.550585508346557617e-01 -8.667024374008178711e-01 -8.542469143867492676e-01
-2.931560277938842773e-01 -1.805039793252944946e-01 -8.160419464111328125e-01 -8.764917254447937012e-01 -8.220129013061523438e-01
-1.254124492406845093e-01 -2.064483612775802612e-01 -1.085720896720886230e+00 -1.023895621299743652e+00 -9.322489500045776367e-01
-6.354057043790817261e-02 5.064274072647094727e-01 -1.282388448715209961e+00 -6.568908691406250000e-01 -4.158660769462585449e-01
3.811049461364746094e-02 3.719485104084014893e-01 -1.360850214958190918e+00 -9.759970307350158691e-01 -4.308457374572753906e-01
5.013237595558166504e-01 3.023347854614257812e-01 -1.314890265464782715e+00 -1.319054961204528809e+00 -2.940772473812103271e-01
2.514433860778808594e-01 9.404623508453369141e-02 -1.145770788192749023e+00 -5.472172796726226807e-02 -1.695269227027893066e+00
5.334023833274841309e-01 4.873273894190788269e-02 -1.444810748100280762e+00 -4.403308331966400146e-01 -2.604785919189453125e+00
5.050650238990783691e-01 -8.455313742160797119e-02 -1.446850061416625977e+00 -3.850188255310058594e-01 -2.524255037307739258e+00
1.013199090957641602e+00 1.085499674081802368e-01 -2.041622161865234375e+00 -7.441566586494445801e-01 -1.187389612197875977e+00
-5.051202774047851562e-01 4.449097514152526855e-01 -1.485602140426635742e+00 -3.002283334732055664e+00 -8.867472410202026367e-01
-3.923050463199615479e-01 1.928647011518478394e-01 -1.843214988708496094e+00 -1.625845789909362793e+00 -7.545731067657470703e-01
-6.650501489639282227e-01 6.142481565475463867e-01 -1.347892761230468750e+00 -1.468884468078613281e+00 -2.550894618034362793e-01
-5.785651206970214844e-01 4.226039648056030273e-01 -1.116309881210327148e+00 -1.667149782180786133e+00 -4.273793697357177734e-01
-5.749494433403015137e-01 4.612845182418823242e-01 -1.120527744293212891e+00 -1.637092471122741699e+00 -3.549330830574035645e-01
8.258810639381408691e-01 6.960268616676330566e-01 -1.313620507717132568e-01 4.544104635715484619e-01 -2.550402283668518066e-01
8.413114547729492188e-01 7.275976538658142090e-01 -6.133999228477478027e-01 7.684599608182907104e-03 -3.415507674217224121e-01
-2.717221379280090332e-01 4.221145212650299072e-01 -1.287131786346435547e+00 -1.218336224555969238e+00 7.945861667394638062e-02
-2.458540499210357666e-01 1.852796226739883423e-01 -1.017652511596679688e+00 -1.730551600456237793e+00 -5.545546412467956543e-01
8.306196928024291992e-01 7.507099509239196777e-01 -8.097211122512817383e-01 -1.425646305084228516e+00 -1.586678624153137207e-01
1.316516280174255371e+00 8.196548223495483398e-01 -1.203228354454040527e+00 -1.856371015310287476e-02 -1.149128794670104980e+00
1.587893962860107422e+00 1.408657193183898926e+00 -1.482994914054870605e+00 3.139719739556312561e-02 -1.299267292022705078e+00
1.344794154167175293e+00 1.235922932624816895e+00 -1.567731261253356934e+00 5.953833460807800293e-01 -5.753309726715087891e-01
1.614165782928466797e+00 1.356605172157287598e+00 -1.764132738113403320e+00 7.807953357696533203e-01 -1.313146829605102539e+00
1.450088024139404297e+00 3.184276819229125977e-01 -1.275196552276611328e+00 8.466109037399291992e-01 -8.369563817977905273e-01
1.241877675056457520e+00 9.731853008270263672e-01 -3.483198881149291992e-01 6.235024929046630859e-01 -2.619009315967559814e-01
1.145315766334533691e+00 1.121034383773803711e+00 -1.979299783706665039e-01 6.137689948081970215e-01 -1.324285864830017090e-01
-2.023532837629318237e-01 1.892046630382537842e-01 -1.051101565361022949e+00 -1.332932710647583008e+00 4.318989813327789307e-01
-2.754856646060943604e-01 1.559619307518005371e-01 -8.074969649314880371e-01 -1.108617782592773438e+00 4.030655920505523682e-01
1.123785525560379028e-01 9.141536951065063477e-01 -1.455659627914428711e+00 -1.045696139335632324e+00 1.787720024585723877e-01
1.499425172805786133e-01 1.116069555282592773e+00 -1.657002925872802734e+00 -1.137739896774291992e+00 5.689076781272888184e-01
7.171732187271118164e-01 7.590616345405578613e-01 -2.164403915405273438e+00 -2.840506792068481445e+00 -4.519668221473693848e-01
1.274781584739685059e+00 1.136542320251464844e+00 -1.643670916557312012e+00 -2.639349222183227539e+00 -1.167794346809387207e+00
-5.914164781570434570e-01 1.214456558227539062e+00 -1.133128046989440918e+00 -2.457783460617065430e+00 4.507824182510375977e-01
6.045563220977783203e-01 1.125804185867309570e+00 -6.296015977859497070e-01 -1.923348426818847656e+00 7.098069190979003906e-01
7.918731570243835449e-01 7.371585965156555176e-01 -1.763758957386016846e-01 -1.014644742012023926e+00 1.351047873497009277e+00
1.365217447280883789e+00 1.813755035400390625e+00 8.865541815757751465e-01 -7.876872271299362183e-02 1.387776732444763184e+00
1.080478787422180176e+00 1.551784515380859375e+00 1.085608601570129395e+00 7.394086569547653198e-03 1.183380842208862305e+00
6.950276494026184082e-01 1.055027008056640625e+00 8.748610019683837891e-01 -6.713841557502746582e-01 1.226111769676208496e+00
1.332169651985168457e+00 1.321482300758361816e+00 9.595043063163757324e-01 -8.319796919822692871e-01 8.461238145828247070e-01
1.146045565605163574e+00 1.495996117591857910e+00 7.926160097122192383e-01 -8.901800513267517090e-01 1.270416498184204102e+00
9.067431092262268066e-01 1.181621313095092773e+00 -1.004147410392761230e+00 -4.643451273441314697e-01 4.060760140419006348e-01
1.414018511772155762e+00 8.971996307373046875e-01 -9.245004653930664062e-01 -1.348137557506561279e-01 4.678296744823455811e-01
1.701061010360717773e+00 1.283340692520141602e+00 -9.262626171112060547e-01 -1.064670644700527191e-02 3.413612544536590576e-01
1.330170750617980957e+00 1.328036069869995117e+00 -9.705232381820678711e-01 -1.445608437061309814e-01 4.557377696037292480e-01
1.096448659896850586e+00 1.401971220970153809e+00 3.573489189147949219e-01 -4.525041580200195312e-01 -3.734435439109802246e-01
1.307801961898803711e+00 1.013026237487792969e+00 -7.155087590217590332e-02 -1.089999228715896606e-01 1.984831690788269043e-01
9.198400378227233887e-01 4.860352277755737305e-01 -8.588506579399108887e-01 -1.266100287437438965e+00 -1.241576790809631348e+00
7.541010975837707520e-01 8.331789374351501465e-01 -9.500959515571594238e-01 -1.612090110778808594e+00 -7.224631309509277344e-01
7.610354423522949219e-01 1.083990097045898438e+00 -1.201076984405517578e+00 -1.827700138092041016e+00 -9.209625124931335449e-01
7.295770645141601562e-01 5.981778502464294434e-01 -1.374590396881103516e+00 -1.018463373184204102e+00 -4.570434391498565674e-01
6.761370301246643066e-01 6.337767243385314941e-01 -1.542044639587402344e+00 -1.028638005256652832e+00 -1.111821651458740234e+00
7.024717926979064941e-01 6.354208588600158691e-01 -1.107230782508850098e+00 -1.074993252754211426e+00 -1.221933245658874512e+00
1.118426442146301270e+00 2.843615114688873291e-01 -9.121466875076293945e-01 -1.623430967330932617e+00 -6.850951313972473145e-01
3.598103821277618408e-01 5.036152005195617676e-01 -7.105371356010437012e-01 -1.345569014549255371e+00 -9.161409735679626465e-01
1.757804602384567261e-01 7.227872014045715332e-01 -9.113998413085937500e-01 -1.083357334136962891e+00 -8.454457521438598633e-01
-7.180896401405334473e-02 9.647384881973266602e-01 -1.031267523765563965e+00 -9.817286133766174316e-01 -8.974829912185668945e-01
1.845992505550384521e-01 7.436324954032897949e-01 -9.325612783432006836e-01 -8.178387880325317383e-01 -7.728874087333679199e-01
-2.721447944641113281e-01 7.467977404594421387e-01 -1.467440843582153320e+00 -1.093279957771301270e+00 -1.480140686035156250e+00
-8.932198584079742432e-02 8.250955939292907715e-01 -1.517336487770080566e+00 -1.204446673393249512e+00 -1.287142753601074219e+00
-1.310725212097167969e-01 7.828958630561828613e-01 -1.324364066123962402e+00 -1.100492835044860840e+00 -1.275687575340270996e+00
-1.182908937335014343e-01 7.389365434646606445e-01 -1.273793101310729980e+00 -1.125435352325439453e+00 -1.295005798339843750e+00
-1.566097438335418701e-01 1.380023717880249023e+00 -1.176112413406372070e+00 -1.238223552703857422e+00 -1.468483448028564453e+00
-1.352172791957855225e-01 1.005420684814453125e+00 -1.889228582382202148e+00 -1.617399096488952637e+00 -1.503988027572631836e+00
7.373004406690597534e-02 6.909377574920654297e-01 -1.586479187011718750e+00 -1.714450955390930176e+00 -1.552695512771606445e+00
2.586883902549743652e-01 5.201054811477661133e-01 -1.772655010223388672e+00 -1.950023412704467773e+00 1.699726730585098267e-01
8.652600646018981934e-01 4.813206493854522705e-01 -1.300922036170959473e+00 -1.701346755027770996e+00 -7.138089537620544434e-01
-7.961165159940719604e-02 1.243300363421440125e-01 -1.748473286628723145e+00 -1.122590780258178711e+00 -2.364265769720077515e-01
-1.646204829216003418e+00 2.293315976858139038e-01 -2.423280715942382812e+00 -1.745677471160888672e+00 -2.458827011287212372e-02
-1.091325402259826660e+00 -3.154782950878143311e-02 -2.115338325500488281e+00 -2.071261405944824219e+00 1.632895022630691528e-01
-9.227024912834167480e-01 7.587064802646636963e-02 -1.984431147575378418e+00 -2.171665430068969727e+00 2.507959306240081787e-01
-9.723277688026428223e-01 2.262185886502265930e-02 -1.817349791526794434e+00 -2.081488609313964844e+00 -1.368760168552398682e-01
8.473593592643737793e-01 1.381416916847229004e+00 -1.601281762123107910e+00 -7.759999036788940430e-01 -2.525633871555328369e-01
3.511514663696289062e-01 5.751236677169799805e-01 -1.354212164878845215e+00 -2.090185642242431641e+00 -2.348411679267883301e-01
-2.071062475442886353e-01 3.041810393333435059e-01 -1.622764468193054199e+00 -1.973386406898498535e+00 4.744758009910583496e-01
-2.354850918054580688e-01 5.775039792060852051e-01 -1.286577701568603516e+00 -1.596899867057800293e+00 -5.471993237733840942e-03
-5.989331007003784180e-02 1.664339900016784668e-01 -1.790279746055603027e+00 -9.686558842658996582e-01 -1.217015534639358521e-01
-4.592383801937103271e-01 -3.830330967903137207e-01 -1.820402264595031738e+00 -6.507980823516845703e-01 -3.032982051372528076e-01
-4.467272460460662842e-01 -5.691586062312126160e-03 -1.396624088287353516e+00 7.512684166431427002e-02 -6.255958080291748047e-01
-6.990005373954772949e-01 -1.681941561400890350e-02 -1.370239019393920898e+00 1.630456000566482544e-02 -5.891028046607971191e-01
-8.718569278717041016e-01 -2.565137743949890137e-01 -1.058731555938720703e+00 -2.185188792645931244e-02 -7.577446103096008301e-01
-8.728039264678955078e-01 -1.574003547430038452e-01 -1.266514778137207031e+00 -8.754987269639968872e-02 -5.593145489692687988e-01
-6.209599971771240234e-01 -1.268028020858764648e-01 -1.251906514167785645e+00 3.733588382601737976e-03 -4.585350751876831055e-01
-5.472522974014282227e-01 -7.936886698007583618e-02 -1.222636342048645020e+00 -1.123910844326019287e-01 -3.498450219631195068e-01
-4.903104007244110107e-01 -8.610624074935913086e-02 -1.269075155258178711e+00 8.553674072027206421e-02 -5.274051427841186523e-01
-5.274112820625305176e-01 2.332870662212371826e-02 -1.154405951499938965e+00 -1.139523684978485107e-01 -3.406251966953277588e-01
-7.219235897064208984e-01 8.416735380887985229e-02 -1.015348196029663086e+00 -2.035470902919769287e-01 -4.000057578086853027e-01
-4.809572994709014893e-01 -1.751887202262878418e-01 -9.297410845756530762e-01 -5.792945623397827148e-01 -6.258738040924072266e-02
-6.094112396240234375e-01 -1.662181615829467773e-01 -7.390502095222473145e-01 -4.608401656150817871e-01 -8.965387195348739624e-02
-5.045284628868103027e-01 -1.837081909179687500e-01 -6.893748044967651367e-01 -4.512342512607574463e-01 2.936881408095359802e-02
-5.793005228042602539e-01 -9.026475995779037476e-02 -7.905158996582031250e-01 -5.793353319168090820e-01 5.527035892009735107e-02
-5.762576460838317871e-01 -1.294474154710769653e-01 -7.536042928695678711e-01 -6.567162871360778809e-01 5.379421263933181763e-02
-5.671738982200622559e-01 -1.067431718111038208e-01 -7.935773730278015137e-01 -6.413723826408386230e-01 7.831351459026336670e-02
-2.264565676450729370e-01 2.139675766229629517e-01 -8.830034136772155762e-01 -2.370902061462402344e+00 -2.684962153434753418e-01
7.768931984901428223e-01 1.753718733787536621e+00 -3.951281905174255371e-01 -1.491333842277526855e+00 4.974870383739471436e-01
6.727356910705566406e-01 2.190234184265136719e+00 -1.799522995948791504e+00 -1.543042182922363281e+00 4.747151136398315430e-01
1.481524407863616943e-01 2.217473506927490234e+00 -9.403649568557739258e-01 -1.374901056289672852e+00 -9.858950376510620117e-01
3.631140291690826416e-01 2.053056240081787109e+00 -6.032593250274658203e-01 -1.441630363464355469e+00 -1.046992182731628418e+00
2.366074919700622559e-01 1.842962861061096191e+00 -9.996918439865112305e-01 -6.451423764228820801e-01 -1.194971442222595215e+00
4.320972561836242676e-01 2.544612884521484375e+00 -2.441437959671020508e+00 4.510829746723175049e-01 5.615943074226379395e-01
2.143221050500869751e-01 2.283581018447875977e+00 -2.231448411941528320e+00 6.111008524894714355e-01 3.292989134788513184e-01
6.316769868135452271e-03 2.453521728515625000e+00 -2.145136833190917969e+00 4.229542613029479980e-01 1.646423488855361938e-01
5.208050608634948730e-01 2.601271629333496094e+00 -6.469590067863464355e-01 3.069351017475128174e-01 -4.371917247772216797e-01
2.242402732372283936e-01 2.793544292449951172e+00 -1.619895696640014648e+00 -4.668041169643402100e-01 -6.905007958412170410e-01
1.840335130691528320e-01 2.623890638351440430e+00 -1.566288828849792480e+00 -1.207265377044677734e+00 -2.223277091979980469e-02
1.456685066223144531e+00 2.117150783538818359e+00 -9.971141815185546875e-01 -8.781808614730834961e-01 6.863553524017333984e-01
8.274181485176086426e-01 9.348345398902893066e-01 -7.306358218193054199e-02 -1.317380517721176147e-01 -1.303231477737426758e+00
1.923606991767883301e+00 7.467209696769714355e-01 -7.319142222404479980e-01 -4.314567148685455322e-01 -1.458842396736145020e+00
5.637383460998535156e-01 8.389754295349121094e-01 -1.181511640548706055e+00 4.416255950927734375e-01 -2.077188938856124878e-01
8.981261849403381348e-01 7.137632966041564941e-01 -8.551751375198364258e-01 5.899481177330017090e-01 -2.945385873317718506e-01
7.157343029975891113e-01 3.391234278678894043e-01 -1.634517610073089600e-01 1.387604475021362305e-01 -4.113813042640686035e-01
4.720967710018157959e-01 3.697293102741241455e-01 -1.599536091089248657e-01 4.020689427852630615e-02 -4.113329648971557617e-01
4.644634723663330078e-01 3.591530025005340576e-01 -1.915762722492218018e-01 4.575034230947494507e-02 -4.832527041435241699e-01
3.873999416828155518e-01 4.513447284698486328e-01 -3.778361976146697998e-01 1.001248136162757874e-01 -7.154910564422607422e-01
3.770675361156463623e-01 5.294658541679382324e-01 -3.875477612018585205e-01 1.338894069194793701e-01 -6.454875469207763672e-01
4.564012885093688965e-01 5.567425489425659180e-01 -3.642219305038452148e-01 1.121402308344841003e-01 -7.511479854583740234e-01
5.317056775093078613e-01 5.520573854446411133e-01 -2.891714572906494141e-01 1.314893066883087158e-01 -7.737393379211425781e-01
9.712765812873840332e-01 6.338576674461364746e-01 -4.027232527732849121e-02 1.244933530688285828e-01 -3.106450438499450684e-01
5.862711071968078613e-01 2.208879739046096802e-01 -2.049755901098251343e-01 -1.245505809783935547e-01 -7.531669139862060547e-01
5.900186896324157715e-01 7.502201199531555176e-02 -2.641387283802032471e-02 -1.704335510730743408e-01 -7.528986930847167969e-01
5.904738306999206543e-01 7.743811607360839844e-02 -8.158507198095321655e-02 -1.851901859045028687e-01 -5.577094554901123047e-01
5.792949795722961426e-01 5.355200916528701782e-02 -7.754004001617431641e-02 -1.830760985612869263e-01 -5.936177968978881836e-01
6.080153584480285645e-01 3.036713302135467529e-01 -3.519059717655181885e-01 -7.485969364643096924e-02 -6.029223799705505371e-01
5.941933989524841309e-01 2.880282104015350342e-01 -3.336510062217712402e-01 -5.885347351431846619e-02 -5.187503695487976074e-01
3.276949226856231689e-01 1.573338955640792847e-01 -4.648093581199645996e-01 -6.787048280239105225e-02 -1.176562309265136719e+00
3.103921711444854736e-01 1.099891439080238342e-01 -3.606477975845336914e-01 -2.172445952892303467e-01 -1.146669626235961914e+00
5.180096626281738281e-01 -4.166252538561820984e-02 -2.228297144174575806e-01 -3.934903442859649658e-01 -1.291133999824523926e+00
9.563410878181457520e-01 2.541135549545288086e+00 -1.166062355041503906e+00 -2.041375875473022461e+00 1.640721201896667480e+00
9.311958551406860352e-01 2.340272665023803711e+00 -1.158933162689208984e+00 -2.414852619171142578e+00 1.476841568946838379e+00
5.530444383621215820e-01 1.920401215553283691e+00 -1.525413513183593750e+00 7.130202054977416992e-01 -1.458238244056701660e+00
-1.377156376838684082e-01 1.574316740036010742e+00 -1.276190638542175293e+00 -5.946798324584960938e-01 -6.306354403495788574e-01
1.065648317337036133e+00 1.692665576934814453e+00 -1.242109894752502441e+00 -5.602098107337951660e-01 -1.192138195037841797e+00
1.515160918235778809e+00 1.163368701934814453e+00 -5.575417876243591309e-01 -2.000690698623657227e-01 -1.158751964569091797e+00
1.282866001129150391e+00 7.870791554450988770e-01 -9.238637685775756836e-01 -3.508470952510833740e-01 4.198171943426132202e-02
1.423352718353271484e+00 1.918203592300415039e+00 -4.956130385398864746e-01 1.267815589904785156e+00 3.685844838619232178e-01
1.593213081359863281e+00 1.788698673248291016e+00 -5.035426616668701172e-01 7.421811819076538086e-01 2.876776456832885742e-01
1.642914175987243652e+00 1.742297172546386719e+00 -5.150836110115051270e-01 7.995501756668090820e-01 2.521681785583496094e-01
1.729664444923400879e+00 2.061439990997314453e+00 -1.219076216220855713e-01 6.140661239624023438e-01 -3.698660731315612793e-01
8.281196355819702148e-01 1.827498197555541992e+00 -2.186274826526641846e-01 4.217525720596313477e-01 -1.362270414829254150e-01
6.439924836158752441e-01 1.793873906135559082e+00 -5.664207935333251953e-01 -1.114409208297729492e+00 7.190290093421936035e-02
5.117713809013366699e-01 1.879304647445678711e+00 -5.482723712921142578e-01 -1.215648174285888672e+00 1.752574741840362549e-01
4.830606281757354736e-02 1.315662622451782227e+00 -1.106422066688537598e+00 -1.311482071876525879e+00 3.543360233306884766e-01
5.569883584976196289e-01 2.078918933868408203e+00 -1.408912181854248047e+00 -7.129839658737182617e-01 6.399368047714233398e-01
6.705800890922546387e-01 1.670054316520690918e+00 -1.055467009544372559e+00 -1.266649723052978516e+00 6.360764801502227783e-02
1.355422019958496094e+00 1.325873374938964844e+00 -2.129426002502441406e-01 3.313225507736206055e-01 1.122900322079658508e-01
9.133182764053344727e-01 1.385156273841857910e+00 -4.495930075645446777e-01 4.821131527423858643e-01 8.291574567556381226e-02
1.051687479019165039e+00 2.082193136215209961e+00 -2.223278209567070007e-02 2.469162940979003906e-01 -2.977849543094635010e-01
1.541435837745666504e+00 1.608011007308959961e+00 -9.570033848285675049e-02 -4.550544917583465576e-01 1.256318669766187668e-02
8.480423092842102051e-01 1.537350177764892578e+00 -4.625936746597290039e-01 -4.874374866485595703e-01 4.310041666030883789e-01
7.265539169311523438e-01 1.686226367950439453e+00 -4.787190258502960205e-01 -6.676991581916809082e-01 6.088395118713378906e-01
8.493471741676330566e-01 3.652938306331634521e-01 -6.650705933570861816e-01 -3.225135058164596558e-02 -2.329439222812652588e-01
1.067013978958129883e+00 6.218083500862121582e-01 -6.971084475517272949e-01 -1.741909980773925781e-01 -1.469699144363403320e-01
1.281521558761596680e+00 5.012429356575012207e-01 -8.048176765441894531e-01 7.199188470840454102e-01 -3.307172954082489014e-01
1.584074378013610840e+00 7.227235436439514160e-01 -1.008534669876098633e+00 4.521993696689605713e-01 -3.078501820564270020e-01
7.330710887908935547e-01 9.976169466972351074e-01 -8.610357046127319336e-01 7.080591320991516113e-01 -4.535373449325561523e-01
7.549962997436523438e-01 1.246034502983093262e+00 -7.339360713958740234e-01 6.032254099845886230e-01 -6.773365139961242676e-01
1.010798692703247070e+00 1.868707418441772461e+00 -8.933346867561340332e-01 1.283705949783325195e+00 -1.047644853591918945e+00
1.006940603256225586e+00 1.888085007667541504e+00 -9.363994002342224121e-01 1.307576179504394531e+00 -1.011726140975952148e+00
9.096954464912414551e-01 1.783613801002502441e+00 -1.011742472648620605e+00 1.382418990135192871e+00 -8.263788223266601562e-01
1.019765257835388184e+00 1.424121975898742676e+00 -8.880068063735961914e-01 1.530928492546081543e+00 -9.956176877021789551e-01
1.296870112419128418e+00 1.267026185989379883e+00 -9.458658099174499512e-01 -3.344731926918029785e-01 -4.618088006973266602e-01
1.300357341766357422e+00 9.720162153244018555e-01 -1.068515062332153320e+00 -5.396715998649597168e-01 -3.817901313304901123e-01
9.461548328399658203e-01 1.753995060920715332e+00 -2.164310365915298462e-01 2.922762334346771240e-01 -8.290058970451354980e-01
1.022646188735961914e+00 7.432463169097900391e-01 -7.855212092399597168e-01 -2.608656585216522217e-01 -2.730138599872589111e-01
7.904716730117797852e-01 5.774899721145629883e-01 -8.350082039833068848e-01 -1.107795163989067078e-01 -3.365861773490905762e-01
3.222743868827819824e-01 6.036155223846435547e-01 -3.960065841674804688e-01 -3.537587523460388184e-01 -3.248156011104583740e-01
1.083970904350280762e+00 1.107228517532348633e+00 -8.783563375473022461e-01 2.647067606449127197e-01 -7.288184762001037598e-01
1.077076673507690430e+00 1.105429172515869141e+00 -6.430160999298095703e-01 3.706424832344055176e-01 -9.838610291481018066e-01
1.378786921501159668e+00 1.218691587448120117e+00 -5.708252787590026855e-01 4.834616482257843018e-01 -5.884634852409362793e-01
1.575088739395141602e+00 1.053359150886535645e+00 -8.056270480155944824e-01 3.912792205810546875e-01 -8.135635852813720703e-01
1.734555006027221680e+00 8.823813796043395996e-01 -7.611502408981323242e-01 1.657337695360183716e-01 -1.011848688125610352e+00
1.689562678337097168e+00 7.925265431404113770e-01 -8.995833992958068848e-01 -1.807350479066371918e-02 -1.321439743041992188e+00
1.658938288688659668e+00 8.054566383361816406e-01 -4.407978951930999756e-01 -4.492128789424896240e-01 -4.241931438446044922e-01
1.045184135437011719e+00 2.129968881607055664e+00 -5.256770849227905273e-01 -5.346052646636962891e-01 8.004006147384643555e-01
8.182251453399658203e-01 1.972596883773803711e+00 1.892755925655364990e-01 -1.715039610862731934e-01 8.252069950103759766e-01
4.258229136466979980e-01 1.622498631477355957e+00 -1.473287492990493774e-02 -2.034771889448165894e-01 1.508875370025634766e+00
5.765957236289978027e-01 1.504744768142700195e+00 2.529988884925842285e-01 5.995559692382812500e-01 1.428301572799682617e+00
4.367236495018005371e-01 1.243202328681945801e+00 1.576633751392364502e-01 8.777519464492797852e-01 1.280660986900329590e+00
3.322958648204803467e-01 1.191575765609741211e+00 1.641297787427902222e-01 9.874160289764404297e-01 1.233841776847839355e+00
4.624301195144653320e-02 1.826864361763000488e+00 -1.197390407323837280e-01 1.254810452461242676e+00 1.239535570144653320e+00
5.602720379829406738e-01 2.026471614837646484e+00 -1.873537749052047729e-01 1.105911731719970703e+00 1.300312638282775879e+00
2.382809221744537354e-01 2.033242702484130859e+00 -1.968543082475662231e-01 1.540354251861572266e+00 1.627957224845886230e+00
2.740854918956756592e-01 2.064752101898193359e+00 -1.632092893123626709e-01 1.596230387687683105e+00 1.667128562927246094e+00
2.964851856231689453e-01 1.781560659408569336e+00 5.626173615455627441e-01 1.537612080574035645e-01 1.215839147567749023e+00
6.611718535423278809e-01 8.218242526054382324e-01 5.187542438507080078e-01 7.398092746734619141e-02 1.007305860519409180e+00
-3.856104612350463867e-01 4.514828622341156006e-01 -6.329038739204406738e-01 -1.125370740890502930e+00 4.167158007621765137e-01
-7.982808351516723633e-01 1.025734782218933105e+00 -7.936773300170898438e-01 -1.114776015281677246e+00 1.578445732593536377e-01
-7.982808351516723633e-01 1.025734782218933105e+00 -7.936773300170898438e-01 -1.114776015281677246e+00 1.578445732593536377e-01
-7.982808351516723633e-01 1.025734782218933105e+00 -7.936773300170898438e-01 -1.114776015281677246e+00 1.578445732593536377e-01
-7.432203888893127441e-01 1.072735667228698730e+00 -7.786775231361389160e-01 -1.115876317024230957e+00 1.555327177047729492e-01
-7.311246991157531738e-01 1.115879058837890625e+00 -7.489549517631530762e-01 -1.130597233772277832e+00 1.197836548089981079e-01
-7.311246991157531738e-01 1.115879058837890625e+00 -7.489549517631530762e-01 -1.130597233772277832e+00 1.197836548089981079e-01
-7.446085214614868164e-01 1.096796631813049316e+00 -8.359438180923461914e-01 -1.198060393333435059e+00 1.254302710294723511e-01
-7.613354921340942383e-01 1.047136425971984863e+00 -8.431006669998168945e-01 -1.185891270637512207e+00 1.716733574867248535e-01
-7.577306628227233887e-01 1.082988381385803223e+00 -8.043445944786071777e-01 -1.177308559417724609e+00 1.658452749252319336e-01
-7.747275829315185547e-01 1.053862452507019043e+00 -8.604142069816589355e-01 -1.197809457778930664e+00 6.346500664949417114e-02
6.381103992462158203e-01 1.297915101051330566e+00 2.411050051450729370e-01 -2.303936004638671875e+00 6.773818135261535645e-01
3.931911289691925049e-01 1.297649145126342773e+00 -2.641726471483707428e-02 -1.691707611083984375e+00 9.209536015987396240e-02
1.753853797912597656e+00 6.282511949539184570e-01 -9.325832724571228027e-01 4.237686991691589355e-01 8.329834789037704468e-03
1.568537592887878418e+00 8.976580500602722168e-01 -1.225318670272827148e+00 4.062929749488830566e-01 4.243534207344055176e-01
1.098632574081420898e+00 8.688917756080627441e-01 -1.189902663230895996e+00 7.776918411254882812e-01 6.153413653373718262e-02
1.033066511154174805e+00 8.661390542984008789e-01 -1.195807814598083496e+00 7.789831161499023438e-01 1.609023213386535645e-01
9.394651055335998535e-01 1.554144024848937988e+00 -2.905967533588409424e-01 8.443886041641235352e-01 -6.536142230033874512e-01
7.874420285224914551e-01 1.205680608749389648e+00 -6.048069000244140625e-01 7.778888344764709473e-01 -4.023936986923217773e-01
6.657195687294006348e-01 1.157565832138061523e+00 -5.339750647544860840e-01 7.882643938064575195e-01 -4.892136156558990479e-01
8.605815172195434570e-01 9.206845760345458984e-01 -6.119293570518493652e-01 5.869990587234497070e-01 -4.869108796119689941e-01
6.092411279678344727e-01 9.976724982261657715e-01 -6.477124691009521484e-01 8.533743023872375488e-01 -1.687013059854507446e-01


==> images/fashion_mnist_ood/gan_3.txt <==
1.843617558479309082e-01 4.965769052505493164e-01 3.689581453800201416e-01 -1.613582134246826172e+00 -4.185937345027923584e-01
-2.630025446414947510e-01 9.113752245903015137e-01 -2.214457392692565918e-01 -2.185847997665405273e+00 6.801416724920272827e-02
1.222325116395950317e-02 1.126896619796752930e+00 5.092831701040267944e-02 -2.057082414627075195e+00 -2.148065865039825439e-01
-5.272697210311889648e-01 1.186931967735290527e+00 1.200856044888496399e-01 -2.234426975250244141e+00 -5.607928633689880371e-01
-4.443453550338745117e-01 -1.361840218305587769e-01 -4.245875179767608643e-01 -7.934299707412719727e-01 -7.565982937812805176e-01
-5.226809978485107422e-01 -1.859695911407470703e-01 -4.212984144687652588e-01 -7.713006734848022461e-01 -7.867059111595153809e-01
-3.656155467033386230e-01 -3.849398493766784668e-01 -5.010882019996643066e-01 -7.579787373542785645e-01 -9.520360231399536133e-01
-1.806693375110626221e-01 -8.139231204986572266e-01 -2.510460019111633301e-01 -1.155303835868835449e+00 -6.127973198890686035e-01
-6.942837238311767578e-01 -9.950492382049560547e-01 -1.453962326049804688e-01 -1.032744884490966797e+00 -5.705730319023132324e-01
-6.310263872146606445e-01 -1.026199936866760254e+00 -1.732533276081085205e-01 -1.032390356063842773e+00 -5.467779636383056641e-01
-6.310263872146606445e-01 -1.026199936866760254e+00 -1.732533276081085205e-01 -1.032390356063842773e+00 -5.467779636383056641e-01
-6.135656237602233887e-01 -9.793712496757507324e-01 -1.535108685493469238e-01 -1.039056897163391113e+00 -5.375190377235412598e-01
-6.303640007972717285e-01 -9.533803462982177734e-01 -1.519766598939895630e-01 -1.053967475891113281e+00 -5.395840406417846680e-01
-4.819422662258148193e-01 -8.956705927848815918e-01 -1.559687107801437378e-01 -1.219855427742004395e+00 -5.919528007507324219e-01
-1.056243896484375000e+00 -8.674989342689514160e-01 2.174798958003520966e-02 -1.304079294204711914e+00 -1.588079780340194702e-01
-4.957732558250427246e-01 -5.216052532196044922e-01 6.869451701641082764e-02 -1.395234346389770508e+00 -1.899854540824890137e-01
-7.044783234596252441e-01 -3.137960731983184814e-01 2.376722171902656555e-02 -1.568605422973632812e+00 -6.371358036994934082e-02
-7.789390683174133301e-01 -2.278594076633453369e-01 1.817104965448379517e-02 -1.530080914497375488e+00 -2.141881883144378662e-01
1.730049550533294678e-01 -6.445259451866149902e-01 1.604784280061721802e-01 -1.880013465881347656e+00 -2.084299087524414062e+00
-1.241505503654479980e+00 8.017508983612060547e-01 -7.649147510528564453e-01 -1.797918677330017090e-01 -1.364062190055847168e+00
-1.406406521797180176e+00 1.140002489089965820e+00 -4.047745168209075928e-01 -6.225711852312088013e-02 -1.612131834030151367e+00
-1.484728217124938965e+00 1.089071393013000488e+00 -4.854080975055694580e-01 4.593369662761688232e-01 -1.012346625328063965e+00
-1.484728217124938965e+00 1.089071393013000488e+00 -4.854080975055694580e-01 4.593369662761688232e-01 -1.012346625328063965e+00
-1.904871582984924316e+00 1.141131997108459473e+00 -4.568944573402404785e-01 3.451266586780548096e-01 -8.512516021728515625e-01
-1.490984916687011719e+00 1.282019734382629395e+00 -6.013232469558715820e-01 5.571632981300354004e-01 -2.648726701736450195e-01
-1.215216279029846191e+00 1.225621938705444336e+00 -4.599759578704833984e-01 4.635083079338073730e-01 -3.563932180404663086e-01
-1.660098075866699219e+00 1.185036659240722656e+00 -1.784815788269042969e-01 1.017242193222045898e+00 -4.355506598949432373e-02
-1.872798919677734375e+00 1.295157432556152344e+00 -5.600706338882446289e-01 1.020983219146728516e+00 -1.671012341976165771e-01
-3.070540428161621094e+00 7.110090851783752441e-01 -7.927894592285156250e-01 1.065195560455322266e+00 -1.020911574363708496e+00
-2.813856601715087891e+00 8.032904267311096191e-01 -7.707422375679016113e-01 1.227793216705322266e+00 -6.103347539901733398e-01
-7.781831026077270508e-01 -5.163522362709045410e-01 7.574902772903442383e-01 4.714204967021942139e-01 -9.041413068771362305e-01
-1.139273524284362793e+00 -1.353507995605468750e+00 1.895519718527793884e-02 -3.820028305053710938e-01 -5.863348245620727539e-01
-1.227882504463195801e+00 -1.033773064613342285e+00 1.213901638984680176e+00 1.991872489452362061e-01 -7.073578834533691406e-01
-3.592207431793212891e-01 -1.213499382138252258e-01 1.806581497192382812e+00 4.976928234100341797e-01 2.871359288692474365e-01
-2.338556796312332153e-01 -3.990992307662963867e-01 2.620778083801269531e-01 -5.708546638488769531e-01 -3.282999396324157715e-01
2.144218087196350098e-01 -1.910324394702911377e-01 7.521624565124511719e-01 -1.326330423355102539e+00 -6.290324926376342773e-01
2.068459540605545044e-01 -1.501207649707794189e-01 7.110353708267211914e-01 -1.358044743537902832e+00 -6.559073328971862793e-01
-2.356024384498596191e-01 -7.359820604324340820e-01 1.057661414146423340e+00 -1.601550459861755371e+00 -8.969609141349792480e-01
-4.075258076190948486e-01 -7.018606066703796387e-01 1.176005601882934570e+00 -1.072549700736999512e+00 -8.990716934204101562e-01
2.723876759409904480e-02 -1.113550812005996704e-01 1.195150732994079590e+00 -9.601558446884155273e-01 -5.024410486221313477e-01
3.651424944400787354e-01 -8.656302094459533691e-01 2.000336408615112305e+00 -8.203638195991516113e-01 -5.649498105049133301e-01
3.915447592735290527e-01 -9.122609496116638184e-01 1.975696563720703125e+00 -8.511690497398376465e-01 -4.759657382965087891e-01
5.005528926849365234e-01 -1.129732608795166016e+00 1.872990131378173828e+00 -8.161535859107971191e-01 -6.455892324447631836e-01
-3.921216428279876709e-01 -3.884404599666595459e-01 1.720078587532043457e+00 -5.276786684989929199e-01 -3.583135008811950684e-01
-4.487448632717132568e-01 -5.434260964393615723e-01 1.993494272232055664e+00 -7.585030794143676758e-01 -8.083978891372680664e-01
7.556548118591308594e-01 -6.525470018386840820e-01 2.348787307739257812e+00 -8.814250230789184570e-01 -9.081056714057922363e-01
-1.654187142848968506e-01 9.857673645019531250e-01 1.005108118057250977e+00 -4.898504316806793213e-01 1.714740097522735596e-01
-9.731211662292480469e-01 1.212772607803344727e+00 3.128627836704254150e-01 5.272855609655380249e-02 -6.097722053527832031e-01
-5.697258114814758301e-01 1.096650362014770508e+00 1.082340359687805176e+00 -2.194738835096359253e-01 4.029194712638854980e-01
-2.977325618267059326e-01 4.787423014640808105e-01 1.235334515571594238e+00 2.047036737203598022e-01 4.124343395233154297e-01
-1.672805696725845337e-01 -1.156687498092651367e+00 1.855520606040954590e+00 -8.681023120880126953e-01 -8.494369983673095703e-01
-3.384112119674682617e-01 -1.645857334136962891e+00 1.608903527259826660e+00 -7.421084046363830566e-01 -5.806654691696166992e-01
-2.763640284538269043e-01 -1.652601480484008789e+00 1.597409725189208984e+00 -6.964795589447021484e-01 -5.483087897300720215e-01
-2.763640284538269043e-01 -1.652601480484008789e+00 1.597409725189208984e+00 -6.964795589447021484e-01 -5.483087897300720215e-01
-5.636748299002647400e-02 -1.405718207359313965e+00 1.588884711265563965e+00 -8.146279454231262207e-01 -7.323632240295410156e-01
2.563391253352165222e-02 1.232724040746688843e-01 1.852283954620361328e+00 -1.486841887235641479e-01 -9.238776564598083496e-01
2.685201168060302734e-01 2.189005911350250244e-01 2.289459705352783203e+00 -3.841353952884674072e-01 -1.030435085296630859e+00
3.885780572891235352e-01 -8.271721750497817993e-02 1.961261272430419922e+00 -1.206206083297729492e+00 -9.569414854049682617e-01
-9.951153993606567383e-01 9.820737838745117188e-01 1.465413212776184082e+00 -8.850958347320556641e-01 -1.488355636596679688e+00
-9.945669174194335938e-01 5.783829689025878906e-01 1.285678029060363770e+00 -8.822615146636962891e-01 -1.798335552215576172e+00
2.361138723790645599e-02 -1.220098286867141724e-01 1.271952033042907715e+00 -2.196630716323852539e+00 -1.694524765014648438e+00
-4.334950149059295654e-01 -1.455992460250854492e-01 1.303758859634399414e+00 -1.664312481880187988e+00 -1.769384741783142090e+00
-3.675328493118286133e-01 -8.415213227272033691e-02 1.452531218528747559e+00 -1.531497955322265625e+00 -1.714784622192382812e+00
6.040195003151893616e-02 -4.569301307201385498e-01 1.882679581642150879e+00 -1.547790169715881348e-01 -1.701899915933609009e-01
-5.453647971153259277e-01 -3.486978709697723389e-01 2.027322530746459961e+00 -2.209435850381851196e-01 3.539416491985321045e-01
4.661895632743835449e-01 1.016694605350494385e-01 1.560341835021972656e+00 -4.999552667140960693e-01 7.654485106468200684e-01
-1.170412540435791016e+00 1.471201419830322266e+00 7.502001523971557617e-01 1.018136739730834961e+00 1.108499646186828613e+00
-1.034159660339355469e+00 1.129899740219116211e+00 3.685142695903778076e-01 7.079672217369079590e-01 5.832895040512084961e-01
-1.084494233131408691e+00 1.185073018074035645e+00 2.857701480388641357e-01 7.624456882476806641e-01 5.687876939773559570e-01
-1.844159841537475586e+00 -2.953903377056121826e-02 7.493233680725097656e-02 6.573642492294311523e-01 -1.104000359773635864e-01
-1.527090668678283691e-01 1.578480005264282227e-01 9.369742870330810547e-01 -1.039067983627319336e+00 -3.947658836841583252e-01
-1.068189620971679688e+00 5.502187013626098633e-01 3.657002151012420654e-01 -3.175545632839202881e-01 -1.804322123527526855e+00
-7.425400018692016602e-01 7.301499247550964355e-01 1.270568847656250000e+00 -5.143079161643981934e-01 4.754533618688583374e-02
-1.712024569511413574e+00 8.581470847129821777e-01 1.446933031082153320e+00 -2.065232843160629272e-01 -2.329061925411224365e-01
-1.720399975776672363e+00 8.608522415161132812e-01 1.113941311836242676e+00 -8.542346954345703125e-02 -8.961708098649978638e-02
-1.690626382827758789e+00 -2.991130650043487549e-01 -6.233258247375488281e-01 -5.481951236724853516e-01 -3.568432629108428955e-01
-7.124903202056884766e-01 -2.233672738075256348e-01 -6.842754483222961426e-01 -7.022496461868286133e-01 -5.774990916252136230e-01
-7.698950767517089844e-01 -4.665096998214721680e-01 -4.402369260787963867e-01 -8.189111948013305664e-01 -8.016755580902099609e-01
-4.133027791976928711e-01 -6.424332261085510254e-01 -3.883369863033294678e-01 -7.217789292335510254e-01 -7.865403890609741211e-01
-3.739385306835174561e-01 -6.924085617065429688e-01 -3.673852980136871338e-01 -7.777637243270874023e-01 -7.429640889167785645e-01
-3.847908675670623779e-01 -6.863838434219360352e-01 -4.262301027774810791e-01 -6.632282137870788574e-01 -7.404679656028747559e-01
-1.493635535240173340e+00 -2.959913313388824463e-01 -1.248731389641761780e-01 5.083422660827636719e-01 -7.968168258666992188e-01
-8.851608037948608398e-01 -1.863500922918319702e-01 2.345131710171699524e-03 4.437521398067474365e-01 -3.685901463031768799e-01
-1.296287298202514648e+00 -9.515112042427062988e-01 2.414720207452774048e-01 6.666904091835021973e-01 -1.012139797210693359e+00
-1.526458621025085449e+00 -9.763977527618408203e-01 1.828574240207672119e-01 6.258139610290527344e-01 -1.127695679664611816e+00
-1.280247807502746582e+00 -5.220881700515747070e-01 7.996366620063781738e-01 8.009821772575378418e-01 -1.301122307777404785e+00
-5.795391798019409180e-01 2.363164424896240234e-01 1.098396182060241699e+00 4.083155393600463867e-01 -1.097397327423095703e+00
-7.461367845535278320e-01 3.198265135288238525e-01 1.251341342926025391e+00 3.935628533363342285e-01 -8.090041875839233398e-01
-4.039023518562316895e-01 2.602567374706268311e-01 1.088374018669128418e+00 4.124798774719238281e-01 -1.939099282026290894e-01
-4.969893023371696472e-03 -3.437114357948303223e-01 -1.939253658056259155e-01 -3.394103944301605225e-01 -4.229781925678253174e-01
-1.762123942375183105e+00 -1.096735715866088867e+00 -1.999853253364562988e-01 -1.517448544502258301e+00 -1.459789514541625977e+00
-1.765119671821594238e+00 -9.821470379829406738e-01 1.688067167997360229e-01 -1.758273601531982422e+00 -1.496943235397338867e+00
-1.333856463432312012e+00 -6.081272363662719727e-01 -2.293508052825927734e-01 -1.721730113029479980e+00 -1.370569825172424316e+00
-2.223722934722900391e+00 -7.683631777763366699e-01 -2.497876137495040894e-01 -1.625111579895019531e+00 -1.136702537536621094e+00
-3.853632509708404541e-01 -7.251199483871459961e-01 8.735840022563934326e-02 -1.050199389457702637e+00 -1.098895668983459473e+00
-6.313383579254150391e-02 -4.389947056770324707e-01 2.323360919952392578e+00 3.468599915504455566e-02 7.379376888275146484e-01
-1.047368049621582031e-01 -4.414431452751159668e-01 2.473645687103271484e+00 2.879637666046619415e-02 6.951376199722290039e-01
-5.950517058372497559e-01 1.541366815567016602e+00 1.526941299438476562e+00 -9.141384959220886230e-01 -8.589669466018676758e-01
-7.535477280616760254e-01 1.279322504997253418e+00 1.620767235755920410e+00 -2.641037702560424805e-01 -1.227391242980957031e+00
-1.848430991172790527e+00 1.490703701972961426e+00 7.602334022521972656e-01 -1.447568088769912720e-01 -8.887845277786254883e-01
-1.443367600440979004e+00 1.400208950042724609e+00 1.226788759231567383e+00 -3.989399969577789307e-01 -8.543623685836791992e-01
-1.703616380691528320e+00 1.819143772125244141e+00 7.148681282997131348e-01 4.253118336200714111e-01 -4.681990444660186768e-01
3.551183044910430908e-01 8.259309530258178711e-01 1.797114133834838867e+00 -6.617641448974609375e-01 -3.221523165702819824e-01
-1.330827474594116211e+00 1.587018370628356934e-01 5.029917955398559570e-01 5.039113759994506836e-01 1.416890025138854980e-01
-1.111355423927307129e+00 2.775695621967315674e-01 5.348916649818420410e-01 4.801648855209350586e-01 3.872426599264144897e-02
-1.459157109260559082e+00 -1.074708104133605957e+00 1.432048715651035309e-02 -4.725461006164550781e-01 -1.052761673927307129e+00
-1.564278841018676758e+00 -9.029961824417114258e-01 2.419330775737762451e-01 -5.601047277450561523e-01 -1.110345840454101562e+00
-1.997074723243713379e+00 -8.737924695014953613e-01 3.359178602695465088e-01 -1.786763221025466919e-01 -9.674926400184631348e-01
-1.625594735145568848e+00 -4.838652610778808594e-01 1.123556867241859436e-01 -6.777331233024597168e-01 -6.923269629478454590e-01
-3.014576673507690430e+00 -3.933613598346710205e-01 -4.891418293118476868e-02 -1.182847976684570312e+00 -4.084486365318298340e-01
-2.976238965988159180e+00 -3.150635659694671631e-01 1.520525477826595306e-02 -1.274737477302551270e+00 -3.511839807033538818e-01
-2.076754570007324219e+00 -5.163920521736145020e-01 1.384282261133193970e-01 -9.187918901443481445e-01 -5.605741143226623535e-01
-1.792209506034851074e+00 -5.213222503662109375e-01 2.153293341398239136e-01 -8.659263849258422852e-01 -5.431210994720458984e-01
-8.908420801162719727e-01 -7.179535031318664551e-01 3.747110068798065186e-01 -6.434990167617797852e-01 -1.988499015569686890e-01
-8.660057783126831055e-01 -7.044928073883056641e-01 4.114537537097930908e-01 -7.510374784469604492e-01 -2.888684868812561035e-01
-6.668390035629272461e-01 -7.605424523353576660e-01 4.016876518726348877e-01 -8.188391923904418945e-01 -3.115299642086029053e-01
-6.467812657356262207e-01 -7.636286616325378418e-01 4.607229232788085938e-01 -8.798236846923828125e-01 -3.591335117816925049e-01
-6.477902531623840332e-01 -8.268861770629882812e-01 5.778971314430236816e-01 -8.053874969482421875e-01 -3.212597072124481201e-01
-1.170692443847656250e+00 -8.329012393951416016e-01 4.943867027759552002e-01 -7.078388333320617676e-01 -4.388830959796905518e-01
-1.146795034408569336e+00 -1.033102393150329590e+00 1.183397531509399414e+00 -6.635503172874450684e-01 -7.436625361442565918e-01
-8.692201972007751465e-01 -1.238071680068969727e+00 1.077731132507324219e+00 -3.988128900527954102e-01 -6.433176994323730469e-01
-1.136246085166931152e+00 -1.509263515472412109e+00 1.679193615913391113e+00 -4.008846282958984375e-01 -2.658292353153228760e-01
-2.204018682241439819e-01 -1.124058842658996582e+00 1.763308167457580566e+00 -1.513912081718444824e-01 -4.605855643749237061e-01
-3.571368157863616943e-01 -8.799781203269958496e-01 2.042532682418823242e+00 -7.926001399755477905e-02 -1.756496429443359375e-01
-9.938284158706665039e-01 -6.474828720092773438e-01 1.544867634773254395e+00 8.003139495849609375e-01 7.681772112846374512e-01
-1.292647242546081543e+00 -6.358574628829956055e-01 1.458099603652954102e+00 1.129601836204528809e+00 4.903619885444641113e-01
-1.502050399780273438e+00 -3.854093253612518311e-01 1.085987925529479980e+00 6.944924592971801758e-01 1.118829175829887390e-01
-9.503280520439147949e-01 -1.386608481407165527e-01 9.217331409454345703e-01 6.372812986373901367e-01 5.800961256027221680e-01
-7.608639597892761230e-01 6.434915661811828613e-01 6.344989538192749023e-01 -3.341495692729949951e-01 3.221959620714187622e-02
-9.170341491699218750e-01 8.782610297203063965e-01 9.490206837654113770e-01 8.381815254688262939e-02 -3.531057015061378479e-02
-1.534142374992370605e+00 1.023152828216552734e+00 6.276291608810424805e-02 -5.677664279937744141e-01 1.094119250774383545e-01
-3.173881769180297852e-01 8.663806915283203125e-01 1.038388609886169434e+00 -9.895040988922119141e-01 -8.332465291023254395e-01
-1.350743651390075684e+00 -1.056129455566406250e+00 3.742755353450775146e-01 3.663900792598724365e-01 8.039226755499839783e-03
-1.316982984542846680e+00 -6.843739151954650879e-01 4.372113943099975586e-01 4.175347387790679932e-01 -1.294415742158889771e-01
-1.923147402703762054e-02 -4.459550380706787109e-01 2.286450386047363281e+00 -1.543774843215942383e+00 6.662506461143493652e-01
5.323056578636169434e-01 3.124366402626037598e-01 1.869490265846252441e+00 -1.148009657859802246e+00 7.643919587135314941e-01
7.163962125778198242e-01 -5.555666685104370117e-01 1.553901672363281250e+00 -1.055067062377929688e+00 -5.408590435981750488e-01
-9.744834303855895996e-01 8.819363117218017578e-01 1.340322494506835938e+00 6.085643768310546875e-01 -5.106775760650634766e-01
-2.571222543716430664e+00 5.166647434234619141e-01 1.382568478584289551e+00 1.671368479728698730e+00 2.251111716032028198e-02
-1.417942523956298828e+00 1.487065434455871582e+00 1.321697711944580078e+00 1.167854189872741699e+00 7.378477454185485840e-01
-1.648085951805114746e+00 7.126226425170898438e-01 1.245874166488647461e+00 1.031255483627319336e+00 4.575842022895812988e-01
-1.458213090896606445e+00 5.305106639862060547e-01 1.152150869369506836e+00 9.519629478454589844e-01 7.426918745040893555e-01
-1.507013559341430664e+00 5.784013271331787109e-01 1.161670565605163574e+00 8.588038086891174316e-01 7.629247903823852539e-01
-1.603116631507873535e+00 6.502871513366699219e-01 9.641017913818359375e-01 1.007509946823120117e+00 5.472422242164611816e-01
-1.626125097274780273e+00 5.515956878662109375e-01 9.685171246528625488e-01 1.168265938758850098e+00 4.940011501312255859e-01
-1.485678076744079590e+00 4.848178923130035400e-01 1.050396919250488281e+00 1.204007744789123535e+00 4.658045768737792969e-01
-1.502209663391113281e+00 6.153169274330139160e-01 7.180391550064086914e-01 1.410183310508728027e+00 4.059195518493652344e-01
-3.039614558219909668e-01 -4.146027863025665283e-01 1.752394795417785645e+00 -5.767468214035034180e-01 -2.637708485126495361e-01
-4.338163137435913086e-01 -4.339216947555541992e-01 1.747634291648864746e+00 -5.157596468925476074e-01 -8.702677488327026367e-02
-5.338511466979980469e-01 -3.183383941650390625e-01 1.772330880165100098e+00 -4.993564486503601074e-01 -2.260294929146766663e-02
-2.946150600910186768e-01 7.893933057785034180e-01 1.895247459411621094e+00 -7.798741757869720459e-02 9.134700149297714233e-02
-5.984063744544982910e-01 8.178300261497497559e-01 1.995607852935791016e+00 -2.065391689538955688e-01 1.260583549737930298e-01
2.346284985542297363e-01 6.780294179916381836e-01 1.826103091239929199e+00 -1.161422133445739746e+00 -1.249045252799987793e+00
-1.125432372093200684e+00 4.519625008106231689e-02 -2.309179008007049561e-01 -1.648769676685333252e-01 4.024572670459747314e-01
-2.441125065088272095e-01 -7.563649415969848633e-01 2.186354637145996094e+00 2.889357805252075195e-01 -8.035748004913330078e-01
-4.611308872699737549e-01 -7.340595126152038574e-01 2.150610208511352539e+00 2.008718699216842651e-01 -8.010859489440917969e-01
-7.946329712867736816e-01 4.216412603855133057e-01 2.252732992172241211e+00 2.845522463321685791e-01 -1.390333533287048340e+00
-1.301604866981506348e+00 5.360280275344848633e-01 1.167811632156372070e+00 5.827798247337341309e-01 -1.195582151412963867e+00
-1.079934358596801758e+00 4.267686605453491211e-01 1.574011445045471191e+00 7.311701178550720215e-01 -1.089779734611511230e+00
-3.812502324581146240e-01 -2.061384171247482300e-01 1.554754137992858887e+00 8.273031562566757202e-04 -5.867807865142822266e-01
-1.686304807662963867e+00 -8.276355266571044922e-01 8.712861537933349609e-01 1.164379343390464783e-01 1.793325841426849365e-01
-1.996521711349487305e+00 -1.012443661689758301e+00 8.064385056495666504e-01 1.039060428738594055e-01 1.669519096612930298e-01
-1.385478973388671875e+00 -7.605052590370178223e-01 8.341694474220275879e-01 -2.951195538043975830e-01 3.738882839679718018e-01
-1.209441065788269043e+00 -8.191333413124084473e-01 8.251920342445373535e-01 -5.400152206420898438e-01 3.048791587352752686e-01
-1.299558877944946289e+00 -8.338173031806945801e-01 5.995163321495056152e-01 -6.069608926773071289e-01 2.559077739715576172e-01
-1.048802614212036133e+00 -7.201843857765197754e-01 5.962174534797668457e-01 -6.396160125732421875e-01 2.862187922000885010e-01
-1.190223455429077148e+00 -3.524355590343475342e-01 1.181972026824951172e+00 -1.036069035530090332e+00 2.925098240375518799e-01
-4.616866707801818848e-01 1.526248753070831299e-01 2.786032259464263916e-01 -2.307309210300445557e-01 -6.885813474655151367e-01
-2.861447930335998535e-01 1.379982680082321167e-01 1.150695830583572388e-01 -5.097125768661499023e-01 -2.376494407653808594e-01
-1.015833377838134766e+00 -2.766525745391845703e-01 -3.328787088394165039e-01 -4.017024338245391846e-01 1.468629390001296997e-02
-1.899248838424682617e+00 -1.951725184917449951e-01 -2.557374238967895508e-01 -5.073351860046386719e-01 -3.826195001602172852e-01
-1.142740726470947266e+00 1.160811543464660645e+00 8.238233327865600586e-01 -4.862646758556365967e-01 1.801419556140899658e-01
-1.716328859329223633e+00 8.795524239540100098e-01 9.456040859222412109e-01 -4.507965743541717529e-01 6.930302977561950684e-01
-1.884473919868469238e+00 1.002493858337402344e+00 8.681510686874389648e-01 -2.050158530473709106e-01 9.841645509004592896e-02
-3.333066463470458984e+00 1.785993099212646484e+00 8.406750559806823730e-01 -5.270168185234069824e-01 -4.545219987630844116e-02
-2.735297918319702148e+00 2.031638383865356445e+00 4.932532310485839844e-01 -8.372622132301330566e-01 4.705094993114471436e-01
-2.183152675628662109e+00 1.507199764251708984e+00 1.103615760803222656e+00 -5.154866352677345276e-02 -1.611774973571300507e-02
-2.186825275421142578e+00 1.780429005622863770e+00 1.132198929786682129e+00 2.903804183006286621e-02 5.370393395423889160e-01
-1.868218064308166504e+00 1.684429407119750977e+00 1.021619319915771484e+00 -1.423680931329727173e-01 6.201080083847045898e-01
-2.567193508148193359e+00 1.968040227890014648e+00 4.466180801391601562e-01 1.682443916797637939e-01 8.266218900680541992e-01
-2.236897706985473633e+00 1.798487782478332520e+00 5.672789812088012695e-01 -4.798409342765808105e-02 1.150507211685180664e+00
-1.399165630340576172e+00 1.815278410911560059e+00 6.976547241210937500e-01 -5.410527586936950684e-01 1.469992160797119141e+00
-6.347131133079528809e-01 -3.437763750553131104e-01 3.718511164188385010e-01 -3.268341720104217529e-01 -2.191825151443481445e+00
-1.317587971687316895e+00 2.443485707044601440e-01 6.454395651817321777e-01 1.013463139533996582e+00 -3.931637108325958252e-01
-1.322118520736694336e+00 1.802358031272888184e-01 1.532684445381164551e+00 -1.915140151977539062e+00 -1.545868813991546631e-01
-4.047527909278869629e-02 1.937316358089447021e-01 9.710616469383239746e-01 -1.536549329757690430e+00 -6.098272800445556641e-01
-6.943823099136352539e-01 1.071545109152793884e-01 8.562877774238586426e-01 -1.271314620971679688e+00 -7.160854339599609375e-01
-1.089735627174377441e-01 -5.611821413040161133e-01 1.147564530372619629e+00 -2.006552696228027344e+00 -5.971636772155761719e-01
1.547490000724792480e+00 -8.965355157852172852e-01 2.105360984802246094e+00 -1.087693333625793457e+00 -1.515022039413452148e+00
8.865414261817932129e-01 -6.262789368629455566e-01 1.106743335723876953e+00 -1.882350921630859375e+00 -7.374639511108398438e-01
-2.088238954544067383e+00 -6.603049039840698242e-01 -1.009696483612060547e+00 -1.201956629753112793e+00 -8.664123415946960449e-01
-2.485304355621337891e+00 -5.733408331871032715e-01 -9.711312055587768555e-01 -1.191388368606567383e+00 -4.678738117218017578e-01
-2.581979274749755859e+00 -1.860139220952987671e-01 -6.321294307708740234e-01 -1.277401566505432129e+00 -4.389064311981201172e-01
2.324459850788116455e-01 4.892649650573730469e-01 1.986113071441650391e+00 3.429124951362609863e-01 5.920739769935607910e-01
3.322131186723709106e-02 4.629591405391693115e-01 1.935251712799072266e+00 2.247831225395202637e-01 5.772970914840698242e-01
-1.308238863945007324e+00 -7.700793147087097168e-01 8.146314024925231934e-01 7.765917778015136719e-01 -6.532453894615173340e-01
-7.076393961906433105e-01 -6.490191221237182617e-01 8.509505987167358398e-01 5.147716403007507324e-01 -8.071776628494262695e-01
-1.753072142601013184e+00 1.034991621971130371e+00 4.523243606090545654e-01 -1.065022200345993042e-01 -3.014317452907562256e-01
-1.672265887260437012e+00 9.416087269783020020e-01 3.731805682182312012e-01 1.193498000502586365e-01 -4.255346953868865967e-01
-2.193654537200927734e+00 3.181735277175903320e-01 -1.083161354064941406e+00 -6.122813560068607330e-03 -2.751292884349822998e-01
-2.273427963256835938e+00 4.734264314174652100e-01 -9.232943058013916016e-01 2.230970710515975952e-01 -6.360211372375488281e-01
-2.883537769317626953e+00 6.936774849891662598e-01 -1.000886559486389160e+00 -1.042006090283393860e-01 -3.508140444755554199e-01
-2.521109819412231445e+00 9.350603222846984863e-01 -1.152364730834960938e+00 1.432388424873352051e-01 -8.234755396842956543e-01
-2.882323741912841797e+00 5.841295719146728516e-01 -1.089371562004089355e+00 3.022626042366027832e-01 -8.722034692764282227e-01
-2.830419540405273438e+00 4.816426634788513184e-01 -1.261074304580688477e+00 4.943134486675262451e-01 -5.826228260993957520e-01
-9.180259704589843750e-01 1.175702437758445740e-01 1.041676700115203857e-01 5.945229530334472656e-01 1.638317853212356567e-01
-9.649147391319274902e-01 9.547472000122070312e-02 1.190419569611549377e-01 6.005296111106872559e-01 1.475002914667129517e-01
-9.632042646408081055e-01 2.867754548788070679e-03 1.598316073417663574e+00 -1.813885807991027832e+00 2.878632545471191406e-01
-1.362118482589721680e+00 -1.549308095127344131e-02 1.405634522438049316e+00 -1.717522740364074707e+00 1.002024650573730469e+00
-1.259948015213012695e+00 -1.896997690200805664e-01 1.519611597061157227e+00 -1.283857107162475586e+00 5.302588939666748047e-01
-3.998321294784545898e-01 -7.596299648284912109e-01 9.003486633300781250e-01 -6.866580843925476074e-01 -7.326232194900512695e-01
-7.781038880348205566e-01 -6.568502187728881836e-01 1.000860810279846191e+00 -8.950171470642089844e-01 -5.400563478469848633e-01
-1.203920245170593262e+00 -8.562715053558349609e-01 9.196882247924804688e-01 -8.055197000503540039e-01 -3.688506186008453369e-01
-4.111944735050201416e-01 -8.329586386680603027e-01 9.275835156440734863e-01 -7.976305484771728516e-01 -2.311217039823532104e-01
-2.074643850326538086e+00 3.501268625259399414e-01 1.970063209533691406e+00 -5.528218150138854980e-01 -3.849414885044097900e-01
-3.624674558639526367e+00 -2.463708221912384033e-01 1.464906454086303711e+00 -4.886742532253265381e-01 -8.977503776550292969e-01
-3.106469392776489258e+00 1.004618331789970398e-01 1.911784529685974121e+00 -7.002868056297302246e-01 -1.285755276679992676e+00
-3.465193986892700195e+00 -4.601358771324157715e-01 1.853960752487182617e+00 -1.383729577064514160e+00 -1.724145770072937012e+00
-3.385608673095703125e+00 -5.748324990272521973e-01 2.003439664840698242e+00 -1.892997980117797852e+00 -1.457216501235961914e+00
-1.905357956886291504e+00 1.089164495468139648e+00 6.549481153488159180e-01 6.521244049072265625e-01 3.049241304397583008e-01
-1.782657623291015625e+00 1.261627674102783203e+00 9.061498045921325684e-01 3.858802318572998047e-01 1.370302736759185791e-01
-5.705614089965820312e-01 1.781662702560424805e+00 1.752601385116577148e+00 -3.300798833370208740e-01 4.014851748943328857e-01
-9.739718437194824219e-01 1.416178941726684570e+00 1.910488724708557129e+00 -3.882586658000946045e-01 4.373865127563476562e-01
-6.576312780380249023e-01 7.049940824508666992e-01 7.351014018058776855e-01 8.787906169891357422e-02 -8.968719840049743652e-01
-2.451254874467849731e-01 -6.659651994705200195e-01 2.252631664276123047e+00 -5.059276223182678223e-01 -1.446546792984008789e+00
4.316632151603698730e-01 -7.582519203424453735e-02 1.486239671707153320e+00 -5.619011521339416504e-01 -7.263934612274169922e-01
-1.062278509140014648e+00 4.898310303688049316e-01 1.272589206695556641e+00 -5.783710479736328125e-01 1.059502363204956055e-01
3.477550446987152100e-01 -2.991408407688140869e-01 1.514056921005249023e+00 -1.045614242553710938e+00 -3.526585400104522705e-01
-5.368364453315734863e-01 -3.551929295063018799e-01 1.591644167900085449e+00 -9.542901515960693359e-01 1.364033073186874390e-01
-2.780698239803314209e-01 -5.286804437637329102e-01 1.875855684280395508e+00 -5.990543961524963379e-01 1.181957796216011047e-01
-9.330433607101440430e-01 6.956596970558166504e-01 1.434826850891113281e+00 3.736787289381027222e-02 -7.124562263488769531e-01
-1.130755782127380371e+00 5.253325402736663818e-02 9.451858401298522949e-01 8.934560418128967285e-02 6.346802711486816406e-01
3.480935469269752502e-02 -3.963370248675346375e-02 2.571728944778442383e+00 -1.501222014427185059e+00 -1.440685749053955078e+00
-1.294851422309875488e+00 -9.298668503761291504e-01 3.184126138687133789e+00 1.073703408241271973e+00 -4.696334898471832275e-01
-3.241387307643890381e-01 -9.485144615173339844e-01 9.639545679092407227e-01 -2.588094472885131836e-01 -1.593674421310424805e+00
2.639263570308685303e-01 -6.456142067909240723e-01 1.469246983528137207e+00 -1.019722819328308105e+00 -3.157394528388977051e-01
-1.581345647573471069e-01 -6.679625511169433594e-01 1.567542552947998047e+00 -9.966195821762084961e-01 -2.907029092311859131e-01
-2.444072067737579346e-01 -4.186937212944030762e-01 1.375282287597656250e+00 -1.028759598731994629e+00 -5.518213510513305664e-01
1.466964781284332275e-01 -2.155563533306121826e-01 1.154944658279418945e+00 -7.968550324440002441e-01 -7.891052961349487305e-02
-9.815837740898132324e-01 1.322430014610290527e+00 6.064925193786621094e-01 1.571279764175415039e-01 -1.363320201635360718e-01
-6.928321123123168945e-01 5.065593719482421875e-01 1.506012380123138428e-01 1.185767203569412231e-01 -4.573466181755065918e-01
-1.360926747322082520e+00 5.321815609931945801e-01 1.304751396179199219e+00 2.956119179725646973e-01 8.124781847000122070e-01
-1.073594570159912109e+00 3.960060477256774902e-01 8.453124761581420898e-01 8.396837115287780762e-01 4.886719584465026855e-02
-4.561680257320404053e-01 1.950582116842269897e-01 9.587786793708801270e-01 4.180641770362854004e-01 2.867295444011688232e-01
-5.330722928047180176e-01 4.042409658432006836e-01 1.293315529823303223e+00 4.853890538215637207e-01 1.257824748754501343e-01
-5.213339924812316895e-01 2.636149823665618896e-01 1.359919667243957520e+00 6.030340492725372314e-02 8.198647201061248779e-02
-4.504097700119018555e-01 -1.709275692701339722e-01 8.857661485671997070e-01 -1.899218678474426270e+00 9.183576107025146484e-01
-4.739468991756439209e-01 -8.782185614109039307e-02 8.608493804931640625e-01 -1.847556829452514648e+00 8.416386842727661133e-01
-2.052690029144287109e+00 4.593983292579650879e-02 -6.302321702241897583e-02 8.693348765373229980e-01 -8.807981610298156738e-01
-1.529579162597656250e+00 -7.809104025363922119e-02 3.309753164649009705e-02 9.524124264717102051e-01 -5.954698920249938965e-01
-1.243198752403259277e+00 5.377769470214843750e-01 5.124037265777587891e-01 4.124551415443420410e-01 -7.169260978698730469e-01
-1.168393135070800781e+00 5.649381279945373535e-01 5.206071138381958008e-01 3.732518553733825684e-01 -9.531862735748291016e-01
-1.102351665496826172e+00 3.229076564311981201e-01 5.077532529830932617e-01 4.021224379539489746e-01 -9.638789892196655273e-01
-2.907465100288391113e-01 -3.618279993534088135e-01 1.170905828475952148e+00 -6.931440234184265137e-01 -8.964979052543640137e-01
-4.101582989096641541e-02 -1.687088757753372192e-01 1.061286568641662598e+00 -7.877435684204101562e-01 -1.034228801727294922e+00
-6.790400743484497070e-01 1.449397802352905273e+00 1.024358272552490234e+00 -2.127288818359375000e+00 -1.222532391548156738e+00
-7.225150465965270996e-01 5.624853968620300293e-01 8.818284273147583008e-01 -1.175607442855834961e+00 -7.175799608230590820e-01
-1.469709753990173340e+00 1.378875136375427246e+00 2.435801267623901367e+00 -1.117632031440734863e+00 1.094667553901672363e+00
-3.385613858699798584e-01 1.227074861526489258e+00 2.025453805923461914e+00 -7.062224745750427246e-01 9.709776043891906738e-01
-6.730227470397949219e-01 -2.785040736198425293e-01 2.285979270935058594e+00 3.484525382518768311e-01 -3.313757181167602539e-01
-8.637285828590393066e-01 -1.463779807090759277e-01 1.828712105751037598e+00 5.124444365501403809e-01 -6.704030632972717285e-01
-8.857099413871765137e-01 -2.935058474540710449e-01 1.663956642150878906e+00 7.187944054603576660e-01 -1.051322937011718750e+00
-1.001423746347427368e-01 8.333562016487121582e-01 8.546122312545776367e-01 -6.505359411239624023e-01 -5.363811850547790527e-01
-2.132660746574401855e-01 1.733726859092712402e-01 1.443903923034667969e+00 -2.324941754341125488e-01 -8.662266731262207031e-01
-5.114595890045166016e-01 -4.329007491469383240e-02 1.406305432319641113e+00 3.548180460929870605e-01 -1.432450532913208008e+00
-5.140226483345031738e-01 -4.017366841435432434e-02 1.416010856628417969e+00 3.287745416164398193e-01 -1.422166824340820312e+00
-2.383441329002380371e-01 1.144652843475341797e+00 -6.580187678337097168e-01 -1.250580906867980957e+00 -1.831183433532714844e+00
-2.772337496280670166e-01 1.027609348297119141e+00 -5.601345896720886230e-01 -1.057797074317932129e+00 -1.695406556129455566e+00
-8.500730991363525391e-01 8.847769498825073242e-01 -7.914208769798278809e-01 -9.074999094009399414e-01 -1.564282894134521484e+00
-1.197167992591857910e+00 8.883172273635864258e-01 -1.247803092002868652e+00 -1.165909886360168457e+00 -1.560806035995483398e+00
-1.346611618995666504e+00 9.566217064857482910e-01 -1.309746503829956055e+00 -1.121049880981445312e+00 -1.622545838356018066e+00
-7.546820044517517090e-01 1.493889331817626953e+00 -1.360483527183532715e+00 -9.837574362754821777e-01 -1.854482173919677734e+00
-1.202222824096679688e+00 1.560924410820007324e+00 -1.377689361572265625e+00 -1.016743898391723633e+00 -1.405017375946044922e+00
-1.096390485763549805e+00 1.615926384925842285e+00 -1.463490843772888184e+00 -1.074626326560974121e+00 -1.422764539718627930e+00
-1.648383259773254395e+00 1.180295944213867188e+00 -1.631740689277648926e+00 -7.796488404273986816e-01 -1.827008366584777832e+00
-1.588725805282592773e+00 1.111612319946289062e+00 -1.592476487159729004e+00 -8.211168646812438965e-01 -1.802371025085449219e+00
-1.495971441268920898e+00 9.099600315093994141e-01 -1.649530172348022461e+00 -6.743265986442565918e-01 -1.849027991294860840e+00
-1.648445725440979004e+00 1.009209752082824707e+00 -1.401311516761779785e+00 -5.405964255332946777e-01 -7.983737587928771973e-01
-1.565055251121520996e+00 9.136896729469299316e-01 -8.714578747749328613e-01 2.742942050099372864e-02 -8.947020769119262695e-01
-1.407883882522583008e+00 6.320081949234008789e-01 -1.104984998703002930e+00 1.526257693767547607e-01 -1.307954192161560059e+00
-1.779567122459411621e+00 6.579008698463439941e-01 -1.338180422782897949e+00 4.356504604220390320e-02 -1.527164936065673828e+00
-1.435324907302856445e+00 6.704575419425964355e-01 -1.431423783302307129e+00 1.702532619237899780e-01 -1.450683593750000000e+00
-9.444863796234130859e-01 6.831324100494384766e-01 4.858651757240295410e-01 -8.864647746086120605e-01 -1.713911652565002441e+00
-2.724890708923339844e-01 -4.220156967639923096e-01 7.333927154541015625e-01 1.369169652462005615e-01 -8.749907016754150391e-01
-3.134286999702453613e-01 -4.089643061161041260e-01 7.229037284851074219e-01 1.157098636031150818e-01 -8.659991621971130371e-01
-1.949298083782196045e-01 -5.370004773139953613e-01 7.822754383087158203e-01 5.604416504502296448e-02 -7.667123675346374512e-01
-1.499732017517089844e+00 2.814691662788391113e-01 -4.659796655178070068e-01 9.957798719406127930e-01 2.062416076660156250e-01
-1.499732017517089844e+00 2.814691662788391113e-01 -4.659796655178070068e-01 9.957798719406127930e-01 2.062416076660156250e-01
-1.624978661537170410e+00 2.224607169628143311e-01 -5.143902301788330078e-01 1.028246521949768066e+00 1.254785358905792236e-01
-1.766757607460021973e+00 2.189051359891891479e-01 -5.671295523643493652e-01 1.000239372253417969e+00 1.277981996536254883e-01
-1.182579398155212402e+00 -6.365269422531127930e-01 -3.217095732688903809e-01 -1.460611820220947266e-01 -9.042639136314392090e-01
-9.565642476081848145e-01 -1.036075234413146973e+00 -1.857961714267730713e-02 2.822439074516296387e-01 -9.990191459655761719e-01
-8.432533740997314453e-01 -1.003419518470764160e+00 -4.571556299924850464e-02 2.825586795806884766e-01 -7.521035671234130859e-01
-8.828849196434020996e-01 -8.727875351905822754e-02 -5.856567621231079102e-01 -1.126205027103424072e-01 -7.726727724075317383e-01
-1.325693845748901367e+00 -4.926909804344177246e-01 -7.727749943733215332e-01 -4.798355102539062500e-01 -1.061004638671875000e+00
-1.279169678688049316e+00 -5.482621192932128906e-01 -8.191651701927185059e-01 -4.321662187576293945e-01 -1.080899834632873535e+00
-1.258806139230728149e-01 1.447726488113403320e-01 -4.440265595912933350e-01 -1.164881706237792969e+00 -2.708865880966186523e+00
-6.099373102188110352e-01 -3.942201137542724609e-01 -1.010894551873207092e-01 -1.702144622802734375e+00 -2.001512289047241211e+00
-1.416666626930236816e+00 -1.070861339569091797e+00 8.306565880775451660e-02 -1.900401592254638672e+00 -7.323353886604309082e-01
-1.164762616157531738e+00 -9.643784165382385254e-01 6.752176582813262939e-02 -1.717503070831298828e+00 -6.402282714843750000e-01
2.443217635154724121e-01 -1.192345142364501953e+00 1.087264493107795715e-01 -1.626836776733398438e+00 -8.573749661445617676e-01
8.244004845619201660e-02 -1.151029825210571289e+00 4.301486164331436157e-02 -1.576325893402099609e+00 -7.432815432548522949e-01
3.526579737663269043e-01 -1.685630679130554199e+00 2.299171686172485352e-01 -2.009960412979125977e+00 -1.224256753921508789e+00
1.796782314777374268e-01 -1.632009148597717285e+00 2.870888710021972656e-01 -2.055191755294799805e+00 -1.171273231506347656e+00
-1.940888166427612305e-01 -8.867063522338867188e-01 4.804455935955047607e-01 -2.433020114898681641e+00 -5.701232552528381348e-01
9.066921658813953400e-03 -3.246815800666809082e-01 3.845127820968627930e-01 -1.908739328384399414e+00 -3.573578298091888428e-01
-7.614074647426605225e-02 -2.968674600124359131e-01 -2.200725302100181580e-02 -1.199732780456542969e+00 -1.148530006408691406e+00
-5.132650732994079590e-01 -1.593475103378295898e+00 1.307345986366271973e+00 1.419802010059356689e-01 -9.088883399963378906e-01
-4.498397558927536011e-02 -1.075030088424682617e+00 1.591584920883178711e+00 4.334205389022827148e-02 -8.924930095672607422e-01
-3.075051903724670410e-01 -6.098072528839111328e-01 1.300920486450195312e+00 -1.486890204250812531e-02 -6.934479475021362305e-01
-9.844103455543518066e-02 -4.684351384639739990e-01 6.950740814208984375e-01 -7.317212224006652832e-02 -9.596436023712158203e-01
-2.368072718381881714e-01 -4.383574724197387695e-01 7.125317454338073730e-01 -1.288548260927200317e-01 -9.834092259407043457e-01
-1.095684528350830078e+00 6.656328439712524414e-01 1.958005577325820923e-01 -1.071598082780838013e-01 -4.774606823921203613e-01
-9.654627442359924316e-01 5.340240001678466797e-01 1.776803433895111084e-01 -1.178365051746368408e-01 -5.340552330017089844e-01
-3.922534584999084473e-01 5.968088507652282715e-01 1.154481410980224609e+00 -8.533954024314880371e-01 -7.075496912002563477e-01
-3.335528969764709473e-01 9.666600227355957031e-01 1.115551352500915527e+00 -2.929365932941436768e-01 -7.118149399757385254e-01
-3.945314586162567139e-01 -3.583006560802459717e-03 8.447066545486450195e-01 -8.172814249992370605e-01 -3.571072220802307129e-01
-1.532630562782287598e+00 4.304267168045043945e-01 -2.618566751480102539e-01 -6.359285116195678711e-01 4.380768239498138428e-01
-1.346902847290039062e+00 7.098463177680969238e-01 -3.531812727451324463e-01 -1.331113100051879883e+00 2.211967110633850098e-01
-1.280175447463989258e+00 9.198246598243713379e-01 -1.622997783124446869e-02 -1.283300995826721191e+00 1.658805310726165771e-01
-1.674074053764343262e+00 8.404570817947387695e-01 -1.101483479142189026e-01 -7.188165783882141113e-01 -6.905848979949951172e-01
-1.908598184585571289e+00 1.027463078498840332e+00 -5.162439346313476562e-01 8.214294165372848511e-02 -2.813855707645416260e-01
-2.660478830337524414e+00 8.464093804359436035e-01 -3.205422163009643555e-01 1.449773460626602173e-01 -3.143346607685089111e-01
-1.473944902420043945e+00 1.896588206291198730e+00 1.198910951614379883e+00 -1.901069730520248413e-01 -1.437045097351074219e+00
2.497752904891967773e-01 1.706300258636474609e+00 1.738584756851196289e+00 -1.940109729766845703e+00 2.852708399295806885e-01
1.985214054584503174e-01 1.671964883804321289e+00 1.740812540054321289e+00 -1.939148545265197754e+00 3.060595393180847168e-01
-7.674785852432250977e-01 1.433657526969909668e+00 1.339781403541564941e+00 -1.817074656486511230e+00 5.077507495880126953e-01
-1.227756023406982422e+00 1.129354000091552734e+00 2.066660225391387939e-01 -1.241971969604492188e+00 -2.879008650779724121e-01
-1.087519407272338867e+00 1.142320632934570312e+00 2.130744457244873047e-01 -1.279340505599975586e+00 -2.247461080551147461e-01
-1.464247584342956543e+00 1.016140222549438477e+00 2.340244352817535400e-01 -1.224595069885253906e+00 -8.910223841667175293e-02
-9.090347290039062500e-01 1.559787154197692871e+00 8.485798835754394531e-01 -1.278898477554321289e+00 8.392192721366882324e-01
-1.054582715034484863e+00 1.129338979721069336e+00 5.940482020378112793e-01 -2.673899531364440918e-01 1.145556688308715820e+00
-7.695044279098510742e-01 1.349056243896484375e+00 5.558041334152221680e-01 -4.072219133377075195e-01 7.014823555946350098e-01
-2.360285222530364990e-01 -6.810200214385986328e-01 1.234649777412414551e+00 -1.913850665092468262e+00 -1.249237298965454102e+00
-6.402051448822021484e-01 -4.551610052585601807e-01 1.284787178039550781e+00 -1.954542517662048340e+00 -1.547663331031799316e+00
1.767206788063049316e-01 4.875439405441284180e-01 9.794942736625671387e-01 -5.859602689743041992e-01 -4.562543928623199463e-01
2.655259966850280762e-01 4.806261956691741943e-01 9.824392795562744141e-01 -5.774226188659667969e-01 -4.090929031372070312e-01
-1.943295598030090332e+00 8.577693700790405273e-01 -1.072145700454711914e+00 -1.299743771553039551e+00 -1.853976398706436157e-01
-2.421601533889770508e+00 9.804480075836181641e-01 -8.548905849456787109e-01 -9.119057655334472656e-01 -4.728095233440399170e-01
-9.647133946418762207e-01 5.433036088943481445e-01 6.731865406036376953e-01 -1.371299743652343750e+00 4.108801186084747314e-01
-9.333999156951904297e-01 4.206136167049407959e-01 7.177989482879638672e-01 -1.388732790946960449e+00 4.113073647022247314e-01
-7.743208408355712891e-01 6.324362754821777344e-01 1.135162949562072754e+00 -1.120713710784912109e+00 3.615295588970184326e-01
-4.472932815551757812e-01 3.835197985172271729e-01 1.073221206665039062e+00 -1.064690470695495605e+00 2.721448838710784912e-01
4.504461288452148438e-01 -1.083875298500061035e+00 8.495058417320251465e-01 -5.828316807746887207e-01 -1.844902753829956055e+00
3.049809038639068604e-01 -1.659571409225463867e+00 1.165097832679748535e+00 -7.987341880798339844e-01 -1.875696301460266113e+00
-1.904699683189392090e+00 -3.500777184963226318e-01 7.886303663253784180e-01 -7.146363258361816406e-01 -9.579172134399414062e-01
-2.807959318161010742e+00 6.043133735656738281e-01 4.707979857921600342e-01 -5.315451025962829590e-01 -2.546852827072143555e+00
-2.834728717803955078e+00 7.336032986640930176e-01 4.073667824268341064e-01 -7.463533282279968262e-01 -2.080569505691528320e+00
-3.591214656829833984e+00 6.757264137268066406e-01 5.377171933650970459e-02 -1.110862851142883301e+00 -1.922451615333557129e+00
-3.471224546432495117e+00 8.320775628089904785e-01 2.016077190637588501e-01 -1.337231159210205078e+00 -2.201493263244628906e+00
-2.000253677368164062e+00 8.173142075538635254e-01 -3.275157511234283447e-01 -2.173003435134887695e+00 -6.962029337882995605e-01
-2.041285276412963867e+00 6.731563806533813477e-01 -1.052441671490669250e-01 -1.932087421417236328e+00 -7.821180224418640137e-01
-1.279377579689025879e+00 7.618870586156845093e-02 -6.227987408638000488e-01 -9.145170450210571289e-02 -5.445511937141418457e-01
-4.347608387470245361e-01 -3.128141909837722778e-02 -1.688880771398544312e-01 1.636300608515739441e-02 -4.257911741733551025e-01
-3.095992505550384521e-01 -1.988907009363174438e-01 8.111297339200973511e-02 -8.546102046966552734e-01 -4.630070626735687256e-01
-4.681111276149749756e-01 5.751502700150012970e-03 5.112026929855346680e-01 -9.863052368164062500e-01 -9.297139048576354980e-01
-4.383906722068786621e-01 -2.996805906295776367e-01 3.371309489011764526e-02 -4.111323952674865723e-01 -8.814242482185363770e-01
-4.428692460060119629e-01 -1.453291624784469604e-01 -6.422743946313858032e-02 -5.202461481094360352e-01 -1.078164696693420410e+00
-5.031744837760925293e-01 -3.332480490207672119e-01 -1.419494450092315674e-01 -2.560400962829589844e-01 -7.969725131988525391e-01
-9.163089990615844727e-01 -2.675434947013854980e-01 -1.517720371484756470e-01 -3.089520037174224854e-01 -6.186070442199707031e-01
-4.456142783164978027e-01 -4.906092211604118347e-02 3.790193796157836914e-01 -4.454893469810485840e-01 -8.008889555931091309e-01
-9.491674900054931641e-01 8.139345049858093262e-01 2.132053971290588379e-01 -2.203442305326461792e-01 -1.068254351615905762e+00
-1.050591468811035156e+00 7.769259810447692871e-01 2.616323828697204590e-01 -2.127911001443862915e-01 -1.120010614395141602e+00
-6.631629467010498047e-01 8.587758541107177734e-01 3.866916596889495850e-01 -2.383360862731933594e-01 -1.101331353187561035e+00
-1.563866496086120605e+00 -2.245944440364837646e-01 6.126470565795898438e-01 -4.663868248462677002e-01 -1.550313115119934082e+00
-7.252975106239318848e-01 -3.980833292007446289e-01 1.272436976432800293e+00 -4.111398011445999146e-02 -1.732008457183837891e+00
-5.142797827720642090e-01 -3.262587487697601318e-01 1.441954255104064941e+00 -1.408751681447029114e-02 -1.613788127899169922e+00
-8.588097095489501953e-01 1.486489892005920410e+00 2.385365247726440430e+00 5.571126341819763184e-01 7.539109885692596436e-02
-9.735947251319885254e-01 6.755535006523132324e-01 2.084380865097045898e+00 7.306625694036483765e-02 4.591675102710723877e-01
-4.481860995292663574e-02 9.720585346221923828e-01 1.785752296447753906e+00 -8.347642421722412109e-01 1.487303674221038818e-01
6.861544847488403320e-01 5.584800839424133301e-01 1.545900464057922363e+00 -7.228283882141113281e-01 1.014922037720680237e-01
6.861544847488403320e-01 5.584800839424133301e-01 1.545900464057922363e+00 -7.228283882141113281e-01 1.014922037720680237e-01
-1.055532932281494141e+00 -6.568090319633483887e-01 3.791742086410522461e+00 1.039705052971839905e-02 3.444083929061889648e-01
-1.529011487960815430e+00 9.960980415344238281e-01 1.134824395179748535e+00 -7.900524884462356567e-03 7.645903825759887695e-01
-1.825618624687194824e+00 -1.137446761131286621e-01 1.014837622642517090e+00 -7.790060043334960938e-01 -1.282618045806884766e+00
-1.796651363372802734e+00 3.511787950992584229e-02 9.701775908470153809e-01 -6.972023248672485352e-01 -1.123834490776062012e+00
-2.458247184753417969e+00 -1.621160358190536499e-01 9.823709726333618164e-01 -8.743138313293457031e-01 -1.477059841156005859e+00
-1.131007522344589233e-01 2.596469223499298096e-01 2.215390652418136597e-01 -2.585275769233703613e-01 -3.691971004009246826e-01
-1.642836093902587891e+00 -2.216121554374694824e-01 4.776667654514312744e-01 9.021348357200622559e-01 -6.679074168205261230e-01
-1.384437918663024902e+00 -3.477315008640289307e-01 4.571211934089660645e-01 8.876016139984130859e-01 -5.165804028511047363e-01
-1.507284998893737793e+00 -2.917351722717285156e-01 5.070117115974426270e-01 8.745806217193603516e-01 -5.342790484428405762e-01
-3.694660663604736328e-01 -3.152382671833038330e-01 1.811727762222290039e+00 7.883053272962570190e-02 -6.967497467994689941e-01
-3.069959580898284912e-01 -3.026907742023468018e-01 1.885448098182678223e+00 4.132819175720214844e-02 -6.419076919555664062e-01
-1.364588141441345215e+00 -4.492485523223876953e-01 6.989128589630126953e-01 -2.160744667053222656e-01 -1.723765134811401367e-01
-8.476505875587463379e-01 -4.129792451858520508e-01 5.725525021553039551e-01 -3.223205506801605225e-01 -2.778364419937133789e-01
-1.101113483309745789e-01 -2.702059447765350342e-01 1.115114927291870117e+00 -1.814305901527404785e+00 -7.385243773460388184e-01
-7.439047694206237793e-01 6.803204417228698730e-01 6.175850033760070801e-01 -7.839901447296142578e-01 1.002565741539001465e+00
-2.605203092098236084e-01 3.106874823570251465e-01 8.157493472099304199e-01 -4.224550426006317139e-01 8.759395480155944824e-01
-3.483842611312866211e-01 3.209756314754486084e-01 8.341060280799865723e-01 -4.019713699817657471e-01 8.622803688049316406e-01
-5.133958458900451660e-01 1.320917755365371704e-01 3.797300755977630615e-01 -7.332383394241333008e-01 2.136583328247070312e-01
-1.531463384628295898e+00 -6.149380803108215332e-01 9.818716049194335938e-01 -9.501577019691467285e-01 4.180861115455627441e-01
-1.375365376472473145e+00 -7.602270841598510742e-01 1.293815374374389648e-01 -1.617344260215759277e+00 1.268578618764877319e-01
-1.246956586837768555e+00 -7.609614133834838867e-01 9.570346772670745850e-02 -1.689091086387634277e+00 2.230946272611618042e-01
-1.124977231025695801e+00 -7.367929816246032715e-01 9.353198111057281494e-02 -1.769155502319335938e+00 -3.766436129808425903e-02
-1.065402388572692871e+00 -7.209063172340393066e-01 8.127520978450775146e-02 -1.918716907501220703e+00 -1.507401019334793091e-01
-1.182052016258239746e+00 -7.860311269760131836e-01 -1.463858783245086670e-01 -1.376859068870544434e+00 -5.256219506263732910e-01
-1.011834621429443359e+00 -8.606998920440673828e-01 -4.920960217714309692e-02 -1.265232324600219727e+00 -3.963598906993865967e-01
-1.869563758373260498e-01 -6.895497441291809082e-02 -3.219836652278900146e-01 -1.766014933586120605e+00 -1.157156348228454590e+00
-1.052363753318786621e+00 9.269285798072814941e-01 -7.695297002792358398e-01 -1.895554900169372559e+00 -3.282420337200164795e-01
-9.798647761344909668e-01 1.035878896713256836e+00 -1.371637821197509766e+00 -2.001349210739135742e+00 -8.941530585289001465e-01
-1.013370513916015625e+00 1.045164465904235840e+00 -1.355849027633666992e+00 -1.992920994758605957e+00 -9.085761308670043945e-01
-1.218284010887145996e+00 1.044957876205444336e+00 -1.277326464653015137e+00 -2.026584863662719727e+00 -9.025537967681884766e-01
-8.085997104644775391e-01 3.504389226436614990e-01 -1.313741087913513184e+00 -1.733765244483947754e+00 -1.553071260452270508e+00
-9.728275537490844727e-01 -3.885222375392913818e-01 -1.508186101913452148e+00 -1.619926333427429199e+00 -7.980133891105651855e-01
-1.305521011352539062e+00 -6.390258073806762695e-01 -1.132186889648437500e+00 -2.013977766036987305e+00 -1.013556480407714844e+00
-6.865826249122619629e-01 -5.844021439552307129e-01 -1.025907635688781738e+00 -1.721826076507568359e+00 -7.765205502510070801e-01
-6.586422324180603027e-01 -3.477298915386199951e-01 -8.514287471771240234e-01 -1.460658431053161621e+00 -7.527874112129211426e-01
-7.240346074104309082e-01 -4.078237414360046387e-01 -7.802961468696594238e-01 -1.500899076461791992e+00 -6.894648075103759766e-01
-5.844404697418212891e-01 -3.838123679161071777e-01 -6.533293128013610840e-01 -1.453112721443176270e+00 -6.221249103546142578e-01
-6.210587918758392334e-02 -6.603291034698486328e-01 -2.554419934749603271e-01 -1.354083061218261719e+00 -6.288452148437500000e-01
-1.192526444792747498e-01 -4.329167306423187256e-01 -2.001717686653137207e-01 -1.496708393096923828e+00 -4.358407258987426758e-01
-1.037889868021011353e-01 -4.712353944778442383e-01 -2.468996196985244751e-01 -1.521189570426940918e+00 -3.839362263679504395e-01
-7.421329617500305176e-01 -3.994575440883636475e-01 -3.133223354816436768e-01 -9.857092499732971191e-01 -2.862973213195800781e-01
-7.897219061851501465e-01 -3.917423486709594727e-01 -2.912319302558898926e-01 -9.283121824264526367e-01 -3.088858425617218018e-01
-1.205742120742797852e+00 -6.276924610137939453e-01 -3.767001032829284668e-01 -7.311387062072753906e-01 -2.423390597105026245e-01
-1.206910252571105957e+00 -5.746477246284484863e-01 -4.717047810554504395e-01 -5.861199498176574707e-01 -4.250073134899139404e-01
-1.179834127426147461e+00 -6.096733808517456055e-01 -4.085898399353027344e-01 -5.830392241477966309e-01 -1.655860543251037598e-01
-1.312172889709472656e+00 -6.803330183029174805e-01 -4.641670882701873779e-01 -6.208224296569824219e-01 -1.006771028041839600e-01
-1.238978266716003418e+00 -7.076777219772338867e-01 -5.059633851051330566e-01 -6.329361796379089355e-01 -1.119655966758728027e-01
-9.041938781738281250e-01 -6.640083789825439453e-01 -5.083749890327453613e-01 -5.058538913726806641e-01 -2.418859452009201050e-01
-8.788406252861022949e-01 -6.976774930953979492e-01 -4.796140193939208984e-01 -4.422652423381805420e-01 -2.344715297222137451e-01
-8.908784985542297363e-01 -6.709838509559631348e-01 -4.486812353134155273e-01 -5.142312049865722656e-01 -2.370009571313858032e-01
-9.339065551757812500e-01 -4.760489463806152344e-01 -7.789987921714782715e-01 -6.807971000671386719e-01 -2.216311693191528320e-01
-9.516179561614990234e-01 -5.076736211776733398e-01 -7.914596199989318848e-01 -7.571848630905151367e-01 -9.329394996166229248e-02
-9.672787785530090332e-01 -5.119995474815368652e-01 -7.613034248352050781e-01 -8.068500161170959473e-01 -7.574301213026046753e-02
-9.672787785530090332e-01 -5.119995474815368652e-01 -7.613034248352050781e-01 -8.068500161170959473e-01 -7.574301213026046753e-02
-5.622588396072387695e-01 -4.267463386058807373e-01 -7.287071943283081055e-01 -9.753906130790710449e-01 -3.452073037624359131e-01
-6.226615905761718750e-01 -4.621015787124633789e-01 -7.142153978347778320e-01 -9.653607606887817383e-01 -3.465279638767242432e-01
-5.276522040367126465e-01 4.898837953805923462e-02 -5.247029066085815430e-01 -5.706005692481994629e-01 -3.512040674686431885e-01
-2.637616693973541260e-01 9.096197038888931274e-02 -3.558732271194458008e-01 -1.464353919029235840e+00 -3.211161196231842041e-01
-2.139624059200286865e-01 8.873853087425231934e-02 -3.835822045803070068e-01 -1.480649709701538086e+00 -3.127271533012390137e-01
-4.180743098258972168e-01 -1.110789999365806580e-01 -4.710283875465393066e-01 -1.898706555366516113e+00 -3.283428549766540527e-01
-4.058216810226440430e-01 4.372039437294006348e-01 -2.631297409534454346e-01 -1.023091912269592285e+00 -6.742644906044006348e-01
-4.547385573387145996e-01 3.929605185985565186e-01 -2.109267413616180420e-01 -1.003519177436828613e+00 -6.540074944496154785e-01
-4.547385573387145996e-01 3.929605185985565186e-01 -2.109267413616180420e-01 -1.003519177436828613e+00 -6.540074944496154785e-01
-3.707505762577056885e-01 4.709962606430053711e-01 -2.518269419670104980e-01 -1.156415581703186035e+00 -7.812780737876892090e-01
-2.646944820880889893e-01 4.856023192405700684e-01 -3.534428179264068604e-01 -8.753039836883544922e-01 -6.305179595947265625e-01
-3.556303679943084717e-01 1.396285146474838257e-01 -5.584111809730529785e-01 -2.358219176530838013e-01 -8.928231596946716309e-01
-1.396077722311019897e-01 7.817864418029785156e-01 5.763832479715347290e-02 -5.817804932594299316e-01 -1.280454397201538086e+00
-3.072557598352432251e-02 7.767809629440307617e-01 1.971033215522766113e-02 -5.881328582763671875e-01 -1.301363825798034668e+00
-1.140392385423183441e-02 3.255649209022521973e-01 -1.964319124817848206e-02 -3.504576981067657471e-01 -9.778339862823486328e-01
-1.140392385423183441e-02 3.255649209022521973e-01 -1.964319124817848206e-02 -3.504576981067657471e-01 -9.778339862823486328e-01
1.239085849374532700e-02 4.087354540824890137e-01 3.649286925792694092e-03 -3.355838656425476074e-01 -9.850891828536987305e-01
7.351610064506530762e-02 8.156715035438537598e-01 1.220075190067291260e-01 -6.868811845779418945e-01 -1.225436329841613770e+00
-1.069227829575538635e-01 1.081794314086437225e-02 -3.561201989650726318e-01 -8.545128703117370605e-01 -1.573288679122924805e+00
-4.512167572975158691e-01 -5.607493519783020020e-01 -4.504763185977935791e-01 -1.470875144004821777e+00 -1.338486909866333008e+00
-2.284512817859649658e-01 3.130540251731872559e-01 -5.846271514892578125e-01 -1.265069961547851562e+00 -8.974650502204895020e-01
-2.938851118087768555e-01 8.270802497863769531e-01 -2.925504446029663086e-01 -1.912409067153930664e+00 -8.103623986244201660e-01
-5.571977496147155762e-01 8.539283871650695801e-01 -5.892191529273986816e-01 -1.969695687294006348e+00 -8.293430805206298828e-01
-3.257742524147033691e-01 9.338921904563903809e-01 -6.941094398498535156e-01 -2.188337802886962891e+00 -8.224309086799621582e-01
-6.293079853057861328e-01 4.115280807018280029e-01 -5.089449882507324219e-01 -1.434545516967773438e+00 -8.172115683555603027e-01
-1.005191206932067871e+00 8.108572363853454590e-01 -7.957990169525146484e-01 -1.442028522491455078e+00 -3.567606508731842041e-01
-9.548050165176391602e-01 9.900962710380554199e-01 -8.175837397575378418e-01 -1.206659436225891113e+00 -3.611434698104858398e-01
-1.053576469421386719e+00 1.016218543052673340e+00 -8.297470211982727051e-01 -1.227753758430480957e+00 -3.559769392013549805e-01
-1.066020846366882324e+00 8.394864201545715332e-01 -7.787823677062988281e-01 -1.208780884742736816e+00 -2.584657371044158936e-01
-3.192375302314758301e-01 5.892908573150634766e-01 -4.591293334960937500e-01 -1.402468204498291016e+00 -1.332790032029151917e-02
-4.696799218654632568e-01 6.986011862754821777e-01 -4.170228242874145508e-01 -1.322188854217529297e+00 3.140033781528472900e-02
-4.205517768859863281e-01 9.051699042320251465e-01 -1.253011226654052734e-01 -7.942352890968322754e-01 -7.683163285255432129e-01
-4.311870336532592773e-01 9.540703296661376953e-01 -1.500926017761230469e-01 -9.659787416458129883e-01 -8.175794482231140137e-01
-8.053479790687561035e-01 1.096272826194763184e+00 -5.310723781585693359e-01 -8.601142168045043945e-01 -9.086958765983581543e-01
-7.053081989288330078e-01 8.801732659339904785e-01 -2.617470920085906982e-01 -1.517562270164489746e+00 -1.085942506790161133e+00
-5.735015273094177246e-01 8.559669852256774902e-01 -2.796069979667663574e-01 -1.765047669410705566e+00 -9.620637297630310059e-01
-6.309044361114501953e-01 1.050223231315612793e+00 -4.458203017711639404e-01 -2.340403079986572266e+00 -1.164050102233886719e+00
-7.048786282539367676e-01 1.111261248588562012e+00 -4.089546203613281250e-01 -2.350780963897705078e+00 -1.254123568534851074e+00
-8.206300139427185059e-01 1.161348342895507812e+00 -4.204627871513366699e-01 -2.451054334640502930e+00 -1.286866545677185059e+00
-9.292676448822021484e-01 1.067733407020568848e+00 -4.990918040275573730e-01 -2.822615623474121094e+00 -1.265718340873718262e+00
-5.956450104713439941e-01 6.740652918815612793e-01 -2.735646069049835205e-01 -3.522554874420166016e+00 -5.386439561843872070e-01
-1.008281230926513672e+00 9.646112322807312012e-01 -4.266431927680969238e-01 -3.565513849258422852e+00 -1.118371605873107910e+00
-3.527357578277587891e-01 1.105634450912475586e+00 -2.637119293212890625e-01 -3.549290657043457031e+00 -4.991587102413177490e-01
-1.042005777359008789e+00 9.451072812080383301e-01 -5.218045711517333984e-01 -3.060652256011962891e+00 -8.966027498245239258e-01
-1.050125837326049805e+00 1.042750358581542969e+00 -4.872573614120483398e-01 -3.052449703216552734e+00 -7.946694493293762207e-01
-3.095058500766754150e-01 1.554361104965209961e+00 -5.597008466720581055e-01 -3.143610715866088867e+00 -9.960343241691589355e-01
2.243629842996597290e-02 8.920309543609619141e-01 5.623037219047546387e-01 -1.964455366134643555e+00 -1.420444011688232422e+00
3.371395170688629150e-01 7.414075732231140137e-01 4.953853189945220947e-01 -1.852990627288818359e+00 -1.419710516929626465e+00
4.499675035476684570e-01 1.355658769607543945e+00 6.015149950981140137e-01 -1.792958736419677734e+00 -9.974992275238037109e-01
4.046364128589630127e-01 1.543837070465087891e+00 3.898399174213409424e-01 -1.240169882774353027e+00 -1.235763072967529297e+00
4.525615870952606201e-01 1.934271693229675293e+00 4.519592225551605225e-01 -1.271247267723083496e+00 -2.035548925399780273e+00
-8.332689106464385986e-02 6.592576503753662109e-01 -1.697438657283782959e-01 -1.581679463386535645e+00 -9.355011582374572754e-01
-9.934546351432800293e-01 -1.571364998817443848e-01 -5.105451941490173340e-01 3.238452374935150146e-01 -6.685221195220947266e-01
-1.502305984497070312e+00 -2.525837421417236328e-01 -5.767571330070495605e-01 4.658973515033721924e-01 -1.122743368148803711e+00
2.660714685916900635e-01 4.306866824626922607e-01 1.341252803802490234e+00 -8.700129985809326172e-01 1.042848154902458191e-01
-1.010210275650024414e+00 9.131276607513427734e-01 3.861165344715118408e-01 2.177308499813079834e-02 4.115018621087074280e-02
-8.612518310546875000e-01 2.362570539116859436e-02 3.330373764038085938e-01 2.712748646736145020e-01 -3.609916567802429199e-01
-8.068936467170715332e-01 -7.138139009475708008e-02 3.461105823516845703e-01 3.123726844787597656e-01 -4.675255119800567627e-01
-8.328862190246582031e-01 -1.695701926946640015e-01 4.121680855751037598e-01 7.467344403266906738e-03 -2.613947689533233643e-01
-5.633011460304260254e-01 -3.444002270698547363e-01 2.504726648330688477e-01 -4.386159777641296387e-01 -1.077058166265487671e-01
-1.589297652244567871e+00 -6.096563339233398438e-01 1.182189106941223145e+00 -1.177159786224365234e+00 9.520774483680725098e-01
-1.569721221923828125e+00 -7.733809351921081543e-01 7.378540039062500000e-01 -1.162455677986145020e+00 7.146971821784973145e-01
-1.865909934043884277e+00 -8.645260334014892578e-01 7.378373146057128906e-01 -1.255755782127380371e+00 4.042369723320007324e-01
-2.069026947021484375e+00 -8.255596160888671875e-01 7.117080688476562500e-01 -1.108060717582702637e+00 1.592904776334762573e-01
-1.420753479003906250e+00 -5.860528945922851562e-01 6.289365291595458984e-01 -1.213769316673278809e+00 2.218400686979293823e-01
-1.333352446556091309e+00 -6.088038682937622070e-01 -4.723791033029556274e-03 -1.515454173088073730e+00 -6.831412017345428467e-02
-1.289511203765869141e+00 -6.592636108398437500e-01 2.343501709401607513e-02 -1.524154782295227051e+00 -2.970988117158412933e-02
-2.264365673065185547e+00 -8.881873488426208496e-01 1.318950206041336060e-01 -1.220529556274414062e+00 -4.841751754283905029e-01
-2.938876390457153320e+00 -3.790088295936584473e-01 -9.492299705743789673e-02 -2.274528741836547852e+00 -5.110411047935485840e-01
-1.248582720756530762e+00 -5.454797148704528809e-01 5.939875841140747070e-01 -2.389637470245361328e+00 -1.022188663482666016e+00
-1.381958603858947754e+00 -5.245881080627441406e-01 6.003139615058898926e-01 -1.868865847587585449e+00 -3.044556975364685059e-01
-1.658508658409118652e+00 -3.991414606571197510e-01 6.796784400939941406e-01 -2.007188558578491211e+00 -2.834911644458770752e-01
-1.594102382659912109e+00 -5.717643499374389648e-01 1.030880331993103027e+00 -1.726146221160888672e+00 -3.420504182577133179e-02
-1.349238157272338867e+00 3.416496217250823975e-01 8.598222732543945312e-01 -1.183725476264953613e+00 -2.876881957054138184e-01
-1.367155671119689941e+00 1.799049377441406250e-01 -1.052933931350708008e-01 -9.276799559593200684e-01 4.676923751831054688e-01
-1.409067988395690918e+00 1.425048410892486572e-01 -7.504506409168243408e-02 -9.381905198097229004e-01 5.290099978446960449e-01
-1.406308293342590332e+00 -3.196536302566528320e-01 -3.905538320541381836e-01 -8.591062426567077637e-01 6.416811943054199219e-01
-2.130811214447021484e+00 -3.055801093578338623e-01 2.830400764942169189e-01 -4.271206855773925781e-01 4.524594843387603760e-01
-1.828551054000854492e+00 4.218215346336364746e-01 -7.502488493919372559e-01 -8.636461943387985229e-02 -9.560405611991882324e-01
-1.725044488906860352e+00 3.180124759674072266e-01 -7.277280092239379883e-01 -9.075467288494110107e-02 -9.660873413085937500e-01
-1.348819375038146973e+00 -9.263660013675689697e-02 -6.334556341171264648e-01 -1.220411360263824463e-01 -1.081542968750000000e+00
-1.579851031303405762e+00 9.957427978515625000e-01 7.797073572874069214e-02 4.525554180145263672e-01 -9.968734979629516602e-01
-1.526494741439819336e+00 7.330843806266784668e-01 -6.621173024177551270e-02 -2.601456046104431152e-01 -1.062463164329528809e+00
-1.165697574615478516e+00 3.627251982688903809e-01 3.286724388599395752e-01 1.400499194860458374e-01 -1.212451338768005371e+00
-8.544203042984008789e-01 7.236346602439880371e-01 3.700141012668609619e-01 -1.592813245952129364e-02 -4.457623064517974854e-01
1.567149311304092407e-01 -5.869320034980773926e-01 1.417914271354675293e+00 -1.260201692581176758e+00 -2.358181774616241455e-02
-1.229026198387145996e+00 -8.032329082489013672e-01 1.861125946044921875e+00 -7.848681211471557617e-01 -1.011279523372650146e-01
-2.346499413251876831e-01 -1.163491725921630859e+00 1.584560751914978027e+00 -1.429799914360046387e+00 -6.015588641166687012e-01
9.962531924247741699e-02 -1.137373805046081543e+00 1.360586643218994141e+00 -1.258661746978759766e+00 -7.187547683715820312e-01
-1.002919197082519531e+00 -1.426459074020385742e+00 3.176900148391723633e-01 -1.498918652534484863e+00 -1.114544510841369629e+00
-1.500994205474853516e+00 -8.617031574249267578e-01 1.313899159431457520e-01 -8.234337568283081055e-01 -5.125867128372192383e-01
-7.324997186660766602e-01 2.825268507003784180e-01 3.311105966567993164e-01 -2.765490114688873291e-01 2.106048464775085449e-01
-9.322524070739746094e-01 2.224665135145187378e-01 4.750238955020904541e-01 -3.031945228576660156e-01 1.563271433115005493e-01
-5.970352888107299805e-01 3.832389414310455322e-01 5.756818652153015137e-01 1.623694002628326416e-01 1.116343140602111816e-01
-5.941511988639831543e-01 6.444616317749023438e-01 2.854893207550048828e-01 -3.386815786361694336e-01 -5.621516704559326172e-01
-7.701634168624877930e-01 6.473280191421508789e-01 3.180841505527496338e-01 -3.281420171260833740e-01 -5.345417261123657227e-01
3.642912581562995911e-02 1.077831864356994629e+00 2.185537099838256836e+00 -6.489744186401367188e-01 9.335076212882995605e-01
-5.610640645027160645e-01 5.190376639366149902e-01 1.047050714492797852e+00 -1.023536205291748047e+00 -4.592404067516326904e-01
-9.947893023490905762e-01 3.820399045944213867e-01 7.816990017890930176e-01 -7.642230391502380371e-01 -6.773952245712280273e-01
-3.983985483646392822e-01 7.601810097694396973e-01 1.144457459449768066e+00 -5.140389204025268555e-01 -1.111323982477188110e-01
-1.375992655754089355e+00 7.512234449386596680e-01 5.933733582496643066e-01 -1.598167181015014648e+00 -4.084001109004020691e-02
-5.168128609657287598e-01 4.334983825683593750e-01 1.553887128829956055e+00 -8.957096934318542480e-02 9.617826938629150391e-01
-5.327014923095703125e-01 1.064977526664733887e+00 1.369964480400085449e+00 7.482343912124633789e-02 5.302063226699829102e-01
-4.508830010890960693e-01 8.348668217658996582e-01 1.267709016799926758e+00 4.331664144992828369e-01 8.838406801223754883e-01
-1.667446255683898926e+00 6.663738489151000977e-01 1.950752615928649902e+00 -6.783069670200347900e-02 5.498880147933959961e-01
-8.515433669090270996e-01 1.144309639930725098e+00 2.006898880004882812e+00 -7.065892219543457031e-03 2.231995314359664917e-01
-8.463540673255920410e-01 9.155789613723754883e-01 1.892152190208435059e+00 5.306734889745712280e-02 -1.247735768556594849e-01
-1.478223800659179688e-01 4.008374810218811035e-01 1.107751607894897461e+00 -6.322392821311950684e-01 1.717003621160984039e-02
-2.534120082855224609e-01 4.499066248536109924e-02 1.067115545272827148e+00 -4.175127446651458740e-01 4.879063069820404053e-01
-2.783818244934082031e-01 2.013480365276336670e-01 1.089526295661926270e+00 -2.851992249488830566e-01 4.743424355983734131e-01
-1.946363300085067749e-01 -2.614540979266166687e-03 1.091557621955871582e+00 -2.609532475471496582e-01 3.441924154758453369e-01
-1.026295185089111328e+00 6.326406598091125488e-01 1.898503541946411133e+00 -1.081172585487365723e+00 -1.569851785898208618e-01
-1.088544011116027832e+00 3.497517704963684082e-01 1.940609812736511230e+00 -1.329301118850708008e+00 1.929723769426345825e-01
-2.894525229930877686e-01 -1.333632767200469971e-01 1.062510013580322266e+00 -1.370195508003234863e+00 -1.703519821166992188e-01
2.050925642251968384e-01 7.367520928382873535e-01 1.516932010650634766e+00 -1.955703854560852051e+00 1.089224934577941895e+00
-7.075668573379516602e-01 7.022228240966796875e-01 1.950832366943359375e+00 -1.924314141273498535e+00 1.823976993560791016e+00
-3.091347455978393555e+00 -3.661388754844665527e-01 6.116508245468139648e-01 1.657730937004089355e+00 -5.921291708946228027e-01
-3.200242280960083008e+00 -3.013544678688049316e-01 5.592774748802185059e-01 1.576388597488403320e+00 -6.671178936958312988e-01
-2.585117340087890625e+00 -6.429259181022644043e-01 4.020911753177642822e-01 1.166331887245178223e+00 -3.412219285964965820e-01
-1.777293443679809570e+00 -2.658497393131256104e-01 -8.740132451057434082e-01 3.993684649467468262e-01 -8.824663236737251282e-03
-1.908134222030639648e+00 2.940146625041961670e-01 -2.029073089361190796e-01 -9.219208359718322754e-01 -5.925888419151306152e-01
-1.094658613204956055e+00 -2.557586729526519775e-01 1.090980768203735352e+00 -8.100061416625976562e-01 -5.046122074127197266e-01
-8.143591880798339844e-02 4.959050416946411133e-01 2.306707382202148438e+00 3.113908469676971436e-01 -9.622485935688018799e-02
-1.599282145500183105e+00 1.056174039840698242e-01 1.873218655586242676e+00 -4.123795330524444580e-01 -1.179288625717163086e+00
-1.854796290397644043e+00 1.842629462480545044e-01 1.214783787727355957e+00 -1.379755139350891113e+00 -1.779432773590087891e+00
-1.163946270942687988e+00 3.405951559543609619e-01 9.686324000358581543e-01 -4.218137860298156738e-01 -1.470828771591186523e+00
-9.496021270751953125e-01 6.829927563667297363e-01 9.206867814064025879e-01 2.490340173244476318e-01 -7.062358856201171875e-01
-1.544816374778747559e+00 8.072747588157653809e-01 9.971531033515930176e-01 7.864036560058593750e-01 -3.523015677928924561e-01
-1.221673846244812012e+00 -3.113035857677459717e-02 7.219557762145996094e-01 5.670889019966125488e-01 -8.957673311233520508e-01
-8.739355802536010742e-01 2.952162325382232666e-01 4.502924680709838867e-01 -1.234011650085449219e-01 -1.104296326637268066e+00
-7.722696661949157715e-01 2.257433086633682251e-01 -9.251836687326431274e-03 -4.483654797077178955e-01 -8.672533035278320312e-01
1.193419098854064941e-01 -4.306183755397796631e-01 2.179510593414306641e+00 2.641378045082092285e-01 -1.223211884498596191e+00
3.597185015678405762e-02 -4.298727214336395264e-01 2.222378015518188477e+00 2.910258769989013672e-01 -1.213001251220703125e+00
-4.714757204055786133e-02 -7.169658690690994263e-02 1.977834820747375488e+00 -1.901431679725646973e-01 6.480298936367034912e-03
-2.731358706951141357e-01 4.460097551345825195e-01 2.331600427627563477e+00 -1.055235564708709717e-01 -2.804389223456382751e-03
-1.709868311882019043e+00 -2.338513582944869995e-01 1.837970018386840820e+00 -1.262508869171142578e+00 -4.056558310985565186e-01
-2.639247775077819824e-01 1.139958977699279785e+00 1.775844693183898926e+00 1.590355932712554932e-01 2.015342473983764648e+00
-2.988213896751403809e-01 1.706168174743652344e+00 2.104079008102416992e+00 2.609728574752807617e-01 2.190749168395996094e+00
-6.188687086105346680e-01 1.574734926223754883e+00 2.189272642135620117e+00 -5.342444777488708496e-02 1.793891072273254395e+00
-4.622892141342163086e-01 1.357371807098388672e+00 2.266069412231445312e+00 4.586404561996459961e-01 1.922834992408752441e+00
-1.310664892196655273e+00 1.641594290733337402e+00 1.788823366165161133e+00 1.052982926368713379e+00 1.852174043655395508e+00
-1.211960077285766602e+00 1.569045662879943848e+00 1.355651617050170898e+00 1.347060441970825195e+00 1.983393192291259766e+00
-2.571653388440608978e-02 -1.571254491806030273e+00 9.117431640625000000e-01 -1.662569165229797363e+00 -1.670599579811096191e+00
-3.213245272636413574e-01 -1.328369975090026855e+00 5.758143663406372070e-01 -1.491309046745300293e+00 -1.806576609611511230e+00
-2.546963095664978027e-02 -3.064941167831420898e-01 1.446927189826965332e+00 2.251954525709152222e-01 1.167915016412734985e-01
6.177883595228195190e-02 -2.777692675590515137e-01 1.397559285163879395e+00 3.262407779693603516e-01 1.031773984432220459e-01
-4.794609919190406799e-02 -3.232561945915222168e-01 1.406116604804992676e+00 3.295243382453918457e-01 1.241717040538787842e-01
-4.382393658161163330e-01 -2.033306956291198730e-01 -4.889954030513763428e-01 -4.424906373023986816e-01 -5.298148393630981445e-01
-2.115806043148040771e-01 9.346519410610198975e-02 -4.597336053848266602e-01 -6.393122076988220215e-01 -5.939366817474365234e-01
-3.933301568031311035e-01 1.824989542365074158e-02 -4.274208247661590576e-01 -6.700546145439147949e-01 -5.476864576339721680e-01
-1.631695926189422607e-01 1.874716430902481079e-01 -2.205993831157684326e-01 -5.059200525283813477e-01 -5.678051710128784180e-01
-4.336242079734802246e-01 1.632079929113388062e-01 -4.436108767986297607e-01 -9.502141475677490234e-01 -4.264925122261047363e-01
-3.265230655670166016e-01 1.322199106216430664e-01 -4.842348992824554443e-01 -9.304325580596923828e-01 -5.567855238914489746e-01
-2.455631792545318604e-01 1.486869454383850098e-01 -5.227881669998168945e-01 -9.298534393310546875e-01 -5.994555950164794922e-01
-1.019596576690673828e+00 -2.954303920269012451e-01 -1.011037230491638184e+00 -8.196040987968444824e-01 -3.828341364860534668e-01
-5.150588154792785645e-01 -5.600684881210327148e-02 -6.487433910369873047e-01 -5.146754980087280273e-01 -5.291418433189392090e-01
-5.854764580726623535e-01 -1.261863410472869873e-01 -6.396405696868896484e-01 -7.332983613014221191e-01 -3.361377418041229248e-01
-5.854764580726623535e-01 -1.261863410472869873e-01 -6.396405696868896484e-01 -7.332983613014221191e-01 -3.361377418041229248e-01
-6.211951971054077148e-01 -1.353075504302978516e-01 -6.292274594306945801e-01 -7.460151910781860352e-01 -2.991533577442169189e-01
-5.770412683486938477e-01 -1.186091899871826172e-01 -6.937711834907531738e-01 -7.859754562377929688e-01 -3.449623584747314453e-01
-1.431254744529724121e+00 -2.981651388108730316e-02 2.054023444652557373e-01 -1.724134944379329681e-02 -2.539323568344116211e-01
-1.022706985473632812e+00 2.889379858970642090e-01 3.144454658031463623e-01 3.008197247982025146e-01 1.815182119607925415e-01
-1.026202440261840820e+00 2.113529443740844727e-01 1.778405308723449707e-01 2.725737690925598145e-01 1.723263561725616455e-01
-9.727450609207153320e-01 2.257573008537292480e-01 1.785261780023574829e-01 5.408107638359069824e-01 3.149800300598144531e-01
-9.185870885848999023e-01 -1.082896292209625244e-01 1.032379269599914551e-02 4.358071088790893555e-01 3.334337770938873291e-01
-5.995177626609802246e-01 -8.484997749328613281e-01 -1.601238399744033813e-01 -1.078943163156509399e-01 -9.701190590858459473e-01
-6.242598295211791992e-01 -8.267406225204467773e-01 -1.537551432847976685e-01 -1.200894415378570557e-01 -9.579876065254211426e-01
-5.308775305747985840e-01 3.402139544486999512e-01 2.361924797296524048e-01 -9.059436619281768799e-02 1.431997716426849365e-01
-1.242217302322387695e+00 9.907090663909912109e-01 4.651128947734832764e-01 5.291401147842407227e-01 1.249345615506172180e-01
-1.767972826957702637e+00 1.743481397628784180e+00 -4.397634267807006836e-01 1.642238646745681763e-01 -3.857336044311523438e-01
-1.764351010322570801e+00 1.296921968460083008e+00 -4.532046318054199219e-01 5.969790220260620117e-01 -1.310133635997772217e-01
-1.502849221229553223e+00 1.731037378311157227e+00 4.783968329429626465e-01 5.301077365875244141e-01 -3.589540719985961914e-01
-9.025169610977172852e-01 9.745256900787353516e-01 5.271989703178405762e-01 2.971850335597991943e-01 -2.540216445922851562e-01
-9.017313718795776367e-01 4.138920009136199951e-01 4.955336153507232666e-01 -6.497109681367874146e-02 5.549302101135253906e-01
-7.566789984703063965e-01 3.915210068225860596e-01 4.860539138317108154e-01 -7.859452068805694580e-02 5.896411538124084473e-01
-3.688472211360931396e-01 -1.324928700923919678e-01 1.146562099456787109e+00 -1.273321360349655151e-02 2.682405151426792145e-02
1.382670253515243530e-01 -2.729954123497009277e-01 -2.420659922063350677e-02 -7.118235826492309570e-01 -7.254765033721923828e-01
-5.273884162306785583e-03 -2.457720935344696045e-01 -3.154869377613067627e-02 -8.297448158264160156e-01 -7.477791309356689453e-01
-1.942008435726165771e-01 -5.899862051010131836e-01 3.061302006244659424e-01 -3.802610933780670166e-01 -1.173563003540039062e+00
-8.432576656341552734e-01 -1.808286309242248535e-01 6.096836179494857788e-03 -1.623486280441284180e-01 -1.431562662124633789e+00
-1.362481236457824707e+00 8.802144527435302734e-01 -1.064932346343994141e-02 -3.782214522361755371e-01 2.307131737470626831e-01
-4.653609991073608398e-01 2.413178086280822754e-01 1.219299554824829102e+00 -8.562548756599426270e-01 -4.530802965164184570e-01
1.017108187079429626e-01 6.858972907066345215e-01 8.977895379066467285e-01 -7.391572594642639160e-01 -6.804776787757873535e-01
-2.168909311294555664e-01 6.173452138900756836e-01 8.754749298095703125e-01 -8.531429767608642578e-01 -3.807464540004730225e-01
-6.059499979019165039e-01 1.976042389869689941e-01 4.416145384311676025e-01 -1.436073541641235352e+00 -9.280625730752944946e-02
-5.113329291343688965e-01 1.712846159934997559e-01 5.182346105575561523e-01 -1.615249991416931152e+00 3.881793096661567688e-02
-7.411347031593322754e-01 3.194478154182434082e-02 6.071854829788208008e-01 -1.649534940719604492e+00 5.572808980941772461e-01
-1.076895833015441895e+00 4.702494144439697266e-01 1.139189839363098145e+00 -1.588779687881469727e+00 5.641198158264160156e-01
-1.112964987754821777e+00 1.722596287727355957e-01 9.387808442115783691e-01 1.105950951576232910e+00 7.717483043670654297e-01
-1.163666248321533203e+00 2.037625759840011597e-01 9.637554883956909180e-01 1.101372122764587402e+00 7.549605965614318848e-01
-2.004698276519775391e+00 -5.185928344726562500e-01 5.337328314781188965e-01 1.466940402984619141e+00 -3.901947289705276489e-02
-1.905333876609802246e+00 -5.326963663101196289e-01 6.704610586166381836e-01 1.555935740470886230e+00 -7.465725392103195190e-02
-1.950325846672058105e+00 -5.580105781555175781e-01 6.515906453132629395e-01 1.546144485473632812e+00 -7.618333399295806885e-02
-1.996129274368286133e+00 -1.921153813600540161e-01 3.609091639518737793e-01 1.340963125228881836e+00 -8.132343292236328125e-01
-1.829246044158935547e+00 -5.601115822792053223e-01 3.411183655261993408e-01 1.187175512313842773e+00 -4.178598821163177490e-01
-8.883615136146545410e-01 1.037470579147338867e+00 8.437134027481079102e-01 -6.172493100166320801e-01 -1.906872272491455078e+00
-8.426103591918945312e-01 9.863180518150329590e-01 8.462091684341430664e-01 -7.422040104866027832e-01 -1.604019403457641602e+00
-5.664269924163818359e-01 6.160892844200134277e-01 1.312174797058105469e+00 8.441321551799774170e-03 -6.880820989608764648e-01
-2.281839132308959961e+00 5.397045612335205078e-01 1.031981259584426880e-01 1.621349714696407318e-02 -2.163290739059448242e+00
-2.196197509765625000e+00 6.172150969505310059e-01 5.415429919958114624e-02 1.249847467988729477e-02 -2.171054840087890625e+00
-3.039721012115478516e+00 1.678983420133590698e-01 1.047304458916187286e-02 4.035156369209289551e-01 -2.180316209793090820e+00
-2.132773637771606445e+00 3.965678513050079346e-01 -5.512543395161628723e-02 4.546105563640594482e-01 -2.251417636871337891e+00
-2.106257438659667969e+00 3.980563879013061523e-01 -6.283652037382125854e-02 5.128367543220520020e-01 -2.313092708587646484e+00
-1.848335742950439453e+00 8.211219310760498047e-02 5.112648010253906250e-02 8.121477961540222168e-01 -1.429031968116760254e+00
-1.125753283500671387e+00 -3.137727081775665283e-01 -8.867212533950805664e-01 1.912060976028442383e-01 -1.157281398773193359e+00
9.290492534637451172e-02 4.352752566337585449e-01 1.918816447257995605e+00 -3.198111355304718018e-01 -3.679892420768737793e-01
-1.146192312240600586e+00 6.890677213668823242e-01 1.289918541908264160e+00 8.374264240264892578e-01 -4.643493145704269409e-02
-1.402912259101867676e+00 7.009702920913696289e-02 1.111406803131103516e+00 8.888037204742431641e-01 -3.059744834899902344e-01
-1.054088473320007324e+00 3.546640872955322266e-01 1.189962387084960938e+00 3.572143614292144775e-01 -9.147549271583557129e-01
-8.475528955459594727e-01 -3.859089612960815430e-01 1.077041983604431152e+00 1.620485484600067139e-01 -2.640362083911895752e-01
-5.941289663314819336e-01 -3.952327072620391846e-01 1.186796903610229492e+00 1.591624766588211060e-01 -3.369985222816467285e-01
-1.116931080818176270e+00 -9.188941121101379395e-01 1.314915776252746582e+00 1.266552656888961792e-01 -5.292871594429016113e-01
-1.211909770965576172e+00 -9.585614204406738281e-01 1.410385370254516602e+00 5.601342394948005676e-02 -3.940945863723754883e-01
-6.002090573310852051e-01 -6.051403284072875977e-01 9.348196983337402344e-01 -1.847281008958816528e-01 -3.956306278705596924e-01
-7.815250754356384277e-01 -4.858555495738983154e-01 4.032248556613922119e-01 -3.136121854186058044e-02 -5.158473849296569824e-01
-8.362157344818115234e-01 -4.000043570995330811e-01 4.006567597389221191e-01 -1.912632025778293610e-03 -4.854036271572113037e-01
-1.059120535850524902e+00 1.533552445471286774e-02 1.588973551988601685e-01 -1.957745105028152466e-01 -2.299460321664810181e-01
-1.550509214401245117e+00 -4.556151330471038818e-01 8.526281118392944336e-01 -5.402257442474365234e-01 5.725404024124145508e-01
-5.102185606956481934e-01 -1.749324798583984375e-01 8.834514021873474121e-01 -1.016821861267089844e+00 2.130780071020126343e-01
-1.331137895584106445e+00 6.254626810550689697e-02 1.132527112960815430e+00 -7.769319415092468262e-01 6.979124248027801514e-02
-1.700114369392395020e+00 2.515900135040283203e-01 1.134258985519409180e+00 -9.516671895980834961e-01 2.929849922657012939e-01
-1.548464179039001465e+00 -3.595322370529174805e-02 8.565642833709716797e-01 -6.364710927009582520e-01 -1.414778977632522583e-01
-1.548266291618347168e+00 -6.004402786493301392e-02 7.685846090316772461e-01 -7.248613238334655762e-01 -1.936971098184585571e-01
-8.209217190742492676e-01 -8.830817341804504395e-01 5.421530008316040039e-01 -6.265267133712768555e-01 -1.295040994882583618e-01
-7.212005853652954102e-01 -8.742182254791259766e-01 5.230066776275634766e-01 -6.621406674385070801e-01 -1.386731266975402832e-01
-2.352587580680847168e-01 -3.936513364315032959e-01 8.748394846916198730e-01 -3.541562855243682861e-01 -1.215110063552856445e+00
-6.743621826171875000e-01 -8.221951127052307129e-02 1.464001297950744629e+00 -5.168207287788391113e-01 -1.931186914443969727e+00
-2.483763396739959717e-01 -4.646391272544860840e-01 1.654558658599853516e+00 -8.316845297813415527e-01 -2.661278247833251953e+00
-1.020098567008972168e+00 -1.312649846076965332e-01 9.296716451644897461e-01 -7.184374332427978516e-01 -2.184020757675170898e+00
-2.185080289840698242e+00 2.274744510650634766e-01 1.259655594825744629e+00 -1.271667361259460449e+00 -1.440396308898925781e+00
-1.666732192039489746e+00 1.409339159727096558e-01 7.015977501869201660e-01 -1.109460353851318359e+00 -9.813363552093505859e-01
-1.303158760070800781e+00 -6.098628640174865723e-01 -1.813116520643234253e-01 -7.422600388526916504e-01 -1.630994915962219238e+00
-1.112655758857727051e+00 -7.853045463562011719e-01 -1.742180734872817993e-01 -7.339036464691162109e-01 -1.697181820869445801e+00
-6.474285125732421875e-01 -6.440359354019165039e-01 -1.453485190868377686e-01 -4.502046108245849609e-01 -1.521729826927185059e+00
-5.811256766319274902e-01 -2.029196023941040039e-01 3.587774932384490967e-02 -5.750109553337097168e-01 -1.597300887107849121e+00
-5.794213414192199707e-01 -2.009454220533370972e-01 3.669705241918563843e-03 -5.883554220199584961e-01 -1.575117230415344238e+00
-3.706768751144409180e-01 -1.526381254196166992e+00 8.979869484901428223e-01 -3.101747483015060425e-03 -1.277595043182373047e+00
-3.661155700683593750e-02 -2.358096539974212646e-01 9.486132860183715820e-01 -8.879146575927734375e-01 5.215581655502319336e-01
-1.312206387519836426e-01 -2.162344455718994141e-01 9.388386011123657227e-01 -1.035513639450073242e+00 5.034476518630981445e-01
-5.099237896502017975e-03 -1.054710894823074341e-01 9.331104755401611328e-01 -1.054837703704833984e+00 3.361975252628326416e-01
-2.191555351018905640e-01 -1.935555040836334229e-01 9.266928434371948242e-01 -1.159681320190429688e+00 4.507000446319580078e-01
-1.035495877265930176e+00 3.889627009630203247e-02 7.962324619293212891e-01 -9.277172684669494629e-01 -1.415273547172546387e-01
4.770439267158508301e-01 3.402885198593139648e-01 1.822405695915222168e+00 -1.142509937286376953e+00 -4.465165138244628906e-01
5.586935877799987793e-01 3.064400553703308105e-01 1.771610140800476074e+00 -1.073515057563781738e+00 -3.431295454502105713e-01
-1.896977305412292480e+00 7.848104089498519897e-02 -2.838690578937530518e-01 4.767480790615081787e-01 6.256355047225952148e-01
-1.818139433860778809e+00 2.972372435033321381e-02 -2.437576055526733398e-01 4.276794493198394775e-01 6.672387123107910156e-01
-1.899112582206726074e+00 1.010215431451797485e-01 -7.936771214008331299e-02 3.181698024272918701e-01 3.937899470329284668e-01
-1.586499929428100586e+00 2.658655643463134766e-01 -2.743208706378936768e-01 6.370147466659545898e-01 5.627729296684265137e-01
-1.801058530807495117e+00 -1.128064617514610291e-01 -4.074040353298187256e-01 5.448917150497436523e-01 1.080233931541442871e+00
-1.863162040710449219e+00 -1.148425936698913574e-01 -3.788411617279052734e-01 5.501927733421325684e-01 1.064720034599304199e+00
-1.517180562019348145e+00 1.261604875326156616e-01 -7.406038641929626465e-01 3.786606490612030029e-01 6.663475632667541504e-01
-1.583296179771423340e+00 1.724212914705276489e-01 -7.570747733116149902e-01 3.530785739421844482e-01 6.395305991172790527e-01
-1.653490900993347168e+00 9.244252741336822510e-02 -6.792539954185485840e-01 4.089286923408508301e-01 6.214298605918884277e-01
-1.657128334045410156e+00 1.043100953102111816e-01 -7.049193978309631348e-01 4.481011033058166504e-01 6.162894964218139648e-01
-2.294078350067138672e+00 3.944955170154571533e-01 -8.662264943122863770e-01 1.529501318931579590e+00 1.393655180931091309e+00
-2.374153375625610352e+00 4.711177945137023926e-01 -9.203866720199584961e-01 1.356291770935058594e+00 1.436513781547546387e+00
-3.096973896026611328e+00 3.517321944236755371e-01 -8.966761231422424316e-01 1.619309425354003906e+00 1.715233683586120605e+00
-4.227407932281494141e+00 9.279969334602355957e-01 -8.412841558456420898e-01 1.412168741226196289e+00 1.949367284774780273e+00
-4.406619071960449219e+00 8.863508701324462891e-01 -8.153468966484069824e-01 1.408744215965270996e+00 2.014989376068115234e+00
-4.676242828369140625e+00 6.288745403289794922e-01 -3.682547211647033691e-01 1.378369688987731934e+00 2.129137516021728516e+00
-4.481713294982910156e+00 4.878802001476287842e-01 -2.822065055370330811e-01 1.673628926277160645e+00 1.773678421974182129e+00
-4.445457458496093750e+00 5.015093088150024414e-01 -3.945473134517669678e-01 1.645470023155212402e+00 1.680207252502441406e+00
-4.211010932922363281e+00 5.714614987373352051e-01 -5.290096998214721680e-01 1.807941198348999023e+00 1.752693295478820801e+00
-4.099343776702880859e+00 6.316453218460083008e-01 -5.033655762672424316e-01 1.591441988945007324e+00 1.703073263168334961e+00
-3.995154619216918945e+00 6.071254611015319824e-01 -4.768091738224029541e-01 1.655743002891540527e+00 1.774369597434997559e+00
-3.762177944183349609e+00 9.996737241744995117e-01 -5.549560189247131348e-01 1.582137942314147949e+00 1.382829904556274414e+00
-4.111270904541015625e+00 1.144429445266723633e+00 -7.188559174537658691e-01 1.304703235626220703e+00 1.214730381965637207e+00
-4.094857692718505859e+00 3.813356161117553711e-01 -8.077565431594848633e-01 1.062240362167358398e+00 9.911881089210510254e-01
-2.975899696350097656e+00 -1.954143941402435303e-01 -8.249532580375671387e-01 1.272341728210449219e+00 1.057905435562133789e+00
-2.309270381927490234e+00 1.013404369354248047e+00 -1.506398469209671021e-01 -2.070152461528778076e-01 1.306936144828796387e-01
-2.212609767913818359e+00 4.835556149482727051e-01 8.365100026130676270e-01 1.148690432310104370e-01 -1.500202775001525879e+00
-1.693083882331848145e+00 1.069447875022888184e+00 7.310259938240051270e-01 -4.616169631481170654e-02 -1.688978672027587891e+00
-1.345027208328247070e+00 9.221739172935485840e-01 6.955046057701110840e-01 -6.284240633249282837e-02 -1.478297472000122070e+00
-1.647910714149475098e+00 4.888223111629486084e-01 1.137876391410827637e+00 -3.565129265189170837e-02 -1.402222275733947754e+00
-1.892872154712677002e-03 -1.102152228355407715e+00 -1.339821219444274902e-01 -1.462314605712890625e+00 -1.655256271362304688e+00
3.449435234069824219e-01 -1.096816897392272949e+00 -3.633913770318031311e-02 -1.407270908355712891e+00 -1.654294013977050781e+00
1.804670393466949463e-01 -1.199607968330383301e+00 -1.907013356685638428e-04 -1.401316881179809570e+00 -1.773952960968017578e+00
1.383574157953262329e-01 -1.112878799438476562e+00 1.434001326560974121e-01 -1.388335824012756348e+00 -1.808911919593811035e+00
-7.230053544044494629e-01 -7.797695398330688477e-01 -4.782560467720031738e-01 -1.698431730270385742e+00 -1.262484192848205566e+00
-2.553579807281494141e-01 -9.032685756683349609e-01 -2.674762606620788574e-01 -1.596756815910339355e+00 -1.040001630783081055e+00
-1.137196660041809082e+00 -3.910183608531951904e-01 2.700238227844238281e-01 -9.563959240913391113e-01 -1.086093068122863770e+00
-2.450091838836669922e+00 -1.110115125775337219e-01 -8.590587973594665527e-01 -1.308196306228637695e+00 -1.281050324440002441e+00
-2.772637128829956055e+00 -5.936653614044189453e-01 -6.189930438995361328e-01 -9.628501534461975098e-01 -1.611167192459106445e+00
-2.271676540374755859e+00 -7.882778048515319824e-01 -1.119609475135803223e+00 -9.931297302246093750e-01 -9.650113582611083984e-01
-1.578983545303344727e+00 -4.583812654018402100e-01 -7.727628350257873535e-01 -1.139034628868103027e+00 -9.677439332008361816e-01
-5.315849184989929199e-01 -5.928193926811218262e-01 3.235249519348144531e-01 -1.053845047950744629e+00 -1.028532385826110840e+00
-7.535181045532226562e-01 -9.323394894599914551e-01 3.757743537425994873e-01 -1.084443449974060059e+00 -7.834634184837341309e-01
-8.509063720703125000e-01 -1.051217079162597656e+00 4.263765215873718262e-01 -1.085991382598876953e+00 -6.679549813270568848e-01
-7.026359438896179199e-01 -1.155880242586135864e-01 5.111929774284362793e-02 -1.685706853866577148e+00 -3.251025676727294922e-01
-5.268878340721130371e-01 1.063359379768371582e+00 2.954005002975463867e-01 -1.113916277885437012e+00 2.271027863025665283e-01
-1.463653087615966797e+00 4.676579833030700684e-01 7.103960514068603516e-01 -6.315798759460449219e-01 -1.730057120323181152e+00
-1.299553990364074707e+00 1.111550688743591309e+00 1.791634082794189453e+00 -9.809010624885559082e-01 -8.295174837112426758e-01
-2.036971807479858398e+00 1.448485255241394043e+00 1.696565866470336914e+00 -1.407651185989379883e+00 -6.177664995193481445e-01
-2.319110870361328125e+00 7.962301969528198242e-01 1.749197959899902344e+00 -1.420275926589965820e+00 -7.840362191200256348e-02
-2.537361621856689453e+00 3.159565031528472900e-01 -4.902128577232360840e-01 -1.619122982025146484e+00 -1.147658586502075195e+00
-1.078591704368591309e+00 -7.652383446693420410e-01 -6.715746223926544189e-02 -1.466197371482849121e+00 -1.357342839241027832e+00
-2.180691003799438477e+00 5.008763670921325684e-01 5.007161498069763184e-01 -6.103751063346862793e-01 3.166343271732330322e-01
-1.898547649383544922e+00 6.565662026405334473e-01 3.569934368133544922e-01 -5.821778774261474609e-01 3.423011302947998047e-01
-1.377724409103393555e+00 4.376175701618194580e-01 6.191431879997253418e-01 -1.188812375068664551e+00 4.178915023803710938e-01
-1.797569394111633301e+00 6.620882153511047363e-01 8.746889829635620117e-01 -1.122290134429931641e+00 1.109713792800903320e+00
-1.667269587516784668e+00 9.334899187088012695e-01 1.093541145324707031e+00 -6.598562002182006836e-01 3.044174611568450928e-01
-1.066412568092346191e+00 1.042527437210083008e+00 8.028626441955566406e-01 -8.302677869796752930e-01 3.926204144954681396e-01
-9.998368024826049805e-01 7.238655090332031250e-01 3.800271451473236084e-01 -1.124690771102905273e+00 -4.174173995852470398e-02
-7.828474640846252441e-01 6.378431916236877441e-01 3.320564925670623779e-01 -1.116835117340087891e+00 8.980798721313476562e-02
-8.958476781845092773e-01 6.340203881263732910e-01 -6.908877938985824585e-02 -7.716881036758422852e-01 -3.535906225442886353e-02
-1.289958596229553223e+00 1.450884342193603516e+00 -1.093576252460479736e-01 -1.568740248680114746e+00 -2.729606330394744873e-01
-1.377686500549316406e+00 1.230628013610839844e+00 -3.796144947409629822e-02 -1.546323299407958984e+00 -3.188932240009307861e-01
-1.006571650505065918e+00 8.218373656272888184e-01 7.237048149108886719e-01 -1.838367581367492676e+00 5.103432536125183105e-01
-7.536599636077880859e-01 7.303342223167419434e-01 2.594874203205108643e-01 -1.476923346519470215e+00 4.321194589138031006e-01
-1.185012578964233398e+00 8.130475878715515137e-02 5.167675614356994629e-01 -1.767474561929702759e-01 -3.093296587467193604e-01
-2.321745008230209351e-01 -9.366803616285324097e-02 6.442657709121704102e-01 -3.397912979125976562e-01 -3.139282166957855225e-01
-3.056168854236602783e-01 1.248543038964271545e-01 7.380062341690063477e-01 -4.295747578144073486e-01 -3.483746051788330078e-01
-7.071774005889892578e-01 8.860331773757934570e-02 6.525121927261352539e-01 -5.294718146324157715e-01 -4.003600180149078369e-01
-3.225488364696502686e-01 -2.847391068935394287e-01 8.572102189064025879e-01 -4.335919320583343506e-01 -5.107198953628540039e-01
4.351779222488403320e-01 -2.951968014240264893e-01 1.229503989219665527e+00 -4.064019918441772461e-01 -6.551278233528137207e-01
-7.250933647155761719e-01 -5.743122100830078125e-01 8.837785720825195312e-01 -1.035031437873840332e+00 -1.104924559593200684e+00
4.508102834224700928e-01 -7.924778461456298828e-01 5.748781561851501465e-01 -5.749859809875488281e-01 -1.081779956817626953e+00
3.781566768884658813e-02 -5.038708448410034180e-01 8.409747481346130371e-01 -7.625595927238464355e-01 -8.698309659957885742e-01
-1.852066516876220703e+00 -1.098570108413696289e+00 -4.578788951039314270e-02 -6.142894625663757324e-01 -2.047018557786941528e-01
-1.018554687500000000e+00 -9.449923634529113770e-01 2.169446945190429688e-01 -2.660355269908905029e-01 -2.596118748188018799e-01
-1.356613636016845703e-01 -5.035920143127441406e-01 5.125609040260314941e-01 -7.338913679122924805e-01 2.405769750475883484e-02
-1.769696027040481567e-01 -5.325570106506347656e-01 6.041181683540344238e-01 -6.612540483474731445e-01 -3.462527692317962646e-02
1.494593918323516846e-01 -1.974345296621322632e-01 5.596950054168701172e-01 -5.957667231559753418e-01 -4.430312290787696838e-02
-1.254827082157135010e-01 -1.909898221492767334e-01 5.211321711540222168e-01 -5.798664093017578125e-01 -1.177163869142532349e-01
-2.255460023880004883e-01 -1.063304021954536438e-01 5.460822582244873047e-01 -5.229821205139160156e-01 -1.259831190109252930e-01
-1.154826879501342773e+00 -2.651788890361785889e-01 1.155157089233398438e-01 -1.403624862432479858e-01 -3.545564413070678711e-01
-1.564303278923034668e+00 -1.543152630329132080e-01 6.075881794095039368e-02 -3.604791164398193359e-01 -4.041620194911956787e-01
-8.723657131195068359e-01 -7.310694456100463867e-01 -8.109562098979949951e-02 -7.294496297836303711e-01 -3.749294579029083252e-01
-1.285036325454711914e+00 -5.166509747505187988e-01 -2.222026288509368896e-01 -9.262604117393493652e-01 -5.256936550140380859e-01
-1.425703167915344238e+00 -7.682296633720397949e-01 -8.871208876371383667e-03 -4.064063727855682373e-01 -1.006470799446105957e+00
-1.683700203895568848e+00 -8.131086230278015137e-01 -4.408764839172363281e-02 -6.799077987670898438e-01 -1.573675394058227539e+00
-1.573894143104553223e+00 -7.859469056129455566e-01 3.044289350509643555e-01 -6.232544779777526855e-01 -1.366297125816345215e+00
-1.846019148826599121e+00 -8.877852559089660645e-01 3.361086547374725342e-01 -6.429137587547302246e-01 -1.394034981727600098e+00
-1.533205866813659668e+00 2.753651142120361328e-01 -9.682398289442062378e-02 -4.971864223480224609e-01 -1.491402864456176758e+00
-1.618281483650207520e+00 2.623800337314605713e-01 -3.130993247032165527e-02 -5.292839407920837402e-01 -1.429407000541687012e+00
-1.239631652832031250e+00 1.875328421592712402e-01 8.753095567226409912e-02 -4.320240914821624756e-01 -1.591597676277160645e+00
-1.557417154312133789e+00 -3.276942074298858643e-01 4.643014073371887207e-01 -1.286172866821289062e-01 -1.292458534240722656e+00
-1.515104889869689941e+00 -3.930946290493011475e-01 4.512823522090911865e-01 -8.604322373867034912e-02 -1.332076072692871094e+00
-1.614569664001464844e+00 -5.267072319984436035e-01 4.239772260189056396e-01 7.118126004934310913e-02 -1.021932244300842285e+00
-5.562934279441833496e-01 -8.417938947677612305e-01 5.812954902648925781e-01 -1.322649866342544556e-01 -1.309603691101074219e+00
-8.288679718971252441e-01 -1.933270931243896484e+00 1.776284933090209961e+00 1.753146350383758545e-01 -1.259037613868713379e+00
-4.228085875511169434e-01 -2.134770154953002930e+00 1.989805340766906738e+00 2.301848679780960083e-02 -1.301191806793212891e+00
-1.257459759712219238e+00 -2.285871744155883789e+00 2.678379535675048828e+00 3.873987123370170593e-02 -1.350840091705322266e+00
-1.326489925384521484e+00 -2.277466297149658203e+00 2.683045625686645508e+00 1.867829822003841400e-02 -1.370213747024536133e+00
-3.083203732967376709e-01 -1.577505111694335938e+00 2.613239526748657227e+00 5.146418213844299316e-01 -1.055210947990417480e+00
-7.704563140869140625e-01 -1.582007884979248047e+00 1.779250860214233398e+00 3.723558187484741211e-01 -4.225397855043411255e-02
-8.950586915016174316e-01 -1.728494405746459961e+00 1.824159860610961914e+00 5.455692410469055176e-01 -6.269323173910379410e-03
-7.929565310478210449e-01 3.680090904235839844e-01 1.920461893081665039e+00 1.246542811393737793e+00 3.912025392055511475e-01
-7.331852912902832031e-01 3.244842588901519775e-01 1.856827497482299805e+00 1.253372073173522949e+00 4.578456878662109375e-01
-8.453283905982971191e-01 3.239111974835395813e-02 4.127199053764343262e-01 7.739834785461425781e-01 6.286449432373046875e-01
-7.272594571113586426e-01 2.213015779852867126e-02 4.367250204086303711e-01 7.990946769714355469e-01 6.363602280616760254e-01
-1.026969194412231445e+00 1.285030879080295563e-02 5.205218791961669922e-01 7.142720818519592285e-01 5.530262589454650879e-01
-1.147315144538879395e+00 6.256586313247680664e-01 6.993660330772399902e-01 -2.254464291036128998e-02 1.550697803497314453e+00
-1.469780445098876953e+00 5.642253756523132324e-01 8.056255578994750977e-01 1.246903687715530396e-01 1.612035989761352539e+00
-1.777879595756530762e+00 5.581200718879699707e-01 8.966614603996276855e-01 9.352555871009826660e-02 1.663769841194152832e+00
-9.604309797286987305e-01 -7.214457392692565918e-01 7.447524666786193848e-01 3.294142782688140869e-01 4.604887962341308594e-01
-9.235540032386779785e-01 -6.910474300384521484e-01 7.237843275070190430e-01 2.378949522972106934e-01 3.577183783054351807e-01
-9.439557194709777832e-01 -6.069205999374389648e-01 7.769069671630859375e-01 3.074007630348205566e-01 4.416710436344146729e-01
-1.858041644096374512e+00 -7.013822197914123535e-01 5.187147855758666992e-01 -7.516132295131683350e-02 7.179850339889526367e-01
-2.053897142410278320e+00 -1.075002431869506836e+00 6.267084479331970215e-01 -9.874457120895385742e-02 5.530817508697509766e-01
-1.649212002754211426e+00 -6.892710924148559570e-01 5.628185868263244629e-01 -3.357656300067901611e-01 6.973419189453125000e-01
-1.310136556625366211e+00 -7.570216655731201172e-01 5.636664032936096191e-01 -1.917689293622970581e-01 6.481862664222717285e-01
-1.351362347602844238e+00 -7.782984375953674316e-01 5.783982276916503906e-01 -1.995695531368255615e-01 6.186496615409851074e-01
-4.683288335800170898e-01 5.161589980125427246e-01 9.731021523475646973e-01 4.585782811045646667e-02 7.300868630409240723e-01
-1.508405804634094238e+00 5.534180998802185059e-01 9.292413592338562012e-01 -2.610854618251323700e-02 3.387921750545501709e-01
-1.462262988090515137e+00 -4.862990602850914001e-02 1.244666814804077148e+00 -4.395504891872406006e-01 -3.172836303710937500e-01
-1.395016670227050781e+00 9.556178003549575806e-03 1.383161664009094238e+00 -4.400488138198852539e-01 -2.995663285255432129e-01
-1.461864829063415527e+00 -9.980063438415527344e-01 2.282758235931396484e+00 -1.743984371423721313e-01 -9.594835042953491211e-01
-1.151311397552490234e+00 -9.204066395759582520e-01 2.006644725799560547e+00 -2.232347577810287476e-01 -2.665357887744903564e-01
-1.922814130783081055e+00 -7.898761034011840820e-01 1.920713901519775391e+00 1.445477902889251709e-01 -4.739286899566650391e-01
-2.169339418411254883e+00 -5.372906923294067383e-01 2.114751100540161133e+00 6.125768646597862244e-02 -5.278983712196350098e-01
-1.311926841735839844e-01 -9.969457387924194336e-01 1.649593472480773926e+00 3.970671296119689941e-01 -7.905030250549316406e-01
-2.132133543491363525e-01 -1.029531955718994141e+00 1.688174486160278320e+00 3.857280015945434570e-01 -7.977157235145568848e-01
1.578804999589920044e-01 -1.449122130870819092e-01 1.724657893180847168e+00 -5.819882079958915710e-02 -4.618070423603057861e-01
-1.589615702629089355e+00 5.819972753524780273e-01 -9.685890376567840576e-02 4.151118397712707520e-01 1.306176632642745972e-01
-1.148915052413940430e+00 2.600255608558654785e-01 2.840760350227355957e-01 8.936174511909484863e-01 4.872003793716430664e-01
-1.084483981132507324e+00 3.317584991455078125e-01 -2.738213911652565002e-02 5.074288249015808105e-01 1.252038478851318359e-01
-9.109955430030822754e-01 2.547282278537750244e-01 -2.031105309724807739e-01 6.101027131080627441e-01 2.086667418479919434e-01
-8.407604098320007324e-01 1.587455533444881439e-02 -3.510691225528717041e-01 3.951776921749114990e-01 1.744375228881835938e-01
-7.802805304527282715e-01 2.375185489654541016e-03 -3.383350074291229248e-01 4.055603444576263428e-01 1.972167640924453735e-01
-1.939128160476684570e+00 1.091133832931518555e+00 -3.734624385833740234e-01 -2.287111729383468628e-01 1.604945808649063110e-01
-1.869000315666198730e+00 1.101388573646545410e+00 -3.478263616561889648e-01 -2.188090085983276367e-01 1.519606858491897583e-01
-1.978206992149353027e+00 1.287700295448303223e+00 -1.029253602027893066e-01 -2.252387553453445435e-01 -1.783273518085479736e-01
-1.320855259895324707e+00 4.048664867877960205e-01 -8.727344125509262085e-02 4.770055785775184631e-02 3.333067595958709717e-01
-9.530159831047058105e-01 2.912103533744812012e-01 -3.723744302988052368e-02 2.389689087867736816e-01 -5.893283337354660034e-02
-1.138460397720336914e+00 -2.397678643465042114e-01 -1.789791733026504517e-01 1.356452107429504395e-01 4.263431429862976074e-01
-1.309527993202209473e+00 -6.851402670145034790e-02 -4.511825144290924072e-01 3.059659898281097412e-01 2.637372016906738281e-01
-9.838140010833740234e-01 1.957971900701522827e-01 -8.874604105949401855e-02 1.997566819190979004e-01 -1.209618896245956421e-01
-5.723607540130615234e-01 5.817319154739379883e-01 2.020611613988876343e-02 8.257641643285751343e-02 -1.323585212230682373e-01
-9.560124278068542480e-01 3.854328393936157227e-01 9.733136743307113647e-02 1.521303132176399231e-02 -9.329456835985183716e-02
-6.081727743148803711e-01 3.326472342014312744e-01 8.286942839622497559e-01 6.294871121644973755e-02 9.573137015104293823e-02
-8.237456083297729492e-01 3.175490498542785645e-01 1.035499811172485352e+00 2.381116151809692383e-01 -4.470669105648994446e-02
-8.823797106742858887e-01 4.982976913452148438e-01 6.010290980339050293e-01 1.875990331172943115e-01 -3.115323781967163086e-01
-6.607108116149902344e-01 4.602249562740325928e-01 6.120405197143554688e-01 2.319352328777313232e-01 -4.713614583015441895e-01
-2.977588474750518799e-01 8.294151425361633301e-01 1.325197696685791016e+00 -1.198529824614524841e-01 -8.662958145141601562e-01
-7.209993600845336914e-01 -5.160874500870704651e-02 9.052959084510803223e-01 -1.463540196418762207e+00 -5.119542405009269714e-02
-7.278594374656677246e-01 2.291331440210342407e-01 8.070923089981079102e-01 -1.156381130218505859e+00 -8.186449110507965088e-02
-6.558344960212707520e-01 -8.662413805723190308e-03 7.047476768493652344e-01 -1.137727499008178711e+00 -4.368455111980438232e-01
2.922556102275848389e-01 -1.129790991544723511e-01 9.729724526405334473e-01 -1.173044800758361816e+00 -2.961811721324920654e-01
-2.744433879852294922e-01 -1.736586540937423706e-01 9.330458641052246094e-01 -1.377172112464904785e+00 -5.742464661598205566e-01
1.820937171578407288e-02 1.956509202718734741e-01 1.241129398345947266e+00 -1.061592102050781250e+00 -8.174229264259338379e-01
-1.481245756149291992e-01 2.958529815077781677e-02 4.864680171012878418e-01 -7.583000063896179199e-01 -5.159980654716491699e-01
-2.574572265148162842e-01 2.040515542030334473e-01 4.125265181064605713e-01 -7.732437849044799805e-01 -5.755483508110046387e-01
-4.593114852905273438e-01 5.380321294069290161e-02 4.097950458526611328e-01 -1.325228571891784668e+00 -3.886736035346984863e-01
-1.253405451774597168e+00 -4.318911582231521606e-03 2.659907341003417969e-01 -1.421205163002014160e+00 -8.392739295959472656e-01
-2.207642234861850739e-02 1.239198327064514160e+00 1.419757485389709473e+00 -1.541947841644287109e+00 -2.764037251472473145e-01
2.565622702240943909e-02 1.182941555976867676e+00 1.439905881881713867e+00 -1.200781345367431641e+00 -3.537535965442657471e-01
1.389740407466888428e-01 1.172058820724487305e+00 1.450880408287048340e+00 -1.240509629249572754e+00 -3.721689879894256592e-01
-1.510127037763595581e-01 -2.219940423965454102e-01 9.946212768554687500e-01 -1.174388885498046875e+00 5.500934720039367676e-01
-2.266281545162200928e-01 -1.778257489204406738e-01 9.915902018547058105e-01 -1.152354001998901367e+00 5.455665588378906250e-01
-4.098435044288635254e-01 -1.049315854907035828e-01 7.248755693435668945e-01 -1.105160832405090332e+00 3.640756011009216309e-01
-4.589520692825317383e-01 2.449158430099487305e-01 9.530896544456481934e-01 -9.207245111465454102e-01 1.923104822635650635e-01
-9.700081348419189453e-01 4.903725534677505493e-02 8.770747184753417969e-01 -1.289431929588317871e+00 3.022242784500122070e-01
-1.415407180786132812e+00 -1.804791688919067383e-01 5.719950795173645020e-01 -1.393607020378112793e+00 6.783518940210342407e-02
-1.286472797393798828e+00 -1.804054826498031616e-01 5.701567530632019043e-01 -1.407789111137390137e+00 1.500409394502639771e-01
-1.141848683357238770e+00 -2.824381589889526367e-01 3.577530086040496826e-01 -1.649875760078430176e+00 3.675441443920135498e-01
-3.836761713027954102e-01 -4.409022629261016846e-01 6.588591337203979492e-01 -1.464349150657653809e+00 1.758498251438140869e-01
-1.503013491630554199e+00 -4.423190653324127197e-02 9.009368419647216797e-01 -3.528306484222412109e-01 -1.614717990159988403e-01
-1.129196166992187500e+00 4.976042360067367554e-02 9.879375100135803223e-01 -3.537542521953582764e-01 -1.569337546825408936e-01
-9.831605553627014160e-01 1.608195155858993530e-01 1.106514930725097656e+00 -4.831557869911193848e-01 -1.925425082445144653e-01
-1.519646763801574707e+00 6.760962009429931641e-01 9.740234017372131348e-01 1.928635537624359131e-01 -4.921698272228240967e-01
-1.455628514289855957e+00 8.426440358161926270e-01 1.085045814514160156e+00 -8.869794011116027832e-02 -4.909260869026184082e-01
-5.841743946075439453e-01 -2.079606354236602783e-01 9.957658648490905762e-01 -2.256126888096332550e-02 7.334474325180053711e-01
-5.352207422256469727e-01 -1.137557625770568848e-01 1.085878491401672363e+00 2.360255457460880280e-02 6.755443811416625977e-01
-9.659863114356994629e-01 2.910783886909484863e-01 1.095523834228515625e+00 -4.393771886825561523e-01 6.507276296615600586e-01
-8.370085954666137695e-01 5.455331802368164062e-01 1.206544399261474609e+00 -8.220461010932922363e-01 8.499076962471008301e-01
-5.472004413604736328e-01 7.404901981353759766e-01 9.416887760162353516e-01 -6.059995293617248535e-01 9.153332710266113281e-01
-2.670423388481140137e-01 5.881395339965820312e-01 1.084882855415344238e+00 -6.674795746803283691e-01 1.170995950698852539e+00
-2.134166806936264038e-01 5.162165164947509766e-01 1.300203084945678711e+00 -5.355773568153381348e-01 1.682006239891052246e+00
-2.137405276298522949e-01 5.504704713821411133e-01 1.297695040702819824e+00 -5.196684002876281738e-01 1.625177502632141113e+00
-8.133020997047424316e-01 1.355869621038436890e-01 1.020384311676025391e+00 -1.141321510076522827e-01 1.122633457183837891e+00
-2.658019363880157471e-01 4.511060118675231934e-01 5.710330605506896973e-01 -5.179387331008911133e-01 1.266369462013244629e+00
-1.544532418251037598e+00 6.382849812507629395e-02 -2.746869027614593506e-01 1.354090809822082520e+00 9.082005620002746582e-01
-1.493495464324951172e+00 6.715267151594161987e-02 -2.890378236770629883e-01 1.334175109863281250e+00 9.532679319381713867e-01
-1.766890525817871094e+00 9.525684267282485962e-02 -4.193546175956726074e-01 1.368948936462402344e+00 1.114126563072204590e+00
-7.852161675691604614e-02 5.244247317314147949e-01 1.155779719352722168e+00 -1.422028839588165283e-01 6.288849115371704102e-01
-7.130627036094665527e-01 3.345817625522613525e-01 8.853673934936523438e-01 -2.421890944242477417e-01 1.004864454269409180e+00
-1.328571557998657227e+00 2.338508665561676025e-01 7.040215730667114258e-01 -4.585765600204467773e-01 8.679409623146057129e-01
-1.598125457763671875e+00 5.413818955421447754e-01 2.773845791816711426e-01 -8.336246013641357422e-02 7.143494486808776855e-01
-7.708343863487243652e-01 -6.175665855407714844e-01 2.260333538055419922e+00 1.060450553894042969e+00 -1.308674812316894531e-01
-1.197551488876342773e+00 6.830342411994934082e-01 1.190318465232849121e+00 1.254100203514099121e-01 -2.556210383772850037e-04
-2.873204350471496582e-01 5.611671805381774902e-01 1.530011415481567383e+00 6.245791912078857422e-02 -4.377585351467132568e-01
-6.676835417747497559e-01 -6.412058323621749878e-02 1.252248883247375488e+00 4.870901107788085938e-01 -9.898325204849243164e-01
-4.263437688350677490e-01 -3.388869762420654297e-01 3.383122086524963379e-01 -1.195707917213439941e-01 -9.249587059020996094e-01
-8.498620986938476562e-01 -3.171809017658233643e-01 4.082945585250854492e-01 -2.130229771137237549e-01 -1.044254660606384277e+00
-1.439887523651123047e+00 -2.415765523910522461e-01 4.163648933172225952e-02 -4.653787314891815186e-01 -7.216978669166564941e-01
-1.136010885238647461e+00 -3.561630845069885254e-01 1.267037689685821533e-01 -5.324231982231140137e-01 -6.620782017707824707e-01
-1.080018877983093262e+00 -5.356256961822509766e-01 -1.308187991380691528e-01 -4.855071008205413818e-01 -6.861464977264404297e-01
-1.767898917198181152e+00 8.900343775749206543e-01 -2.775772511959075928e-01 -2.780785560607910156e-01 -8.802852034568786621e-01
-1.758599042892456055e+00 3.233610689640045166e-01 -6.251048445701599121e-01 -5.796455144882202148e-01 -2.872328460216522217e-01
6.812776327133178711e-01 -6.960784196853637695e-01 6.385780572891235352e-01 -4.836958944797515869e-01 -5.482000112533569336e-01
6.555396318435668945e-01 -7.340618968009948730e-01 6.417558193206787109e-01 -4.792592227458953857e-01 -5.179524421691894531e-01
6.555396318435668945e-01 -7.340618968009948730e-01 6.417558193206787109e-01 -4.792592227458953857e-01 -5.179524421691894531e-01
6.128234863281250000e-01 -6.914972066879272461e-01 7.203246951103210449e-01 -5.631619691848754883e-01 -5.305926799774169922e-01
4.469636380672454834e-01 -6.798238158226013184e-01 7.539238333702087402e-01 -5.224364399909973145e-01 -5.281800031661987305e-01
2.790230512619018555e-01 -4.427545964717864990e-01 7.032657265663146973e-01 -6.338187456130981445e-01 -2.854928374290466309e-01
-1.530876755714416504e-01 -1.062805414199829102e+00 -1.148158535361289978e-01 -5.151046514511108398e-01 -1.026876807212829590e+00
3.181122243404388428e-01 -6.480532288551330566e-01 1.855511963367462158e-01 -7.551841735839843750e-01 -8.232251405715942383e-01
2.162553668022155762e-01 -7.737926244735717773e-01 2.561601102352142334e-01 -6.317285299301147461e-01 -6.350126862525939941e-01
-5.446209311485290527e-01 -4.265607520937919617e-02 6.810415387153625488e-01 -1.026214599609375000e+00 -3.400516808032989502e-01
-1.220652014017105103e-01 2.925232052803039551e-02 9.102590680122375488e-01 -1.110112786293029785e+00 -4.627034366130828857e-01
-1.464183330535888672e+00 -4.245403707027435303e-01 -5.671315789222717285e-01 8.501945137977600098e-01 -6.532805040478706360e-03
-1.389144062995910645e+00 -2.793931066989898682e-01 -7.301585674285888672e-01 6.760296225547790527e-01 -1.411348432302474976e-01
-8.502203822135925293e-01 -7.756292819976806641e-01 -2.892594933509826660e-01 -5.687119960784912109e-01 -3.964610695838928223e-01
-7.198152542114257812e-01 -8.036224246025085449e-01 -2.714972496032714844e-01 -5.419590473175048828e-01 -4.426350593566894531e-01
-1.698353767395019531e+00 -4.944308698177337646e-01 4.350664466619491577e-02 -3.044690787792205811e-01 -4.427377581596374512e-01
-1.251503586769104004e+00 -2.459482103586196899e-01 2.296477258205413818e-01 -2.833139598369598389e-01 -4.594554305076599121e-01
-8.221230506896972656e-01 -9.171586632728576660e-01 4.642001390457153320e-01 -6.060445308685302734e-02 -7.039139270782470703e-01
-1.340472221374511719e+00 -5.940565466880798340e-01 9.483562111854553223e-01 7.341343909502029419e-02 -1.049726486206054688e+00
-9.760487079620361328e-01 -4.387547075748443604e-01 1.259144306182861328e+00 -2.021058946847915649e-01 -1.512843251228332520e+00
-1.137759089469909668e+00 -1.875854730606079102e-01 1.271113157272338867e+00 3.688982725143432617e-01 -1.164886116981506348e+00
-1.095124721527099609e+00 -2.054147720336914062e-01 1.350858807563781738e+00 3.654085993766784668e-01 -1.114871859550476074e+00
-8.740175366401672363e-01 6.767901182174682617e-01 1.528711915016174316e+00 3.620795905590057373e-01 -1.151301503181457520e+00
-8.030906915664672852e-01 8.538340330123901367e-01 2.026806831359863281e+00 -9.244768321514129639e-02 -1.685333371162414551e+00
-2.140753418207168579e-01 7.274665236473083496e-01 2.195255517959594727e+00 -1.593503952026367188e-01 -1.642901897430419922e+00
-1.276668548583984375e+00 7.397847175598144531e-01 7.401167750358581543e-01 -8.874566107988357544e-02 -1.249552488327026367e+00
-1.442796945571899414e+00 1.144460439682006836e+00 9.155437946319580078e-01 5.488273873925209045e-02 -1.219483375549316406e+00
-4.664610922336578369e-01 -3.473679125308990479e-01 1.241651535034179688e+00 -1.836563706398010254e+00 1.732325553894042969e-01
1.373168975114822388e-01 2.579134702682495117e-01 1.219430446624755859e+00 -1.927852392196655273e+00 1.023116707801818848e+00
1.623938977718353271e-01 1.741277426481246948e-01 1.172379493713378906e+00 -1.960825681686401367e+00 1.202266454696655273e+00
2.287040054798126221e-01 1.522688269615173340e-01 1.212719678878784180e+00 -1.977230906486511230e+00 1.215506315231323242e+00
2.970971763134002686e-01 -1.077865511178970337e-01 1.386124253273010254e+00 -1.639178991317749023e+00 6.785112023353576660e-01
-4.991288855671882629e-02 -3.719797357916831970e-02 1.071452856063842773e+00 -1.639950633049011230e+00 8.498340845108032227e-01
-4.544545114040374756e-01 -2.270003557205200195e-01 5.073961019515991211e-01 -1.526630997657775879e+00 -4.709734022617340088e-01
1.549861907958984375e+00 -5.548530220985412598e-01 9.928895831108093262e-01 -9.263795018196105957e-01 -1.774219036102294922e+00
1.521338701248168945e+00 -5.937582254409790039e-01 9.877696037292480469e-01 -9.523102641105651855e-01 -1.732881546020507812e+00
1.032848954200744629e+00 -7.492635846138000488e-01 9.574857354164123535e-01 -1.002560019493103027e+00 -1.733551263809204102e+00
1.697782754898071289e+00 -8.438346385955810547e-01 1.022422671318054199e+00 -9.201323986053466797e-01 -1.928950667381286621e+00
2.108755588531494141e+00 -5.613678097724914551e-01 1.078315377235412598e+00 -7.662132382392883301e-01 -1.968873023986816406e+00
1.119650483131408691e+00 -7.666491270065307617e-01 8.104622364044189453e-01 -1.030290365219116211e+00 -2.328920125961303711e+00
-2.256030559539794922e+00 -7.848273962736129761e-02 7.323949337005615234e-01 9.234197139739990234e-01 1.433533310890197754e+00
-2.757749319076538086e+00 -5.778793692588806152e-01 4.465382099151611328e-01 6.695443987846374512e-01 1.129852175712585449e+00
-2.919225931167602539e+00 -3.205822110176086426e-01 7.787079811096191406e-01 5.800590515136718750e-01 1.403972029685974121e+00
-1.916802406311035156e+00 -3.633984923362731934e-01 2.670134902000427246e-01 3.071490526199340820e-01 6.952254176139831543e-01
-2.000461339950561523e+00 -3.448293209075927734e-01 2.222822010517120361e-01 1.815820932388305664e-01 9.611437320709228516e-01
-1.915549755096435547e+00 -3.043793439865112305e-01 1.685882061719894409e-01 1.622032374143600464e-01 8.987958431243896484e-01
-1.531745553016662598e+00 -2.557137310504913330e-01 1.914928406476974487e-01 4.918949902057647705e-01 8.630777597427368164e-01
-1.617778062820434570e+00 -4.133417904376983643e-01 1.443125456571578979e-01 4.907182753086090088e-01 8.575850129127502441e-01
-1.424995779991149902e+00 -4.529730975627899170e-01 2.521026432514190674e-01 7.108251452445983887e-01 7.719973921775817871e-01
-1.926674604415893555e+00 5.969715714454650879e-01 1.524116873741149902e+00 2.606976330280303955e-01 1.169166922569274902e+00
-2.536865472793579102e+00 9.181898832321166992e-02 9.949530959129333496e-01 -1.344598531723022461e-01 9.623301029205322266e-01
-2.283452033996582031e+00 -1.197456121444702148e-01 1.252380728721618652e+00 -4.721522629261016846e-01 1.464456558227539062e+00
-4.012342929840087891e+00 -4.484068155288696289e-01 9.061052799224853516e-01 -4.123713076114654541e-01 1.104050517082214355e+00
-4.164263725280761719e+00 -3.997465968132019043e-01 9.082245230674743652e-01 -4.319775998592376709e-01 9.913392066955566406e-01
-3.240205764770507812e+00 -1.758847758173942566e-02 1.047265529632568359e+00 -3.288933336734771729e-01 8.365488052368164062e-01
-3.334694385528564453e+00 8.018939942121505737e-02 1.067502617835998535e+00 -4.790645241737365723e-01 7.357046604156494141e-01
-2.548528671264648438e+00 -1.944762766361236572e-01 9.650286436080932617e-01 9.922223165631294250e-03 6.842759251594543457e-01
-2.913358211517333984e+00 -6.287958621978759766e-01 9.866114854812622070e-01 -4.490394145250320435e-02 8.983608484268188477e-01
-2.632719993591308594e+00 -5.282101631164550781e-01 1.195667505264282227e+00 -1.319262534379959106e-01 1.086869120597839355e+00
-2.060752391815185547e+00 -6.476223468780517578e-01 1.174557089805603027e+00 -1.838155090808868408e-01 1.058762550354003906e+00
-1.918798923492431641e+00 -7.636321187019348145e-01 9.981980323791503906e-01 -2.564082443714141846e-01 1.006829142570495605e+00
-1.721179246902465820e+00 -5.756886005401611328e-01 9.427375793457031250e-01 -3.384630084037780762e-01 8.066716790199279785e-01
-1.413749217987060547e+00 -7.853890061378479004e-01 1.316891908645629883e+00 -3.475135266780853271e-01 1.482584327459335327e-01
-1.309571623802185059e+00 -9.858147501945495605e-01 1.670876264572143555e+00 3.364687412977218628e-02 3.955654054880142212e-02
-1.109661579132080078e+00 -1.018145918846130371e+00 1.612010478973388672e+00 -9.854029864072799683e-02 2.688485383987426758e-02
-2.911921441555023193e-01 -3.688589036464691162e-01 2.365491628646850586e+00 -5.236025452613830566e-01 -6.376477479934692383e-01
-4.973607063293457031e-01 8.578652739524841309e-01 1.437744021415710449e+00 -9.368024468421936035e-01 -3.558501899242401123e-01
-3.195419311523437500e-01 8.933317065238952637e-01 1.324526071548461914e+00 -9.387049078941345215e-01 -3.440790176391601562e-01
-6.874912977218627930e-01 2.607626654207706451e-02 4.701541364192962646e-01 -8.245953321456909180e-01 -3.031022846698760986e-01
-8.711603283882141113e-01 -5.484220981597900391e-01 -4.874964356422424316e-01 -1.997912287712097168e+00 -7.652372121810913086e-01
-5.616634711623191833e-02 -6.160970926284790039e-01 -3.185345828533172607e-01 -2.203993797302246094e+00 -7.744792103767395020e-01
-1.633247375488281250e+00 -5.704073905944824219e-01 -6.673690676689147949e-01 -2.670022010803222656e+00 -7.974333167076110840e-01
1.234268918633460999e-01 -4.912894070148468018e-01 -1.428883373737335205e-01 -2.297223091125488281e+00 -1.501911282539367676e+00
5.560166835784912109e-01 -6.534461379051208496e-01 -2.781025469303131104e-01 -2.306267976760864258e+00 -1.622884750366210938e+00
7.394307255744934082e-01 -7.852229475975036621e-01 -2.902666330337524414e-01 -2.260725975036621094e+00 -1.535829186439514160e+00
3.080494999885559082e-01 -7.024171948432922363e-01 -4.493097960948944092e-01 -2.149386167526245117e+00 -1.719219923019409180e+00
2.931617200374603271e-01 -7.408384680747985840e-01 -4.089460968971252441e-01 -2.161540985107421875e+00 -1.722044825553894043e+00
3.312816917896270752e-01 -1.166577816009521484e+00 -3.514566719532012939e-01 -2.384663581848144531e+00 -1.572597265243530273e+00
-2.268084287643432617e+00 -7.955258712172508240e-03 1.699659675359725952e-01 7.006831765174865723e-01 8.856062293052673340e-01
-7.975559234619140625e-01 5.112316608428955078e-01 5.422484278678894043e-01 1.374255865812301636e-01 7.330058813095092773e-01
-8.412302136421203613e-01 6.473128795623779297e-01 5.701339244842529297e-01 -1.672972291707992554e-01 9.803738594055175781e-01
-6.983578205108642578e-01 4.826494455337524414e-01 5.866885185241699219e-01 -1.244771704077720642e-01 9.213327765464782715e-01
-7.000361680984497070e-01 3.769661784172058105e-01 7.814171314239501953e-01 -3.665593266487121582e-02 9.930068254470825195e-01
-1.008033156394958496e+00 5.223087668418884277e-01 7.414181828498840332e-01 1.191978231072425842e-01 9.741187095642089844e-01
-1.320042967796325684e+00 5.547275543212890625e-01 6.922293901443481445e-01 1.661637425422668457e-01 1.067296504974365234e+00
-1.114315629005432129e+00 5.923658609390258789e-01 2.267720699310302734e-01 3.519990444183349609e-01 1.419318914413452148e+00
-7.957158088684082031e-01 -5.927933454513549805e-01 5.256752967834472656e-01 -1.547995924949645996e+00 -1.498466014862060547e+00
-7.391370534896850586e-01 -5.951382517814636230e-01 3.436089456081390381e-01 -1.639029622077941895e+00 -1.350064516067504883e+00
-1.288502931594848633e+00 -9.381122142076492310e-02 -7.319572381675243378e-03 -1.192902922630310059e+00 -1.555268645286560059e+00
-1.840712070465087891e+00 1.321610361337661743e-01 1.922000348567962646e-01 -1.476677894592285156e+00 -1.348958373069763184e+00
-9.665761590003967285e-01 -5.034279227256774902e-01 1.937617957592010498e-01 -1.411417245864868164e+00 -1.036219716072082520e+00
-8.062676191329956055e-01 -9.638366699218750000e-01 8.322684764862060547e-01 -1.454314827919006348e+00 -8.539131879806518555e-01
-7.319927811622619629e-01 -8.691104054450988770e-01 8.719043731689453125e-01 -1.437363982200622559e+00 -9.811167120933532715e-01
-9.847173094749450684e-01 3.508569300174713135e-01 2.963075637817382812e-01 -1.132701873779296875e+00 4.047770500183105469e-01
-9.994516968727111816e-01 -3.302076756954193115e-01 6.357392072677612305e-01 5.249140858650207520e-01 -5.233321785926818848e-01
-1.189072728157043457e+00 -3.471971750259399414e-01 7.238539457321166992e-01 5.539113879203796387e-01 -4.785291254520416260e-01
-7.107903361320495605e-01 -2.291767001152038574e-01 8.211964964866638184e-01 2.977760136127471924e-01 -6.139138340950012207e-01
-9.968227148056030273e-01 1.412889510393142700e-01 6.965485215187072754e-02 -2.066505670547485352e+00 2.251444384455680847e-02
-1.003994226455688477e+00 -2.457557059824466705e-02 1.020940318703651428e-01 -1.955406904220581055e+00 3.158186003565788269e-02
-9.720040559768676758e-01 6.213111281394958496e-01 6.181905269622802734e-01 -1.535367131233215332e+00 8.096874505281448364e-02
-1.258393764495849609e+00 -3.285991847515106201e-01 -1.666229069232940674e-01 3.975846469402313232e-01 -7.482709884643554688e-01
-9.909067749977111816e-01 -4.128837287425994873e-01 -3.071149289608001709e-01 1.348719298839569092e-01 -8.386412858963012695e-01
-8.363616466522216797e-01 -7.303611636161804199e-01 -1.540247350931167603e-01 2.268076837062835693e-01 -7.482777833938598633e-01
-2.620770215988159180e+00 -1.778371334075927734e-01 -7.883864045143127441e-01 3.572840094566345215e-01 -8.660013079643249512e-01
-2.892465353012084961e+00 -1.462714821100234985e-01 -7.564141154289245605e-01 4.031420946121215820e-01 -6.036594510078430176e-01
-1.550643205642700195e+00 6.318140625953674316e-01 1.469399034976959229e-02 -9.309218525886535645e-01 6.304423809051513672e-01
-9.262217283248901367e-01 3.749260008335113525e-01 1.059583276510238647e-01 -6.773278713226318359e-01 5.359058976173400879e-01
-1.264606595039367676e+00 -7.189987599849700928e-02 3.548989295959472656e-01 -6.773613095283508301e-01 5.787947773933410645e-01
-1.139878034591674805e+00 1.925030499696731567e-01 3.372935950756072998e-01 -6.785447597503662109e-01 3.939879238605499268e-01
-9.371206164360046387e-01 8.645190000534057617e-01 3.684128820896148682e-01 -1.313577145338058472e-01 8.182301521301269531e-01
-8.779197931289672852e-01 7.708710432052612305e-01 3.302285969257354736e-01 3.055137097835540771e-01 4.671467542648315430e-01
-1.268653631210327148e+00 6.527730822563171387e-01 1.885699480772018433e-01 3.660109341144561768e-01 2.895687520503997803e-01
-1.322200775146484375e+00 4.622969031333923340e-01 1.404530704021453857e-01 3.097784519195556641e-01 1.534541100263595581e-01
-1.094189643859863281e+00 7.231111526489257812e-01 1.132434487342834473e+00 -2.381658256053924561e-01 3.400952741503715515e-02
-6.837318539619445801e-01 8.975268006324768066e-01 6.399323940277099609e-01 -1.086283087730407715e+00 4.679124355316162109e-01
-2.088509559631347656e+00 -3.224894702434539795e-01 -4.606463313102722168e-01 -2.430937290191650391e-01 4.098123908042907715e-01
-5.467824935913085938e-01 -8.758296370506286621e-01 1.714008569717407227e+00 -7.248954176902770996e-01 -8.154444694519042969e-01
6.587691903114318848e-01 -8.617946505546569824e-01 1.149735331535339355e+00 -6.044573783874511719e-01 -6.314251422882080078e-01
6.587691903114318848e-01 -8.617946505546569824e-01 1.149735331535339355e+00 -6.044573783874511719e-01 -6.314251422882080078e-01
9.587984681129455566e-01 -7.683414220809936523e-01 1.294187784194946289e+00 -8.032578229904174805e-01 -8.035936951637268066e-01
6.677453517913818359e-01 -3.092376589775085449e-01 1.239957332611083984e+00 -7.758400440216064453e-01 -5.995237231254577637e-01
-9.691921472549438477e-01 4.862352907657623291e-01 1.811423778533935547e+00 -9.324206709861755371e-01 -5.311316847801208496e-01
-8.213167786598205566e-01 6.570463180541992188e-01 2.185165882110595703e+00 -6.423499584197998047e-01 -6.661375164985656738e-01
-2.995648682117462158e-01 1.526930332183837891e+00 1.650218486785888672e+00 -7.755286097526550293e-01 -1.371567249298095703e-01


==> images/fashion_mnist_ood/gan_5.txt <==
-7.603293657302856445e-02 -1.833231091499328613e+00 3.397048115730285645e-01 -2.341303676366806030e-01 -6.437618732452392578e-01
-3.843857944011688232e-01 -3.065764665603637695e+00 1.192498683929443359e+00 -4.031524956226348877e-01 -1.074547529220581055e+00
-3.716898858547210693e-01 -2.892741680145263672e+00 1.009588479995727539e+00 -4.579625725746154785e-01 -8.338003754615783691e-01
-4.199478924274444580e-01 -3.006436824798583984e+00 9.438826441764831543e-01 -4.978289604187011719e-01 -7.047398090362548828e-01
-4.915211200714111328e-01 -2.985518932342529297e+00 5.580921173095703125e-01 -7.654581069946289062e-01 -1.116039037704467773e+00
-4.309462308883666992e-01 -2.950947999954223633e+00 7.931299805641174316e-01 -7.300881743431091309e-01 -1.258422970771789551e+00
-4.382739663124084473e-01 -3.110952377319335938e+00 1.407195687294006348e+00 -7.035898566246032715e-01 -1.477843880653381348e+00
-3.103654086589813232e-01 -2.812940120697021484e+00 1.043518185615539551e+00 -7.775003910064697266e-01 -1.588597297668457031e+00
6.652140021324157715e-01 -2.100838184356689453e+00 7.466288805007934570e-01 -1.802065074443817139e-01 -7.546142339706420898e-01
6.109858155250549316e-01 -1.888375401496887207e+00 4.056629538536071777e-01 -8.658920973539352417e-02 -1.035778760910034180e+00
3.750087320804595947e-01 -1.807044982910156250e+00 9.961757063865661621e-01 1.735314726829528809e-01 -1.015647888183593750e+00
7.459520697593688965e-01 -2.098866224288940430e+00 6.334359049797058105e-01 1.148247048258781433e-01 -1.158800721168518066e+00
2.372719049453735352e-01 -1.337699055671691895e+00 8.246744275093078613e-01 -8.574945852160453796e-03 -9.469228982925415039e-01
2.463826686143875122e-01 -1.358328700065612793e+00 8.185333609580993652e-01 -9.633214212954044342e-03 -8.993862271308898926e-01
2.463826686143875122e-01 -1.358328700065612793e+00 8.185333609580993652e-01 -9.633214212954044342e-03 -8.993862271308898926e-01
3.526829779148101807e-01 -1.472624182701110840e+00 6.952640414237976074e-01 -1.498609334230422974e-01 -9.592674374580383301e-01
1.330463528633117676e+00 -1.462342143058776855e+00 1.660084724426269531e+00 -1.216280460357666016e+00 -9.264436364173889160e-01
1.330463528633117676e+00 -1.462342143058776855e+00 1.660084724426269531e+00 -1.216280460357666016e+00 -9.264436364173889160e-01
1.363002538681030273e+00 -1.441792964935302734e+00 1.558655977249145508e+00 -1.200275778770446777e+00 -8.443970680236816406e-01
1.088271975517272949e+00 -8.818257451057434082e-01 1.075361728668212891e+00 1.359546482563018799e-01 -2.136344909667968750e-01
1.088271975517272949e+00 -8.818257451057434082e-01 1.075361728668212891e+00 1.359546482563018799e-01 -2.136344909667968750e-01
1.088271975517272949e+00 -8.818257451057434082e-01 1.075361728668212891e+00 1.359546482563018799e-01 -2.136344909667968750e-01
1.094840407371520996e+00 -9.273613095283508301e-01 1.050092935562133789e+00 1.182894259691238403e-01 -2.322267591953277588e-01
1.032838225364685059e+00 -9.354307651519775391e-01 1.015546202659606934e+00 1.049661189317703247e-01 -2.333525717258453369e-01
1.055840253829956055e+00 -6.892738342285156250e-01 1.504684090614318848e+00 4.746984541416168213e-01 4.056746363639831543e-01
1.057988166809082031e+00 -6.995775103569030762e-01 1.485091090202331543e+00 4.928658902645111084e-01 4.335632324218750000e-01
9.642781019210815430e-01 -9.219722151756286621e-01 1.660125136375427246e+00 7.456529140472412109e-01 5.216299891471862793e-01
4.228726327419281006e-01 -8.423852920532226562e-01 1.527665972709655762e+00 4.330106079578399658e-01 2.167598903179168701e-01
6.210166811943054199e-01 -9.259715080261230469e-01 1.570636510848999023e+00 7.090637683868408203e-01 3.971571326255798340e-01
5.510773062705993652e-01 -9.038349390029907227e-01 1.437641143798828125e+00 6.949388980865478516e-01 4.225985407829284668e-01
5.740063786506652832e-01 -8.455624580383300781e-01 1.367033243179321289e+00 6.638590693473815918e-01 4.006368517875671387e-01
4.936672151088714600e-01 -9.172140955924987793e-01 1.513009786605834961e+00 3.583667874336242676e-01 6.617331504821777344e-02
4.214143157005310059e-01 -1.385433554649353027e+00 3.589153587818145752e-01 -3.759253323078155518e-01 2.776989638805389404e-01
4.778119176626205444e-02 -2.141041457653045654e-01 1.855755448341369629e+00 -1.065000653266906738e+00 2.025511741638183594e+00
-2.382012084126472473e-03 -1.800624579191207886e-01 1.575466394424438477e+00 -1.232344150543212891e+00 2.087496042251586914e+00
6.799224615097045898e-01 -7.111958265304565430e-01 8.194467425346374512e-01 -3.427690267562866211e-01 6.138711422681808472e-02
6.507597565650939941e-01 -3.883654773235321045e-01 6.339159607887268066e-01 -1.002935171127319336e+00 7.347680330276489258e-01
8.034754395484924316e-01 -4.662881791591644287e-01 7.835129499435424805e-01 -1.029236435890197754e+00 6.260502338409423828e-01
3.178467154502868652e-01 -1.019279360771179199e+00 -1.758262634277343750e+00 -2.684025764465332031e+00 -1.309192299842834473e+00
1.107136964797973633e+00 -7.936699390411376953e-01 -1.072395920753479004e+00 -1.984298467636108398e+00 -1.487045884132385254e+00
1.710140347480773926e+00 -1.398846268653869629e+00 7.273486256599426270e-02 -1.299442291259765625e+00 -1.179779052734375000e+00
2.265067100524902344e+00 -1.448300004005432129e+00 5.711924284696578979e-03 -1.632931947708129883e+00 -1.565058469772338867e+00
1.991952657699584961e+00 -1.291325807571411133e+00 -3.877818882465362549e-01 -1.802623391151428223e+00 -1.388286828994750977e+00
2.420111894607543945e+00 -1.404606938362121582e+00 -4.220111370086669922e-01 -1.475010871887207031e+00 -1.471602439880371094e+00
1.887478113174438477e+00 -9.550287127494812012e-01 -7.522062659263610840e-01 -2.433822631835937500e+00 -1.346462488174438477e+00
1.539760112762451172e+00 -8.380305171012878418e-01 -6.194463968276977539e-01 -2.282442331314086914e+00 -1.389936685562133789e+00
1.757623791694641113e+00 -9.370058178901672363e-01 -6.603858470916748047e-01 -2.673158645629882812e+00 -1.548446297645568848e+00
1.111563086509704590e+00 -1.365305066108703613e+00 -1.074630618095397949e-01 -1.986292123794555664e+00 -5.954501032829284668e-01
7.019622325897216797e-01 -1.134344577789306641e+00 -2.809774279594421387e-01 -2.244354963302612305e+00 -2.800871133804321289e-01
5.562373399734497070e-01 -1.208337068557739258e+00 -1.021947026252746582e+00 -2.582288026809692383e+00 -1.322697941213846207e-02
9.279456734657287598e-02 -1.347856402397155762e+00 -1.278047442436218262e+00 -2.335927009582519531e+00 -1.677400022745132446e-01
9.944964945316314697e-02 -1.422645807266235352e+00 -1.285220861434936523e+00 -2.421820402145385742e+00 -1.667074412107467651e-01
1.280551403760910034e-01 -1.187266945838928223e+00 -1.292849779129028320e+00 -2.464277505874633789e+00 2.118385024368762970e-02
2.150933891534805298e-01 -1.285660147666931152e+00 -1.380409121513366699e+00 -2.446741342544555664e+00 3.332336619496345520e-02
-2.710484564304351807e-01 -1.162150025367736816e+00 -1.718657851219177246e+00 -2.391194105148315430e+00 1.998094469308853149e-01
-4.168947637081146240e-01 -8.630611300468444824e-01 -1.571914434432983398e+00 -2.484600543975830078e+00 4.939564466476440430e-01
-6.101868152618408203e-01 -9.396293759346008301e-01 -1.547428607940673828e+00 -1.743237853050231934e+00 1.072188317775726318e-01
1.912337690591812134e-01 -9.393954277038574219e-01 -3.447118699550628662e-01 -1.738855242729187012e+00 1.287787109613418579e-01
-1.508125364780426025e-01 -9.962776303291320801e-01 -2.409910559654235840e-01 -1.755414605140686035e+00 1.143912896513938904e-01
4.133667796850204468e-02 -1.061222434043884277e+00 -7.289193868637084961e-01 -1.561275482177734375e+00 1.959758400917053223e-01
9.072517603635787964e-02 -1.382014036178588867e+00 -4.379625618457794189e-01 -1.439111471176147461e+00 5.464991331100463867e-01
3.644514083862304688e-01 -1.221489071846008301e+00 -4.250418841838836670e-01 -1.337186813354492188e+00 2.574871182441711426e-01
-6.786392629146575928e-02 -1.010894060134887695e+00 2.346464246511459351e-01 -6.695099472999572754e-01 1.487288355827331543e+00
2.778229862451553345e-02 -1.082086205482482910e+00 -1.201519668102264404e-01 -8.189007043838500977e-01 9.953629970550537109e-02
-1.633789688348770142e-01 -1.313747167587280273e+00 6.882713735103607178e-02 -6.423773169517517090e-01 9.642086625099182129e-01
6.987234205007553101e-02 -1.459836244583129883e+00 7.021290063858032227e-01 -1.539666891098022461e+00 9.608713537454605103e-02
-5.199510455131530762e-01 -9.466105699539184570e-01 6.491782069206237793e-01 -1.441386938095092773e+00 7.042154669761657715e-02
-5.061662793159484863e-01 -9.236956834793090820e-01 6.167644858360290527e-01 -1.478847265243530273e+00 5.115741863846778870e-02
-2.739422619342803955e-01 -8.664945363998413086e-01 6.275157928466796875e-01 -6.453745365142822266e-01 -1.348203420639038086e-01
-2.739422619342803955e-01 -8.664945363998413086e-01 6.275157928466796875e-01 -6.453745365142822266e-01 -1.348203420639038086e-01
4.901431500911712646e-03 -8.913784027099609375e-01 4.464205205440521240e-01 -5.663135647773742676e-01 9.590317308902740479e-02
7.878150343894958496e-01 -7.072008252143859863e-01 4.768774509429931641e-01 -8.058739304542541504e-01 9.553450942039489746e-01
6.124105453491210938e-01 -7.484725713729858398e-01 5.993895530700683594e-01 -3.833980560302734375e-01 7.848746180534362793e-01
3.621544837951660156e-01 -5.379199385643005371e-01 9.166596531867980957e-01 -1.574438959360122681e-01 1.218636631965637207e+00
7.873589992523193359e-01 -4.964002370834350586e-01 1.200600147247314453e+00 -2.221199274063110352e-01 1.443536043167114258e+00
1.343870759010314941e+00 -2.796465754508972168e-01 8.692614436149597168e-01 2.179901897907257080e-01 2.423093557357788086e+00
1.377475976943969727e+00 -2.396023124456405640e-01 8.932128548622131348e-01 4.160476922988891602e-01 2.120794534683227539e+00
1.757621288299560547e+00 1.390927881002426147e-01 1.280774235725402832e+00 -2.942827641963958740e-01 1.564619541168212891e+00
1.711525201797485352e+00 2.338420897722244263e-01 1.230448722839355469e+00 -2.075403928756713867e-01 1.641488909721374512e+00
1.725089550018310547e+00 -3.050571307539939880e-02 7.681097388267517090e-01 6.416562944650650024e-02 2.583468437194824219e+00
1.598101496696472168e+00 -1.151744183152914047e-02 1.010327219963073730e+00 -7.863400876522064209e-02 2.744541883468627930e+00
1.369351863861083984e+00 -1.750706732273101807e-01 8.071109056472778320e-01 -3.196312859654426575e-02 2.746639490127563477e+00
1.492264151573181152e+00 -6.457725763320922852e-01 8.972477912902832031e-01 -2.952318489551544189e-01 2.583140850067138672e+00
1.313745260238647461e+00 -6.593230366706848145e-01 6.165711879730224609e-01 -2.581689059734344482e-01 1.312774538993835449e+00
1.491564750671386719e+00 -8.858296275138854980e-01 7.080427408218383789e-01 -3.216022849082946777e-01 1.466489315032958984e+00
1.417045116424560547e+00 -7.075799703598022461e-01 7.497043013572692871e-01 3.197859227657318115e-02 1.511865854263305664e+00
7.267422080039978027e-01 -1.401802301406860352e-01 8.126570582389831543e-01 -3.349530696868896484e-01 1.124478816986083984e+00
9.467015862464904785e-01 -3.030539751052856445e-01 8.027802109718322754e-01 -1.353610903024673462e-01 5.849348902702331543e-01
9.561430811882019043e-01 -1.392336785793304443e-01 7.856501936912536621e-01 -8.569496870040893555e-02 6.237107515335083008e-01
9.064980745315551758e-01 -4.646226018667221069e-02 1.106395959854125977e+00 -6.712653040885925293e-01 7.541592121124267578e-01
9.630963206291198730e-01 -4.022609442472457886e-03 1.146886229515075684e+00 -6.813441514968872070e-01 7.478681206703186035e-01
9.807565212249755859e-01 -1.680175587534904480e-02 1.114058375358581543e+00 -7.135596275329589844e-01 7.205008864402770996e-01
8.221230506896972656e-01 -3.257428109645843506e-01 9.909050464630126953e-01 -4.475985467433929443e-01 8.094425201416015625e-01
3.602582216262817383e-01 -5.772377252578735352e-01 6.958814263343811035e-01 -1.480686962604522705e-01 3.625952601432800293e-01
3.433196842670440674e-01 -9.826455116271972656e-01 8.729518055915832520e-01 -1.981468498706817627e-01 4.418490231037139893e-01
-4.108160734176635742e-01 -1.118996500968933105e+00 2.920938432216644287e-01 5.917664170265197754e-01 5.425136685371398926e-01
-9.037711620330810547e-01 -1.668011426925659180e+00 4.409076869487762451e-01 7.077655792236328125e-01 6.877502799034118652e-01
-8.088104426860809326e-03 -2.001677751541137695e+00 9.352931380271911621e-01 1.365168929100036621e+00 8.728544712066650391e-01
8.989846706390380859e-02 -2.284880638122558594e+00 1.045547366142272949e+00 1.016430020332336426e+00 9.439969062805175781e-01
3.061169683933258057e-01 -1.187283158302307129e+00 1.041011691093444824e+00 3.560574948787689209e-01 9.817860722541809082e-01
-1.010761618614196777e+00 -2.205214262008666992e+00 8.174608349800109863e-01 5.141915082931518555e-01 -3.718226775527000427e-02
-1.489039182662963867e+00 -1.827728271484375000e+00 1.360670447349548340e+00 2.933767735958099365e-01 3.558936119079589844e-01
-1.494392752647399902e+00 -1.782420873641967773e+00 1.367376804351806641e+00 2.792849838733673096e-01 3.511914610862731934e-01
-1.690471410751342773e+00 -1.954502940177917480e+00 1.566733360290527344e+00 6.565088033676147461e-02 5.534653663635253906e-01
-1.707094430923461914e+00 -1.962895154953002930e+00 1.480270981788635254e+00 9.155847877264022827e-02 7.888092994689941406e-01
-1.966203689575195312e+00 -1.809161424636840820e+00 1.460999488830566406e+00 8.402378112077713013e-02 7.377340793609619141e-01
-1.864208936691284180e+00 -1.843056797981262207e+00 1.455273985862731934e+00 3.980565816164016724e-02 8.359389901161193848e-01
-1.987105369567871094e+00 -1.881473541259765625e+00 1.383893609046936035e+00 1.690144240856170654e-01 1.086700677871704102e+00
-2.072573184967041016e+00 -1.897812724113464355e+00 1.474656462669372559e+00 5.226433277130126953e-02 1.007884740829467773e+00
-1.604470849037170410e+00 -4.888584911823272705e-01 1.724529862403869629e+00 8.329837024211883545e-02 2.509595155715942383e+00
-1.459114313125610352e+00 -6.148920655250549316e-01 1.703374028205871582e+00 4.013814032077789307e-04 2.693520307540893555e+00
-1.129046082496643066e+00 -1.049710631370544434e+00 1.799144387245178223e+00 3.807545900344848633e-01 2.274098396301269531e+00
1.050625324249267578e+00 -5.679290294647216797e-01 2.254752397537231445e+00 4.236471951007843018e-01 2.629884481430053711e+00
4.429408907890319824e-01 -5.746521353721618652e-01 1.150169372558593750e+00 5.548564791679382324e-01 2.712944746017456055e+00
1.707510948181152344e-01 -1.029449939727783203e+00 1.806378245353698730e+00 6.731570363044738770e-01 2.351765155792236328e+00
-1.556256532669067383e+00 -1.218838453292846680e+00 1.155611753463745117e+00 3.404338359832763672e-01 2.677949905395507812e+00
-1.276943087577819824e+00 -1.035615682601928711e+00 6.384923458099365234e-01 2.016417235136032104e-01 1.621511697769165039e+00
-7.372351884841918945e-01 -6.924335360527038574e-01 3.519436120986938477e-01 -1.933862417936325073e-01 1.643420100212097168e+00
-5.730123519897460938e-01 -1.063425421714782715e+00 5.950263738632202148e-01 1.798623800277709961e-01 5.485594868659973145e-01
-5.808402895927429199e-01 -1.056947112083435059e+00 2.737644314765930176e-01 -3.639819324016571045e-01 2.954155802726745605e-01
-3.832061588764190674e-02 -9.535841345787048340e-01 1.623791456222534180e-02 -9.275618791580200195e-01 1.905923932790756226e-01
-1.626039892435073853e-01 -5.993124246597290039e-01 -1.438472718000411987e-01 -9.166018962860107422e-01 1.173383519053459167e-01
1.451418697834014893e-01 -4.594601690769195557e-01 -3.030394613742828369e-01 -1.160412430763244629e+00 3.921704888343811035e-01
2.006283104419708252e-01 -3.312221765518188477e-01 -2.690055668354034424e-01 -1.173099160194396973e+00 3.910778760910034180e-01
-4.500297307968139648e-01 -7.403613328933715820e-01 6.402423232793807983e-02 -1.290657043457031250e+00 -4.372769966721534729e-02
-6.222180724143981934e-01 -7.700874805450439453e-01 1.167599409818649292e-01 -1.249629735946655273e+00 1.178545877337455750e-02
-3.645659387111663818e-01 -6.807082891464233398e-01 -1.180824264883995056e-01 -1.407795310020446777e+00 4.321471974253654480e-02
-3.687575161457061768e-01 -6.049829721450805664e-01 -1.236510872840881348e-01 -1.410176396369934082e+00 1.701313816010951996e-02
-3.637562692165374756e-01 -5.697585940361022949e-01 -2.453544884920120239e-01 -1.250571370124816895e+00 2.440256327390670776e-01
4.537740349769592285e-01 -9.265606403350830078e-01 -3.087130375206470490e-02 -8.870492577552795410e-01 1.025999546051025391e+00
-3.184867799282073975e-01 -9.867218732833862305e-01 1.196458637714385986e-01 -1.262238144874572754e+00 1.442293763160705566e+00
-3.625355064868927002e-01 -1.093546390533447266e+00 1.565052866935729980e-01 -1.256202578544616699e+00 1.329719543457031250e+00
-4.891845881938934326e-01 -1.210533261299133301e+00 -3.017096966505050659e-02 -1.434417724609375000e+00 1.509398937225341797e+00
1.444253027439117432e-01 -9.705589413642883301e-01 6.236279606819152832e-01 -1.406908988952636719e+00 1.132780313491821289e+00
3.377616703510284424e-01 -9.097260236740112305e-01 1.059044718742370605e+00 -1.669918537139892578e+00 8.880169391632080078e-01
7.701655626296997070e-01 -1.008458733558654785e+00 8.828492164611816406e-01 -1.106310963630676270e+00 8.515630364418029785e-01
8.079406023025512695e-01 -3.397180736064910889e-01 4.510742425918579102e-01 -1.323849797248840332e+00 1.345395326614379883e+00
1.069634199142456055e+00 -5.856939554214477539e-01 5.565882921218872070e-01 -1.181852221488952637e+00 1.495058178901672363e+00
3.685739934444427490e-01 -5.139618515968322754e-01 1.434532999992370605e-01 -1.738005876541137695e+00 1.101830959320068359e+00
-2.684552967548370361e-01 -4.222701191902160645e-01 8.374466001987457275e-02 -2.577608346939086914e+00 1.463104605674743652e+00
-1.641009896993637085e-01 -7.469338178634643555e-01 1.372045874595642090e-01 -2.434333562850952148e+00 1.197931408882141113e+00
7.153791189193725586e-01 -4.228188097476959229e-01 3.479063808917999268e-01 -1.334196090698242188e+00 9.713300466537475586e-01
7.928714752197265625e-01 -1.146947026252746582e+00 4.755530357360839844e-01 -6.591510176658630371e-01 7.581549286842346191e-01
-4.916442632675170898e-01 -1.482902884483337402e+00 6.946694254875183105e-01 -7.851437330245971680e-01 1.474740743637084961e+00
2.390839457511901855e-01 -8.680815696716308594e-01 7.730621695518493652e-01 -2.081181406974792480e-01 1.166030406951904297e+00
2.329904139041900635e-01 -7.711805105209350586e-01 4.659625291824340820e-01 -4.094133973121643066e-01 6.979884505271911621e-01
6.005848944187164307e-02 -6.200885772705078125e-01 4.548631608486175537e-01 -2.769945561885833740e-01 4.911163449287414551e-01
9.473262429237365723e-01 -1.062307238578796387e+00 1.255774021148681641e+00 -1.073885083198547363e+00 2.709667682647705078e-01
1.189412832260131836e+00 -7.296907901763916016e-01 7.691453695297241211e-01 -1.474903941154479980e+00 3.354070782661437988e-01
1.195728421211242676e+00 -8.711451888084411621e-01 5.901768803596496582e-01 -1.474569201469421387e+00 3.976681828498840332e-01
1.196472406387329102e+00 -5.068120956420898438e-01 5.589122772216796875e-01 -1.438164353370666504e+00 5.704157352447509766e-01
8.378446698188781738e-01 -8.997444510459899902e-01 4.509178400039672852e-01 -8.785218000411987305e-01 9.900379180908203125e-01
4.171427488327026367e-01 -7.717449665069580078e-01 3.067947626113891602e-01 -9.456973671913146973e-01 -6.082627177238464355e-02
2.996690385043621063e-02 -8.027696013450622559e-01 2.874245643615722656e-01 -5.818572640419006348e-01 1.148024082183837891e+00
-1.614851057529449463e-01 -6.359896063804626465e-01 9.833690524101257324e-01 -6.406659483909606934e-01 1.170680642127990723e+00
1.278314888477325439e-01 -6.560748219490051270e-01 6.082485914230346680e-01 -8.498247861862182617e-01 1.025805711746215820e+00
1.576379835605621338e-01 -5.312986969947814941e-01 6.880781054496765137e-01 -1.009027719497680664e+00 8.514171242713928223e-01
1.609326452016830444e-01 -4.283903837203979492e-01 7.030584216117858887e-01 -1.302184224128723145e+00 9.008504152297973633e-01
-2.988347709178924561e-01 -2.690167129039764404e-01 8.270331025123596191e-01 -1.149065852165222168e+00 8.175827860832214355e-01
-4.572060704231262207e-01 -1.938040256500244141e+00 1.005692839622497559e+00 -2.045993804931640625e+00 -4.376070201396942139e-01
-7.644533514976501465e-01 -2.069108724594116211e+00 3.437118530273437500e-01 6.755902767181396484e-01 1.103066325187683105e+00
-1.205618381500244141e+00 -1.423200070858001709e-01 3.140664100646972656e-01 -1.096320986747741699e+00 1.978442549705505371e+00
-1.452343940734863281e+00 -4.930148422718048096e-01 5.401924252510070801e-01 -1.313503742218017578e+00 1.699141383171081543e+00
-1.105925679206848145e+00 -5.168076157569885254e-01 2.448872625827789307e-01 -1.063712716102600098e+00 1.370766043663024902e+00
-8.063684701919555664e-01 -4.977925717830657959e-01 8.185358643531799316e-01 1.330941319465637207e-01 1.984540462493896484e+00
-4.348961710929870605e-01 -1.505905508995056152e+00 1.226634383201599121e-01 -4.044213891029357910e-01 1.827493548393249512e+00
-8.845251202583312988e-01 -1.681883335113525391e+00 -2.879209630191326141e-02 -1.301087617874145508e+00 7.455246448516845703e-01
-9.233259558677673340e-01 -1.713457465171813965e+00 -1.971374154090881348e-01 -1.435295939445495605e+00 1.264947056770324707e+00
-1.501111865043640137e+00 -1.577891349792480469e+00 -4.630108922719955444e-02 -1.158022046089172363e+00 8.722397089004516602e-01
-1.254844427108764648e+00 -7.367933392524719238e-01 -1.084289908409118652e+00 -1.195061922073364258e+00 3.468966782093048096e-01
-4.818952977657318115e-01 -1.310152053833007812e+00 -1.119234085083007812e+00 -1.342813372611999512e+00 2.212998420000076294e-01
-1.681726723909378052e-01 -1.171813607215881348e+00 -1.146097540855407715e+00 -1.370641350746154785e+00 1.639784425497055054e-01
-6.011933684349060059e-01 -7.523387074470520020e-01 -7.906863689422607422e-01 -1.365539312362670898e+00 5.362211465835571289e-01
-4.799831509590148926e-01 -8.345316648483276367e-01 -6.265376806259155273e-01 -1.301638603210449219e+00 2.092984020709991455e-01
-7.619643956422805786e-02 -8.999330401420593262e-01 -7.387687563896179199e-01 -1.350947022438049316e+00 2.699753046035766602e-01
-2.130776345729827881e-01 -7.495744228363037109e-01 -8.100828528404235840e-01 -1.418117403984069824e+00 2.006827294826507568e-01
-1.577789634466171265e-01 -8.624715805053710938e-01 -6.539071798324584961e-01 -1.287697672843933105e+00 5.743439793586730957e-01
9.918804466724395752e-02 -1.120553374290466309e+00 1.555292367935180664e+00 -9.771371483802795410e-01 1.436407685279846191e+00
2.165737329050898552e-03 -1.360732078552246094e+00 9.386698603630065918e-01 -3.934636116027832031e-01 9.177850484848022461e-01
4.108750447630882263e-02 -4.934491515159606934e-01 1.190016865730285645e+00 -5.051501989364624023e-01 1.900311231613159180e+00
-1.029250472784042358e-01 -6.235909461975097656e-01 1.809036135673522949e-01 7.814371585845947266e-01 9.815626144409179688e-01
-1.411859225481748581e-02 -9.178766012191772461e-01 2.701583504676818848e-01 8.388270139694213867e-01 1.051256418228149414e+00
4.203366115689277649e-02 -9.115012884140014648e-01 2.029154598712921143e-01 9.304996728897094727e-01 1.139023303985595703e+00
-2.041722387075424194e-01 -8.028583526611328125e-01 -3.303899168968200684e-01 7.083747386932373047e-01 1.236644029617309570e+00
1.456765681505203247e-01 -9.244480133056640625e-01 -2.693875730037689209e-01 5.425840616226196289e-01 1.384549498558044434e+00
9.137264639139175415e-02 -1.098780632019042969e+00 -2.055419832468032837e-01 5.363007783889770508e-01 1.668488025665283203e+00
-1.101652756333351135e-01 -1.446966052055358887e+00 -2.860646247863769531e-01 1.145131707191467285e+00 1.519448041915893555e+00
-1.486412733793258667e-01 -1.575090885162353516e+00 -1.806490272283554077e-01 1.026882052421569824e+00 1.508719563484191895e+00
-1.742637306451797485e-01 -1.645070195198059082e+00 1.203610971570014954e-01 1.048153042793273926e+00 1.525393724441528320e+00
-2.724851965904235840e-01 -1.652552485466003418e+00 2.226376235485076904e-01 8.954775333404541016e-01 1.550242304801940918e+00
-3.447127640247344971e-01 -1.716710209846496582e+00 3.527584075927734375e-01 9.496561288833618164e-01 1.702876567840576172e+00
-3.952483236789703369e-01 -1.987040281295776367e+00 5.245651006698608398e-01 5.392157435417175293e-01 1.335750579833984375e+00
-4.267699122428894043e-01 -1.652783751487731934e+00 2.842459082603454590e-01 6.552145481109619141e-01 1.679694175720214844e+00
-3.208902776241302490e-01 -1.524736046791076660e+00 8.683957457542419434e-01 4.885889887809753418e-01 1.860505223274230957e+00
-4.580321609973907471e-01 -1.242955327033996582e+00 1.451610088348388672e+00 7.777154445648193359e-01 1.703068256378173828e+00
-3.925274312496185303e-02 -1.755528926849365234e+00 1.234474778175354004e+00 7.668928503990173340e-01 2.044630289077758789e+00
-2.523908019065856934e-01 -1.808894395828247070e+00 1.376570463180541992e-01 -4.891892373561859131e-01 8.984366059303283691e-01
-1.966918557882308960e-01 -3.029449939727783203e+00 8.384861946105957031e-01 1.317520499229431152e+00 5.113277584314346313e-02
-8.244546055793762207e-01 -2.667001247406005859e+00 1.364938497543334961e+00 2.691572308540344238e-01 -7.745913416147232056e-02
3.386595472693443298e-02 -2.355517387390136719e+00 1.272857427597045898e+00 -9.404079914093017578e-01 -5.947165489196777344e-01
3.834263682365417480e-01 -3.092323243618011475e-01 1.400930285453796387e+00 -5.846650004386901855e-01 1.719516396522521973e+00
-2.704354226589202881e-01 -1.480506658554077148e+00 -1.462282612919807434e-02 -1.476891875267028809e+00 1.112008929252624512e+00
-3.459792137145996094e-01 -2.336618661880493164e+00 -1.243500709533691406e+00 -1.532016754150390625e+00 1.006968140602111816e+00
-9.271072596311569214e-02 -2.354213237762451172e+00 -2.233556658029556274e-01 -2.410889267921447754e-01 1.094907402992248535e+00
-2.401010692119598389e-01 -1.699916601181030273e+00 2.937225699424743652e-01 -6.064096093177795410e-01 1.196519851684570312e+00
2.802340127527713776e-02 -1.090596914291381836e+00 8.945016860961914062e-01 -4.322914034128189087e-02 4.906786382198333740e-01
-7.490932941436767578e-02 -1.101360797882080078e+00 9.917428493499755859e-01 -3.403758257627487183e-02 4.553771615028381348e-01
-5.933896452188491821e-02 -1.209782361984252930e+00 8.675895929336547852e-01 2.280053496360778809e-01 1.500796824693679810e-01
-1.169493570923805237e-01 -1.196563601493835449e+00 8.824245929718017578e-01 1.947962939739227295e-01 1.488281041383743286e-01
4.229267239570617676e-01 -1.142780900001525879e+00 1.316145658493041992e+00 1.187174320220947266e-01 1.011544585227966309e+00
5.113226175308227539e-01 -6.475784182548522949e-01 1.463121652603149414e+00 7.415518909692764282e-02 1.508005976676940918e+00
4.963457882404327393e-01 2.816963940858840942e-03 1.491001844406127930e+00 3.948255777359008789e-01 2.024434804916381836e+00
6.346412897109985352e-01 2.524819076061248779e-01 1.281101703643798828e+00 7.663262635469436646e-02 1.828934073448181152e+00
2.168268859386444092e-01 -1.856205016374588013e-01 1.416239142417907715e+00 -2.622663080692291260e-01 1.101349234580993652e+00
7.328276038169860840e-01 -2.570033669471740723e-01 9.908523559570312500e-01 -5.405647158622741699e-01 2.286560833454132080e-01
8.329359889030456543e-01 -3.033320605754852295e-01 7.434899806976318359e-01 -4.217088520526885986e-01 2.647328376770019531e-01
8.329359889030456543e-01 -3.033320605754852295e-01 7.434899806976318359e-01 -4.217088520526885986e-01 2.647328376770019531e-01
8.252121806144714355e-01 -3.180869519710540771e-01 7.217835187911987305e-01 -3.916063308715820312e-01 2.741427719593048096e-01
3.183755874633789062e-01 5.285501480102539062e-01 1.202928662300109863e+00 -3.395542800426483154e-01 1.581297278404235840e+00
2.763190865516662598e-01 4.805646240711212158e-01 1.232418775558471680e+00 -2.476194947957992554e-01 1.649850487709045410e+00
4.989689886569976807e-01 3.113474249839782715e-01 1.086085677146911621e+00 -9.758469462394714355e-01 1.620059728622436523e+00
3.255501687526702881e-01 2.102195918560028076e-01 9.882846474647521973e-01 -6.693651080131530762e-01 1.408874988555908203e+00
2.091038972139358521e-01 3.925641775131225586e-01 1.052583932876586914e+00 -5.710499286651611328e-01 1.389656543731689453e+00
1.747829914093017578e-01 4.049439728260040283e-01 1.056622862815856934e+00 -5.441887378692626953e-01 1.401928901672363281e+00
1.857172846794128418e-01 3.720757961273193359e-01 1.021569252014160156e+00 -5.468980669975280762e-01 1.449329018592834473e+00
5.826200246810913086e-01 6.824730634689331055e-01 3.229719698429107666e-01 -4.043274000287055969e-02 1.671523332595825195e+00
4.798080623149871826e-01 6.975637674331665039e-01 3.517750799655914307e-01 1.334832608699798584e-01 1.658899188041687012e+00
4.982549548149108887e-01 6.846106052398681641e-01 3.541418910026550293e-01 1.161755695939064026e-01 1.727208614349365234e+00
9.121767878532409668e-01 7.041098475456237793e-01 3.823110163211822510e-01 -5.714230984449386597e-02 1.818861722946166992e+00
9.092569351196289062e-01 6.334285736083984375e-01 5.368275046348571777e-01 -8.671933412551879883e-02 1.866369128227233887e+00
8.107007145881652832e-01 5.947536826133728027e-01 5.047397017478942871e-01 -1.639383882284164429e-01 2.045296907424926758e+00
7.755346894264221191e-01 6.909133195877075195e-01 4.623881876468658447e-01 -2.497389614582061768e-01 2.002959489822387695e+00
8.238171339035034180e-01 -6.389483809471130371e-01 1.538794875144958496e+00 -9.827259182929992676e-02 9.959392249584197998e-02
7.875913977622985840e-01 -6.137258410453796387e-01 1.486835598945617676e+00 -7.266834378242492676e-02 9.286300837993621826e-02
2.508057355880737305e-01 1.257501542568206787e-01 1.270905375480651855e+00 3.650073111057281494e-01 1.083796381950378418e+00
9.395755082368850708e-02 1.084143891930580139e-01 1.326842188835144043e+00 1.892243027687072754e-01 1.147257447242736816e+00
7.908103615045547485e-02 7.226398587226867676e-02 1.400690317153930664e+00 2.208992987871170044e-01 1.138188958168029785e+00
5.403646081686019897e-02 5.764973536133766174e-02 1.359129428863525391e+00 2.482138276100158691e-01 1.090103387832641602e+00
5.403646081686019897e-02 5.764973536133766174e-02 1.359129428863525391e+00 2.482138276100158691e-01 1.090103387832641602e+00
5.403646081686019897e-02 5.764973536133766174e-02 1.359129428863525391e+00 2.482138276100158691e-01 1.090103387832641602e+00
8.395079523324966431e-03 2.542487159371376038e-02 1.356562852859497070e+00 2.289294153451919556e-01 1.069204092025756836e+00
1.130589842796325684e-01 -2.221759036183357239e-02 1.285515308380126953e+00 3.169025182723999023e-01 9.983849525451660156e-01
1.125043854117393494e-01 5.276555195450782776e-03 1.276019811630249023e+00 3.149239122867584229e-01 9.425035715103149414e-01
3.305737972259521484e-01 -4.606265425682067871e-01 8.258438706398010254e-01 -1.169346451759338379e+00 8.824592828750610352e-02
3.530774712562561035e-01 -4.688492119312286377e-01 8.443707227706909180e-01 -1.176893711090087891e+00 1.058503538370132446e-01
6.586919426918029785e-01 -3.991570770740509033e-01 9.513448476791381836e-01 -9.996493458747863770e-01 6.891085952520370483e-02
4.042014777660369873e-01 -1.446701169013977051e+00 9.892931580543518066e-01 1.528907865285873413e-01 -4.674109518527984619e-01
7.345843315124511719e-02 -1.373132944107055664e+00 1.260685086250305176e+00 -3.599553927779197693e-02 -5.979497432708740234e-01
1.282068848609924316e+00 -1.880685448646545410e+00 1.737621784210205078e+00 3.706354200839996338e-01 -6.152487397193908691e-01
1.306173443794250488e+00 -1.907602906227111816e+00 1.693467736244201660e+00 3.629359304904937744e-01 -5.509192347526550293e-01
1.567562937736511230e+00 -1.839214324951171875e+00 1.535763859748840332e+00 3.606598377227783203e-01 -1.023972928524017334e-01
1.228960037231445312e+00 -1.720810770988464355e+00 1.265055894851684570e+00 2.912028431892395020e-01 4.115545153617858887e-01
1.140675425529479980e+00 -1.723004937171936035e+00 1.390475392341613770e+00 2.152961939573287964e-01 4.887531101703643799e-01
1.055700406432151794e-01 -2.151693344116210938e+00 4.024282395839691162e-01 -1.564097404479980469e-01 -5.422682166099548340e-01
-1.039513647556304932e-01 -2.023528575897216797e+00 5.816695094108581543e-01 -1.800400018692016602e-01 -5.320623517036437988e-01
-5.514276623725891113e-01 -1.902214169502258301e+00 5.207843780517578125e-01 -3.236390352249145508e-01 -2.393367886543273926e-01
-7.379915118217468262e-01 -2.165433645248413086e+00 6.950698494911193848e-01 -2.930389046669006348e-01 -5.668988227844238281e-01
-9.254534244537353516e-01 -9.884848594665527344e-01 1.506972312927246094e-01 -1.559153437614440918e+00 2.763273239135742188e+00
2.642188370227813721e-01 -9.979370236396789551e-01 2.212149947881698608e-01 -1.768371105194091797e+00 1.289147853851318359e+00
-2.539413869380950928e-01 -8.163092136383056641e-01 6.220772862434387207e-01 -1.591106057167053223e+00 1.050168633460998535e+00
-3.750821650028228760e-01 -1.053187608718872070e+00 3.364690542221069336e-01 -1.541151523590087891e+00 1.179308295249938965e+00
-3.521692380309104919e-02 -8.782129287719726562e-01 4.808421432971954346e-01 -1.606033563613891602e+00 1.321735978126525879e+00
-1.230262294411659241e-01 -8.671410083770751953e-01 5.087010264396667480e-01 -1.621901273727416992e+00 1.291085600852966309e+00
-1.470635980367660522e-01 -8.014487624168395996e-01 5.642995834350585938e-01 -1.585289359092712402e+00 1.278581142425537109e+00
-1.188535541296005249e-01 -7.209723591804504395e-01 4.944457113742828369e-01 -5.840478539466857910e-01 6.320701241493225098e-01
-2.289106398820877075e-01 -6.870817542076110840e-01 8.209260106086730957e-01 -1.247003793716430664e+00 6.181933879852294922e-01
-2.890321612358093262e-01 -6.462993621826171875e-01 6.236747503280639648e-01 -1.081310510635375977e+00 7.920907139778137207e-01
-2.283991277217864990e-01 -8.345339894294738770e-01 6.528208851814270020e-01 -1.298396110534667969e+00 6.815376281738281250e-01
-3.711772263050079346e-01 -1.006568670272827148e+00 7.205816507339477539e-01 -9.722677469253540039e-01 6.454019546508789062e-01
-2.267483770847320557e-01 -1.121338844299316406e+00 6.828114986419677734e-01 -9.272115826606750488e-01 5.369072556495666504e-01
-1.265222877264022827e-01 -1.063861966133117676e+00 7.892240881919860840e-01 -8.192149400711059570e-01 9.844682216644287109e-01
1.603535711765289307e-01 -7.378003001213073730e-01 1.151673316955566406e+00 -9.342191815376281738e-01 1.223465442657470703e+00
7.359693646430969238e-01 -6.396837234497070312e-01 4.475470185279846191e-01 -6.416060924530029297e-01 1.015560269355773926e+00
6.117806434631347656e-01 -6.841323971748352051e-01 7.003637552261352539e-01 -8.655698299407958984e-01 5.335138440132141113e-01
-5.661363005638122559e-01 -9.112184643745422363e-01 3.421348035335540771e-01 -9.992162883281707764e-02 -1.172095239162445068e-01
-5.035012960433959961e-01 -8.903221487998962402e-01 3.134229779243469238e-01 -4.010387510061264038e-02 -5.904763191938400269e-02
-5.842759013175964355e-01 -9.372890591621398926e-01 5.348405838012695312e-01 -2.267952710390090942e-01 -7.372517883777618408e-02
-3.332685530185699463e-01 -1.273492097854614258e+00 3.864327371120452881e-01 -1.805769205093383789e-01 8.975872993469238281e-01
1.067411527037620544e-02 -1.313504934310913086e+00 8.234362006187438965e-01 -7.613956928253173828e-02 1.401404142379760742e+00
6.797740459442138672e-01 -7.912580966949462891e-01 2.681080102920532227e-01 -7.271052002906799316e-01 8.000960350036621094e-01
3.100043237209320068e-01 -1.770250499248504639e-01 1.036679744720458984e+00 -7.697722911834716797e-01 4.999037384986877441e-01
9.531944990158081055e-01 -1.479053497314453125e+00 2.504698932170867920e-02 -6.841459870338439941e-01 -7.849965691566467285e-01
9.995034933090209961e-01 -1.471316814422607422e+00 2.490013279020786285e-02 -7.009732723236083984e-01 -8.587284684181213379e-01
1.005023121833801270e+00 -1.419428467750549316e+00 3.272952884435653687e-02 -6.743618249893188477e-01 -8.788211941719055176e-01
1.120837688446044922e+00 -1.461150527000427246e+00 1.100269854068756104e-01 -5.699224472045898438e-01 -7.958640456199645996e-01
1.055094361305236816e+00 -1.214604258537292480e+00 2.547121942043304443e-01 -6.153363585472106934e-01 -6.288664937019348145e-01
1.192831397056579590e+00 -1.211014866828918457e+00 1.830012649297714233e-01 -6.278265714645385742e-01 -4.902358055114746094e-01
1.035329341888427734e+00 -8.868361115455627441e-01 4.901522994041442871e-01 -7.835688591003417969e-01 -2.882046699523925781e-01
1.035329341888427734e+00 -8.868361115455627441e-01 4.901522994041442871e-01 -7.835688591003417969e-01 -2.882046699523925781e-01
9.279546737670898438e-01 -8.570600748062133789e-01 2.692489027976989746e-01 -9.165214896202087402e-01 -1.884117424488067627e-01
9.817115068435668945e-01 -8.491842150688171387e-01 1.620180159807205200e-01 -9.985848069190979004e-01 -1.752081066370010376e-01
9.230325818061828613e-01 -1.082924723625183105e+00 1.425948366522789001e-02 -9.897076487541198730e-01 -2.245164066553115845e-01
9.516720771789550781e-01 -1.113558173179626465e+00 1.593405194580554962e-02 -7.800665497779846191e-01 -3.611391782760620117e-01
1.238624572753906250e+00 -1.460380315780639648e+00 -9.637387096881866455e-02 -3.928465843200683594e-01 -7.169119119644165039e-01
1.260735869407653809e+00 -1.516613841056823730e+00 3.738912940025329590e-02 -4.560872316360473633e-01 -7.464945316314697266e-01
1.136481642723083496e+00 -1.343077063560485840e+00 -2.560252696275711060e-02 -5.446292161941528320e-01 -6.220303773880004883e-01
1.055557966232299805e+00 -1.403727769851684570e+00 7.873059809207916260e-02 -4.404384791851043701e-01 -5.646436214447021484e-01
1.078960537910461426e+00 -1.450339794158935547e+00 4.862815141677856445e-03 -3.729435801506042480e-01 -3.908675611019134521e-01
1.088935852050781250e+00 -1.450482845306396484e+00 -5.143173970282077789e-03 -3.844464719295501709e-01 -4.326630234718322754e-01
1.118560075759887695e+00 -1.449784398078918457e+00 2.851861342787742615e-02 -3.287691175937652588e-01 -4.686418175697326660e-01
1.107514381408691406e+00 -1.417201519012451172e+00 6.063973903656005859e-02 -3.869473636150360107e-01 -4.518713951110839844e-01
1.094159126281738281e+00 -1.465376377105712891e+00 9.127662330865859985e-02 -3.934668302536010742e-01 -4.507064223289489746e-01
1.048336029052734375e+00 -9.943099617958068848e-01 -1.718460172414779663e-01 -1.052712127566337585e-01 9.525764733552932739e-02
1.005150318145751953e+00 -1.443500995635986328e+00 -4.413817226886749268e-01 -1.800613850355148315e-01 -2.596544921398162842e-01
7.702230215072631836e-01 -1.084645867347717285e+00 -4.803287684917449951e-01 -1.741090714931488037e-01 -1.071635559201240540e-01
7.088741660118103027e-01 -1.169116497039794922e+00 -3.982527554035186768e-01 -1.527514457702636719e-01 -1.625089794397354126e-01
7.088741660118103027e-01 -1.169116497039794922e+00 -3.982527554035186768e-01 -1.527514457702636719e-01 -1.625089794397354126e-01
7.576676607131958008e-01 -1.085047960281372070e+00 -4.900969564914703369e-01 -1.240119636058807373e-01 -1.326787024736404419e-01
1.144347667694091797e+00 -7.729386091232299805e-01 -1.702097058296203613e-01 -9.192454069852828979e-02 3.356409668922424316e-01
8.055598735809326172e-01 -7.857412695884704590e-01 -5.974385142326354980e-01 -7.542023062705993652e-02 -1.714546829462051392e-01
8.088955283164978027e-01 -7.942258715629577637e-01 -5.763570070266723633e-01 -3.837933763861656189e-02 -1.334248483180999756e-01
7.528620362281799316e-01 -7.913854122161865234e-01 -6.374979615211486816e-01 -3.438019007444381714e-02 -1.334124803543090820e-02
7.467132210731506348e-01 -8.108168840408325195e-01 -6.546885371208190918e-01 -2.305979728698730469e-01 2.339981645345687866e-01
4.528317749500274658e-01 -8.012816905975341797e-01 -5.172937512397766113e-01 -2.161122113466262817e-01 -1.439120471477508545e-01
1.074903368949890137e+00 -1.134291052818298340e+00 1.054317951202392578e-01 -3.399390354752540588e-02 -3.778757154941558838e-02
1.074511051177978516e+00 -1.194326877593994141e+00 7.641275227069854736e-02 -4.357205703854560852e-03 -1.044966727495193481e-01
1.099879264831542969e+00 -1.186059713363647461e+00 6.469891220331192017e-02 6.147594191133975983e-03 -1.174687743186950684e-01
1.292285919189453125e+00 -1.218183755874633789e+00 2.169640660285949707e-01 -3.768108785152435303e-02 -2.337272465229034424e-01
1.308389544486999512e+00 -1.221194863319396973e+00 2.227185219526290894e-01 -2.943116798996925354e-02 -2.581386566162109375e-01
1.222658038139343262e+00 -1.297677993774414062e+00 9.989643841981887817e-02 -8.591824024915695190e-02 -9.467068314552307129e-02
1.552638530731201172e+00 -1.312968254089355469e+00 1.114854216575622559e-01 2.072702199220657349e-01 1.345697492361068726e-01
1.476537227630615234e+00 -1.221326589584350586e+00 3.402868285775184631e-02 1.730230450630187988e-01 1.505195200443267822e-01
1.978047847747802734e+00 -2.174085855484008789e+00 1.579198688268661499e-01 -3.819250464439392090e-01 -1.590904295444488525e-01
2.015689849853515625e+00 -2.164569616317749023e+00 2.568573355674743652e-01 -3.438191115856170654e-01 -2.890951335430145264e-01
2.480668067932128906e+00 -2.792685508728027344e+00 5.943652987480163574e-01 -5.945902466773986816e-01 -3.703562617301940918e-01
2.326897144317626953e+00 -2.588494777679443359e+00 5.639750957489013672e-01 -7.889819741249084473e-01 -6.535987854003906250e-01
2.276682376861572266e+00 -2.660187482833862305e+00 4.628981351852416992e-01 -8.377084732055664062e-01 -5.720238089561462402e-01
2.298799276351928711e+00 -2.643690586090087891e+00 5.300749540328979492e-01 -8.092843294143676758e-01 -6.628686189651489258e-01
2.155299425125122070e+00 -2.291663885116577148e+00 7.055795192718505859e-01 -4.353457689285278320e-01 -7.879728078842163086e-01
1.927297830581665039e+00 -2.341658115386962891e+00 7.829394936561584473e-01 -4.917572140693664551e-01 -1.014514565467834473e+00
2.158120632171630859e+00 -2.454545021057128906e+00 6.463256478309631348e-01 -4.419709742069244385e-01 -1.113333225250244141e+00
2.153980731964111328e+00 -2.396083116531372070e+00 6.847234368324279785e-01 -4.947399795055389404e-01 -1.029793858528137207e+00
2.675598382949829102e+00 -2.400713443756103516e+00 1.044142842292785645e+00 1.123316138982772827e-01 -7.260330915451049805e-01
2.703391551971435547e+00 -2.269222736358642578e+00 2.683358788490295410e-01 1.825253106653690338e-02 -3.026868999004364014e-01
2.298205137252807617e+00 -2.274655818939208984e+00 1.808254234492778778e-02 -1.140096485614776611e-01 -5.776171088218688965e-01
2.276292324066162109e+00 -2.281289100646972656e+00 8.372519910335540771e-02 -1.128221862018108368e-02 -6.724168062210083008e-01
2.243030071258544922e+00 -2.257674455642700195e+00 -3.741886615753173828e-01 -2.056621760129928589e-01 -3.525236845016479492e-01
2.085586786270141602e+00 -1.850588083267211914e+00 -7.305644750595092773e-01 -4.131799042224884033e-01 3.265694379806518555e-01
2.169663906097412109e+00 -2.145051240921020508e+00 -6.501401066780090332e-01 1.236071214079856873e-01 6.474586725234985352e-01
2.389152765274047852e+00 -2.166256427764892578e+00 -2.946767807006835938e-01 2.235131710767745972e-01 5.619142651557922363e-01
1.689190030097961426e+00 -1.394178032875061035e+00 4.096812009811401367e-02 -1.479711830615997314e-01 1.738590747117996216e-01
1.612075686454772949e+00 -1.402222752571105957e+00 -2.845987677574157715e-03 -4.297794103622436523e-01 2.132620811462402344e-01
1.565019965171813965e+00 -1.415051221847534180e+00 -3.634010674431920052e-03 -3.750808537006378174e-01 2.866352498531341553e-01
1.587279796600341797e+00 -1.285574436187744141e+00 5.331341177225112915e-02 -5.541697740554809570e-01 2.420135885477066040e-01
1.707502484321594238e+00 -1.270038247108459473e+00 5.265948176383972168e-02 -6.780056953430175781e-01 6.437754631042480469e-02
1.725633502006530762e+00 -1.263433456420898438e+00 3.610369935631752014e-02 -7.082120180130004883e-01 3.698192536830902100e-02
2.041353225708007812e+00 -1.098948359489440918e+00 -8.398665487766265869e-02 -6.689347624778747559e-01 5.675029158592224121e-01
1.952565312385559082e+00 -9.021388292312622070e-01 -5.707863718271255493e-02 -1.044909477233886719e+00 6.888114809989929199e-01
2.068467378616333008e+00 -1.189842462539672852e+00 9.231722354888916016e-02 -1.253958821296691895e+00 4.347824156284332275e-01
2.147902965545654297e+00 -1.265026092529296875e+00 -1.699663549661636353e-01 -1.177339315414428711e+00 5.579683184623718262e-01
2.080792665481567383e+00 -1.426377892494201660e+00 3.738899901509284973e-02 -9.544011950492858887e-01 4.175233840942382812e-01
2.107782125473022461e+00 -1.467809796333312988e+00 3.925562500953674316e-01 -1.110636115074157715e+00 2.257358431816101074e-01
2.099977493286132812e+00 -1.342363715171813965e+00 3.861679136753082275e-01 -1.193327903747558594e+00 2.586528062820434570e-01
2.081587314605712891e+00 -1.270728707313537598e+00 3.876239061355590820e-01 -1.263232231140136719e+00 2.015894204378128052e-01
2.032700061798095703e+00 -1.271207690238952637e+00 4.242784380912780762e-01 -1.246633768081665039e+00 2.047496587038040161e-01
2.052721023559570312e+00 -1.335847496986389160e+00 3.946289122104644775e-01 -1.022005558013916016e+00 2.507170736789703369e-01
1.979535102844238281e+00 -9.677457809448242188e-01 6.892756223678588867e-01 -1.369116902351379395e+00 3.538258075714111328e-01
-8.361396789550781250e-01 -5.052100419998168945e-01 -7.714573293924331665e-02 -1.435483455657958984e+00 7.924972176551818848e-01
-6.135988831520080566e-01 -5.067202448844909668e-01 -7.368258386850357056e-02 -1.362869739532470703e+00 8.421687483787536621e-01
-7.065668106079101562e-01 -7.331100702285766602e-01 4.103220105171203613e-01 -1.641000747680664062e+00 7.620015144348144531e-01
-5.615547895431518555e-01 -8.444585204124450684e-01 2.997444272041320801e-01 -9.471588730812072754e-01 2.140606939792633057e-01
-7.109231948852539062e-01 -7.925028204917907715e-01 2.365347743034362793e-01 -1.902198076248168945e+00 8.650299310684204102e-01
-7.174717187881469727e-01 -9.277385473251342773e-01 2.426432818174362183e-01 -1.981036424636840820e+00 9.151120781898498535e-01
-8.494797348976135254e-01 -1.065697550773620605e+00 2.685773968696594238e-01 -1.916007995605468750e+00 5.669906735420227051e-01
-8.642259240150451660e-01 -9.696403145790100098e-01 2.750217914581298828e-01 -1.965888261795043945e+00 5.082033276557922363e-01
-9.561175107955932617e-01 -9.327840805053710938e-01 3.134843111038208008e-01 -2.030235052108764648e+00 5.746752619743347168e-01
-8.939905762672424316e-01 -1.114550352096557617e+00 6.368836164474487305e-01 -2.051537275314331055e+00 5.304436683654785156e-01
1.129667311906814575e-01 -7.211679816246032715e-01 3.642664253711700439e-01 -2.677997827529907227e+00 1.020149230957031250e+00
-1.714132912456989288e-02 -7.763705253601074219e-01 7.853431701660156250e-01 -1.236136674880981445e+00 4.851676896214485168e-02
2.019043117761611938e-01 -1.252820611000061035e+00 6.447594761848449707e-01 -1.385906338691711426e+00 1.330313831567764282e-01
8.063220232725143433e-02 -1.094255328178405762e+00 5.057933330535888672e-01 -1.519383668899536133e+00 1.652084589004516602e-01
4.159964621067047119e-01 -1.902435898780822754e+00 1.959185898303985596e-01 -2.094101667404174805e+00 -1.313216984272003174e-01
4.911164343357086182e-01 -2.032356500625610352e+00 1.971274018287658691e-01 -2.309634208679199219e+00 -2.753304243087768555e-01
2.761833369731903076e-01 -2.089809179306030273e+00 6.503491848707199097e-02 -2.235013723373413086e+00 -3.741986155509948730e-01
2.226019650697708130e-01 -1.704329609870910645e+00 2.081275917589664459e-03 -1.981333255767822266e+00 -1.255882978439331055e-01
9.940424561500549316e-02 -1.959092140197753906e+00 -2.046811878681182861e-01 -2.058479309082031250e+00 -2.049743682146072388e-01
1.703892499208450317e-01 -2.307125091552734375e+00 -3.441162407398223877e-02 -1.956789255142211914e+00 1.815674901008605957e-01
-2.947316765785217285e-01 -2.987882614135742188e+00 1.002725958824157715e-01 -3.341698348522186279e-01 -1.211396232247352600e-01
-1.510085940361022949e+00 -3.391245841979980469e+00 1.426167488098144531e+00 -5.916672348976135254e-01 7.771252840757369995e-02
-7.714189291000366211e-01 -3.060041904449462891e+00 5.422114729881286621e-01 -1.365303277969360352e+00 7.148944139480590820e-01
-1.249410510063171387e+00 -2.316565752029418945e+00 -1.842872500419616699e-01 -1.106570959091186523e+00 8.805677294731140137e-02
-3.335824012756347656e-01 -1.685024261474609375e+00 1.715560704469680786e-01 -7.861838936805725098e-01 -7.008949518203735352e-01
-7.639760375022888184e-01 -1.474859952926635742e+00 1.392647922039031982e-01 8.016870617866516113e-01 3.586588799953460693e-01
-5.840378999710083008e-01 -1.277810811996459961e+00 1.005703806877136230e-01 7.566360831260681152e-01 4.034947752952575684e-01
-6.337517499923706055e-01 -1.690788030624389648e+00 -1.852081269025802612e-01 1.429218053817749023e+00 6.334973573684692383e-01
-4.131045937538146973e-01 -1.962954998016357422e+00 -8.613976240158081055e-01 1.216486692428588867e+00 1.128605723381042480e+00
-3.659732937812805176e-01 -2.033570528030395508e+00 -7.197411060333251953e-01 1.259726643562316895e+00 1.153545141220092773e+00
3.215111494064331055e-01 -1.978290319442749023e+00 3.747325837612152100e-01 7.802006602287292480e-01 1.676850080490112305e+00
5.261853337287902832e-01 -2.036175489425659180e+00 2.653240561485290527e-01 8.478148579597473145e-01 1.518689513206481934e+00
2.095497697591781616e-01 -1.655825018882751465e+00 3.606450557708740234e-01 2.927728891372680664e-01 1.606133341789245605e+00
5.041544437408447266e-01 -1.556939959526062012e+00 1.383848339319229126e-01 -2.159236073493957520e-01 1.877204895019531250e+00
-2.122188359498977661e-01 -1.036699533462524414e+00 1.293285936117172241e-01 3.623427152633666992e-01 2.133296966552734375e+00
-2.105803787708282471e-01 -1.291165590286254883e+00 2.082493752241134644e-01 4.619037210941314697e-01 1.927238345146179199e+00
-1.927850097417831421e-01 -1.368221759796142578e+00 1.807799488306045532e-01 3.041642904281616211e-01 1.959716081619262695e+00
-6.820167303085327148e-01 -1.516576170921325684e+00 4.534563422203063965e-01 4.946287348866462708e-02 2.253345489501953125e+00
-4.918278157711029053e-01 -6.757197380065917969e-01 -6.980418413877487183e-02 1.062933281064033508e-01 1.620888113975524902e+00
-4.918278157711029053e-01 -6.757197380065917969e-01 -6.980418413877487183e-02 1.062933281064033508e-01 1.620888113975524902e+00
6.092389225959777832e-01 2.842095494270324707e-01 1.340496301651000977e+00 6.533268690109252930e-01 1.675020813941955566e+00
6.149473190307617188e-01 3.446365892887115479e-01 1.396943449974060059e+00 6.701303720474243164e-01 1.597887277603149414e+00
6.149473190307617188e-01 3.446365892887115479e-01 1.396943449974060059e+00 6.701303720474243164e-01 1.597887277603149414e+00
8.156260848045349121e-01 3.729273378849029541e-01 1.229156613349914551e+00 5.134968161582946777e-01 1.877596020698547363e+00
6.987291574478149414e-01 -3.722901940345764160e-01 1.277447819709777832e+00 -1.491679847240447998e-01 8.705646991729736328e-01
9.615975022315979004e-01 -4.381761848926544189e-01 1.707160353660583496e+00 -5.620459318161010742e-01 6.528444886207580566e-01
2.100824594497680664e+00 -8.147108554840087891e-01 1.594987392425537109e+00 -2.070493251085281372e-01 4.749776721000671387e-01
2.090708494186401367e+00 -8.007488250732421875e-01 1.754503011703491211e+00 -4.071489870548248291e-01 5.725929737091064453e-01
1.727819800376892090e+00 -4.675402641296386719e-01 1.579286336898803711e+00 -7.461785078048706055e-01 4.786579906940460205e-01
1.822878479957580566e+00 -4.038993716239929199e-01 1.952558636665344238e+00 -8.105025291442871094e-01 4.549401700496673584e-01
6.425897479057312012e-01 -1.662830114364624023e+00 1.230697751045227051e+00 -3.444941937923431396e-01 2.898511290550231934e-01
-1.074731707572937012e+00 -1.564098000526428223e+00 -6.598917841911315918e-01 -5.396121144294738770e-01 2.712323665618896484e-01
-7.133136391639709473e-01 -1.340269923210144043e+00 6.278042495250701904e-02 2.629697918891906738e-01 -6.348030269145965576e-02
-7.529985308647155762e-01 -1.328947901725769043e+00 7.896263897418975830e-02 2.522426843643188477e-01 -6.757264584302902222e-02
-7.994525432586669922e-01 -1.334659337997436523e+00 1.292304098606109619e-01 2.389958798885345459e-01 -1.310945153236389160e-01
-1.248869180679321289e+00 -1.112410306930541992e+00 2.750373780727386475e-01 2.680857181549072266e-01 3.803457617759704590e-01
-1.230821847915649414e+00 -1.168711781501770020e+00 4.237805902957916260e-01 8.389226794242858887e-01 5.731171965599060059e-01
-1.475378036499023438e+00 -1.105771899223327637e+00 3.626532852649688721e-01 7.734484672546386719e-01 5.172186493873596191e-01
-1.126484274864196777e+00 -1.192901849746704102e+00 5.231451392173767090e-01 8.715346455574035645e-01 3.918795585632324219e-01
-9.931553602218627930e-01 -1.154423236846923828e+00 5.474668741226196289e-01 7.928726673126220703e-01 4.620768129825592041e-01
-1.145053148269653320e+00 -1.098805904388427734e+00 5.907952189445495605e-01 7.911680340766906738e-01 4.671688377857208252e-01
-5.054140686988830566e-01 -1.121421098709106445e+00 9.798840284347534180e-01 5.869576334953308105e-01 6.402834057807922363e-01
-5.767261981964111328e-01 -1.176562070846557617e+00 1.054724693298339844e+00 5.230221748352050781e-01 6.594781875610351562e-01
-9.172363281250000000e-01 -1.209205031394958496e+00 7.130385637283325195e-01 1.569098792970180511e-02 1.104961991310119629e+00
-8.990475535392761230e-01 -1.155178189277648926e+00 5.400698781013488770e-01 1.535128206014633179e-01 1.071075797080993652e+00
-4.555801749229431152e-01 -1.501208305358886719e+00 3.771686851978302002e-01 1.572676897048950195e-01 7.377860546112060547e-01
-8.085342645645141602e-01 -1.237538456916809082e+00 -7.661675810813903809e-01 6.858246773481369019e-02 -3.486205637454986572e-01
-4.571650624275207520e-01 -8.604742288589477539e-01 -5.071389079093933105e-01 3.001206554472446442e-02 3.472385182976722717e-02
-2.924567461013793945e-01 -9.715951085090637207e-01 -5.662197470664978027e-01 3.423128426074981689e-01 -4.388568550348281860e-02
-2.808301746845245361e-01 -9.680018424987792969e-01 -5.570747852325439453e-01 3.790486156940460205e-01 -4.472431167960166931e-02
-3.134388923645019531e-01 -1.060402035713195801e+00 -3.492879271507263184e-01 3.159609138965606689e-01 -9.663695842027664185e-02
-3.193713426589965820e-01 -9.644883275032043457e-01 -2.691269218921661377e-01 1.456941366195678711e-01 -1.002763435244560242e-01
-4.936144351959228516e-01 -1.316679358482360840e+00 -3.513510823249816895e-01 8.746591955423355103e-02 -3.798368275165557861e-01
-4.894625246524810791e-01 -1.931002140045166016e+00 1.859597116708755493e-01 4.267226159572601318e-01 -7.887177467346191406e-01
4.411372542381286621e-02 -2.433316230773925781e+00 7.111328840255737305e-01 -5.735614299774169922e-01 -1.060825943946838379e+00
-1.822591125965118408e-01 -2.321030378341674805e+00 8.680188059806823730e-01 -7.059543132781982422e-01 -1.144043803215026855e+00
3.671720623970031738e-04 -2.751513004302978516e+00 1.364499092102050781e+00 -9.236540198326110840e-01 -1.220328927040100098e+00
-4.549086689949035645e-01 -1.951839089393615723e+00 4.227698743343353271e-01 -1.582686305046081543e+00 -8.093014359474182129e-01
-3.127992153167724609e-01 -2.071966886520385742e+00 1.431236267089843750e-01 -1.692547917366027832e+00 -8.491070270538330078e-01
5.219023227691650391e-01 -2.138408422470092773e+00 1.762575656175613403e-01 -1.506151556968688965e+00 -1.658942997455596924e-01
9.238040447235107422e-02 -1.530577063560485840e+00 1.203893795609474182e-01 -1.508957982063293457e+00 -4.555235505104064941e-01
3.359306752681732178e-01 -3.401108741760253906e+00 1.693937420845031738e+00 -1.849502205848693848e+00 -1.513690114021301270e+00
5.876197218894958496e-01 -3.690905094146728516e+00 1.782515525817871094e+00 -2.000113487243652344e+00 -1.796646237373352051e+00
-8.534289002418518066e-01 -2.590734481811523438e+00 9.198498129844665527e-01 3.614210188388824463e-01 -1.480477929115295410e+00
-7.258478403091430664e-01 -9.863368868827819824e-01 -7.560019195079803467e-02 1.971070915460586548e-01 2.100000679492950439e-01
-6.989027857780456543e-01 -1.954441666603088379e+00 -9.978120923042297363e-01 4.534578323364257812e-01 1.021263122558593750e+00
-9.257134199142456055e-01 -2.313750028610229492e+00 -1.101646423339843750e+00 -4.779413342475891113e-01 8.134383559226989746e-01
-4.459991753101348877e-01 -2.864344358444213867e+00 -9.336066246032714844e-01 -1.251556873321533203e+00 2.684569954872131348e-01
-1.897460669279098511e-01 -2.391016960144042969e+00 -3.236923515796661377e-01 8.799145370721817017e-02 -1.314805150032043457e-01
1.543741300702095032e-02 -2.783865451812744141e+00 -8.243489265441894531e-02 -2.638693153858184814e-01 -1.220546364784240723e-01
-5.575723573565483093e-02 -3.213185548782348633e+00 3.602214455604553223e-01 -9.234750866889953613e-01 -5.008710622787475586e-01
5.991340279579162598e-01 -3.048846483230590820e+00 -3.321402966976165771e-01 -5.373177528381347656e-01 2.155045717954635620e-01
-1.249243319034576416e-02 -3.173595190048217773e+00 -5.134968757629394531e-01 -4.227439761161804199e-01 5.310978889465332031e-01
-2.575848400592803955e-01 -2.658365011215209961e+00 -8.485214710235595703e-01 1.214945223182439804e-02 1.938604563474655151e-01
-6.839079260826110840e-01 -1.711275100708007812e+00 2.500664442777633667e-03 5.284680128097534180e-01 2.027327537536621094e+00
-1.110493659973144531e+00 -9.949646592140197754e-01 -2.233651280403137207e-01 1.527923047542572021e-01 1.770439147949218750e+00
-3.332874774932861328e-01 -1.020577669143676758e+00 1.047093197703361511e-01 -7.894174456596374512e-01 -3.990572690963745117e-01
-4.075742959976196289e-01 -9.721851944923400879e-01 1.303275078535079956e-01 -7.958335280418395996e-01 -3.634382188320159912e-01
-3.348075449466705322e-01 -6.766658425331115723e-01 4.788443148136138916e-01 7.803159952163696289e-01 9.099477529525756836e-01
-1.810666680335998535e+00 -1.593233704566955566e+00 -1.283911824226379395e+00 8.350920677185058594e-01 1.404144406318664551e+00
-7.035012245178222656e-01 -1.027736186981201172e+00 -7.202674150466918945e-01 -1.029952049255371094e+00 1.015462756156921387e+00
-3.837314844131469727e-01 -1.071190357208251953e+00 6.305128335952758789e-01 -6.680321693420410156e-01 1.168365359306335449e+00
-5.954962968826293945e-01 -1.573897123336791992e+00 1.410284638404846191e+00 -5.185616612434387207e-01 1.108541607856750488e+00
-2.891159355640411377e-01 -1.331907272338867188e+00 1.212770581245422363e+00 -2.850224673748016357e-01 9.137863516807556152e-01
4.606833755970001221e-01 -1.403831362724304199e+00 6.702560782432556152e-01 -3.270118236541748047e-01 3.073319494724273682e-01
1.430253088474273682e-01 -1.493461370468139648e+00 4.157992303371429443e-01 -2.645792067050933838e-01 -4.165937900543212891e-01
5.255402252078056335e-02 -1.178213000297546387e+00 3.496059179306030273e-01 -3.412921130657196045e-01 2.760780155658721924e-01
-6.805740296840667725e-03 -1.187981367111206055e+00 3.918226957321166992e-01 -1.698002219200134277e-01 -2.582974433898925781e-01
-7.672291249036788940e-02 -7.872998714447021484e-01 4.999340772628784180e-01 -2.786422073841094971e-01 1.982994377613067627e-01
-1.997133344411849976e-01 -6.652195453643798828e-01 6.364426016807556152e-01 -2.849823534488677979e-01 1.880244016647338867e-01
-6.172534823417663574e-01 -2.674309909343719482e-01 1.019654273986816406e+00 1.007498726248741150e-01 1.573723196983337402e+00
1.229957677423954010e-02 -1.693522214889526367e+00 -1.459591627120971680e+00 2.813660800457000732e-01 -5.258594155311584473e-01
-1.499865055084228516e-01 -1.683432936668395996e+00 -1.545488953590393066e+00 2.287056595087051392e-01 -5.088225603103637695e-01
-1.615346968173980713e-01 -1.655197381973266602e+00 -1.556219220161437988e+00 2.236645817756652832e-01 -4.565213620662689209e-01
-2.363750040531158447e-01 -1.577855110168457031e+00 -1.549747228622436523e+00 3.141569793224334717e-01 -4.898140430450439453e-01
-1.949027478694915771e-01 -1.544392228126525879e+00 -1.545723557472229004e+00 3.205655813217163086e-01 -4.987375140190124512e-01
-8.673203587532043457e-01 -2.300413370132446289e+00 -5.157883763313293457e-01 1.018220782279968262e+00 -6.860514879226684570e-01
-5.616692900657653809e-01 -1.748034000396728516e+00 -3.012336194515228271e-01 5.013791918754577637e-01 -4.255281388759613037e-02
-1.032258749008178711e+00 -1.598931074142456055e+00 -1.564484685659408569e-01 3.639118969440460205e-01 -1.248749792575836182e-01
-1.426941156387329102e+00 -1.073624372482299805e+00 -5.018671154975891113e-01 -4.308703839778900146e-01 9.203890562057495117e-01
-1.706324815750122070e+00 -2.131308794021606445e+00 -6.661055088043212891e-01 7.365647554397583008e-01 2.411650896072387695e+00
-1.400272727012634277e+00 -1.104810714721679688e+00 -9.520449638366699219e-01 1.103424072265625000e+00 1.336155652999877930e+00
-1.595248818397521973e+00 -1.295837402343750000e+00 -6.398323774337768555e-01 1.116937875747680664e+00 1.066573500633239746e+00
-1.537611722946166992e+00 -1.255819678306579590e+00 -7.188020348548889160e-01 1.140144824981689453e+00 9.065299034118652344e-01
-7.067710161209106445e-01 -1.362966060638427734e+00 -4.826698303222656250e-01 1.216317772865295410e+00 5.220640897750854492e-01
-1.149284124374389648e+00 -7.146244049072265625e-01 -5.653593540191650391e-01 8.632887005805969238e-01 3.905853927135467529e-01
-1.362301230430603027e+00 -6.417368650436401367e-01 -8.323569297790527344e-01 8.203033804893493652e-01 2.450592964887619019e-01
-7.213029861450195312e-01 -9.511755704879760742e-01 1.647213846445083618e-01 3.644911050796508789e-01 3.381845057010650635e-01
-6.361570358276367188e-01 -7.739571928977966309e-01 5.481977760791778564e-02 3.274060785770416260e-01 7.134140133857727051e-01
-5.105555653572082520e-01 -9.520090818405151367e-01 2.135360240936279297e-01 1.621747761964797974e-01 8.520463109016418457e-01
-4.721179604530334473e-01 -9.271599054336547852e-01 4.123027920722961426e-01 1.928434669971466064e-01 1.104454398155212402e+00
-6.474537253379821777e-01 -9.940683245658874512e-01 8.567511439323425293e-01 -1.209305673837661743e-01 9.139249920845031738e-01
-1.512818574905395508e+00 -7.774785757064819336e-01 1.085287332534790039e+00 -7.000275254249572754e-01 1.461232185363769531e+00
-8.628389239311218262e-01 -5.979678630828857422e-01 1.459761261940002441e+00 -1.229643940925598145e+00 1.570689678192138672e+00
-7.302345037460327148e-01 -4.318328201770782471e-01 1.446763038635253906e+00 -1.226249098777770996e+00 1.433614015579223633e+00
-7.307685017585754395e-01 -4.307688772678375244e-01 1.469055294990539551e+00 -1.193089008331298828e+00 1.409229636192321777e+00
-7.661442756652832031e-01 -4.750963747501373291e-01 1.521148562431335449e+00 -1.198859214782714844e+00 1.380757093429565430e+00
-6.839001178741455078e-01 -5.388671159744262695e-01 1.510316967964172363e+00 -1.165320634841918945e+00 1.423794507980346680e+00
-5.341460704803466797e-01 -5.198051333427429199e-01 1.545390605926513672e+00 -1.107606410980224609e+00 1.560392022132873535e+00
-6.407523155212402344e-01 -2.048953771591186523e+00 9.072852134704589844e-01 9.729765355587005615e-02 1.337795853614807129e+00
-3.514214456081390381e-01 -1.860361814498901367e+00 6.497480869293212891e-01 -5.707927942276000977e-01 1.905112504959106445e+00
-7.595872282981872559e-01 -2.236579418182373047e+00 5.093498229980468750e-01 -5.803879499435424805e-01 1.676576614379882812e+00
-5.817488431930541992e-01 -2.215287446975708008e+00 3.212853074073791504e-01 -5.728084444999694824e-01 1.093367934226989746e+00
-2.962623536586761475e-01 -2.176104307174682617e+00 6.135932207107543945e-01 -3.405881226062774658e-01 6.496462225914001465e-01
3.658598661422729492e-01 -1.954740047454833984e+00 9.393808245658874512e-01 -3.162084817886352539e-01 1.183920383453369141e+00
-1.039103716611862183e-01 -1.206880331039428711e+00 9.576135277748107910e-01 -1.982449889183044434e-01 -1.822829991579055786e-01
-2.060566097497940063e-01 -1.147182941436767578e+00 1.002056956291198730e+00 -3.701760470867156982e-01 -2.894477546215057373e-01
-3.202632069587707520e-01 -9.723220467567443848e-01 1.213169217109680176e+00 -8.262845277786254883e-01 7.004004120826721191e-01
8.448481559753417969e-02 -1.789791345596313477e+00 5.387104153633117676e-01 -1.187095046043395996e+00 2.500717937946319580e-01
2.805691659450531006e-01 -1.768352508544921875e+00 3.327355086803436279e-01 -1.193915128707885742e+00 5.594022870063781738e-01
-7.343977093696594238e-01 -1.543680310249328613e+00 -6.571424603462219238e-01 -6.475910544395446777e-01 -7.669719457626342773e-01
-1.079088568687438965e+00 -1.799796819686889648e+00 8.035929873585700989e-03 6.681628525257110596e-02 2.867597043514251709e-01
-6.419889926910400391e-01 -2.364782094955444336e+00 -1.630081683397293091e-01 -2.275632135570049286e-02 -2.691448330879211426e-01
-3.150250017642974854e-01 -7.482920885086059570e-01 1.045417308807373047e+00 2.288613319396972656e-01 1.169930338859558105e+00
3.570522665977478027e-01 -4.536178410053253174e-01 3.953113555908203125e-01 -1.038046717643737793e+00 3.202683031558990479e-01
3.804440498352050781e-01 -4.052498340606689453e-01 4.036604464054107666e-01 -1.046574831008911133e+00 3.052742779254913330e-01
2.822010815143585205e-01 -3.919838368892669678e-01 3.802914321422576904e-01 -1.012186288833618164e+00 3.623983561992645264e-01
3.311956226825714111e-01 -5.196875929832458496e-01 9.241239428520202637e-01 -8.499681353569030762e-01 1.243037134408950806e-01
5.825714468955993652e-01 -5.868248939514160156e-01 9.869945645332336426e-01 -7.516360878944396973e-01 2.662052214145660400e-01
6.104137301445007324e-01 -5.049038529396057129e-01 9.089695811271667480e-01 -6.683738827705383301e-01 5.703608989715576172e-01
1.161792725324630737e-01 -7.915992736816406250e-01 5.500947833061218262e-01 -1.047881841659545898e+00 4.095142781734466553e-01
1.185433641076087952e-01 -6.201956868171691895e-01 6.782797574996948242e-01 -4.321635663509368896e-01 1.924444437026977539e-01
9.786798804998397827e-02 -1.132873654365539551e+00 5.474306941032409668e-01 -5.258743166923522949e-01 4.665610566735267639e-02
9.370698779821395874e-02 -1.289456248283386230e+00 3.411086499691009521e-01 -5.101646780967712402e-01 4.522397518157958984e-01
-2.018176466226577759e-01 -1.533609271049499512e+00 6.036127209663391113e-01 -8.362574577331542969e-01 1.429681897163391113e+00
3.182745575904846191e-01 -1.789510011672973633e+00 9.209067225456237793e-01 -9.932419061660766602e-01 1.467111468315124512e+00
-4.267725348472595215e-01 -8.239807486534118652e-01 2.158903051167726517e-03 4.555211365222930908e-01 1.069836139678955078e+00
-6.527751088142395020e-01 -7.592531442642211914e-01 -6.972012668848037720e-02 4.695053100585937500e-01 8.317208290100097656e-01
-1.036369204521179199e+00 -1.057994484901428223e+00 -8.162476420402526855e-01 8.704730272293090820e-01 7.685276269912719727e-01
-1.028557896614074707e+00 -1.203362941741943359e+00 -7.284640073776245117e-01 9.653737545013427734e-01 7.185736298561096191e-01
-1.223481416702270508e+00 -1.616964221000671387e+00 -5.914046168327331543e-01 7.991318106651306152e-01 9.483430981636047363e-01
-1.030830502510070801e+00 -1.277277588844299316e+00 -6.626515388488769531e-01 1.196797847747802734e+00 1.149327516555786133e+00
-8.191676735877990723e-01 -1.127545475959777832e+00 -6.521507501602172852e-01 1.232532024383544922e+00 1.162251353263854980e+00
-8.662945032119750977e-01 -9.740363955497741699e-01 -7.797047495841979980e-01 1.311832308769226074e+00 9.970043897628784180e-01
-2.299728095531463623e-01 -1.216529846191406250e+00 -7.700363993644714355e-01 1.070888400077819824e+00 7.537328004837036133e-01
2.802114486694335938e-01 -2.582349777221679688e+00 -1.188310265541076660e+00 1.145454406738281250e+00 6.252782344818115234e-01
2.300639301538467407e-01 -2.543646335601806641e+00 -1.176794052124023438e+00 1.089479923248291016e+00 6.050573587417602539e-01
5.381478071212768555e-01 -1.790430903434753418e+00 1.998362839221954346e-01 7.750422358512878418e-01 1.557738780975341797e+00
1.427920162677764893e-01 -1.961789250373840332e+00 1.163845509290695190e-01 5.309934020042419434e-01 1.636625170707702637e+00
6.725522875785827637e-01 -2.330484628677368164e+00 -7.637090981006622314e-03 5.696305036544799805e-01 1.618156552314758301e+00
5.619124174118041992e-01 -2.084765434265136719e+00 -3.795774281024932861e-01 3.996399044990539551e-01 1.559535503387451172e+00
-1.872850954532623291e-01 -1.038580775260925293e+00 3.784092664718627930e-01 -8.063122630119323730e-02 2.423658132553100586e+00
-4.455921351909637451e-01 -9.672918915748596191e-01 -1.391583085060119629e-01 1.169813036918640137e+00 1.330321311950683594e+00
-3.083091676235198975e-01 -9.358885884284973145e-01 -9.730353951454162598e-03 1.230690598487854004e+00 1.231455922126770020e+00
-9.424721449613571167e-02 -1.066524624824523926e+00 9.104964882135391235e-02 1.230077147483825684e+00 1.138394713401794434e+00
5.533056259155273438e-01 -1.662541270256042480e+00 -4.580633938312530518e-01 5.104334354400634766e-01 7.722066640853881836e-01
7.281086593866348267e-02 -1.519285559654235840e+00 -1.370277106761932373e-01 7.182245850563049316e-01 6.114659905433654785e-01
-7.226656675338745117e-01 -1.529464364051818848e+00 1.328270137310028076e-01 3.830753266811370850e-02 1.272885054349899292e-01
2.240864783525466919e-01 -1.652120351791381836e+00 1.123157024383544922e+00 7.849398851394653320e-01 3.686416149139404297e-01
3.172269463539123535e-01 -1.609408140182495117e+00 1.016570687294006348e+00 3.833333849906921387e-01 9.480917453765869141e-02
3.550153970718383789e-01 -1.410403251647949219e+00 9.775918126106262207e-01 4.834531545639038086e-01 6.929147243499755859e-02
-2.090967893600463867e-01 -1.414425492286682129e+00 1.080712795257568359e+00 4.379080533981323242e-01 -1.971463412046432495e-01
2.501861751079559326e-01 -1.513824939727783203e+00 9.470181465148925781e-01 -1.208111286163330078e+00 9.305220842361450195e-02
2.412163168191909790e-01 -1.679268717765808105e+00 8.903970122337341309e-01 -1.115257620811462402e+00 -2.103054970502853394e-01
2.992760539054870605e-01 -9.136536121368408203e-01 7.028784155845642090e-01 -8.999301195144653320e-01 -7.884161174297332764e-02
1.756753921508789062e+00 -9.623926877975463867e-01 1.530001163482666016e+00 -3.632441163063049316e-01 1.658891201019287109e+00
8.454784750938415527e-01 -6.755023598670959473e-01 2.285673379898071289e+00 -4.733370840549468994e-01 1.299483060836791992e+00
9.710615277290344238e-01 -8.457452654838562012e-01 2.612071275711059570e+00 -1.492070406675338745e-01 7.772315740585327148e-01
8.998823165893554688e-01 -8.566094040870666504e-01 2.541643857955932617e+00 -2.351883053779602051e-01 7.941879630088806152e-01
9.113702178001403809e-01 -9.306524395942687988e-01 2.496918439865112305e+00 -3.243855237960815430e-01 8.328241705894470215e-01
9.969069361686706543e-01 -5.321463942527770996e-01 2.540787458419799805e+00 -1.646949946880340576e-01 9.959447979927062988e-01
1.164494454860687256e-01 -3.064282834529876709e-01 1.922398447990417480e+00 -1.138848513364791870e-01 1.182756304740905762e+00
4.450742900371551514e-02 -7.847459316253662109e-01 1.846269726753234863e+00 -2.200836390256881714e-01 1.072761774063110352e+00
5.446118712425231934e-01 -4.051285684108734131e-01 2.227624893188476562e+00 -8.796340227127075195e-02 1.318915486335754395e+00
6.146851778030395508e-01 -8.224972486495971680e-01 2.052837848663330078e+00 5.074500665068626404e-02 1.123916268348693848e+00
5.460327267646789551e-01 -1.331657886505126953e+00 2.125584125518798828e+00 -4.471527636051177979e-01 9.628610014915466309e-01
5.963009595870971680e-01 -1.035593628883361816e+00 1.819689989089965820e+00 -2.977387309074401855e-01 7.756173014640808105e-01
7.039893269538879395e-01 -1.016396522521972656e+00 1.911225676536560059e+00 -5.526838898658752441e-01 6.868163347244262695e-01
6.316822767257690430e-01 -6.972858905792236328e-01 2.280171632766723633e+00 -8.616022467613220215e-01 8.727983832359313965e-01
4.502493441104888916e-01 -4.199147522449493408e-01 2.587678194046020508e+00 -2.875876128673553467e-01 9.444470405578613281e-01
6.387568712234497070e-01 -7.555306553840637207e-01 2.212925910949707031e+00 -1.325198709964752197e-01 7.273553609848022461e-01
7.366243600845336914e-01 -7.814466357231140137e-01 2.193211078643798828e+00 -2.235126197338104248e-01 7.697947025299072266e-01
9.406968951225280762e-01 -5.274924039840698242e-01 1.505530714988708496e+00 1.572625711560249329e-02 8.596605658531188965e-01
8.780468106269836426e-01 -7.736561298370361328e-01 6.863086819648742676e-01 -6.430696845054626465e-01 1.716232180595397949e+00
6.255694627761840820e-01 -8.493170142173767090e-01 8.351237773895263672e-01 -2.739127725362777710e-03 1.301838397979736328e+00
6.049985885620117188e-01 -1.036765336990356445e+00 7.727157473564147949e-01 -1.772246658802032471e-01 1.527367472648620605e+00
1.830618143081665039e+00 -7.538962960243225098e-01 1.631209373474121094e+00 -1.231360912322998047e+00 1.298090815544128418e+00
1.788573384284973145e+00 -6.733146905899047852e-01 1.671172857284545898e+00 -1.242080092430114746e+00 1.132557153701782227e+00
1.565574526786804199e+00 -6.974030733108520508e-01 1.717169642448425293e+00 -1.066699981689453125e+00 1.102681279182434082e+00
1.951341390609741211e+00 -9.803812503814697266e-01 4.191696047782897949e-01 -3.594326078891754150e-01 9.229154586791992188e-01
1.528067469596862793e+00 -6.946229338645935059e-01 2.968149781227111816e-01 -6.919965147972106934e-02 3.057572245597839355e-01
1.453599572181701660e+00 -5.331498980522155762e-01 2.935959696769714355e-01 -2.305928468704223633e-01 5.107970833778381348e-01
1.432483911514282227e+00 -5.912546515464782715e-01 3.249740600585937500e-01 -2.061603367328643799e-01 4.861373603343963623e-01
1.487412810325622559e+00 -7.736117839813232422e-01 7.512383908033370972e-02 -2.157193273305892944e-01 2.353945225477218628e-01
1.491039276123046875e+00 -7.134751677513122559e-01 7.851298153400421143e-02 -2.461780756711959839e-01 2.090860307216644287e-01
1.391885519027709961e+00 -7.362157702445983887e-01 2.135803923010826111e-02 -2.156507521867752075e-01 5.890167877078056335e-02
1.370247244834899902e+00 -7.593082785606384277e-01 -1.423279568552970886e-02 -2.034016251564025879e-01 6.659187376499176025e-02
1.370247244834899902e+00 -7.593082785606384277e-01 -1.423279568552970886e-02 -2.034016251564025879e-01 6.659187376499176025e-02
1.370247244834899902e+00 -7.593082785606384277e-01 -1.423279568552970886e-02 -2.034016251564025879e-01 6.659187376499176025e-02
1.395340561866760254e+00 -7.813683748245239258e-01 -3.099767491221427917e-02 -2.390409559011459351e-01 2.144856378436088562e-03
1.395340561866760254e+00 -7.813683748245239258e-01 -3.099767491221427917e-02 -2.390409559011459351e-01 2.144856378436088562e-03
1.446620225906372070e+00 -8.629288673400878906e-01 1.301600039005279541e-01 -3.120812773704528809e-01 -1.206297725439071655e-01
1.314615607261657715e+00 -8.936530947685241699e-01 2.602660357952117920e-01 -3.662908375263214111e-01 -1.566789895296096802e-01
1.352385997772216797e+00 -8.815215826034545898e-01 2.018659561872482300e-01 -2.942517995834350586e-01 -1.735033839941024780e-01
1.453674316406250000e+00 -6.527607440948486328e-01 3.588687777519226074e-01 -2.452169656753540039e-01 4.874047636985778809e-02
1.939078092575073242e+00 -1.102239251136779785e+00 -1.269301958382129669e-02 -2.384518980979919434e-01 1.629151105880737305e-01
2.353412389755249023e+00 -1.257462263107299805e+00 8.559409379959106445e-01 4.491216689348220825e-02 -5.652875825762748718e-02
2.376550674438476562e+00 -1.257044553756713867e+00 8.578312993049621582e-01 8.576636016368865967e-02 1.751666888594627380e-02
2.447450399398803711e+00 -1.364704489707946777e+00 1.071236252784729004e+00 -1.535955071449279785e-01 1.040553003549575806e-01
2.378274917602539062e+00 -1.275545477867126465e+00 1.042048335075378418e+00 -9.766639769077301025e-02 2.299697138369083405e-03
2.305588006973266602e+00 -1.329658985137939453e+00 5.792641043663024902e-01 -1.503931730985641479e-01 4.157175719738006592e-01
2.534357309341430664e+00 -1.082829952239990234e+00 7.721830606460571289e-01 7.600447628647089005e-03 5.092332363128662109e-01
2.500842094421386719e+00 -1.529954195022583008e+00 8.656025528907775879e-01 -2.569587528705596924e-01 5.095247030258178711e-01
2.620530605316162109e+00 -1.527524828910827637e+00 5.497707724571228027e-01 -3.997325897216796875e-01 8.925814032554626465e-01
2.738565444946289062e+00 -1.099130868911743164e+00 8.551712632179260254e-01 -3.059086799621582031e-01 1.108372926712036133e+00
1.387852430343627930e+00 -1.139787197113037109e+00 1.382248103618621826e-01 1.821355819702148438e-01 4.306429624557495117e-01
1.479178071022033691e+00 -1.039077877998352051e+00 9.771621972322463989e-02 -7.800854742527008057e-03 4.069363176822662354e-01
1.458215236663818359e+00 -9.010698199272155762e-01 -3.683256730437278748e-02 -6.021833047270774841e-02 3.212164640426635742e-01
1.476861119270324707e+00 -9.282667636871337891e-01 6.196682155132293701e-02 -4.249149188399314880e-02 3.708857893943786621e-01
1.518449902534484863e+00 -1.158906817436218262e+00 2.923137694597244263e-02 -1.799289882183074951e-01 6.239206194877624512e-01
1.364298582077026367e+00 -1.081723093986511230e+00 -5.557020902633666992e-01 -4.352825284004211426e-01 4.329660832881927490e-01
1.305016756057739258e+00 -1.133687615394592285e+00 -2.285435497760772705e-01 -2.132131755352020264e-01 2.719790637493133545e-01
1.351396322250366211e+00 -1.123626351356506348e+00 -2.684774398803710938e-01 -1.999699026346206665e-01 2.757151424884796143e-01
1.458946347236633301e+00 -1.224218845367431641e+00 3.596684932708740234e-01 5.971023440361022949e-02 3.911180794239044189e-02
1.479398012161254883e+00 -1.183883666992187500e+00 3.092219829559326172e-01 7.339918613433837891e-02 5.275408178567886353e-02
1.455792188644409180e+00 -1.227271676063537598e+00 3.076380491256713867e-01 6.839917600154876709e-02 5.669229850172996521e-02
1.420287847518920898e+00 -1.205880761146545410e+00 3.040932714939117432e-01 1.072814017534255981e-01 -1.168802008032798767e-02
1.327023863792419434e+00 -1.389419794082641602e+00 2.760919034481048584e-01 1.936407238245010376e-01 -1.145290434360504150e-01
1.451410174369812012e+00 -1.359072327613830566e+00 2.039408236742019653e-01 1.881387531757354736e-01 4.293046146631240845e-02
1.711096048355102539e+00 -1.292931199073791504e+00 1.141990944743156433e-01 -1.311137080192565918e-01 1.082656681537628174e-01
1.629420518875122070e+00 -1.291376471519470215e+00 1.909711360931396484e-01 -8.047117292881011963e-02 9.201550483703613281e-02
1.568517565727233887e+00 -1.356651782989501953e+00 1.909360736608505249e-01 -8.170385658740997314e-02 8.092038333415985107e-02
1.417540073394775391e+00 -1.358261704444885254e+00 3.556821644306182861e-01 -3.389953374862670898e-01 -6.337141245603561401e-02
1.006901502609252930e+00 -1.756137251853942871e+00 -3.464475274085998535e-01 -7.438398599624633789e-01 -7.935084104537963867e-01
1.116058588027954102e+00 -1.926851511001586914e+00 -3.175051510334014893e-01 -6.498619914054870605e-01 -9.050813913345336914e-01
8.961824774742126465e-01 -1.910577654838562012e+00 -5.252373814582824707e-01 -4.348412156105041504e-01 -1.137304306030273438e+00
9.203193783760070801e-01 -1.892197132110595703e+00 -5.416908264160156250e-01 -3.384659886360168457e-01 -1.049436450004577637e+00
7.301214337348937988e-01 -1.170141100883483887e+00 -9.631318449974060059e-01 -1.553841710090637207e+00 -6.825532913208007812e-01
5.819851756095886230e-01 -1.131451487541198730e+00 -1.273234248161315918e+00 -1.458213567733764648e+00 -3.648680448532104492e-01
5.533509850502014160e-01 -1.330484271049499512e+00 -1.532077550888061523e+00 -1.255763173103332520e+00 -5.925315022468566895e-01
5.902215838432312012e-01 -6.018363833427429199e-01 -1.251233577728271484e+00 -1.085732579231262207e+00 -1.190969347953796387e+00
6.221497058868408203e-01 -6.202487349510192871e-01 -1.220968008041381836e+00 -1.123741388320922852e+00 -1.157918214797973633e+00
9.894964694976806641e-01 -6.988247036933898926e-01 -1.388438463211059570e+00 -9.775909781455993652e-01 -1.186538457870483398e+00
8.273406028747558594e-01 -4.934418797492980957e-01 -1.233556747436523438e+00 -1.129424333572387695e+00 -1.147744297981262207e+00
1.177560448646545410e+00 -5.965402722358703613e-01 -1.375015854835510254e+00 -1.049038648605346680e+00 -9.186841845512390137e-01
1.010681152343750000e+00 -5.437079668045043945e-01 -1.396492600440979004e+00 -9.341087937355041504e-01 -1.039500474929809570e+00
8.728631138801574707e-01 -6.146941184997558594e-01 -1.254997491836547852e+00 -1.175932765007019043e+00 -1.022932291030883789e+00
1.425859212875366211e+00 -2.572086751461029053e-01 -1.211068868637084961e+00 -1.399193048477172852e+00 -1.126664042472839355e+00
1.287242770195007324e+00 -4.579788744449615479e-01 -8.637042641639709473e-01 -1.320064425468444824e+00 -8.167849779129028320e-01
9.498122334480285645e-01 -1.080497741699218750e+00 -3.817554712295532227e-01 -1.591451644897460938e+00 -7.633763551712036133e-01
7.395167946815490723e-01 -1.199880242347717285e+00 -5.532646179199218750e-01 -2.019239664077758789e+00 -1.244322180747985840e+00
7.331535220146179199e-01 -1.186282038688659668e+00 -7.415809631347656250e-01 -2.281348228454589844e+00 -1.263057708740234375e+00
7.412747144699096680e-01 -1.219588279724121094e+00 -7.589408755302429199e-01 -2.302876710891723633e+00 -1.331870794296264648e+00
7.764728069305419922e-01 -8.052856922149658203e-01 -9.041790366172790527e-01 -2.057840824127197266e+00 -1.236953735351562500e+00
1.719397187232971191e+00 -6.738712787628173828e-01 -2.807263135910034180e-01 -1.785993218421936035e+00 -1.408115029335021973e+00
1.755954623222351074e+00 -7.918757200241088867e-01 -3.763265013694763184e-01 -1.731946587562561035e+00 -1.363487482070922852e+00
1.504364490509033203e+00 -6.180518865585327148e-01 -8.506343960762023926e-01 -1.669273972511291504e+00 -1.189217448234558105e+00
1.050550341606140137e+00 -1.212499618530273438e+00 -6.214491128921508789e-01 -1.693293690681457520e+00 -1.171653628349304199e+00
3.788539171218872070e-01 -4.700599312782287598e-01 -7.009848356246948242e-01 -1.093159914016723633e+00 -3.475867509841918945e-01
6.270799040794372559e-02 -9.612740278244018555e-01 -6.074298024177551270e-01 -1.600707769393920898e+00 1.769066005945205688e-01
-8.247906565666198730e-01 -1.698973536491394043e+00 -4.155017435550689697e-01 -3.192728757858276367e-01 3.412232100963592529e-01
4.305150359869003296e-03 -1.224178433418273926e+00 7.973043918609619141e-01 -2.031933367252349854e-01 -3.552264869213104248e-01
-4.080066084861755371e-02 -1.750716924667358398e+00 5.544276833534240723e-01 1.010140329599380493e-01 -7.739183902740478516e-01
1.520547568798065186e-01 -1.572924733161926270e+00 4.188549220561981201e-01 -2.469545602798461914e-01 -8.704918622970581055e-01
3.455985486507415771e-01 -1.670690059661865234e+00 4.292443990707397461e-01 -2.914521098136901855e-01 -6.896266341209411621e-01
-4.389141201972961426e-01 -1.903982877731323242e+00 1.590728573501110077e-02 8.691146038472652435e-03 -1.001927614212036133e+00
-5.153030157089233398e-01 -1.849397540092468262e+00 -4.859022200107574463e-01 -5.246484279632568359e-01 -8.217429518699645996e-01
1.367493346333503723e-02 -2.090658903121948242e+00 -7.689940333366394043e-01 -2.533696591854095459e-03 -9.484930634498596191e-01
4.162079095840454102e-02 -2.091086149215698242e+00 -7.814093232154846191e-01 1.174763292074203491e-01 -9.210773706436157227e-01
-6.678099632263183594e-01 -2.140636682510375977e+00 -1.201519131660461426e+00 2.374563962221145630e-01 -5.814715623855590820e-01
-6.762313246726989746e-01 -2.295694112777709961e+00 -1.201869368553161621e+00 2.268759608268737793e-01 -5.034806132316589355e-01
-1.103961348533630371e+00 -2.629579782485961914e+00 -1.267072916030883789e+00 9.068161249160766602e-01 -1.543495953083038330e-01
-1.154561281204223633e+00 -2.132273912429809570e+00 -6.290370225906372070e-01 1.018022894859313965e+00 -1.522061228752136230e-01
-8.696995377540588379e-01 -1.912653684616088867e+00 -3.867363333702087402e-01 9.437798261642456055e-01 -1.295861005783081055e-01
-4.438687562942504883e-01 -1.563980340957641602e+00 1.090473383665084839e-01 7.149314880371093750e-01 -3.006205260753631592e-01
-3.668510019779205322e-01 -1.645957827568054199e+00 4.417074099183082581e-02 6.481499671936035156e-01 -3.020457327365875244e-01
-4.561970829963684082e-01 -1.398330569267272949e+00 -5.432934165000915527e-01 4.465011954307556152e-01 -4.857198297977447510e-01
2.160084433853626251e-02 -2.008588314056396484e+00 7.133577466011047363e-01 5.618288516998291016e-01 9.616582393646240234e-01
-3.024309575557708740e-01 -2.041957616806030273e+00 4.894036054611206055e-01 2.350578755140304565e-01 1.183501839637756348e+00
-4.119778573513031006e-01 -1.909299135208129883e+00 5.103497207164764404e-02 6.233333051204681396e-02 1.872932672500610352e+00
-2.389688193798065186e-01 -1.622918486595153809e+00 -6.741205602884292603e-02 3.835471719503402710e-02 2.097418546676635742e+00
7.229726910591125488e-01 -1.730246186256408691e+00 7.347305864095687866e-02 1.178920865058898926e+00 2.148087263107299805e+00
7.413107156753540039e-01 -1.717795968055725098e+00 1.600841805338859558e-02 1.207717776298522949e+00 2.144375324249267578e+00
7.043936252593994141e-01 -1.781032800674438477e+00 1.074995771050453186e-01 1.183649182319641113e+00 2.292338609695434570e+00
5.619195699691772461e-01 -1.867753505706787109e+00 2.408093065023422241e-01 1.334143996238708496e+00 2.435163736343383789e+00
2.744040191173553467e-01 -1.804430365562438965e+00 6.257913708686828613e-01 1.501254081726074219e+00 2.759878396987915039e+00
3.265538513660430908e-01 -1.722758769989013672e+00 1.065842390060424805e+00 1.953437447547912598e+00 2.469772815704345703e+00
-4.917966723442077637e-01 -1.893740415573120117e+00 1.150345057249069214e-01 1.882977128028869629e+00 2.393053531646728516e+00
-9.714195132255554199e-01 -2.234362602233886719e+00 6.977110505104064941e-01 1.649964451789855957e+00 1.777955889701843262e+00
-1.079630494117736816e+00 -2.024173498153686523e+00 8.581348657608032227e-01 1.645687460899353027e+00 1.597025275230407715e+00
-1.157936096191406250e+00 -2.057670354843139648e+00 1.067917704582214355e+00 1.572212100028991699e+00 1.685365080833435059e+00
1.002441272139549255e-01 -2.484014272689819336e+00 1.704760432243347168e+00 2.225511550903320312e+00 1.724882960319519043e+00
-3.690630793571472168e-01 -2.214313268661499023e+00 1.636145353317260742e+00 1.481726765632629395e+00 1.895842909812927246e+00
-8.918457627296447754e-01 -2.210999011993408203e+00 1.796826839447021484e+00 7.649805545806884766e-01 1.485694289207458496e+00
-9.578740596771240234e-01 -1.379913687705993652e+00 -2.862657979130744934e-02 3.279402256011962891e-01 2.951323390007019043e-01
-6.224429011344909668e-01 -1.458897948265075684e+00 1.552367359399795532e-01 2.419650703668594360e-01 6.388539671897888184e-01
1.339001953601837158e-01 -7.816421985626220703e-01 7.952248454093933105e-01 -2.958366572856903076e-01 5.822750926017761230e-01
-6.835304498672485352e-01 -6.905282139778137207e-01 1.496869623661041260e-01 -1.550547480583190918e+00 6.041499376296997070e-01
-6.539058685302734375e-01 -9.082010984420776367e-01 1.055708602070808411e-01 -1.559150338172912598e+00 1.037964150309562683e-01
-5.516093373298645020e-01 -8.142066001892089844e-01 1.358264386653900146e-01 -1.635263323783874512e+00 9.131487458944320679e-02
-5.547923445701599121e-01 -7.273070812225341797e-01 1.352312862873077393e-01 -1.532163143157958984e+00 1.116928085684776306e-01
-5.547923445701599121e-01 -7.273070812225341797e-01 1.352312862873077393e-01 -1.532163143157958984e+00 1.116928085684776306e-01
-5.547923445701599121e-01 -7.273070812225341797e-01 1.352312862873077393e-01 -1.532163143157958984e+00 1.116928085684776306e-01
-5.547923445701599121e-01 -7.273070812225341797e-01 1.352312862873077393e-01 -1.532163143157958984e+00 1.116928085684776306e-01
-5.547923445701599121e-01 -7.273070812225341797e-01 1.352312862873077393e-01 -1.532163143157958984e+00 1.116928085684776306e-01
2.318574488162994385e-01 -2.340197086334228516e+00 -1.242795705795288086e+00 -3.230261325836181641e+00 4.847700595855712891e-01
5.298417061567306519e-02 -2.756237983703613281e+00 -7.368743419647216797e-02 -2.195580005645751953e+00 1.213810801506042480e+00
4.573702812194824219e-02 -2.377212762832641602e+00 -1.150332763791084290e-01 -1.124800682067871094e+00 9.768214225769042969e-01
1.208072993904352188e-02 -2.371554613113403320e+00 -2.554240226745605469e-01 -1.286940455436706543e+00 9.182998538017272949e-01
1.945638358592987061e-01 -2.168181419372558594e+00 -8.001223206520080566e-01 -1.388200402259826660e+00 4.952300488948822021e-01
-1.080419301986694336e+00 -3.182563066482543945e+00 -7.804763317108154297e-02 -1.281697154045104980e+00 -2.419733554124832153e-01
-5.178105831146240234e-01 -3.121124029159545898e+00 -6.290240287780761719e-01 -1.430163025856018066e+00 -3.951142728328704834e-01
-1.571217477321624756e-01 -2.493529796600341797e+00 -5.889832973480224609e-01 -1.176302671432495117e+00 1.352275609970092773e+00
-3.047284781932830811e-01 -2.218513965606689453e+00 5.262054800987243652e-01 -1.978852629661560059e+00 8.528155833482742310e-02
-1.089376211166381836e+00 -1.792062282562255859e+00 5.503158569335937500e-01 -2.286877393722534180e+00 6.350051760673522949e-01
-1.097312092781066895e+00 -1.311392784118652344e+00 1.296410202980041504e+00 -1.197785973548889160e+00 8.779006004333496094e-01
-1.252339720726013184e+00 -1.539096951484680176e+00 1.440876603126525879e+00 -1.254082798957824707e+00 8.037940859794616699e-01
-9.933170080184936523e-01 -1.541018605232238770e+00 1.445668339729309082e+00 -1.304986834526062012e+00 8.135726451873779297e-01
-5.942909717559814453e-01 -5.229775905609130859e-01 1.889633417129516602e+00 -1.553608298301696777e+00 1.826519608497619629e+00
-7.062957286834716797e-01 -5.717698931694030762e-01 1.525870203971862793e+00 -1.515179127454757690e-02 1.324322104454040527e+00
-8.403505682945251465e-01 -5.052521228790283203e-01 1.637734413146972656e+00 -8.063805289566516876e-03 1.420363545417785645e+00
-7.835101485252380371e-01 -5.001992583274841309e-01 1.615830540657043457e+00 5.704968422651290894e-02 1.437796950340270996e+00
-6.361147761344909668e-01 -7.091201543807983398e-01 2.111225843429565430e+00 -9.672592580318450928e-02 1.340953350067138672e+00
-6.361147761344909668e-01 -7.091201543807983398e-01 2.111225843429565430e+00 -9.672592580318450928e-02 1.340953350067138672e+00
-6.756621599197387695e-01 -1.066956758499145508e+00 1.700050950050354004e+00 -6.371304392814636230e-01 1.136352181434631348e+00
-3.881227672100067139e-01 -1.028220653533935547e+00 1.573911786079406738e+00 -5.949449539184570312e-01 1.463103890419006348e+00
-2.175400257110595703e-01 -7.329033017158508301e-01 1.590097784996032715e+00 -2.650294601917266846e-01 1.180880188941955566e+00
1.350239515304565430e-01 -6.921873092651367188e-01 1.872194528579711914e+00 -2.806681953370571136e-02 1.361771821975708008e+00
-2.757861018180847168e-01 -1.438999772071838379e+00 3.792338371276855469e-01 -4.088095128536224365e-01 2.683351933956146240e-01
-5.423126816749572754e-01 -9.397517442703247070e-01 5.968417525291442871e-01 4.773817211389541626e-02 2.137304991483688354e-01
-4.577739536762237549e-01 -1.003889322280883789e+00 5.630040764808654785e-01 -2.066045999526977539e-02 4.163651168346405029e-01
-4.180491864681243896e-01 -7.896790504455566406e-01 1.303125023841857910e-01 -9.199849367141723633e-01 2.883613705635070801e-01
-4.567981362342834473e-01 -9.342954158782958984e-01 3.192767500877380371e-01 -7.979179620742797852e-01 2.613567709922790527e-01
-1.244405984878540039e+00 -1.235672235488891602e+00 7.438721656799316406e-01 -1.836005091667175293e+00 7.008588314056396484e-01
-1.227178096771240234e+00 -1.245266914367675781e+00 7.232366204261779785e-01 -1.929494738578796387e+00 5.409708619117736816e-01
-1.141402006149291992e+00 -1.176395416259765625e+00 -6.937205195426940918e-01 -2.202558994293212891e+00 -1.318236738443374634e-01
-1.190674901008605957e+00 -1.192446112632751465e+00 -6.956954002380371094e-01 -2.183116436004638672e+00 -1.819939911365509033e-01
-1.076996564865112305e+00 -1.245479345321655273e+00 -9.615747332572937012e-01 -2.354208469390869141e+00 2.799382805824279785e-01
-1.517548441886901855e+00 -9.596136808395385742e-01 -7.708532214164733887e-01 -2.187066078186035156e+00 5.092040896415710449e-01
-1.528032302856445312e+00 -9.972079396247863770e-01 -7.156360745429992676e-01 -2.107842206954956055e+00 4.730098545551300049e-01
-1.146091341972351074e+00 -1.160015344619750977e+00 -9.097632765769958496e-01 -1.533851265907287598e+00 -1.593560576438903809e-01
-1.461260676383972168e+00 -1.102738738059997559e+00 -7.514353990554809570e-01 -1.684131503105163574e+00 -8.478437364101409912e-02
-1.461260676383972168e+00 -1.102738738059997559e+00 -7.514353990554809570e-01 -1.684131503105163574e+00 -8.478437364101409912e-02
-1.200417995452880859e+00 -1.075670838356018066e+00 -1.473979949951171875e+00 -1.248233556747436523e+00 -3.153750598430633545e-01
-1.136794328689575195e+00 -1.180196881294250488e+00 -1.569769978523254395e+00 -1.237865686416625977e+00 -2.776372730731964111e-01
-2.842399477958679199e-01 -7.425131201744079590e-01 -1.475529551506042480e+00 -1.169659972190856934e+00 -6.716580986976623535e-01
-1.881998777389526367e-01 -8.568697571754455566e-01 -1.313791275024414062e+00 -1.002280831336975098e+00 -7.629771828651428223e-01
-2.635300531983375549e-02 -8.695884346961975098e-01 -1.096816539764404297e+00 -8.456544280052185059e-01 -1.030469179153442383e+00
-4.008982777595520020e-01 -5.369977951049804688e-01 -1.061141014099121094e+00 -1.551744341850280762e+00 4.665112495422363281e-02
-2.976893782615661621e-01 -3.007512986660003662e-01 -7.864846587181091309e-01 -1.422667264938354492e+00 1.508328616619110107e-01
1.953830718994140625e-01 -1.041216135025024414e+00 -9.878935217857360840e-01 -1.334126472473144531e+00 8.851615339517593384e-02
6.938657909631729126e-02 -7.004792690277099609e-01 -6.881313323974609375e-01 -1.413463830947875977e+00 1.402876377105712891e-01
-3.369367420673370361e-01 -7.274479269981384277e-01 2.349380999803543091e-01 -1.579069375991821289e+00 1.316109150648117065e-01
-3.178553879261016846e-01 -7.227519154548645020e-01 1.145420670509338379e-01 -1.579542517662048340e+00 8.548858761787414551e-02
-2.685231864452362061e-01 -6.868817210197448730e-01 1.040373370051383972e-01 -1.592346549034118652e+00 3.261477500200271606e-02
-3.021760582923889160e-01 -6.959242820739746094e-01 1.691835522651672363e-01 -1.602117896080017090e+00 1.427529752254486084e-02
-3.004620671272277832e-01 -8.150680661201477051e-01 1.800639033317565918e-01 -1.658053636550903320e+00 -8.167094551026821136e-03
-2.701248228549957275e-02 -1.254104733467102051e+00 1.130396425724029541e-01 -9.391423463821411133e-01 -1.803875118494033813e-01
6.307966709136962891e-01 -7.337088584899902344e-01 7.491346001625061035e-01 -3.189606964588165283e-01 -1.619206070899963379e-01
6.375468969345092773e-01 -6.915270686149597168e-01 7.503809928894042969e-01 -3.439269661903381348e-01 -2.458798885345458984e-01
6.244536638259887695e-01 -7.963160872459411621e-01 6.874033212661743164e-01 -3.566748499870300293e-01 -3.304863572120666504e-01
6.180732846260070801e-01 -7.337752580642700195e-01 7.217868566513061523e-01 -4.081117212772369385e-01 -2.692126929759979248e-01
5.503046512603759766e-01 -7.995483279228210449e-01 6.591279506683349609e-01 -5.540871024131774902e-01 -1.784845888614654541e-01
6.101446747779846191e-01 -7.594887614250183105e-01 6.506705880165100098e-01 -5.626259446144104004e-01 -9.887383133172988892e-02
1.087191343307495117e+00 -6.313229799270629883e-01 6.421167254447937012e-01 -2.064519971609115601e-01 1.774045825004577637e-01
1.034138798713684082e+00 -4.209989309310913086e-01 6.237078309059143066e-01 -1.572976261377334595e-01 2.429123669862747192e-01
9.961264133453369141e-01 -5.854249000549316406e-01 7.323297858238220215e-01 -4.037467762827873230e-02 2.348795533180236816e-04
9.961264133453369141e-01 -5.854249000549316406e-01 7.323297858238220215e-01 -4.037467762827873230e-02 2.348795533180236816e-04
9.961264133453369141e-01 -5.854249000549316406e-01 7.323297858238220215e-01 -4.037467762827873230e-02 2.348795533180236816e-04
1.012876987457275391e+00 -5.937047600746154785e-01 7.055178880691528320e-01 -4.241779446601867676e-03 -1.457032002508640289e-02
1.012876987457275391e+00 -5.937047600746154785e-01 7.055178880691528320e-01 -4.241779446601867676e-03 -1.457032002508640289e-02
1.127873778343200684e+00 -7.578371167182922363e-01 6.900529861450195312e-01 -4.120218455791473389e-01 5.089505910873413086e-01
1.264312863349914551e+00 -6.692941188812255859e-01 4.516313970088958740e-01 -5.009704232215881348e-01 5.595870018005371094e-01
1.284657120704650879e+00 -7.959605455398559570e-01 7.680709958076477051e-01 -5.666089057922363281e-01 4.551709592342376709e-01
8.369295001029968262e-01 -7.149415612220764160e-01 9.022547602653503418e-01 -6.788331866264343262e-01 6.661673188209533691e-01
6.344525814056396484e-01 -5.724817514419555664e-01 1.131709456443786621e+00 -6.543205976486206055e-01 6.705585718154907227e-01
7.751803994178771973e-01 -4.679653644561767578e-01 1.277283787727355957e+00 -4.635699689388275146e-01 4.738628566265106201e-01
7.265105247497558594e-01 -4.662038683891296387e-01 1.279537320137023926e+00 -5.134859085083007812e-01 4.966541528701782227e-01
8.204334378242492676e-01 -4.670873880386352539e-01 1.270543932914733887e+00 -3.406572341918945312e-01 5.300455689430236816e-01
8.510348796844482422e-01 -3.420745432376861572e-01 1.180424928665161133e+00 -2.581196725368499756e-01 3.261091709136962891e-01
8.822068572044372559e-01 -4.170693159103393555e-01 1.151415348052978516e+00 -2.165722250938415527e-01 3.922437131404876709e-01
-9.063615649938583374e-02 -5.978522300720214844e-01 1.370855331420898438e+00 -1.562300443649291992e+00 5.769793391227722168e-01
-9.063615649938583374e-02 -5.978522300720214844e-01 1.370855331420898438e+00 -1.562300443649291992e+00 5.769793391227722168e-01
-3.520923107862472534e-02 -6.920943856239318848e-01 1.436552524566650391e+00 -1.587630033493041992e+00 5.330960750579833984e-01
-4.785086587071418762e-02 -6.174347400665283203e-01 1.457077264785766602e+00 -1.605395793914794922e+00 7.192752957344055176e-01
1.472033560276031494e-03 -6.207867264747619629e-01 1.590062379837036133e+00 -1.597718238830566406e+00 7.210317850112915039e-01
-1.107630599290132523e-02 -6.060073971748352051e-01 1.640663504600524902e+00 -1.600471258163452148e+00 7.035818696022033691e-01
9.054840542376041412e-03 -6.388784050941467285e-01 1.668063759803771973e+00 -1.547171592712402344e+00 7.097235918045043945e-01
8.640067577362060547e-01 -6.839680075645446777e-01 1.470873475074768066e+00 -9.804911017417907715e-01 5.096182823181152344e-01
7.523034811019897461e-01 -9.021224975585937500e-01 1.173025965690612793e+00 -6.901459693908691406e-01 7.764338254928588867e-01
1.245318293571472168e+00 -7.600015997886657715e-01 1.240453243255615234e+00 -8.562297821044921875e-01 4.354392588138580322e-01
1.186305880546569824e+00 -8.095745444297790527e-01 1.262247204780578613e+00 -7.472140192985534668e-01 5.346521735191345215e-01
-2.797811031341552734e-01 -9.008577466011047363e-01 2.240781188011169434e-01 -5.374471545219421387e-01 7.335723042488098145e-01
-6.759213805198669434e-01 -8.808817267417907715e-01 1.592015177011489868e-01 -1.896817833185195923e-01 7.513266801834106445e-01
-4.632233977317810059e-01 -1.219324231147766113e+00 2.280696928501129150e-01 -1.014557257294654846e-01 7.689929604530334473e-01
-6.679317355155944824e-02 -1.151779770851135254e+00 1.583672404289245605e+00 9.810014814138412476e-02 -7.489217072725296021e-02
1.810473948717117310e-02 -1.208619594573974609e+00 1.691366076469421387e+00 1.888122856616973877e-01 -1.765336841344833374e-01
-1.940298974514007568e-01 -1.240987300872802734e+00 1.978900909423828125e+00 4.583218097686767578e-01 4.544704854488372803e-01
-4.528442621231079102e-01 -1.286706447601318359e+00 1.999650239944458008e+00 3.806158900260925293e-01 4.854675233364105225e-01
-1.857017576694488525e-01 -1.222869038581848145e+00 1.964876651763916016e+00 4.392811954021453857e-01 1.818370521068572998e-01
-1.403142809867858887e+00 -2.839434146881103516e+00 1.357262372970581055e+00 5.592291355133056641e-01 -3.040159940719604492e-01
-2.607778787612915039e+00 -3.155568122863769531e+00 1.530082345008850098e+00 4.019002020359039307e-01 -4.797163605690002441e-02
-2.546199321746826172e+00 -3.211706161499023438e+00 1.535418033599853516e+00 4.155032336711883545e-01 3.333128988742828369e-02
-2.457231760025024414e+00 -3.145477056503295898e+00 1.659595131874084473e+00 4.713861942291259766e-01 2.044996991753578186e-02
-2.255813121795654297e+00 -2.686439275741577148e+00 1.684339046478271484e+00 1.180351302027702332e-01 2.397035211324691772e-01
-2.211856365203857422e+00 -2.692454338073730469e+00 1.719249725341796875e+00 1.642148643732070923e-01 2.367841899394989014e-01
-2.965895652770996094e+00 -1.589926838874816895e+00 1.090827226638793945e+00 1.609116315841674805e+00 1.759891986846923828e+00
-2.908737421035766602e+00 -1.678994297981262207e+00 1.101898074150085449e+00 1.550740599632263184e+00 1.717127323150634766e+00
-1.847299814224243164e+00 -1.596479535102844238e+00 -1.558219641447067261e-02 1.676873207092285156e+00 1.311129570007324219e+00
-1.673199772834777832e+00 -1.442384123802185059e+00 -8.300047516822814941e-01 9.727485775947570801e-01 4.194931685924530029e-01
-2.480564594268798828e+00 -2.219182491302490234e+00 -1.042736172676086426e+00 -4.276479780673980713e-01 8.417339920997619629e-01
-2.201931238174438477e+00 -2.235147953033447266e+00 -1.232528090476989746e+00 -2.122333496809005737e-01 8.941552042961120605e-01
-1.597211718559265137e+00 -2.332277297973632812e+00 -1.357729315757751465e+00 -3.333288729190826416e-01 -5.786225199699401855e-01
-8.688443303108215332e-01 -2.110244512557983398e+00 -2.004939079284667969e+00 9.628988802433013916e-02 -4.005254507064819336e-01
-4.653312265872955322e-02 -2.229611158370971680e+00 -2.305076837539672852e+00 -6.123993992805480957e-01 -1.172125458717346191e+00
-4.223921298980712891e-01 -2.278267621994018555e+00 -2.234758615493774414e+00 -7.876675128936767578e-01 -1.119537591934204102e+00
-3.223529160022735596e-01 -2.197981357574462891e+00 -2.097759246826171875e+00 -1.103502511978149414e+00 -8.941529393196105957e-01
-4.220961332321166992e-01 -2.596388816833496094e+00 -2.238149404525756836e+00 -1.036582827568054199e+00 -1.048333764076232910e+00
-3.299676179885864258e-01 -2.517942667007446289e+00 -2.474651336669921875e+00 -1.095099091529846191e+00 -9.912456870079040527e-01
-1.679936528205871582e+00 -1.158876895904541016e+00 1.741235733032226562e+00 1.113188624382019043e+00 1.468300223350524902e+00
-3.230274021625518799e-01 -1.337509870529174805e+00 7.877727150917053223e-01 5.205998420715332031e-01 2.106524705886840820e-01
-1.668630987405776978e-01 -1.486670494079589844e+00 1.624429464340209961e+00 5.285360813140869141e-01 5.313347280025482178e-02
3.332388699054718018e-01 -1.246939301490783691e+00 1.557413578033447266e+00 6.521749496459960938e-02 -1.923894137144088745e-01
1.723710745573043823e-01 -1.399403452873229980e+00 7.056303620338439941e-01 -1.378358341753482819e-03 -7.251493930816650391e-01
-1.653084754943847656e-01 -1.701786994934082031e+00 4.946376383304595947e-01 8.309244364500045776e-02 -1.131459832191467285e+00
6.332699209451675415e-02 -1.262665629386901855e+00 1.148291945457458496e+00 -7.082861661911010742e-02 -3.208610713481903076e-01
2.289600223302841187e-01 -1.377292275428771973e+00 1.173135638236999512e+00 2.845019847154617310e-02 -1.423815339803695679e-01
2.415498793125152588e-01 -1.249694585800170898e+00 1.245751500129699707e+00 3.808189332485198975e-01 5.575576052069664001e-02
9.834288954734802246e-01 -5.151082277297973633e-01 7.337312102317810059e-01 -4.793556034564971924e-01 4.553851187229156494e-01
7.944266796112060547e-01 -4.384965002536773682e-01 7.504950165748596191e-01 -5.037944912910461426e-01 3.566821217536926270e-01
8.122602701187133789e-01 -3.689582347869873047e-01 1.035044431686401367e+00 -6.361172795295715332e-01 3.352811336517333984e-01
4.612798094749450684e-01 -7.053220868110656738e-01 1.172010064125061035e+00 -4.885709285736083984e-01 -1.198290847241878510e-02
4.553535282611846924e-01 -7.948366403579711914e-01 8.850212693214416504e-01 1.612325944006443024e-02 1.032093465328216553e-01
4.362235069274902344e-01 -6.914981007575988770e-01 9.191092252731323242e-01 2.619633451104164124e-02 3.497407585382461548e-02
5.546809434890747070e-01 -1.113047957420349121e+00 1.109607696533203125e+00 -2.649674415588378906e-01 -2.745805978775024414e-01
6.591019630432128906e-01 -1.247109413146972656e+00 1.048791289329528809e+00 -2.592988014221191406e-01 -2.868989408016204834e-01
8.215528130531311035e-01 -1.286776900291442871e+00 1.079981446266174316e+00 -2.262387573719024658e-01 -3.170613050460815430e-01
1.247216582298278809e+00 -1.356382369995117188e+00 5.197162628173828125e-01 -7.954283952713012695e-01 5.031670928001403809e-01
5.963716506958007812e-01 -1.102863669395446777e+00 7.060582637786865234e-01 -1.134719729423522949e+00 1.016332983970642090e+00
6.787985563278198242e-01 -1.081965088844299316e+00 5.937470793724060059e-01 -1.161665439605712891e+00 1.595334053039550781e+00
4.855498969554901123e-01 -1.214026093482971191e+00 5.840181112289428711e-01 -1.204457759857177734e+00 1.671219110488891602e+00
7.427068948745727539e-01 -1.075493812561035156e+00 1.174110531806945801e+00 9.239331632852554321e-02 -1.540890485048294067e-01
1.223802685737609863e+00 -1.528970241546630859e+00 9.404010772705078125e-01 -7.927237749099731445e-01 5.513840913772583008e-01
-4.401751756668090820e-01 -1.170184493064880371e+00 -1.955436021089553833e-01 -2.659586966037750244e-01 1.309247016906738281e-01
-2.717567980289459229e-01 -1.705242633819580078e+00 -4.293495118618011475e-01 -1.649516075849533081e-02 6.909059882164001465e-01
-3.683643043041229248e-01 -1.978676319122314453e+00 -5.498878657817840576e-02 -5.238451957702636719e-01 -4.848665744066238403e-02
-5.639094114303588867e-01 -9.847872257232666016e-01 -7.146129012107849121e-01 -6.509625315666198730e-01 1.716821640729904175e-01
-1.401096433401107788e-01 -1.096529126167297363e+00 -4.012769758701324463e-01 -9.574745297431945801e-01 6.322712302207946777e-01
-1.705504059791564941e-01 -1.030188560485839844e+00 -5.643884539604187012e-01 -1.414717316627502441e+00 7.416952848434448242e-01
-6.071544885635375977e-01 -1.037652850151062012e+00 8.047245740890502930e-01 -1.324756503105163574e+00 1.618572950363159180e+00
1.410197913646697998e-01 -4.250351786613464355e-01 3.548763394355773926e-01 -1.479588985443115234e+00 1.292520523071289062e+00
4.620564356446266174e-02 -2.973618805408477783e-01 3.732226788997650146e-01 -1.659422278404235840e+00 1.125060558319091797e+00
3.658426403999328613e-01 -2.943865656852722168e-01 5.112943053245544434e-01 -1.924583196640014648e+00 8.276226520538330078e-01
6.918422579765319824e-01 -3.295909166336059570e-01 3.219356238842010498e-01 -1.747882246971130371e+00 1.449926257133483887e+00
8.532653450965881348e-01 -7.763227820396423340e-02 3.363897204399108887e-01 -1.570245862007141113e+00 1.202215433120727539e+00
9.414453506469726562e-01 -9.588206559419631958e-02 4.671333730220794678e-01 -1.589513540267944336e+00 1.007853150367736816e+00
9.414453506469726562e-01 -9.588206559419631958e-02 4.671333730220794678e-01 -1.589513540267944336e+00 1.007853150367736816e+00
9.414453506469726562e-01 -9.588206559419631958e-02 4.671333730220794678e-01 -1.589513540267944336e+00 1.007853150367736816e+00
3.590739369392395020e-01 5.053320527076721191e-01 3.248605132102966309e-01 -1.045143246650695801e+00 1.401608228683471680e+00
3.590739369392395020e-01 5.053320527076721191e-01 3.248605132102966309e-01 -1.045143246650695801e+00 1.401608228683471680e+00
1.806731224060058594e-01 4.860271215438842773e-01 4.419361352920532227e-01 -1.108417510986328125e+00 1.515892386436462402e+00
2.468523681163787842e-01 6.113846302032470703e-01 5.257915258407592773e-01 -9.735280275344848633e-01 1.543529272079467773e+00
1.103745222091674805e+00 6.979035735130310059e-01 1.799697279930114746e+00 -2.213273048400878906e-01 1.697179675102233887e+00
1.255253195762634277e+00 6.458747386932373047e-01 1.838971853256225586e+00 -1.615574061870574951e-01 1.707111835479736328e+00
1.256205558776855469e+00 5.999440550804138184e-01 1.849764585494995117e+00 -1.081900671124458313e-01 1.778767585754394531e+00
1.303645491600036621e+00 2.457409650087356567e-01 1.857417941093444824e+00 1.039339043200016022e-02 1.858380198478698730e+00
1.024654388427734375e+00 1.309404671192169189e-01 1.059052228927612305e+00 1.673512011766433716e-01 1.213845252990722656e+00
9.627254009246826172e-01 8.092240244150161743e-02 1.058533072471618652e+00 2.016397714614868164e-01 1.261192560195922852e+00
9.114742875099182129e-01 2.183372229337692261e-01 9.072002768516540527e-01 2.141983211040496826e-01 1.261636137962341309e+00
8.259428739547729492e-01 2.404324561357498169e-01 8.366046547889709473e-01 2.425200790166854858e-01 1.440233588218688965e+00
7.281768321990966797e-01 2.713243663311004639e-01 1.265098333358764648e+00 3.779722154140472412e-01 1.299206256866455078e+00
6.988589167594909668e-01 2.842077910900115967e-01 1.279725074768066406e+00 4.201498627662658691e-01 1.284482121467590332e+00
6.013124585151672363e-01 1.685619205236434937e-01 8.111689090728759766e-01 4.378364980220794678e-01 1.227784872055053711e+00
2.070984989404678345e-01 -2.360368221998214722e-01 8.779775500297546387e-01 5.677136778831481934e-01 1.081431031227111816e+00
2.634017467498779297e-01 -1.972389072179794312e-01 9.171496033668518066e-01 5.813551545143127441e-01 1.061264395713806152e+00
2.116633653640747070e-01 -2.991262078285217285e-01 9.132487177848815918e-01 5.543566346168518066e-01 1.060032963752746582e+00
1.964879631996154785e-01 -3.322942554950714111e-01 1.002554178237915039e+00 5.525375008583068848e-01 1.036518692970275879e+00
3.497143983840942383e-01 -3.634059727191925049e-01 1.230551481246948242e+00 5.297845005989074707e-01 9.311203956604003906e-01
5.877522826194763184e-01 -3.061313331127166748e-01 9.271798133850097656e-01 -6.088723540306091309e-01 1.324277877807617188e+00
1.811794936656951904e-05 1.912360787391662598e-01 8.018243908882141113e-01 -3.510275781154632568e-01 1.682423353195190430e+00
1.139383241534233093e-01 1.421951651573181152e-01 5.959640145301818848e-01 -9.535758942365646362e-02 1.729574322700500488e+00
-4.111084640026092529e-01 -3.739441335201263428e-01 7.117524743080139160e-01 5.528765916824340820e-01 1.176686406135559082e+00
-5.565348863601684570e-01 -3.665686547756195068e-01 7.871598601341247559e-01 5.477017164230346680e-01 1.102361679077148438e+00
-3.641980886459350586e-01 -1.034035682678222656e+00 3.920449614524841309e-01 2.397045493125915527e-01 6.552649140357971191e-01
-5.785610079765319824e-01 -1.841725587844848633e+00 3.462649285793304443e-01 8.081001639366149902e-01 2.233579754829406738e-03
-1.882238537073135376e-01 -1.868217587471008301e+00 1.210952281951904297e+00 7.529341578483581543e-01 1.289151549339294434e+00
-3.875490427017211914e-01 -1.815608024597167969e+00 2.183362960815429688e+00 3.880355656147003174e-01 -1.174232810735702515e-01
-3.875490427017211914e-01 -1.815608024597167969e+00 2.183362960815429688e+00 3.880355656147003174e-01 -1.174232810735702515e-01
1.852385513484477997e-02 -1.558759689331054688e+00 1.954488158226013184e+00 3.401840031147003174e-01 2.588007040321826935e-02
5.117094516754150391e-01 -1.903040409088134766e+00 1.364873409271240234e+00 -1.141764298081398010e-01 5.119874142110347748e-03
7.334009408950805664e-01 -1.606654167175292969e+00 8.594051599502563477e-01 -2.339662611484527588e-02 4.558865129947662354e-01
4.682724177837371826e-01 -1.218595266342163086e+00 6.170286536216735840e-01 2.424128204584121704e-01 5.061924457550048828e-01
2.223580479621887207e-01 -9.057235717773437500e-01 1.384784817695617676e+00 3.662186563014984131e-01 1.047562479972839355e+00
7.289931923151016235e-02 -7.548885345458984375e-01 1.840927958488464355e+00 1.237648054957389832e-01 1.192094683647155762e+00
3.699399828910827637e-01 -6.114897727966308594e-01 1.495274782180786133e+00 1.137694418430328369e-01 1.192793965339660645e+00
-2.434989660978317261e-01 -1.246379494667053223e+00 1.467508435249328613e+00 1.174800157546997070e+00 8.866838812828063965e-01
-7.411094754934310913e-02 -1.159996986389160156e+00 1.768380999565124512e+00 9.929054975509643555e-01 6.473578214645385742e-01
6.994192600250244141e-01 -2.575985193252563477e+00 1.077547430992126465e+00 1.112411975860595703e+00 9.204614758491516113e-01
1.195607334375381470e-01 -2.536974430084228516e+00 -9.656730294227600098e-02 7.521722912788391113e-01 6.225777268409729004e-01
-8.941438198089599609e-01 -1.195540904998779297e+00 -6.361576318740844727e-01 7.159850001335144043e-01 4.580343961715698242e-01
-1.217358708381652832e+00 -1.452328085899353027e+00 -5.282196402549743652e-02 1.197027266025543213e-01 4.488697648048400879e-02
-9.827088713645935059e-01 -1.659238457679748535e+00 -2.837563306093215942e-02 2.181750833988189697e-01 1.011315658688545227e-01
4.392714202404022217e-01 -1.948098897933959961e+00 7.990586161613464355e-01 4.818406999111175537e-01 1.801020145416259766e+00
-1.745464652776718140e-01 -2.738846302032470703e+00 9.193047285079956055e-01 9.026691913604736328e-01 1.174516201019287109e+00
3.665533363819122314e-01 -1.869310498237609863e+00 1.383392930030822754e+00 6.663935780525207520e-01 1.628783941268920898e+00
9.935856461524963379e-01 -2.237744092941284180e+00 1.335501790046691895e+00 6.597282290458679199e-01 1.596614480018615723e+00
-3.088318556547164917e-02 -2.994183063507080078e+00 5.113688111305236816e-01 1.217736601829528809e+00 1.363174170255661011e-01
-8.462673425674438477e-01 -6.780373454093933105e-01 -3.621718585491180420e-01 -4.991608858108520508e-01 2.231063246726989746e-01
-7.238469123840332031e-01 -3.981397747993469238e-01 -7.418980002403259277e-01 -6.146439909934997559e-01 4.453559517860412598e-01
-9.882428646087646484e-01 -2.160838842391967773e+00 -6.679713726043701172e-01 -1.213687181472778320e+00 -6.718463301658630371e-01
-1.111895680427551270e+00 -2.006938219070434570e+00 -7.305007576942443848e-01 -1.017083764076232910e+00 -9.033729434013366699e-01
-1.243880763649940491e-01 -5.459996461868286133e-01 -2.447939813137054443e-01 -5.734487175941467285e-01 4.770221710205078125e-01
2.742898166179656982e-01 -8.494036793708801270e-01 -6.783053278923034668e-02 -6.882230043411254883e-01 7.704120278358459473e-01
1.283127814531326294e-01 -9.816910624504089355e-01 2.028680443763732910e-01 -9.152137637138366699e-01 4.040295481681823730e-01
-5.590289831161499023e-01 -1.330691337585449219e+00 3.850276768207550049e-01 -2.192870378494262695e-01 6.076527237892150879e-01
-5.730721354484558105e-01 -2.002196550369262695e+00 2.599451839923858643e-01 -3.848470747470855713e-01 7.669852972030639648e-01
-9.865670204162597656e-01 -1.592998385429382324e+00 7.451854944229125977e-01 -3.357554078102111816e-01 9.787670969963073730e-01
-4.552975893020629883e-01 -1.784114718437194824e+00 6.174501776695251465e-01 -9.529202580451965332e-01 4.177206158638000488e-01
-1.020529747009277344e+00 -8.166266083717346191e-01 -4.130236506462097168e-01 -1.443361520767211914e+00 2.131914943456649780e-01
-6.794107556343078613e-01 -1.121561765670776367e+00 -4.257518649101257324e-01 -1.204469084739685059e+00 -3.138939738273620605e-01
-6.990491747856140137e-01 -1.107321143150329590e+00 -2.792391479015350342e-01 -1.123004555702209473e+00 -3.341993987560272217e-01
-6.505382657051086426e-01 -1.265512466430664062e+00 9.213162958621978760e-02 -7.685284614562988281e-01 -2.142193615436553955e-01
-6.828595995903015137e-01 -1.288272976875305176e+00 1.302396506071090698e-01 -7.641752362251281738e-01 -2.240613847970962524e-01
-6.328019499778747559e-01 -2.361606836318969727e+00 -8.103395104408264160e-01 -9.944633841514587402e-01 1.443095058202743530e-01
-7.688906788825988770e-01 -2.007128715515136719e+00 -7.105591297149658203e-01 -7.850527763366699219e-01 -2.151136696338653564e-01
-5.185549259185791016e-01 -2.225978851318359375e+00 -1.112900733947753906e+00 -5.231107473373413086e-01 -3.652448058128356934e-01
-2.128762006759643555e-01 -1.614591598510742188e+00 1.037770867347717285e+00 1.130672544240951538e-01 -2.279217243194580078e-01
-5.066122114658355713e-02 -1.332766890525817871e+00 1.029758334159851074e+00 -4.470929205417633057e-01 -3.620734810829162598e-02
2.868300080299377441e-01 -1.774145126342773438e+00 1.040973424911499023e+00 -8.434420228004455566e-01 -1.964624524116516113e-01
-3.768748342990875244e-01 -1.154201030731201172e+00 7.624990940093994141e-01 -1.710346817970275879e+00 4.589199125766754150e-01
-1.228919863700866699e+00 -1.460547208786010742e+00 1.631882786750793457e-01 -1.018993616104125977e+00 3.458147346973419189e-01
-1.331566333770751953e+00 -1.619394540786743164e+00 -2.493695914745330811e-02 -9.909818172454833984e-01 8.092132806777954102e-01
-1.092675209045410156e+00 -1.488086223602294922e+00 1.178427971899509430e-02 -1.143786787986755371e+00 2.291744947433471680e-01
-1.054019212722778320e+00 -1.512350678443908691e+00 -1.586118945851922035e-03 -1.027323365211486816e+00 2.207573354244232178e-01
-9.848975539207458496e-01 -1.415194511413574219e+00 -1.550295203924179077e-01 -1.067468523979187012e+00 2.484488040208816528e-01
-9.860441088676452637e-01 -8.128429651260375977e-01 -8.438239097595214844e-01 -2.664172649383544922e-01 8.407655954360961914e-01
7.365019917488098145e-01 -1.700415015220642090e+00 4.698504805564880371e-01 -1.870778560638427734e+00 2.852828800678253174e-01
1.294770240783691406e-01 -1.817799687385559082e+00 3.869402110576629639e-01 -1.510666489601135254e+00 -3.082530200481414795e-01
8.030600845813751221e-02 -1.930756568908691406e+00 3.743232190608978271e-01 -1.389148831367492676e+00 -1.731803417205810547e-01
-9.301368147134780884e-02 -1.676195025444030762e+00 -6.121426820755004883e-01 -7.214373946189880371e-01 8.227438330650329590e-01
2.041908167302608490e-02 -1.312193393707275391e+00 -3.185015320777893066e-01 -7.586690783500671387e-01 3.357214629650115967e-01
1.571641415357589722e-01 -1.880038499832153320e+00 5.218622460961341858e-02 -8.141688704490661621e-01 6.397985219955444336e-01
-9.851315617561340332e-01 -1.423135757446289062e+00 2.490757554769515991e-01 -4.343281388282775879e-01 4.201314747333526611e-01
-1.004994153976440430e+00 -1.060086727142333984e+00 3.664261102676391602e-01 -3.644124269485473633e-01 5.560423731803894043e-01
-1.258754134178161621e+00 -7.625278234481811523e-01 3.338927328586578369e-01 -4.434182345867156982e-01 6.389935016632080078e-01
-5.756902098655700684e-01 -1.567486524581909180e+00 -1.261535406112670898e+00 -1.115922808647155762e+00 -3.696225285530090332e-01
-8.438810110092163086e-01 -1.590576291084289551e+00 -3.457777798175811768e-01 -1.092557430267333984e+00 -5.671995282173156738e-01
-1.081041812896728516e+00 -1.323053598403930664e+00 -2.336252182722091675e-01 -6.903349161148071289e-01 -3.178777396678924561e-01
-1.274297475814819336e+00 -1.254880070686340332e+00 -1.916968524456024170e-01 -7.714670300483703613e-01 -1.767082065343856812e-01
-1.012335658073425293e+00 -1.483321070671081543e+00 5.225715041160583496e-01 -1.131432533264160156e+00 2.578462660312652588e-01
-8.712515830993652344e-01 -1.037919282913208008e+00 6.040422320365905762e-01 -8.859374523162841797e-01 2.895807027816772461e-01
-8.123056292533874512e-01 -1.074617981910705566e+00 4.586096405982971191e-01 -8.931705951690673828e-01 1.817022562026977539e-01
-8.438542485237121582e-01 -1.079544067382812500e+00 4.664520621299743652e-01 -9.093424081802368164e-01 1.416659504175186157e-01
-6.762245893478393555e-01 -7.434070706367492676e-01 7.463409304618835449e-01 -1.041885375976562500e+00 4.099734425544738770e-01
-6.762245893478393555e-01 -7.434070706367492676e-01 7.463409304618835449e-01 -1.041885375976562500e+00 4.099734425544738770e-01
1.631058380007743835e-02 -1.470629692077636719e+00 1.013729333877563477e+00 -6.609625220298767090e-01 4.736249744892120361e-01
3.144143223762512207e-01 -1.173076987266540527e+00 1.203750014305114746e+00 -4.186226725578308105e-01 -1.265461742877960205e-02
6.205114722251892090e-01 -9.208448231220245361e-02 1.241013407707214355e+00 3.098704814910888672e-01 1.972483873367309570e+00
2.306165397167205811e-01 -2.729466259479522705e-01 7.108069658279418945e-01 2.267803251743316650e-01 1.864132881164550781e+00
-2.917147427797317505e-02 -3.017709255218505859e-01 6.248832941055297852e-01 3.229207396507263184e-01 1.891023635864257812e+00
-3.382063508033752441e-01 -9.963217973709106445e-01 1.162451267242431641e+00 3.331214785575866699e-01 1.767002701759338379e+00
-4.616350233554840088e-01 -1.332644701004028320e+00 1.339626193046569824e+00 2.492475509643554688e-01 1.669066548347473145e+00
2.667088508605957031e-01 -1.556393146514892578e+00 1.444543600082397461e+00 9.567916989326477051e-01 1.645957469940185547e+00
6.980305314064025879e-01 -1.373456358909606934e+00 1.276741385459899902e+00 1.114753931760787964e-01 8.672604560852050781e-01
-1.212037727236747742e-02 -1.759968400001525879e+00 1.800468921661376953e+00 -1.753773093223571777e-01 5.497935414314270020e-01
1.314592957496643066e-01 -1.745003938674926758e+00 1.720307111740112305e+00 -5.402492731809616089e-02 3.988749086856842041e-01
3.436277806758880615e-01 -1.117717385292053223e+00 1.877419948577880859e+00 -7.498890161514282227e-02 -6.965074688196182251e-02
9.133625030517578125e-01 -6.048095226287841797e-01 1.879750370979309082e+00 1.977413743734359741e-01 6.409537792205810547e-01
9.281914234161376953e-01 -6.142441630363464355e-01 1.793254137039184570e+00 2.798580229282379150e-01 4.915080070495605469e-01
1.217881798744201660e+00 -7.815564274787902832e-01 1.618123412132263184e+00 2.156203836202621460e-01 1.925502866506576538e-01
1.217881798744201660e+00 -7.815564274787902832e-01 1.618123412132263184e+00 2.156203836202621460e-01 1.925502866506576538e-01
9.197483062744140625e-01 -1.172131896018981934e+00 1.448727369308471680e+00 3.900504708290100098e-01 6.964987516403198242e-02
8.244935870170593262e-01 -1.222122669219970703e+00 1.451611638069152832e+00 3.468539118766784668e-01 4.523025080561637878e-02
7.936344742774963379e-01 -1.162229895591735840e+00 1.466008424758911133e+00 3.658974468708038330e-01 -2.558828890323638916e-02
8.405526280403137207e-01 -1.236640453338623047e+00 1.441382646560668945e+00 3.835703432559967041e-01 -5.024136975407600403e-02
3.761197030544281006e-01 -1.336027026176452637e+00 1.815054297447204590e+00 1.476732343435287476e-01 -9.421861916780471802e-02
3.446433246135711670e-01 -1.183701753616333008e+00 1.857254981994628906e+00 3.936092928051948547e-02 -9.670029580593109131e-02
5.931768417358398438e-01 -1.031645655632019043e+00 1.624778985977172852e+00 4.998401179909706116e-02 8.230902999639511108e-02
2.941972017288208008e-01 -1.044868946075439453e+00 8.855758905410766602e-01 1.071987599134445190e-01 -6.803843379020690918e-02
3.193309605121612549e-01 -1.000116825103759766e+00 1.253406643867492676e+00 2.426844984292984009e-01 1.894894838333129883e-01
-2.743465006351470947e-01 -1.102483987808227539e+00 7.462017536163330078e-01 -9.712143987417221069e-02 -7.940499484539031982e-02
-2.034770399332046509e-01 -1.230867266654968262e+00 7.112726569175720215e-01 -2.129325419664382935e-01 -4.820335805416107178e-01
5.148655772209167480e-01 -1.934737861156463623e-01 6.684224009513854980e-01 -2.136425971984863281e-01 1.244958877563476562e+00
4.297677576541900635e-01 2.501530647277832031e-01 6.944230198860168457e-01 -4.780090153217315674e-01 9.577327966690063477e-01
3.866445124149322510e-01 2.460645735263824463e-01 6.878468394279479980e-01 -4.806585013866424561e-01 8.850978612899780273e-01
-6.281791329383850098e-01 -1.313770771026611328e+00 -6.995230913162231445e-01 -7.379801869392395020e-01 -1.038749933242797852e+00
-6.066011190414428711e-01 -1.572131276130676270e+00 -2.576969563961029053e-01 -5.080631971359252930e-01 -8.012300133705139160e-01
-8.236148953437805176e-01 -1.590868234634399414e+00 3.099426627159118652e-03 -3.898150622844696045e-01 -8.346323370933532715e-01
-6.588641405105590820e-01 -1.654919385910034180e+00 1.302057653665542603e-01 -5.018811225891113281e-01 -6.955339312553405762e-01
3.615027964115142822e-01 -8.846718668937683105e-01 -8.138439059257507324e-01 -1.344686031341552734e+00 1.314944028854370117e-01
2.834053039550781250e-01 -7.668147087097167969e-01 -7.944886684417724609e-01 -1.478372931480407715e+00 2.570527791976928711e-01
-1.355249285697937012e-01 -8.234412074089050293e-01 -8.338500261306762695e-01 -1.373386859893798828e+00 -1.398044228553771973e-01
-1.095656394958496094e+00 -6.056554317474365234e-01 5.343587994575500488e-01 -2.249414622783660889e-01 1.514926314353942871e+00
-1.086976647377014160e+00 -5.504167675971984863e-01 7.628210783004760742e-01 -3.186192810535430908e-01 1.296688675880432129e+00
-6.083946824073791504e-01 -7.270534634590148926e-01 3.881295323371887207e-01 -1.071485877037048340e+00 3.246579170227050781e-01
-4.640972316265106201e-01 -8.144109249114990234e-01 3.847317695617675781e-01 -8.984141945838928223e-01 2.904290258884429932e-01
-9.131936430931091309e-01 -7.847121357917785645e-01 4.843873679637908936e-01 -9.488624930381774902e-01 5.569002032279968262e-01
-4.216835498809814453e-01 -7.146978378295898438e-01 3.680155575275421143e-01 -9.414033889770507812e-01 5.427267551422119141e-01
-4.201515018939971924e-01 -3.460376858711242676e-01 1.732569634914398193e-01 -9.824388623237609863e-01 6.393026113510131836e-01
-4.113184511661529541e-01 -4.515829682350158691e-01 -5.715363845229148865e-02 -9.085693359375000000e-01 5.663094520568847656e-01
-1.391620337963104248e-01 -9.992575645446777344e-01 2.777286767959594727e-01 1.205451712012290955e-01 2.119601726531982422e+00
7.242228388786315918e-01 -2.429936826229095459e-02 1.093507051467895508e+00 5.868728756904602051e-01 1.334676742553710938e+00
-2.527720928192138672e-01 -1.051139906048774719e-01 1.396362066268920898e+00 3.981299400329589844e-01 1.639306187629699707e+00
6.430605053901672363e-01 2.568608336150646210e-02 1.486984252929687500e+00 4.580493569374084473e-01 1.639651179313659668e+00
7.149881720542907715e-01 1.139419972896575928e-01 1.515486121177673340e+00 3.757255077362060547e-01 1.331001043319702148e+00
5.072066783905029297e-01 -9.682120382785797119e-02 1.045000433921813965e+00 -1.009941920638084412e-01 1.233072876930236816e+00
1.483243852853775024e-01 -1.612003207206726074e+00 1.029922008514404297e+00 -1.233025789260864258e+00 -4.156977683305740356e-02
-2.547187209129333496e-01 -1.962880849838256836e+00 1.012706518173217773e+00 -1.209726214408874512e+00 4.235948324203491211e-01
-1.087481155991554260e-01 -1.673295021057128906e+00 8.978843688964843750e-01 -1.509669184684753418e+00 4.426494240760803223e-01
4.608463495969772339e-03 -1.280968070030212402e+00 7.526925802230834961e-01 -1.809536337852478027e+00 3.439563214778900146e-01
5.414855480194091797e-01 -1.465704441070556641e+00 8.344114422798156738e-01 -1.634526133537292480e+00 9.341107010841369629e-01
6.350013613700866699e-01 -1.430352449417114258e+00 9.934026598930358887e-01 -1.531392693519592285e+00 1.024762868881225586e+00
-7.997200489044189453e-01 -1.158995151519775391e+00 6.098108887672424316e-01 3.852849602699279785e-01 7.193460464477539062e-01


==> images/fashion_mnist_ood/gan_6.txt <==
9.432981014251708984e-01 1.151824474334716797e+00 4.551110863685607910e-01 1.281349301338195801e+00 -1.123849511146545410e+00
1.364699244499206543e+00 1.327957510948181152e+00 3.945209980010986328e-01 1.181420564651489258e+00 -1.081847429275512695e+00
1.310006499290466309e+00 1.296554207801818848e+00 5.464010834693908691e-01 1.393826603889465332e+00 -1.054991126060485840e+00
2.940303683280944824e-01 1.488714814186096191e+00 1.392478466033935547e+00 1.555044949054718018e-01 -1.173252463340759277e+00
5.265592336654663086e-01 6.504972577095031738e-01 6.636877655982971191e-01 2.895713448524475098e-01 4.610982835292816162e-01
5.265592336654663086e-01 6.504972577095031738e-01 6.636877655982971191e-01 2.895713448524475098e-01 4.610982835292816162e-01
6.743449568748474121e-01 -3.449748158454895020e-01 -1.081217676401138306e-01 5.107632875442504883e-01 -9.991602897644042969e-01
2.775270044803619385e-01 -8.340889811515808105e-01 7.729507088661193848e-01 2.522563338279724121e-01 -5.568738579750061035e-01
2.490247339010238647e-01 -9.390189647674560547e-01 9.412727952003479004e-01 6.184384226799011230e-01 -6.579780578613281250e-01
3.302825391292572021e-01 -9.629427194595336914e-01 9.424538612365722656e-01 8.600088953971862793e-01 -7.004846930503845215e-01
4.224873334169387817e-02 -1.136365294456481934e+00 1.008493065834045410e+00 7.797459363937377930e-01 -6.785231828689575195e-01
-1.732720062136650085e-02 -9.857321977615356445e-01 9.479307532310485840e-01 7.843733429908752441e-01 -6.184326410293579102e-01
-8.367298543453216553e-02 -9.728547930717468262e-01 8.590003252029418945e-01 7.952105998992919922e-01 -2.959939837455749512e-01
-7.693139910697937012e-01 -1.264472365379333496e+00 -5.036125183105468750e-01 2.074036121368408203e+00 -1.077169299125671387e+00
6.312811374664306641e-02 -9.962142705917358398e-01 -7.658372521400451660e-01 1.534489870071411133e+00 -8.911879062652587891e-01
2.790697813034057617e-01 -1.132034420967102051e+00 -8.297793865203857422e-01 1.557089447975158691e+00 -7.499995231628417969e-01
1.520723402500152588e-01 -9.238551259040832520e-01 -7.746218442916870117e-01 1.721054077148437500e+00 -9.698957204818725586e-01
3.588701784610748291e-01 -1.581989169120788574e+00 -4.891157448291778564e-01 1.840677022933959961e+00 -1.408258825540542603e-01
4.956102967262268066e-01 -1.626319050788879395e+00 -5.774089097976684570e-01 1.388772130012512207e+00 1.446663439273834229e-01
8.447960764169692993e-02 -1.264770030975341797e+00 -6.692409515380859375e-01 6.483234763145446777e-01 -7.630965709686279297e-01
-2.444280683994293213e-01 -1.502992272377014160e+00 -5.750930905342102051e-01 1.484099626541137695e+00 -9.567393660545349121e-01
-5.223207473754882812e-01 -1.771232008934020996e+00 -9.884948730468750000e-01 1.540158271789550781e+00 -1.453919172286987305e+00
-2.606875002384185791e-01 -1.766106247901916504e+00 -8.671676516532897949e-01 1.239297151565551758e+00 -1.367281436920166016e+00
-9.227502346038818359e-01 -1.238762378692626953e+00 -9.365388154983520508e-01 2.832646667957305908e-02 -1.414421796798706055e+00
-1.081433057785034180e+00 -1.190389633178710938e+00 -9.259703159332275391e-01 -3.466353565454483032e-02 -1.391053915023803711e+00
-9.655203223228454590e-01 -1.328878641128540039e+00 -1.145138144493103027e+00 1.316337585449218750e-01 -1.168124675750732422e+00
-7.368560433387756348e-01 -8.184425830841064453e-01 -4.390043914318084717e-01 7.386074066162109375e-01 -5.948245525360107422e-01
3.857842683792114258e-01 -1.137444257736206055e+00 9.972637891769409180e-01 2.365196466445922852e+00 -7.231253385543823242e-01
2.003591060638427734e-01 -8.891445398330688477e-01 8.808309435844421387e-01 2.282452344894409180e+00 -7.492051720619201660e-01
1.582463085651397705e-01 -7.189871072769165039e-01 7.683592438697814941e-01 2.307664871215820312e+00 -6.177319288253784180e-01
-1.341979950666427612e-03 -9.430954456329345703e-01 1.019205689430236816e+00 1.436871051788330078e+00 -8.476182818412780762e-02
-1.878292262554168701e-01 -1.070528030395507812e+00 7.000625729560852051e-01 1.492457151412963867e+00 -6.435397267341613770e-02
-1.899504661560058594e-01 -1.112319827079772949e+00 -4.354794919490814209e-01 9.477386474609375000e-01 -1.881391704082489014e-01
-3.185755908489227295e-01 -1.262659549713134766e+00 -7.078299522399902344e-01 8.459419012069702148e-01 -5.820365548133850098e-01
-2.299836874008178711e-01 -1.208879947662353516e+00 -9.213614463806152344e-01 7.156551480293273926e-01 -6.021999716758728027e-01
-1.142389699816703796e-02 -7.476657629013061523e-01 4.497957825660705566e-01 9.404499530792236328e-01 -1.087940812110900879e+00
-8.637358248233795166e-02 -1.242237329483032227e+00 5.589199066162109375e-01 4.678390026092529297e-01 -1.205047965049743652e+00
9.646362811326980591e-02 -9.399992227554321289e-01 4.067217707633972168e-01 2.208100408315658569e-01 -8.064748644828796387e-01
9.646362811326980591e-02 -9.399992227554321289e-01 4.067217707633972168e-01 2.208100408315658569e-01 -8.064748644828796387e-01
1.610319018363952637e-01 -8.632481694221496582e-01 3.611196279525756836e-01 3.959980010986328125e-01 -8.941938877105712891e-01
1.028856188058853149e-01 -7.507153749465942383e-01 8.041604757308959961e-01 5.258249640464782715e-01 -9.772344231605529785e-01
5.828479528427124023e-01 -5.334175825119018555e-01 4.093058109283447266e-01 3.261264264583587646e-01 -9.519388079643249512e-01
6.671492457389831543e-01 -5.290780067443847656e-01 3.014838099479675293e-01 4.957451224327087402e-01 -8.938284516334533691e-01
7.314321398735046387e-01 -5.268242359161376953e-01 2.479703873395919800e-01 6.676079630851745605e-01 -8.213235735893249512e-01
-1.891662627458572388e-01 -9.200130105018615723e-01 -7.959448099136352539e-01 1.491058588027954102e+00 -1.069294095039367676e+00
-6.289607286453247070e-01 -1.314803004264831543e+00 -1.410951495170593262e+00 1.096315145492553711e+00 -1.324276566505432129e+00
2.744444012641906738e-01 -1.783678770065307617e+00 -2.220324993133544922e+00 1.529205679893493652e+00 -1.354778647422790527e+00
5.647134780883789062e-01 -2.118165731430053711e+00 -1.010707378387451172e+00 8.385823369026184082e-01 -2.226498603820800781e+00
-3.357684016227722168e-01 -1.548013806343078613e+00 -1.288859963417053223e+00 -1.129283010959625244e-02 -2.544332504272460938e+00
3.224349021911621094e-01 -1.752126216888427734e+00 -1.037123560905456543e+00 1.412974447011947632e-01 -2.793923616409301758e+00
3.460548222064971924e-01 -1.751040577888488770e+00 -1.338820099830627441e+00 7.775880396366119385e-02 -3.192396163940429688e+00
-1.124128773808479309e-01 -1.792960166931152344e+00 -8.757832646369934082e-01 -1.683284789323806763e-01 -2.955108642578125000e+00
-1.642998605966567993e-01 -1.860499978065490723e+00 -9.051865339279174805e-01 -2.195601463317871094e-01 -3.022507905960083008e+00
-2.236801385879516602e-01 -1.828760266304016113e+00 -9.435393214225769043e-01 -3.434483110904693604e-01 -3.085469245910644531e+00
-2.840208411216735840e-01 -2.141153335571289062e+00 -1.190637946128845215e+00 -9.434170275926589966e-02 -3.108781814575195312e+00
-5.092785954475402832e-01 -2.185536861419677734e+00 -1.369210243225097656e+00 -3.057285845279693604e-01 -2.571069240570068359e+00
-1.319678187370300293e+00 -1.643132805824279785e+00 -1.382017612457275391e+00 3.290814533829689026e-02 -2.066720247268676758e+00
-9.918608069419860840e-01 -1.500181078910827637e+00 -2.122625708580017090e-02 1.022242546081542969e+00 -1.063751697540283203e+00
-1.122339963912963867e+00 -1.420372605323791504e+00 3.216640949249267578e-01 9.634080529212951660e-01 -1.022880673408508301e+00
-1.122339963912963867e+00 -1.420372605323791504e+00 3.216640949249267578e-01 9.634080529212951660e-01 -1.022880673408508301e+00
-1.130849719047546387e+00 -1.380010485649108887e+00 2.828241884708404541e-01 1.277485251426696777e+00 -1.287259221076965332e+00
-9.966273903846740723e-01 -1.228889107704162598e+00 5.802366137504577637e-01 9.257023334503173828e-01 -1.520182013511657715e+00
-1.197565078735351562e+00 -1.684206724166870117e+00 5.923166871070861816e-01 1.465747952461242676e+00 -1.381678938865661621e+00
-1.016995906829833984e+00 -1.347201943397521973e+00 6.476901769638061523e-01 1.037947893142700195e+00 -1.144514560699462891e+00
-8.580294847488403320e-01 -1.343296170234680176e+00 3.846107423305511475e-01 8.032394051551818848e-01 -1.007930755615234375e+00
-7.458676695823669434e-01 -1.479961633682250977e+00 3.749363124370574951e-01 8.202851414680480957e-01 -1.068741679191589355e+00
-1.152129650115966797e+00 -1.947134137153625488e+00 5.519027709960937500e-01 1.246198177337646484e+00 -1.449679136276245117e+00
-1.273829698562622070e+00 -2.157819986343383789e+00 3.964707851409912109e-01 1.427050113677978516e+00 -1.390356421470642090e+00
-1.531504988670349121e+00 -2.024602413177490234e+00 2.807624638080596924e-01 1.000654458999633789e+00 -1.484300613403320312e+00
-1.430708050727844238e+00 -2.024586677551269531e+00 -1.839001476764678955e-02 6.715071201324462891e-01 -1.601578235626220703e+00
-1.172286272048950195e+00 -1.651682376861572266e+00 -4.346196055412292480e-01 1.062254667282104492e+00 -1.430205941200256348e+00
-1.096233010292053223e+00 -1.276279211044311523e+00 -6.796541810035705566e-01 1.661714792251586914e+00 -1.022545099258422852e+00
-5.638612508773803711e-01 -1.117033720016479492e+00 -6.464224457740783691e-01 1.411384344100952148e+00 -1.167642712593078613e+00
-5.784165263175964355e-01 -1.045582532882690430e+00 -6.510734558105468750e-01 1.553083896636962891e+00 -1.184527516365051270e+00
-4.453908503055572510e-01 -2.456156015396118164e-01 -9.731487035751342773e-01 1.011010766029357910e+00 -1.038611650466918945e+00
-1.781447827816009521e-01 4.920434355735778809e-01 -4.566259682178497314e-02 5.755618214607238770e-01 -7.810488939285278320e-01
1.122825443744659424e-01 5.746507644653320312e-01 -1.318137347698211670e-01 7.186586856842041016e-01 -9.416843056678771973e-01
1.451020091772079468e-01 5.155807137489318848e-01 1.642977893352508545e-01 2.284005880355834961e-01 -2.912203073501586914e-01
9.886929392814636230e-02 -3.956885933876037598e-01 5.008741021156311035e-01 6.070487499237060547e-01 -1.138151645660400391e+00
2.545500695705413818e-01 -6.325727701187133789e-01 4.272974729537963867e-01 5.033041238784790039e-01 -1.052819967269897461e+00
-1.007266163825988770e+00 -1.230952382087707520e+00 3.491321504116058350e-01 1.370851397514343262e+00 -1.381446242332458496e+00
-1.111494779586791992e+00 -1.179881811141967773e+00 5.997030735015869141e-01 1.494157075881958008e+00 -1.472209930419921875e+00
-8.603404760360717773e-01 -7.673758864402770996e-01 7.153431177139282227e-01 1.231948375701904297e+00 -1.772993326187133789e+00
-9.028614759445190430e-01 -8.452078700065612793e-01 6.110848784446716309e-01 1.294396877288818359e+00 -1.490496277809143066e+00
-7.965617179870605469e-01 -8.354039788246154785e-01 5.434098243713378906e-01 1.427791714668273926e+00 -1.452373743057250977e+00
-6.486636400222778320e-01 -5.129722356796264648e-01 3.968801200389862061e-01 2.132752180099487305e+00 -1.519710183143615723e+00
-5.275716781616210938e-01 -4.792275428771972656e-01 5.757366418838500977e-01 2.420846223831176758e+00 -1.603931784629821777e+00
1.976499706506729126e-02 -1.407328128814697266e+00 4.355879426002502441e-01 2.401683568954467773e+00 -1.996684074401855469e+00
-2.892697453498840332e-01 -1.876282572746276855e+00 9.274204373359680176e-01 1.146707296371459961e+00 -1.573789715766906738e+00
-3.195104002952575684e-01 -2.418141126632690430e+00 1.341520190238952637e+00 1.387032270431518555e+00 -1.710728168487548828e+00
-7.961913943290710449e-02 -2.031645298004150391e+00 1.060486435890197754e+00 9.951722621917724609e-01 -1.113954305648803711e+00
1.005012989044189453e+00 -1.561789512634277344e+00 1.749140620231628418e-01 2.335381746292114258e+00 -7.650187611579895020e-01
9.852851629257202148e-01 -4.732267856597900391e-01 -1.787320733070373535e+00 6.682366132736206055e-01 6.361612081527709961e-01
8.176977038383483887e-01 -6.569418311119079590e-01 -1.486093640327453613e+00 1.080345869064331055e+00 5.594049692153930664e-01
4.896888732910156250e-01 -6.749886274337768555e-01 -1.596394300460815430e+00 1.004871487617492676e+00 6.249680519104003906e-01
-9.449000656604766846e-02 -2.809053957462310791e-01 -2.486881256103515625e+00 1.161943078041076660e+00 1.611426115036010742e+00
-4.823120832443237305e-01 -2.515515387058258057e-01 -2.623914957046508789e+00 1.323836445808410645e+00 1.414308667182922363e+00
-6.821481585502624512e-01 -1.494588106870651245e-01 -2.915076494216918945e+00 8.968392610549926758e-01 1.434626936912536621e+00
-5.620999932289123535e-01 -1.840402930974960327e-01 -3.000242233276367188e+00 8.362441658973693848e-01 1.227059006690979004e+00
-8.732561469078063965e-01 3.778823018074035645e-01 -1.866136312484741211e+00 9.257138371467590332e-01 1.111974120140075684e+00
-8.732561469078063965e-01 3.778823018074035645e-01 -1.866136312484741211e+00 9.257138371467590332e-01 1.111974120140075684e+00
-8.312671780586242676e-01 3.207126855850219727e-01 -1.949397563934326172e+00 8.246313333511352539e-01 1.259544014930725098e+00
-7.817597985267639160e-01 2.388567626476287842e-01 -2.139282941818237305e+00 7.686055898666381836e-01 1.264125943183898926e+00
-8.030167222023010254e-01 1.397966742515563965e-01 -2.101516008377075195e+00 8.119764328002929688e-01 1.351386070251464844e+00
-7.521339058876037598e-01 2.469891309738159180e-01 -1.807068586349487305e+00 7.912435531616210938e-01 1.309105277061462402e+00
-6.081758737564086914e-01 -9.044630825519561768e-02 -2.084577798843383789e+00 8.158761262893676758e-01 1.149575948715209961e+00
-7.117898464202880859e-01 -2.889030873775482178e-01 -2.048009395599365234e+00 1.056473851203918457e+00 1.244412064552307129e+00
-7.117898464202880859e-01 -2.889030873775482178e-01 -2.048009395599365234e+00 1.056473851203918457e+00 1.244412064552307129e+00
-6.028766632080078125e-01 -1.950842738151550293e-01 -2.155133008956909180e+00 1.202197313308715820e+00 9.929402470588684082e-01
-4.907901883125305176e-01 -7.319797575473785400e-02 -1.802353262901306152e+00 1.395183086395263672e+00 1.502117753028869629e+00
-4.053139090538024902e-01 3.597662448883056641e-01 -1.858864545822143555e+00 1.716970562934875488e+00 1.220485806465148926e+00
-2.475557327270507812e-01 3.374890387058258057e-01 -1.720457196235656738e+00 1.651607990264892578e+00 1.102173089981079102e+00
-2.545567452907562256e-01 -3.333476930856704712e-02 -1.666087746620178223e+00 1.412405848503112793e+00 1.024821043014526367e+00
-2.387675940990447998e-01 -1.470150649547576904e-01 -1.404854893684387207e+00 1.700791716575622559e+00 8.122399449348449707e-01
-3.297000825405120850e-01 -1.201068237423896790e-01 -1.279266834259033203e+00 1.795191764831542969e+00 7.587663531303405762e-01
-4.069644808769226074e-01 -1.122949048876762390e-01 -1.252966761589050293e+00 1.624968647956848145e+00 6.498881578445434570e-01
-2.317655384540557861e-01 2.088387906551361084e-01 -1.058319330215454102e+00 1.567698955535888672e+00 6.270239949226379395e-01
-2.093025147914886475e-01 8.143971860408782959e-02 -1.025387883186340332e+00 1.368793725967407227e+00 5.525701642036437988e-01
-7.455071806907653809e-01 -8.601571619510650635e-02 -9.181872010231018066e-01 1.187207579612731934e+00 7.504233717918395996e-01
-6.358119249343872070e-01 -7.124195247888565063e-02 -9.212656021118164062e-01 9.818037748336791992e-01 7.437733411788940430e-01
-6.178899407386779785e-01 1.072680577635765076e-01 -9.712831377983093262e-01 1.175762653350830078e+00 7.798492312431335449e-01
-5.450546145439147949e-01 4.513512924313545227e-02 -1.149676799774169922e+00 1.020983099937438965e+00 8.409091830253601074e-01
-6.615121960639953613e-01 7.259963452816009521e-02 -1.263206839561462402e+00 1.093568921089172363e+00 7.590385675430297852e-01
-6.870522499084472656e-01 2.207649871706962585e-02 -1.240258932113647461e+00 1.172900676727294922e+00 7.514214515686035156e-01
-2.734402418136596680e-01 5.281035900115966797e-01 -1.333545327186584473e+00 9.324154853820800781e-01 1.148509860038757324e+00
-2.734402418136596680e-01 5.281035900115966797e-01 -1.333545327186584473e+00 9.324154853820800781e-01 1.148509860038757324e+00
-4.753324687480926514e-01 3.444409668445587158e-01 -1.414948940277099609e+00 1.116390228271484375e+00 1.218314290046691895e+00
-4.864655137062072754e-01 4.519493579864501953e-01 -1.419250249862670898e+00 1.177592992782592773e+00 1.047359824180603027e+00
-2.647636830806732178e-02 5.238102674484252930e-01 -1.524106860160827637e+00 1.363934040069580078e+00 1.211417317390441895e+00
-5.673782154917716980e-02 4.573120474815368652e-01 -1.539476990699768066e+00 1.317684650421142578e+00 1.113830566406250000e+00
3.739861026406288147e-02 4.224171042442321777e-01 -1.558504581451416016e+00 1.392602682113647461e+00 1.156658887863159180e+00
3.685195446014404297e-01 -5.335288494825363159e-02 -1.109142065048217773e+00 6.435986757278442383e-01 7.783269882202148438e-01
6.492717266082763672e-01 -1.643293946981430054e-01 -7.249392271041870117e-01 8.932166099548339844e-01 9.373040199279785156e-01
5.910179615020751953e-01 -1.941321045160293579e-01 -6.859934926033020020e-01 7.930158376693725586e-01 1.080376267433166504e+00
5.684077143669128418e-01 -3.091060519218444824e-01 -5.822527408599853516e-01 7.405832409858703613e-01 1.193198919296264648e+00
3.423174023628234863e-01 -4.849065840244293213e-02 -1.003418803215026855e+00 1.454958081245422363e+00 1.081193089485168457e+00
-1.276608854532241821e-01 2.508918642997741699e-01 -1.399250030517578125e+00 1.029770970344543457e+00 1.276104211807250977e+00
1.514810174703598022e-01 3.286911547183990479e-01 -1.517800927162170410e+00 1.066090106964111328e+00 8.456352353096008301e-01
1.331354618072509766e+00 -7.488281726837158203e-01 -1.159625291824340820e+00 7.690233588218688965e-01 6.636683940887451172e-01
9.967735409736633301e-01 -6.433331370353698730e-01 -9.523743391036987305e-01 7.143738269805908203e-01 6.087443232536315918e-02
7.074535489082336426e-01 -8.330778479576110840e-01 -1.002855062484741211e+00 8.930343389511108398e-01 -1.359930932521820068e-01
1.222145199775695801e+00 -1.092620134353637695e+00 -1.098816394805908203e+00 1.370257854461669922e+00 -4.622375071048736572e-01
1.418483018875122070e+00 -1.026786923408508301e+00 -1.089578866958618164e+00 1.322996139526367188e+00 -6.730722784996032715e-01
-4.959759414196014404e-01 -9.597525000572204590e-01 -6.997092366218566895e-01 9.886422753334045410e-01 -8.204090595245361328e-01
2.494712322950363159e-01 2.266331464052200317e-01 5.702885985374450684e-02 9.176759719848632812e-01 -1.349473953247070312e+00
6.530373096466064453e-01 3.521262109279632568e-01 -1.107032671570777893e-01 1.215862751007080078e+00 -1.426980733871459961e+00
6.180472373962402344e-01 2.876599729061126709e-01 -3.458288908004760742e-01 8.493897318840026855e-01 -2.025186061859130859e+00
5.993013978004455566e-01 -8.535311371088027954e-02 2.845972180366516113e-01 9.049484729766845703e-01 -2.084792375564575195e+00
3.690745234489440918e-01 8.453453779220581055e-01 1.263011693954467773e-01 6.731647849082946777e-01 -2.282399892807006836e+00
1.644960641860961914e-01 9.067891836166381836e-01 6.959377229213714600e-02 5.466373562812805176e-01 -2.329294204711914062e+00
7.496467828750610352e-01 6.963542103767395020e-01 2.134126871824264526e-01 5.580766797065734863e-01 -2.623257875442504883e+00
5.969243049621582031e-01 -1.225301548838615417e-01 8.284383416175842285e-01 5.521571040153503418e-01 -2.360871076583862305e+00
-8.992099761962890625e-01 -5.998983979225158691e-01 2.640817314386367798e-02 5.394484996795654297e-01 -2.104050636291503906e+00
-9.222155213356018066e-01 -6.353163123130798340e-01 -7.630213350057601929e-02 6.553147435188293457e-01 -1.981736660003662109e+00
-8.559228777885437012e-01 -5.520927309989929199e-01 -6.973194330930709839e-02 6.810857653617858887e-01 -1.927709817886352539e+00
-1.771873712539672852e+00 -6.009021401405334473e-01 -7.531025409698486328e-01 1.319104194641113281e+00 -1.127129435539245605e+00
-1.742355108261108398e+00 -8.525640368461608887e-01 -1.064381718635559082e+00 1.176806330680847168e+00 -1.088133811950683594e+00
-1.580525517463684082e+00 -8.606430292129516602e-01 -1.126260280609130859e+00 1.227757573127746582e+00 -9.760692119598388672e-01
-1.427495241165161133e+00 -8.444772362709045410e-01 -1.118410587310791016e+00 1.378082036972045898e+00 -1.049221992492675781e+00
-1.536540865898132324e+00 -5.688861012458801270e-01 -1.100510954856872559e+00 9.864691495895385742e-01 -9.982980489730834961e-01
-1.418828725814819336e+00 -5.295071601867675781e-01 -9.181682467460632324e-01 1.537535905838012695e+00 -6.349870562553405762e-01
-1.224763989448547363e+00 -2.447732985019683838e-01 -1.014568805694580078e+00 1.010108232498168945e+00 -6.245119571685791016e-01
-1.044929862022399902e+00 -9.036027640104293823e-02 -9.734380841255187988e-01 1.043853759765625000e+00 -7.513043284416198730e-01
-1.105533480644226074e+00 -4.627103358507156372e-02 -7.863692045211791992e-01 1.454517960548400879e+00 -5.204156637191772461e-01
-1.204164147377014160e+00 5.106086134910583496e-01 -7.207490205764770508e-01 6.678659915924072266e-01 -1.302927255630493164e+00
-1.070885419845581055e+00 4.293681085109710693e-01 -7.566532492637634277e-01 7.039060592651367188e-01 -1.003496408462524414e+00
-9.930155277252197266e-01 2.797327935695648193e-01 -8.134766221046447754e-01 7.598248720169067383e-01 -1.526768326759338379e+00
-8.454888463020324707e-01 6.169967651367187500e-01 -1.221718192100524902e+00 7.024243474006652832e-01 -1.256245017051696777e+00
-6.185584068298339844e-01 7.001183629035949707e-01 -1.257851123809814453e+00 7.098214030265808105e-01 -1.119459867477416992e+00
-5.350616574287414551e-01 1.039128661155700684e+00 -4.136703014373779297e-01 3.523499667644500732e-01 -9.799702763557434082e-01
-4.701456129550933838e-01 9.933607578277587891e-01 -3.784459829330444336e-01 3.558183908462524414e-01 -1.080779433250427246e+00
-5.695529654622077942e-02 1.653092503547668457e+00 -6.032826378941535950e-02 5.964398384094238281e-01 -6.309909820556640625e-01
-2.719357907772064209e-01 1.245215654373168945e+00 -4.472922980785369873e-01 1.188887119293212891e+00 -5.858297944068908691e-01
-8.543975353240966797e-01 1.455902218818664551e+00 -8.346208333969116211e-01 9.163528680801391602e-01 -9.390667676925659180e-01
-6.143233180046081543e-01 1.717561602592468262e+00 -4.190268516540527344e-01 8.731497526168823242e-01 -1.004352450370788574e+00
-6.569129228591918945e-01 1.731185436248779297e+00 -3.572618663311004639e-01 7.015103697776794434e-01 -1.007515549659729004e+00
-9.607696533203125000e-01 1.539540052413940430e+00 -1.633515357971191406e-01 6.160171031951904297e-01 -9.925042390823364258e-01
-8.775313496589660645e-01 1.519954800605773926e+00 -9.628769755363464355e-02 6.068288683891296387e-01 -8.781844973564147949e-01
-9.427217841148376465e-01 1.418844580650329590e+00 -1.808737069368362427e-01 6.504452824592590332e-01 -8.256994485855102539e-01
-6.204164624214172363e-01 1.504384398460388184e+00 -5.132423341274261475e-02 5.094184875488281250e-01 -7.751305103302001953e-01
-6.263179183006286621e-01 1.533156871795654297e+00 -8.199795335531234741e-02 3.217211961746215820e-01 -7.412045001983642578e-01
-5.006039142608642578e-01 1.415221810340881348e+00 -1.486145108938217163e-01 8.199396729469299316e-01 -6.227077245712280273e-01
-4.308709204196929932e-01 1.616746902465820312e+00 -3.961735367774963379e-01 1.007830977439880371e+00 -5.956735014915466309e-01
-6.705654859542846680e-01 1.484241485595703125e+00 -4.701887369155883789e-01 1.018610835075378418e+00 -7.852382659912109375e-01
-6.328772306442260742e-01 1.572865247726440430e+00 -5.966719388961791992e-01 1.172647953033447266e+00 -7.242299914360046387e-01
-6.328772306442260742e-01 1.572865247726440430e+00 -5.966719388961791992e-01 1.172647953033447266e+00 -7.242299914360046387e-01
-7.477817535400390625e-01 1.576471447944641113e+00 -6.792869567871093750e-01 1.334715247154235840e+00 -6.668217182159423828e-01
9.741216897964477539e-01 1.661714076995849609e+00 6.399561166763305664e-01 5.250037312507629395e-01 2.595185637474060059e-01
9.072063565254211426e-01 5.834020376205444336e-01 6.032558679580688477e-01 9.579507112503051758e-01 1.261063516139984131e-01
6.696025729179382324e-01 3.952564597129821777e-01 5.788146853446960449e-01 7.026358842849731445e-01 9.299400448799133301e-02
6.493767499923706055e-01 2.191642522811889648e-01 6.185126900672912598e-01 6.126138567924499512e-01 3.101844489574432373e-01
8.724346160888671875e-01 3.291622102260589600e-01 5.095102190971374512e-01 8.309934735298156738e-01 -3.651618957519531250e-01
1.042559266090393066e+00 1.853561401367187500e-01 2.987837195396423340e-01 7.530885934829711914e-01 -3.033709526062011719e-01
9.128134250640869141e-01 1.514843106269836426e-01 2.971544861793518066e-01 7.684825658798217773e-01 -3.722232580184936523e-01
8.881637454032897949e-01 5.928964167833328247e-02 3.856787979602813721e-01 9.719273447990417480e-01 -3.582334220409393311e-01
1.027468323707580566e+00 -1.393315196037292480e-02 3.396962285041809082e-01 1.024467706680297852e+00 -2.992998361587524414e-01
7.666040658950805664e-01 4.334694892168045044e-02 1.498934626579284668e-01 6.779313683509826660e-01 -4.905638992786407471e-01
3.013259470462799072e-01 -1.116823777556419373e-01 -2.867680191993713379e-01 1.426209926605224609e+00 -3.703446686267852783e-01
1.994862258434295654e-01 -1.328317523002624512e-01 -2.692651748657226562e-01 1.074516892433166504e+00 -3.365176320075988770e-01
2.415909171104431152e-01 -1.058788225054740906e-01 -3.205408453941345215e-01 1.243883848190307617e+00 -3.458617031574249268e-01
2.415909171104431152e-01 -1.058788225054740906e-01 -3.205408453941345215e-01 1.243883848190307617e+00 -3.458617031574249268e-01
2.415909171104431152e-01 -1.058788225054740906e-01 -3.205408453941345215e-01 1.243883848190307617e+00 -3.458617031574249268e-01
3.832453489303588867e-02 -1.419236660003662109e-01 -1.206308379769325256e-01 5.308792591094970703e-01 -5.134153366088867188e-01
3.664050102233886719e-01 1.183281689882278442e-01 2.159047573804855347e-01 9.238345623016357422e-01 -2.991901934146881104e-01
3.435569405555725098e-01 -2.164178192615509033e-01 -6.739743798971176147e-02 1.351067304611206055e+00 -9.313303977251052856e-02
-6.892886757850646973e-01 -4.403845071792602539e-01 -8.691396564245223999e-02 1.404264688491821289e+00 -9.495038539171218872e-02
-8.090587854385375977e-01 -4.313448369503021240e-01 2.105631530284881592e-01 1.442813396453857422e+00 3.636413812637329102e-01
-6.289977431297302246e-01 -7.126970291137695312e-01 4.356828629970550537e-01 1.717693328857421875e+00 8.290308117866516113e-01
-7.508100271224975586e-01 -6.421204805374145508e-01 5.177192687988281250e-01 1.598217010498046875e+00 9.017222523689270020e-01
-7.507467269897460938e-01 -5.665844678878784180e-01 4.549591243267059326e-01 1.671364307403564453e+00 9.170495867729187012e-01
-2.587631940841674805e-01 -3.079572916030883789e-01 -5.553506612777709961e-01 1.758983492851257324e+00 2.008826881647109985e-01
1.454036682844161987e-02 -2.227009385824203491e-01 -8.968788385391235352e-01 1.720660448074340820e+00 -7.141599804162979126e-02
1.454036682844161987e-02 -2.227009385824203491e-01 -8.968788385391235352e-01 1.720660448074340820e+00 -7.141599804162979126e-02
6.997904181480407715e-01 3.593860268592834473e-01 -6.431606411933898926e-01 1.818114161491394043e+00 -1.063638478517532349e-01
8.064407110214233398e-01 3.120076358318328857e-01 -5.032082200050354004e-01 2.057880163192749023e+00 1.176361814141273499e-01
-1.350481212139129639e-01 -1.284837722778320312e-01 2.025390863418579102e-01 1.927527427673339844e+00 6.600467562675476074e-01
-1.450038552284240723e-01 8.818868547677993774e-02 -1.551448404788970947e-01 1.816134572029113770e+00 6.134493350982666016e-01
3.013975918292999268e-01 -3.759848475456237793e-01 -7.497356832027435303e-02 1.860367417335510254e+00 2.306319475173950195e-01
7.784086465835571289e-01 -5.011243224143981934e-01 9.099461138248443604e-02 1.628304719924926758e+00 -1.655753403902053833e-01
3.366271555423736572e-01 -6.636365056037902832e-01 2.154554724693298340e-01 1.516579151153564453e+00 -2.911973297595977783e-01
5.148500204086303711e-03 -1.004407763481140137e+00 -1.655443757772445679e-01 1.899344325065612793e+00 -2.785149514675140381e-01
7.340069413185119629e-01 -1.236305117607116699e+00 -2.775451838970184326e-01 2.019084692001342773e+00 4.365677833557128906e-01
5.537818074226379395e-01 -1.269008755683898926e+00 -5.588146448135375977e-01 2.318923234939575195e+00 -6.454716920852661133e-01
2.226661145687103271e-02 -1.823779582977294922e+00 -4.223646521568298340e-01 9.209736585617065430e-01 -5.578960776329040527e-01
8.478342294692993164e-01 -7.845259904861450195e-01 -4.906628653407096863e-02 1.548357963562011719e+00 -5.588266253471374512e-01
7.649038434028625488e-01 -7.441855669021606445e-01 -4.575587064027786255e-02 1.661362528800964355e+00 -3.532459735870361328e-01
1.362376809120178223e+00 -1.815837323665618896e-01 4.220217168331146240e-01 1.326928853988647461e+00 -1.046156883239746094e+00
1.306772232055664062e+00 -7.890138030052185059e-02 3.645677864551544189e-01 1.271613359451293945e+00 -1.038319587707519531e+00
1.464452385902404785e+00 1.843617707490921021e-01 9.815809130668640137e-02 1.427219390869140625e+00 -1.138899087905883789e+00
8.928419351577758789e-01 -4.406317174434661865e-01 4.748485982418060303e-01 2.359819173812866211e+00 -1.239847064018249512e+00
7.962073683738708496e-01 -1.803133934736251831e-01 -3.590830564498901367e-01 3.630974531173706055e+00 -1.427536368370056152e+00
9.095857143402099609e-01 -3.967469930648803711e-01 -8.692748546600341797e-01 3.595963478088378906e+00 -2.073343276977539062e+00
4.811661839485168457e-01 -2.953927516937255859e-01 5.681614875793457031e-01 9.963018894195556641e-01 -1.818069815635681152e+00
4.694111347198486328e-01 -5.543136000633239746e-01 1.729742884635925293e-01 1.328606486320495605e+00 -1.799445271492004395e+00
4.452500343322753906e-01 -5.342981815338134766e-01 1.006985306739807129e-01 1.276624798774719238e+00 -1.591021060943603516e+00
9.911437034606933594e-01 -8.558168411254882812e-01 8.654920458793640137e-01 1.929364204406738281e+00 -1.251932978630065918e+00
1.325175166130065918e+00 -9.716281890869140625e-01 4.980398416519165039e-01 1.591648459434509277e+00 -3.581597805023193359e-01
1.274588346481323242e+00 -9.750673770904541016e-01 6.811017990112304688e-01 1.635676383972167969e+00 -3.841675519943237305e-01
1.265365004539489746e+00 -1.083369851112365723e+00 3.819229006767272949e-01 1.660124063491821289e+00 -1.249336674809455872e-01
8.638523221015930176e-01 -1.085486888885498047e+00 4.139631986618041992e-01 1.184738516807556152e+00 -5.572955012321472168e-01
1.514024138450622559e+00 -8.076319694519042969e-01 6.171227991580963135e-02 1.421411156654357910e+00 -5.106140375137329102e-01
1.446253895759582520e+00 -1.123019814491271973e+00 -6.851518526673316956e-03 1.456434369087219238e+00 -3.666616976261138916e-01
1.282695174217224121e+00 -1.344674348831176758e+00 2.498106807470321655e-01 1.236234903335571289e+00 -5.024735331535339355e-01
1.207544207572937012e+00 -1.192942857742309570e+00 -4.735502600669860840e-01 1.723927617073059082e+00 -6.860048770904541016e-01
1.684416651725769043e+00 -1.161268830299377441e+00 -5.141189694404602051e-01 1.685723900794982910e+00 -1.927407383918762207e-01
1.872718334197998047e+00 -1.552565097808837891e+00 -1.184709891676902771e-01 1.440152049064636230e+00 2.110321521759033203e-01
1.835417270660400391e+00 -1.593518614768981934e+00 -1.723369210958480835e-01 1.145295381546020508e+00 8.800981938838958740e-02
1.792899847030639648e+00 -1.524328470230102539e+00 -3.039482235908508301e-01 1.250203371047973633e+00 2.817838191986083984e-01
2.061795949935913086e+00 -1.156939148902893066e+00 -3.475382328033447266e-01 1.770334839820861816e+00 7.017967104911804199e-01
1.934777140617370605e+00 -1.138642787933349609e+00 -4.085296392440795898e-01 1.568244934082031250e+00 8.514455556869506836e-01
1.838898301124572754e+00 -1.053227424621582031e+00 -2.662985026836395264e-01 1.523640990257263184e+00 9.027763605117797852e-01
2.033340692520141602e+00 -9.060942530632019043e-01 -3.232594430446624756e-01 1.476810693740844727e+00 1.039057254791259766e+00
1.684497594833374023e+00 -1.259229421615600586e+00 2.747201025485992432e-01 2.014266729354858398e+00 4.172539412975311279e-01
1.213109850883483887e+00 -1.692817568778991699e+00 4.761801362037658691e-01 2.563077926635742188e+00 -4.456455707550048828e-01
1.287662982940673828e+00 -1.341950297355651855e+00 4.195049405097961426e-01 9.786539077758789062e-01 -8.170840740203857422e-01
1.047104597091674805e+00 -1.268252968788146973e+00 4.830597043037414551e-01 1.176555037498474121e+00 -4.724432826042175293e-01
1.119577288627624512e+00 -1.318215608596801758e+00 7.139047980308532715e-01 1.354888916015625000e+00 -4.246278405189514160e-01
8.769943118095397949e-01 -3.298195600509643555e-01 4.217653870582580566e-01 7.889336347579956055e-01 -5.915333032608032227e-01
7.143566012382507324e-02 -7.119801044464111328e-01 5.246465206146240234e-01 5.772075653076171875e-01 -9.408246874809265137e-01
-7.821090519428253174e-02 -6.428287625312805176e-01 7.241998910903930664e-01 6.051300168037414551e-01 -1.108769416809082031e+00
2.298312783241271973e-01 -4.519643485546112061e-01 3.597847521305084229e-01 1.110410928726196289e+00 -1.283332467079162598e+00
-2.574815750122070312e-01 -1.300549268722534180e+00 -4.803034067153930664e-01 1.066535830497741699e+00 -1.660816788673400879e+00
-1.396175622940063477e-01 -1.680909395217895508e+00 -8.223225474357604980e-01 7.157481312751770020e-01 -1.633744716644287109e+00
9.989560395479202271e-02 -1.438201308250427246e+00 -7.079550623893737793e-01 6.785218715667724609e-01 -1.519392609596252441e+00
1.748947799205780029e-01 -6.619961857795715332e-01 -4.637302458286285400e-01 1.059015989303588867e+00 -5.900074541568756104e-02
3.967334628105163574e-01 -7.040261030197143555e-01 -1.459833383560180664e-01 8.096808791160583496e-01 9.261196479201316833e-03
6.759714484214782715e-01 -7.569888830184936523e-01 -6.713064014911651611e-02 7.317752838134765625e-01 3.642472624778747559e-02
9.551468491554260254e-01 -4.760331213474273682e-01 -1.863648593425750732e-01 9.093460440635681152e-01 5.060806870460510254e-01
8.910186290740966797e-01 -7.759309411048889160e-01 -1.634364873170852661e-01 8.583586812019348145e-01 1.563595533370971680e-01
9.933304190635681152e-01 -6.734098196029663086e-01 -7.781109809875488281e-01 1.001392483711242676e+00 -2.012060582637786865e-01
9.105259776115417480e-01 -1.131234169006347656e+00 -7.648248076438903809e-01 1.316224455833435059e+00 1.393797993659973145e-02
6.928128004074096680e-01 -1.233327507972717285e+00 -7.803825139999389648e-01 1.128021121025085449e+00 1.849906444549560547e-01
-1.029914468526840210e-01 -9.685512781143188477e-01 -6.663799285888671875e-01 6.188434362411499023e-01 -1.549121439456939697e-01
-1.175765767693519592e-01 -9.402720332145690918e-01 -7.997469902038574219e-01 7.199426293373107910e-01 -8.864123374223709106e-02
-7.963799834251403809e-01 -1.228291988372802734e+00 -3.874769806861877441e-01 1.252144098281860352e+00 7.795140147209167480e-02
-8.531985282897949219e-01 -1.229181408882141113e+00 -5.748589634895324707e-01 1.110829353332519531e+00 -2.648192644119262695e-01
-7.391793131828308105e-01 -1.144054889678955078e+00 -5.405433177947998047e-01 1.079125285148620605e+00 -2.662935853004455566e-01
8.003306388854980469e-02 -1.055262804031372070e+00 -8.981226086616516113e-01 1.476130962371826172e+00 -5.206854343414306641e-01
4.121091663837432861e-01 -9.108784198760986328e-01 -1.387223005294799805e+00 1.712289571762084961e+00 -6.493193507194519043e-01
1.786313354969024658e-01 -8.507043123245239258e-01 -9.224375486373901367e-01 1.528487920761108398e+00 -3.489162027835845947e-01
1.435394763946533203e+00 -5.734667181968688965e-01 -5.039975643157958984e-01 2.421258211135864258e+00 4.435421228408813477e-01
1.518867731094360352e+00 -3.961973190307617188e-01 -2.225532978773117065e-01 1.680720686912536621e+00 1.486329436302185059e+00
1.066701292991638184e+00 -1.613206416368484497e-02 -6.416151523590087891e-01 2.103689908981323242e+00 1.393068552017211914e+00
1.770970702171325684e+00 -2.530565261840820312e-01 1.076306700706481934e-01 1.088273525238037109e+00 6.057598590850830078e-01
8.277452588081359863e-01 -8.000763058662414551e-01 -6.946156024932861328e-01 9.950688481330871582e-01 -6.288571953773498535e-01
2.964194715023040771e-01 -1.198968052864074707e+00 -6.986150741577148438e-01 7.099851369857788086e-01 -2.255514711141586304e-01
-7.721037268638610840e-01 4.346578419208526611e-01 3.670157790184020996e-01 1.637365579605102539e+00 8.697715997695922852e-01
-9.202663302421569824e-01 4.583018422126770020e-01 2.939954698085784912e-01 1.441515088081359863e+00 8.658368587493896484e-01
-5.869023799896240234e-01 5.704542398452758789e-01 4.032066762447357178e-01 1.418063282966613770e+00 1.303522467613220215e+00
-5.031017065048217773e-01 5.461679697036743164e-01 6.462348997592926025e-02 1.598660469055175781e+00 1.269619822502136230e+00
-4.116706252098083496e-01 4.164455235004425049e-01 3.838331401348114014e-01 1.036164402961730957e+00 1.069625139236450195e+00
-5.242125391960144043e-01 -2.657174170017242432e-01 -2.979517281055450439e-01 1.030675888061523438e+00 3.552877902984619141e-01
-8.018853664398193359e-01 -4.603185504674911499e-02 4.513038396835327148e-01 1.054703950881958008e+00 4.201618134975433350e-01
-8.133378624916076660e-01 -6.337091326713562012e-03 4.336040616035461426e-01 1.160764217376708984e+00 3.905063271522521973e-01
-8.133378624916076660e-01 -6.337091326713562012e-03 4.336040616035461426e-01 1.160764217376708984e+00 3.905063271522521973e-01
-8.320466876029968262e-01 8.973132818937301636e-02 2.405602335929870605e-01 1.260545134544372559e+00 3.515574932098388672e-01
-7.301173806190490723e-01 -1.628520190715789795e-01 1.702453196048736572e-01 1.235132932662963867e+00 3.560281991958618164e-01
-1.223180294036865234e+00 -4.084952175617218018e-02 -4.707959890365600586e-01 1.533161163330078125e+00 9.984669685363769531e-01
-1.107960939407348633e+00 -2.517721429467201233e-02 -5.719349384307861328e-01 1.435424447059631348e+00 1.460773229598999023e+00
-9.612213373184204102e-01 -2.220197394490242004e-02 -5.621448159217834473e-01 1.469154834747314453e+00 1.178066253662109375e+00
-9.763630032539367676e-01 2.271872758865356445e-01 -8.159361481666564941e-01 1.786538481712341309e+00 8.156048655509948730e-01
-1.273731708526611328e+00 4.265462607145309448e-02 -5.994626283645629883e-01 2.030468940734863281e+00 8.916628956794738770e-01
-1.177627086639404297e+00 -9.725748747587203979e-02 -5.207750797271728516e-01 2.137134075164794922e+00 1.039633989334106445e+00
-1.102521061897277832e+00 -2.943899929523468018e-01 -1.368139028549194336e+00 1.095945358276367188e+00 4.797204732894897461e-01
-1.222072601318359375e+00 -3.418341279029846191e-01 -1.201260209083557129e+00 1.173574686050415039e+00 4.990465939044952393e-01
-9.444091320037841797e-01 -8.497892618179321289e-01 -7.983468174934387207e-01 9.841881394386291504e-01 1.386827528476715088e-01
-8.667352199554443359e-01 -9.633020758628845215e-01 -8.644215464591979980e-01 1.139561891555786133e+00 8.405932039022445679e-02
-8.423068523406982422e-01 -4.113411307334899902e-01 -6.434835791587829590e-01 1.963495731353759766e+00 1.141883134841918945e+00
-7.054617404937744141e-01 -2.684153616428375244e-02 -4.313151240348815918e-01 2.010750293731689453e+00 8.356610536575317383e-01
-1.140387058258056641e+00 1.750622540712356567e-01 -3.331952393054962158e-01 1.956736922264099121e+00 1.237834453582763672e+00
1.215920671820640564e-01 7.323086261749267578e-01 1.336484193801879883e+00 8.342754840850830078e-01 1.048771262168884277e+00
2.572555243968963623e-01 6.299700736999511719e-01 1.641768813133239746e+00 7.609118819236755371e-01 1.309595942497253418e+00
1.185087114572525024e-01 -3.705050945281982422e-01 -2.072388231754302979e-01 2.015343904495239258e+00 1.286378383636474609e+00
8.930559158325195312e-01 -6.187138557434082031e-01 -6.355215311050415039e-01 1.920870304107666016e+00 1.665682315826416016e+00
1.249366179108619690e-01 -1.019708275794982910e+00 5.304207205772399902e-01 1.686902880668640137e+00 1.471942186355590820e+00
1.249366179108619690e-01 -1.019708275794982910e+00 5.304207205772399902e-01 1.686902880668640137e+00 1.471942186355590820e+00
-3.381676971912384033e-02 5.864181518554687500e-01 1.009616971015930176e+00 1.097896695137023926e+00 1.294054508209228516e+00
6.508612632751464844e-02 6.426817178726196289e-01 1.316724061965942383e+00 1.472801446914672852e+00 1.535684227943420410e+00
-1.120526269078254700e-01 7.717089653015136719e-01 9.563176631927490234e-01 5.041441917419433594e-01 1.406477808952331543e+00
-2.513036131858825684e-03 7.204707264900207520e-01 5.344323515892028809e-01 4.411981105804443359e-01 1.020233273506164551e+00
3.945450112223625183e-02 8.680891990661621094e-01 5.009336471557617188e-01 2.797534465789794922e-01 9.358816146850585938e-01
2.177253738045692444e-02 8.977380394935607910e-01 4.562644958496093750e-01 3.954591751098632812e-01 8.848763108253479004e-01
2.177253738045692444e-02 8.977380394935607910e-01 4.562644958496093750e-01 3.954591751098632812e-01 8.848763108253479004e-01
2.177253738045692444e-02 8.977380394935607910e-01 4.562644958496093750e-01 3.954591751098632812e-01 8.848763108253479004e-01
-1.131689548492431641e-02 1.062047243118286133e+00 4.944440126419067383e-01 4.781123399734497070e-01 9.209063649177551270e-01
1.412250287830829620e-02 1.006713986396789551e+00 4.986520111560821533e-01 3.143159747123718262e-01 9.051930904388427734e-01
-5.423428416252136230e-01 -3.439784049987792969e-02 1.588238954544067383e+00 1.462620377540588379e+00 1.108374238014221191e+00
-6.052961349487304688e-01 -5.287022143602371216e-02 1.676566004753112793e+00 1.365975618362426758e+00 1.134448170661926270e+00
-4.579726755619049072e-01 -3.258320689201354980e-01 1.362887501716613770e+00 1.171275496482849121e+00 9.399060606956481934e-01
-5.137557387351989746e-01 -1.500400453805923462e-01 1.014876127243041992e+00 1.232533574104309082e+00 1.157786965370178223e+00
-5.320010185241699219e-01 -1.651882231235504150e-01 1.027141094207763672e+00 1.363216280937194824e+00 9.982727766036987305e-01
-5.664142370223999023e-01 -1.723745167255401611e-01 9.521965980529785156e-01 1.319777011871337891e+00 1.145378589630126953e+00
-6.129467487335205078e-01 -1.544722914695739746e-01 9.932538270950317383e-01 1.221294283866882324e+00 1.093499898910522461e+00
-6.463565230369567871e-01 -1.247545853257179260e-01 9.625126719474792480e-01 1.274094581604003906e+00 1.014477252960205078e+00
-6.463565230369567871e-01 -1.247545853257179260e-01 9.625126719474792480e-01 1.274094581604003906e+00 1.014477252960205078e+00
-6.894189119338989258e-01 -1.000042706727981567e-01 1.077659010887145996e+00 1.230024576187133789e+00 9.110826253890991211e-01
-6.160289049148559570e-01 1.274562776088714600e-01 8.831266164779663086e-01 1.153195381164550781e+00 6.383146047592163086e-01
-5.184518098831176758e-01 1.290205568075180054e-01 9.932689070701599121e-01 1.023486375808715820e+00 7.206981778144836426e-01
-2.759933173656463623e-01 -5.625858306884765625e-01 9.947727918624877930e-01 1.223824262619018555e+00 7.195957005023956299e-03
-2.836560606956481934e-01 -5.630629658699035645e-01 1.271343350410461426e+00 9.985361695289611816e-01 1.722513288259506226e-01
-1.992888301610946655e-01 -6.542885303497314453e-01 1.605951070785522461e+00 1.285835742950439453e+00 3.692948222160339355e-01
-3.113341033458709717e-01 -6.557313799858093262e-01 1.614648342132568359e+00 1.208871126174926758e+00 5.280873179435729980e-01
1.560482382774353027e-01 -5.000223517417907715e-01 1.672053813934326172e+00 1.651723623275756836e+00 6.045059561729431152e-01
-3.042494952678680420e-01 -8.987702727317810059e-01 2.408248186111450195e+00 1.910499811172485352e+00 5.087367296218872070e-01
-1.808402240276336670e-01 -7.041969895362854004e-01 2.306287288665771484e+00 1.589285612106323242e+00 5.019029974937438965e-01
-2.255664169788360596e-01 -7.402704358100891113e-01 2.256068229675292969e+00 1.322740674018859863e+00 6.048237085342407227e-01
1.214454621076583862e-01 -8.068023324012756348e-01 1.565113425254821777e+00 1.086758613586425781e+00 -1.444255113601684570e-01
2.076404392719268799e-01 8.114363253116607666e-02 -6.295825242996215820e-01 1.808659791946411133e+00 -2.035113811492919922e+00
1.088662631809711456e-02 -8.877902626991271973e-01 -8.588757365942001343e-02 1.010737895965576172e+00 -2.045297384262084961e+00
3.301775753498077393e-01 -4.971273541450500488e-01 2.023054286837577820e-02 3.527866303920745850e-02 -2.302930116653442383e+00
8.112481832504272461e-01 -1.231934070587158203e+00 -4.907268881797790527e-01 9.017379283905029297e-01 -2.213210821151733398e+00
9.618896245956420898e-01 -1.202607631683349609e+00 -4.238333404064178467e-01 5.981071591377258301e-01 -2.376759052276611328e+00
8.311062455177307129e-01 -1.303114533424377441e+00 -5.685823559761047363e-01 2.939288318157196045e-01 -2.427222251892089844e+00
7.820889949798583984e-01 -1.364200830459594727e+00 -4.468998312950134277e-01 7.858051359653472900e-02 -2.625729799270629883e+00
-1.587253361940383911e-01 -1.957899808883666992e+00 -1.719714522361755371e+00 1.051984906196594238e+00 -3.122291088104248047e+00
7.198854088783264160e-01 -2.718428134918212891e+00 -2.035891294479370117e+00 1.532360911369323730e+00 -2.651991128921508789e+00
1.075846403837203979e-01 -2.243870973587036133e+00 -1.757113695144653320e+00 1.212468862533569336e+00 -2.296822309494018555e+00
8.194770812988281250e-01 -1.620032548904418945e+00 -1.740842938423156738e+00 5.279959440231323242e-01 -1.456139445304870605e+00
8.693306446075439453e-01 -1.497411966323852539e+00 -1.832178235054016113e+00 6.553849577903747559e-01 -1.466300487518310547e+00
3.937826752662658691e-01 -1.103447079658508301e+00 -1.820788979530334473e+00 5.146259665489196777e-01 -1.196504473686218262e+00
9.018120169639587402e-01 -8.434000611305236816e-01 -1.891837716102600098e+00 1.398312568664550781e+00 -1.382820606231689453e+00
1.143161296844482422e+00 -2.671535909175872803e-01 -2.429203510284423828e+00 1.105132937431335449e+00 -7.604599595069885254e-01
1.170812487602233887e+00 1.827351450920104980e-01 -1.884414434432983398e+00 1.533811330795288086e+00 -7.296064496040344238e-01
1.170812487602233887e+00 1.827351450920104980e-01 -1.884414434432983398e+00 1.533811330795288086e+00 -7.296064496040344238e-01
1.092523336410522461e+00 7.804650813341140747e-02 -1.872770071029663086e+00 1.771225810050964355e+00 -6.660581231117248535e-01
1.287334918975830078e+00 6.014903634786605835e-02 -1.961616635322570801e+00 1.825754165649414062e+00 -7.318309545516967773e-01
1.287334918975830078e+00 6.014903634786605835e-02 -1.961616635322570801e+00 1.825754165649414062e+00 -7.318309545516967773e-01
1.073979616165161133e+00 2.261625230312347412e-01 -1.848375082015991211e+00 1.178941130638122559e+00 -3.231714069843292236e-01
1.102321505546569824e+00 3.613063395023345947e-01 -1.873691082000732422e+00 1.391924738883972168e+00 -2.317069470882415771e-01
1.102321505546569824e+00 3.613063395023345947e-01 -1.873691082000732422e+00 1.391924738883972168e+00 -2.317069470882415771e-01
1.076970815658569336e+00 4.692425429821014404e-01 -1.909990072250366211e+00 1.354778528213500977e+00 -3.049377799034118652e-01
7.640613913536071777e-01 5.741401314735412598e-01 -2.015673160552978516e+00 1.780727863311767578e+00 -4.603280127048492432e-02
7.264013886451721191e-01 5.474386811256408691e-01 -2.165904521942138672e+00 1.687552094459533691e+00 -2.095774561166763306e-01
7.524514198303222656e-01 4.504386484622955322e-01 -2.056693792343139648e+00 1.509954810142517090e+00 -1.524764895439147949e-01
8.400124311447143555e-01 5.541252493858337402e-01 -2.262225151062011719e+00 1.365975260734558105e+00 -7.599687576293945312e-02
8.448038101196289062e-01 5.375185012817382812e-01 -2.247598886489868164e+00 1.543742895126342773e+00 -9.739509969949722290e-02
8.640089631080627441e-01 4.765828251838684082e-01 -2.145503759384155273e+00 1.539758682250976562e+00 -1.664352864027023315e-01
9.058384895324707031e-01 5.683803558349609375e-01 -1.890008449554443359e+00 1.363793849945068359e+00 -8.078818768262863159e-02
7.572948932647705078e-01 8.510992527008056641e-01 -2.160315752029418945e+00 1.207653641700744629e+00 -2.253788411617279053e-01
7.754321694374084473e-01 8.520991206169128418e-01 -2.668612241744995117e+00 1.279274940490722656e+00 -5.182514190673828125e-01
7.408952116966247559e-01 1.153473734855651855e+00 -2.485724449157714844e+00 1.095825076103210449e+00 -7.603819370269775391e-01
5.460261106491088867e-01 6.956700086593627930e-01 -2.524288177490234375e+00 1.083651065826416016e+00 -9.132406115531921387e-01
4.354598522186279297e-01 3.850873112678527832e-01 -2.258439302444458008e+00 7.536183595657348633e-01 -4.484348893165588379e-01
1.883284449577331543e-01 4.187972545623779297e-01 -2.327374219894409180e+00 7.616246342658996582e-01 -4.232058227062225342e-01
2.018408328294754028e-01 2.929618656635284424e-01 -2.325716495513916016e+00 1.161171793937683105e+00 -2.238976955413818359e-01
6.939260661602020264e-02 2.444570958614349365e-01 -2.341851234436035156e+00 1.097005963325500488e+00 -2.734678089618682861e-01
1.472676992416381836e-01 1.316804438829421997e-01 -2.340559959411621094e+00 9.575278759002685547e-01 -5.053725838661193848e-01
-1.271738857030868530e-01 1.233031228184700012e-01 -1.872822880744934082e+00 6.084865331649780273e-01 -4.717645645141601562e-01
-1.271738857030868530e-01 1.233031228184700012e-01 -1.872822880744934082e+00 6.084865331649780273e-01 -4.717645645141601562e-01
3.064979016780853271e-01 -9.212443232536315918e-02 -2.403479576110839844e+00 1.076091051101684570e+00 -6.687212586402893066e-01
3.141506612300872803e-01 -1.998945772647857666e-01 -2.290481805801391602e+00 1.138510942459106445e+00 -7.534736990928649902e-01
3.360274732112884521e-01 -2.787530422210693359e-01 -2.357059478759765625e+00 1.102504730224609375e+00 -7.921395301818847656e-01
4.175865352153778076e-01 -1.517935842275619507e-01 -2.708000183105468750e+00 9.772053956985473633e-01 -9.665579795837402344e-01
2.602724134922027588e-01 1.794284582138061523e-01 -1.827108025550842285e+00 1.196162462234497070e+00 -4.998656511306762695e-01
3.442319035530090332e-01 3.608269691467285156e-01 -1.606859564781188965e+00 1.225088596343994141e+00 -1.297145187854766846e-01
4.456524848937988281e-01 1.436671316623687744e-01 -1.686376571655273438e+00 1.097714781761169434e+00 -3.996289968490600586e-01
7.078580856323242188e-01 3.941029310226440430e-02 -1.587501883506774902e+00 1.207037210464477539e+00 -4.741560518741607666e-01
6.870227456092834473e-01 -2.119459584355354309e-02 -1.636902213096618652e+00 1.208760380744934082e+00 -4.779565930366516113e-01
7.231833934783935547e-01 4.995224252343177795e-02 -1.553859710693359375e+00 1.216278076171875000e+00 -6.240246891975402832e-01
7.377149462699890137e-01 -1.122728586196899414e-01 -1.492610931396484375e+00 1.204948306083679199e+00 -4.125567078590393066e-01
7.377149462699890137e-01 -1.122728586196899414e-01 -1.492610931396484375e+00 1.204948306083679199e+00 -4.125567078590393066e-01
8.767709136009216309e-01 -7.638779282569885254e-02 -1.446760535240173340e+00 1.398929357528686523e+00 -4.271867275238037109e-01
9.615840911865234375e-01 -1.043549031019210815e-01 -1.404764533042907715e+00 1.448052763938903809e+00 -5.943526029586791992e-01
9.615840911865234375e-01 -1.043549031019210815e-01 -1.404764533042907715e+00 1.448052763938903809e+00 -5.943526029586791992e-01
9.615840911865234375e-01 -1.043549031019210815e-01 -1.404764533042907715e+00 1.448052763938903809e+00 -5.943526029586791992e-01
9.260694980621337891e-01 -2.688947692513465881e-02 -1.300303339958190918e+00 1.240322470664978027e+00 -4.109492599964141846e-01
9.147629737854003906e-01 2.277110517024993896e-02 -1.477543473243713379e+00 1.223248481750488281e+00 -3.606482446193695068e-01
1.039697170257568359e+00 2.835228443145751953e-01 -1.675096869468688965e+00 1.057191967964172363e+00 -3.163427710533142090e-01
1.128913402557373047e+00 2.250009477138519287e-01 -1.830178499221801758e+00 1.069779992103576660e+00 -2.458898425102233887e-01
1.128913402557373047e+00 2.250009477138519287e-01 -1.830178499221801758e+00 1.069779992103576660e+00 -2.458898425102233887e-01
1.298834204673767090e+00 -1.217637434601783752e-01 -1.347630381584167480e+00 9.769328832626342773e-01 -7.542921900749206543e-01
1.298834204673767090e+00 -1.217637434601783752e-01 -1.347630381584167480e+00 9.769328832626342773e-01 -7.542921900749206543e-01
1.298834204673767090e+00 -1.217637434601783752e-01 -1.347630381584167480e+00 9.769328832626342773e-01 -7.542921900749206543e-01
1.298834204673767090e+00 -1.217637434601783752e-01 -1.347630381584167480e+00 9.769328832626342773e-01 -7.542921900749206543e-01
1.336564421653747559e+00 -2.042942941188812256e-01 -1.301040530204772949e+00 9.137722253799438477e-01 -7.580017447471618652e-01
1.336564421653747559e+00 -2.042942941188812256e-01 -1.301040530204772949e+00 9.137722253799438477e-01 -7.580017447471618652e-01
1.336564421653747559e+00 -2.042942941188812256e-01 -1.301040530204772949e+00 9.137722253799438477e-01 -7.580017447471618652e-01
1.161976575851440430e+00 -1.828816235065460205e-01 -1.362096548080444336e+00 8.988491892814636230e-01 -6.414566636085510254e-01
1.161976575851440430e+00 -1.828816235065460205e-01 -1.362096548080444336e+00 8.988491892814636230e-01 -6.414566636085510254e-01
1.161976575851440430e+00 -1.828816235065460205e-01 -1.362096548080444336e+00 8.988491892814636230e-01 -6.414566636085510254e-01
1.161976575851440430e+00 -1.828816235065460205e-01 -1.362096548080444336e+00 8.988491892814636230e-01 -6.414566636085510254e-01
1.161976575851440430e+00 -1.828816235065460205e-01 -1.362096548080444336e+00 8.988491892814636230e-01 -6.414566636085510254e-01
1.050597429275512695e+00 -1.196174770593643188e-01 -1.305934071540832520e+00 9.761722087860107422e-01 -7.035455703735351562e-01
1.027230858802795410e+00 -2.492182105779647827e-01 -1.326063275337219238e+00 9.605525732040405273e-01 -7.268517017364501953e-01
1.027230858802795410e+00 -2.492182105779647827e-01 -1.326063275337219238e+00 9.605525732040405273e-01 -7.268517017364501953e-01
1.027230858802795410e+00 -2.492182105779647827e-01 -1.326063275337219238e+00 9.605525732040405273e-01 -7.268517017364501953e-01
1.027230858802795410e+00 -2.492182105779647827e-01 -1.326063275337219238e+00 9.605525732040405273e-01 -7.268517017364501953e-01
1.188406229019165039e+00 -3.276857137680053711e-01 -1.399519801139831543e+00 9.664053916931152344e-01 -8.913453817367553711e-01
9.334622025489807129e-01 -4.515250325202941895e-01 -1.678996086120605469e+00 1.019230008125305176e+00 -8.564102649688720703e-01
6.438961029052734375e-01 -2.340085804462432861e-01 -1.767624855041503906e+00 1.071817517280578613e+00 -7.299709916114807129e-01
6.438323259353637695e-01 -1.568844020366668701e-01 -1.875782489776611328e+00 1.063608407974243164e+00 -8.195284605026245117e-01
6.438323259353637695e-01 -1.568844020366668701e-01 -1.875782489776611328e+00 1.063608407974243164e+00 -8.195284605026245117e-01
6.828790307044982910e-01 -1.857873201370239258e-01 -1.924049019813537598e+00 9.734129905700683594e-01 -7.211465239524841309e-01
5.786918401718139648e-01 -1.572592854499816895e-01 -1.753855586051940918e+00 1.120908260345458984e+00 -6.483237147331237793e-01
4.444173872470855713e-01 -1.283297985792160034e-01 -1.929248332977294922e+00 9.964771270751953125e-01 -5.785269737243652344e-01
4.444173872470855713e-01 -1.283297985792160034e-01 -1.929248332977294922e+00 9.964771270751953125e-01 -5.785269737243652344e-01
3.810573518276214600e-01 -8.147022128105163574e-02 -1.768776178359985352e+00 1.034405946731567383e+00 -5.886268615722656250e-01
3.810573518276214600e-01 -8.147022128105163574e-02 -1.768776178359985352e+00 1.034405946731567383e+00 -5.886268615722656250e-01
2.853403985500335693e-01 1.435186564922332764e-01 -1.401382088661193848e+00 4.399465620517730713e-01 -3.785068690776824951e-01
2.334321290254592896e-01 1.923193633556365967e-01 -1.410531520843505859e+00 3.211031258106231689e-01 -3.418502211570739746e-01
2.664341926574707031e-01 3.998273313045501709e-01 -1.227298259735107422e+00 5.148375034332275391e-01 -2.607330381870269775e-01
3.030080795288085938e-01 5.913723707199096680e-01 -1.220429539680480957e+00 7.339730262756347656e-01 -3.329740166664123535e-01
1.617620438337326050e-01 6.013649106025695801e-01 -1.054238557815551758e+00 5.252181887626647949e-01 -3.985292315483093262e-01
2.371032834053039551e-01 6.361023187637329102e-01 -9.231491088867187500e-01 4.563629031181335449e-01 -3.439138531684875488e-01
-8.144028484821319580e-03 6.184543371200561523e-01 -8.146478533744812012e-01 6.872134804725646973e-01 -3.100171387195587158e-01
-1.619443595409393311e-01 4.763180315494537354e-01 -9.139261841773986816e-01 6.313785314559936523e-01 -6.918272972106933594e-01
7.096569240093231201e-02 8.011478185653686523e-02 -1.446335792541503906e+00 8.503159284591674805e-01 -6.536907553672790527e-01
6.122976914048194885e-02 1.950296163558959961e-01 -1.387636542320251465e+00 7.244831323623657227e-01 -5.145711302757263184e-01
1.417621821165084839e-01 4.138734936714172363e-01 -1.306247949600219727e+00 5.885373353958129883e-01 -6.523991227149963379e-01
6.538666784763336182e-03 3.396167457103729248e-01 -1.657588958740234375e+00 8.993594646453857422e-01 -1.119540452957153320e+00
-3.836520388722419739e-02 3.019265532493591309e-01 -1.210847735404968262e+00 5.510404109954833984e-01 -8.589888811111450195e-01
-5.095433592796325684e-01 4.209852516651153564e-01 -1.094446778297424316e+00 7.795950174331665039e-01 -1.120510697364807129e+00
-5.891135334968566895e-01 -7.218316197395324707e-03 -7.670331001281738281e-01 1.181704282760620117e+00 -9.866284132003784180e-01
-5.789248347282409668e-01 -3.920487165451049805e-01 -2.703967094421386719e-01 1.047675609588623047e+00 -1.343105673789978027e+00
1.967968642711639404e-01 1.812385767698287964e-01 -9.585015773773193359e-01 4.667259454727172852e-01 -8.655274510383605957e-01
1.967968642711639404e-01 1.812385767698287964e-01 -9.585015773773193359e-01 4.667259454727172852e-01 -8.655274510383605957e-01
3.610667884349822998e-01 4.663125276565551758e-01 -7.191756367683410645e-01 3.011712431907653809e-01 -6.913330554962158203e-01
3.610667884349822998e-01 4.663125276565551758e-01 -7.191756367683410645e-01 3.011712431907653809e-01 -6.913330554962158203e-01
3.610667884349822998e-01 4.663125276565551758e-01 -7.191756367683410645e-01 3.011712431907653809e-01 -6.913330554962158203e-01
3.610667884349822998e-01 4.663125276565551758e-01 -7.191756367683410645e-01 3.011712431907653809e-01 -6.913330554962158203e-01
3.218561410903930664e-01 4.435596466064453125e-01 -7.065814733505249023e-01 2.942189574241638184e-01 -6.925399303436279297e-01
1.112330555915832520e-01 7.575693130493164062e-01 -6.794344782829284668e-01 3.602876961231231689e-01 -5.983713865280151367e-01
-2.649033442139625549e-02 1.014702439308166504e+00 -1.173548400402069092e-01 4.350162446498870850e-01 -2.009356766939163208e-01
4.669478163123130798e-02 1.041585087776184082e+00 -1.616504490375518799e-01 2.345639020204544067e-01 -3.937291204929351807e-01
1.681675463914871216e-01 9.384177327156066895e-01 -2.328906655311584473e-01 1.475195735692977905e-01 -4.589377343654632568e-01
5.665016174316406250e-02 1.006410002708435059e+00 -3.667224049568176270e-01 8.097797036170959473e-01 -4.239207506179809570e-01
-1.133379578590393066e+00 1.177054643630981445e+00 1.916932165622711182e-01 9.810805320739746094e-01 -2.951763868331909180e-01
-1.411787986755371094e+00 1.216322779655456543e+00 -1.620658934116363525e-01 1.726009845733642578e+00 -5.060973167419433594e-01
-1.037564754486083984e+00 7.432347536087036133e-01 -3.221223354339599609e-01 1.716897845268249512e+00 5.927293300628662109e-01
-6.200433373451232910e-01 4.299075305461883545e-01 -1.424923837184906006e-01 1.723366260528564453e+00 1.001796245574951172e+00
-5.872863531112670898e-01 5.149534940719604492e-01 -2.257332056760787964e-01 1.574160218238830566e+00 1.072954058647155762e+00
-5.259708166122436523e-01 5.669779777526855469e-01 -2.163181453943252563e-01 1.480641007423400879e+00 1.287619233131408691e+00
-4.077054560184478760e-01 6.637136340141296387e-01 -3.368646800518035889e-01 1.477411270141601562e+00 1.714715957641601562e+00
-6.114590764045715332e-01 9.511778354644775391e-01 -8.500388860702514648e-01 3.636562228202819824e-01 1.036551594734191895e+00
-7.132127881050109863e-01 7.893466949462890625e-01 -1.023301005363464355e+00 2.991729080677032471e-01 1.200071334838867188e+00
-6.112856268882751465e-01 2.878637909889221191e-01 -1.268391728401184082e+00 1.021274685859680176e+00 7.230120897293090820e-01
-6.470973491668701172e-01 1.077955245971679688e+00 -1.587507963180541992e+00 -1.091648563742637634e-01 1.489886641502380371e+00
-1.061251163482666016e-01 9.296901822090148926e-01 -1.286974310874938965e+00 -3.885014653205871582e-01 1.518448710441589355e+00
-4.190032780170440674e-01 4.267631769180297852e-01 -1.715802788734436035e+00 -8.427454233169555664e-01 1.349240660667419434e+00
-4.691095352172851562e-01 6.027325391769409180e-01 -1.672673344612121582e+00 -8.786197900772094727e-01 1.430843234062194824e+00
-4.691095352172851562e-01 6.027325391769409180e-01 -1.672673344612121582e+00 -8.786197900772094727e-01 1.430843234062194824e+00
-4.691095352172851562e-01 6.027325391769409180e-01 -1.672673344612121582e+00 -8.786197900772094727e-01 1.430843234062194824e+00
-4.691095352172851562e-01 6.027325391769409180e-01 -1.672673344612121582e+00 -8.786197900772094727e-01 1.430843234062194824e+00
-4.855315387248992920e-01 6.940441131591796875e-01 -1.675626277923583984e+00 -8.198491334915161133e-01 1.638755679130554199e+00
-4.855315387248992920e-01 6.940441131591796875e-01 -1.675626277923583984e+00 -8.198491334915161133e-01 1.638755679130554199e+00
-7.683863043785095215e-01 8.427257537841796875e-01 -1.526840925216674805e+00 3.270608186721801758e-01 1.638827681541442871e+00
-6.707263588905334473e-01 1.074318408966064453e+00 -1.499488592147827148e+00 3.894847631454467773e-01 1.500354290008544922e+00
-3.192244172096252441e-01 1.789509177207946777e+00 -1.784966707229614258e+00 4.678703248500823975e-01 7.978409528732299805e-01
-5.046576857566833496e-01 1.477558493614196777e+00 -1.206476330757141113e+00 3.278200328350067139e-02 5.486181378364562988e-01
-5.076815485954284668e-01 1.539325475692749023e+00 -1.180089592933654785e+00 3.009539246559143066e-01 6.080046892166137695e-01
-3.953238725662231445e-01 1.568469524383544922e+00 -1.143633842468261719e+00 1.615240424871444702e-02 6.266998052597045898e-01
-3.763422667980194092e-01 1.280318975448608398e+00 -1.078392386436462402e+00 5.288566946983337402e-01 6.404675245285034180e-01
-3.292161822319030762e-01 1.706341624259948730e+00 -1.052375912666320801e+00 3.232083320617675781e-01 2.987974584102630615e-01
-3.662503063678741455e-01 1.716977238655090332e+00 -1.117243289947509766e+00 1.443369686603546143e-01 2.864131629467010498e-01
-2.365509718656539917e-01 1.745793819427490234e+00 -1.013757109642028809e+00 1.211088076233863831e-01 2.410812526941299438e-01
-2.365509718656539917e-01 1.745793819427490234e+00 -1.013757109642028809e+00 1.211088076233863831e-01 2.410812526941299438e-01
-1.733797639608383179e-01 1.750898480415344238e+00 -8.979265689849853516e-01 2.184489965438842773e-01 2.758449018001556396e-01
5.386187136173248291e-02 1.689096450805664062e+00 -9.785286784172058105e-01 3.631001710891723633e-01 5.271839499473571777e-01
-1.330975055694580078e+00 7.609283924102783203e-02 -2.329704046249389648e+00 2.989187240600585938e-01 1.594778299331665039e-01
-9.263642430305480957e-01 -2.883368134498596191e-01 -2.768918275833129883e+00 4.075964987277984619e-01 1.980469375848770142e-02
-8.580394387245178223e-01 -3.216109871864318848e-01 -2.854807376861572266e+00 3.363472819328308105e-01 -9.230654686689376831e-04
-9.672814607620239258e-01 1.881109178066253662e-02 -2.546591520309448242e+00 2.224924266338348389e-01 -1.385507453233003616e-02
-1.314218640327453613e+00 2.284986078739166260e-01 -2.294229269027709961e+00 5.945351123809814453e-01 3.699072003364562988e-01
-1.177196621894836426e+00 5.657561421394348145e-01 -2.550152778625488281e+00 7.527132034301757812e-01 3.254919648170471191e-01
-1.273290991783142090e+00 4.998749792575836182e-01 -2.412003755569458008e+00 1.043046712875366211e+00 5.917186737060546875e-01
-1.317666411399841309e+00 3.311985731124877930e-01 -2.837241649627685547e+00 9.956341385841369629e-01 6.396618485450744629e-01
-1.300504326820373535e+00 2.974798679351806641e-01 -2.724795341491699219e+00 8.905834555625915527e-01 8.231396675109863281e-01
-1.182531595230102539e+00 2.830461859703063965e-01 -2.744863510131835938e+00 8.826994299888610840e-01 9.616675972938537598e-01
-8.584548830986022949e-01 9.260188788175582886e-02 -2.312631130218505859e+00 1.004531860351562500e+00 9.747418165206909180e-01
3.975842595100402832e-01 -5.255875587463378906e-01 -1.261144995689392090e+00 1.713462829589843750e+00 2.088164091110229492e+00
3.421977162361145020e-01 -3.179071545600891113e-01 -1.002592921257019043e+00 1.606413364410400391e+00 1.883087277412414551e+00
6.022782325744628906e-01 -3.611226975917816162e-01 -7.307697534561157227e-01 3.717615604400634766e+00 2.668882608413696289e+00
1.026945352554321289e+00 -2.678379416465759277e-01 -1.191432237625122070e+00 3.582239151000976562e+00 2.363477468490600586e+00
5.384271144866943359e-01 1.099467352032661438e-01 -7.335304021835327148e-01 2.723062753677368164e+00 3.674997806549072266e+00
5.105230808258056641e-01 1.232270747423171997e-01 -7.245864868164062500e-01 2.735950946807861328e+00 3.703927040100097656e+00
5.441009402275085449e-01 1.455472856760025024e-01 -7.480844855308532715e-01 2.782582759857177734e+00 3.609762430191040039e+00
7.019953131675720215e-01 3.049783408641815186e-01 -2.542106211185455322e-01 2.466853618621826172e+00 3.162374973297119141e+00
8.321996331214904785e-01 1.579700946807861328e+00 8.649984002113342285e-02 1.688010096549987793e+00 3.050518035888671875e+00
1.006926774978637695e+00 1.864102244377136230e+00 -7.825157046318054199e-02 1.727638840675354004e+00 2.806541919708251953e+00
1.373959422111511230e+00 1.004015684127807617e+00 7.445333898067474365e-02 6.341671943664550781e-01 2.662941217422485352e+00
2.176830768585205078e+00 1.222943902015686035e+00 -3.438171148300170898e-01 1.253124713897705078e+00 1.532748460769653320e+00
1.864263772964477539e+00 9.223410487174987793e-01 1.284333616495132446e-01 4.944816529750823975e-01 2.283907890319824219e+00
1.957040309906005859e+00 9.405685663223266602e-01 9.102232754230499268e-02 2.369458675384521484e-01 2.211942672729492188e+00
2.119578838348388672e+00 9.381007552146911621e-01 8.084408938884735107e-03 2.187714427709579468e-01 2.228302240371704102e+00
2.072341203689575195e+00 9.511108994483947754e-01 9.337441995739936829e-03 7.486622035503387451e-02 2.163863658905029297e+00
1.633790373802185059e+00 8.687239885330200195e-01 -2.316769957542419434e-01 1.123203158378601074e+00 1.611258029937744141e+00
1.516388297080993652e+00 7.900001406669616699e-01 -2.280485481023788452e-01 1.280981421470642090e+00 1.366605877876281738e+00
1.631411552429199219e+00 1.018822193145751953e+00 -3.443400859832763672e-01 1.535822868347167969e+00 1.355270028114318848e+00
5.250743031501770020e-01 3.375444412231445312e-01 -9.594223499298095703e-01 2.736625432968139648e+00 8.771731853485107422e-01
-6.676086783409118652e-02 -2.696110606193542480e-01 -2.429308891296386719e-01 1.555120110511779785e+00 8.972773700952529907e-02
-1.430523023009300232e-02 -4.414080679416656494e-01 -8.165290355682373047e-01 1.423989653587341309e+00 1.600545048713684082e-01
-6.360458210110664368e-03 -4.474424421787261963e-01 -1.019123196601867676e+00 1.409192442893981934e+00 3.591731935739517212e-02
-3.910275995731353760e-01 -8.928470611572265625e-01 -1.399783492088317871e+00 1.504102468490600586e+00 -3.333110734820365906e-02
4.258792102336883545e-02 -7.639176845550537109e-01 -1.406691551208496094e+00 1.023040771484375000e+00 -5.187907218933105469e-01
1.033542230725288391e-01 -5.003395080566406250e-01 -1.568478703498840332e+00 7.588100433349609375e-02 -9.531326591968536377e-03
6.807141304016113281e-01 -7.106848955154418945e-01 -1.883473157882690430e+00 3.662222027778625488e-01 7.362974882125854492e-01
4.434975981712341309e-01 -8.792755603790283203e-01 -1.731686234474182129e+00 6.298980116844177246e-01 7.809968590736389160e-01
4.434975981712341309e-01 -8.792755603790283203e-01 -1.731686234474182129e+00 6.298980116844177246e-01 7.809968590736389160e-01
5.922483801841735840e-01 -8.122364282608032227e-01 -1.809556841850280762e+00 7.823000550270080566e-01 5.351095199584960938e-01
4.581610858440399170e-01 -6.390743851661682129e-01 -2.163391113281250000e+00 6.277185082435607910e-01 5.538409352302551270e-01
5.167713761329650879e-01 -6.341995000839233398e-01 -2.155057907104492188e+00 5.229338407516479492e-01 4.399375319480895996e-01
5.576308965682983398e-01 -6.999656558036804199e-01 -1.847976803779602051e+00 7.470393180847167969e-01 3.100360929965972900e-01
1.197280168533325195e+00 -7.103504538536071777e-01 -8.434120416641235352e-01 1.056361079216003418e+00 4.276078045368194580e-01
1.091707229614257812e+00 -8.255071043968200684e-01 -8.639712333679199219e-01 1.087259650230407715e+00 4.226156175136566162e-01
1.372581601142883301e+00 -1.261712312698364258e+00 -5.400045514106750488e-01 1.043103337287902832e+00 5.355573892593383789e-01
1.372581601142883301e+00 -1.261712312698364258e+00 -5.400045514106750488e-01 1.043103337287902832e+00 5.355573892593383789e-01
1.372581601142883301e+00 -1.261712312698364258e+00 -5.400045514106750488e-01 1.043103337287902832e+00 5.355573892593383789e-01
1.372581601142883301e+00 -1.261712312698364258e+00 -5.400045514106750488e-01 1.043103337287902832e+00 5.355573892593383789e-01
1.372581601142883301e+00 -1.261712312698364258e+00 -5.400045514106750488e-01 1.043103337287902832e+00 5.355573892593383789e-01
5.837780237197875977e-02 -6.192500591278076172e-01 -4.869439303874969482e-01 9.427306652069091797e-01 -2.555897831916809082e-01
-6.820352375507354736e-02 -5.795648097991943359e-01 -4.788503944873809814e-01 6.418438553810119629e-01 -2.251489907503128052e-01
5.685718655586242676e-01 7.518734931945800781e-01 3.210085034370422363e-01 4.552032351493835449e-01 -1.064633607864379883e+00
5.927534699440002441e-01 1.081623673439025879e+00 6.196282505989074707e-01 5.983713865280151367e-01 -7.997563481330871582e-01
6.126011610031127930e-01 8.080344200134277344e-01 1.030164957046508789e+00 7.269652485847473145e-01 -5.494220256805419922e-01
1.077494978904724121e+00 5.629777908325195312e-01 1.621415138244628906e+00 1.895721554756164551e-01 -1.122499108314514160e+00
1.457422494888305664e+00 5.251124501228332520e-01 2.406290292739868164e+00 4.811841249465942383e-01 -1.185914754867553711e+00
1.521430253982543945e+00 5.041010975837707520e-01 2.497726440429687500e+00 6.898465752601623535e-01 -1.111330032348632812e+00
1.494933128356933594e+00 5.809689164161682129e-01 2.573831319808959961e+00 6.041917204856872559e-01 -1.301564931869506836e+00
1.444390296936035156e+00 1.089814424514770508e+00 2.148937463760375977e+00 6.311823129653930664e-01 -1.246425628662109375e+00
1.494193911552429199e+00 1.156540513038635254e+00 1.598989844322204590e+00 7.855394482612609863e-01 -1.499917745590209961e+00
2.367856979370117188e+00 4.077283293008804321e-02 1.597965836524963379e+00 -1.689646542072296143e-01 -2.124939680099487305e+00
2.471028089523315430e+00 -1.373172551393508911e-01 1.563054800033569336e+00 -3.510462343692779541e-01 -2.129445552825927734e+00
2.139618396759033203e+00 -1.623115390539169312e-01 1.012182593345642090e+00 -4.239547848701477051e-01 -2.059103250503540039e+00
1.714261412620544434e+00 -4.326180517673492432e-01 1.795855045318603516e+00 2.159811854362487793e-01 3.899271488189697266e-01
1.714261412620544434e+00 -4.326180517673492432e-01 1.795855045318603516e+00 2.159811854362487793e-01 3.899271488189697266e-01
1.805287599563598633e+00 -4.551904797554016113e-01 2.079805850982666016e+00 3.301713466644287109e-01 5.081433653831481934e-01
1.805287599563598633e+00 -4.551904797554016113e-01 2.079805850982666016e+00 3.301713466644287109e-01 5.081433653831481934e-01
1.805287599563598633e+00 -4.551904797554016113e-01 2.079805850982666016e+00 3.301713466644287109e-01 5.081433653831481934e-01
1.649888396263122559e+00 -4.834878444671630859e-01 2.152270793914794922e+00 4.577541947364807129e-01 4.180712401866912842e-01
7.156710624694824219e-01 -8.723832964897155762e-01 3.085536718368530273e+00 8.103016614913940430e-01 5.564675927162170410e-01
7.516246438026428223e-01 -8.703320026397705078e-01 3.152455329895019531e+00 6.344915628433227539e-01 5.913713574409484863e-01
8.582537770271301270e-01 -8.381376266479492188e-01 3.083456754684448242e+00 5.467450618743896484e-01 6.372880339622497559e-01
8.660627603530883789e-01 -8.635716438293457031e-01 3.114061832427978516e+00 6.644576191902160645e-01 7.109088301658630371e-01
6.234427690505981445e-01 -8.285694718360900879e-01 2.994860410690307617e+00 7.314580082893371582e-01 5.407113432884216309e-01
5.574356913566589355e-01 -7.777125239372253418e-01 2.795189380645751953e+00 7.541549205780029297e-01 4.614840745925903320e-01
5.574356913566589355e-01 -7.777125239372253418e-01 2.795189380645751953e+00 7.541549205780029297e-01 4.614840745925903320e-01
2.706912457942962646e-01 -6.501471400260925293e-01 2.400264263153076172e+00 1.543936491012573242e+00 4.617622494697570801e-01
2.706912457942962646e-01 -6.501471400260925293e-01 2.400264263153076172e+00 1.543936491012573242e+00 4.617622494697570801e-01
4.342442154884338379e-01 -6.818024516105651855e-01 2.046969175338745117e+00 1.097216129302978516e+00 4.911929666996002197e-01
5.805223584175109863e-01 -1.212590575218200684e+00 2.051977872848510742e+00 1.136953592300415039e+00 3.331360220909118652e-01
4.916492700576782227e-01 -1.170662045478820801e+00 2.054929971694946289e+00 1.075385332107543945e+00 3.297272324562072754e-01
4.491285681724548340e-01 -1.006932139396667480e+00 1.426115989685058594e+00 4.967119693756103516e-01 -6.102169156074523926e-01
7.432911992073059082e-01 -9.456469416618347168e-01 1.094502091407775879e+00 4.348294138908386230e-01 -6.249566674232482910e-01
1.916631698608398438e+00 -4.913827776908874512e-01 -1.016231924295425415e-01 2.229395866394042969e+00 -1.387825727462768555e+00
1.650992512702941895e+00 -4.102624356746673584e-01 -3.376391828060150146e-01 2.134582281112670898e+00 -9.975907802581787109e-01
1.702981591224670410e+00 -4.640198349952697754e-01 4.857416450977325439e-02 2.175649881362915039e+00 -1.082379937171936035e+00
1.796159267425537109e+00 -5.498200058937072754e-01 1.932437866926193237e-01 2.546610355377197266e+00 -1.115393400192260742e+00
1.798557400703430176e+00 -7.325263619422912598e-01 1.168804615736007690e-01 2.309835672378540039e+00 -1.235400915145874023e+00
-4.016518592834472656e-01 2.912424206733703613e-01 2.023176401853561401e-01 4.268898487091064453e+00 -2.027105808258056641e+00
-4.589007198810577393e-01 -2.039530724287033081e-01 -5.139045715332031250e-01 3.510016918182373047e+00 -9.553797245025634766e-01
-5.345933437347412109e-01 -4.132410883903503418e-01 -7.031872868537902832e-01 3.260485172271728516e+00 -1.154913783073425293e+00
4.674676060676574707e-01 1.605154871940612793e-01 4.047492146492004395e-01 2.369439601898193359e+00 -1.121118545532226562e+00
1.620493084192276001e-01 -7.890242338180541992e-01 -4.170132279396057129e-01 1.264422416687011719e+00 -8.666768074035644531e-01
5.956130027770996094e-01 -8.612580895423889160e-01 -2.608053684234619141e-01 1.124249339103698730e+00 -1.123661041259765625e+00
6.456782817840576172e-01 -9.285971522331237793e-01 -2.007530331611633301e-01 1.262310147285461426e+00 -1.024253964424133301e+00
7.279342412948608398e-01 -8.498277664184570312e-01 -3.421994149684906006e-01 1.187360286712646484e+00 -1.143486380577087402e+00
1.083687305450439453e+00 -8.488356471061706543e-01 -4.652779698371887207e-01 1.186743974685668945e+00 -1.307623386383056641e+00
1.590111136436462402e+00 -3.405850231647491455e-01 -2.752106785774230957e-01 1.628954887390136719e+00 -1.444049715995788574e+00
1.617153406143188477e+00 -8.317717909812927246e-02 2.008849382400512695e-02 1.203578472137451172e+00 -1.464842677116394043e+00
1.589542627334594727e+00 -1.064557731151580811e-01 -1.081421747803688049e-01 1.377310752868652344e+00 -1.505716323852539062e+00
1.476541757583618164e+00 -5.043070763349533081e-02 -1.700956970453262329e-01 9.796431064605712891e-01 -1.411856651306152344e+00
1.476541757583618164e+00 -5.043070763349533081e-02 -1.700956970453262329e-01 9.796431064605712891e-01 -1.411856651306152344e+00
1.476541757583618164e+00 -5.043070763349533081e-02 -1.700956970453262329e-01 9.796431064605712891e-01 -1.411856651306152344e+00
1.551428079605102539e+00 8.659268915653228760e-02 1.457570344209671021e-01 1.605941772460937500e+00 -1.117294311523437500e+00
1.740059375762939453e+00 1.543127149343490601e-01 2.394892275333404541e-01 1.492064118385314941e+00 -1.063652157783508301e+00
3.632388114929199219e-01 1.004739254713058472e-01 7.760029435157775879e-01 2.883472740650177002e-01 -1.501781821250915527e+00
1.348499953746795654e-01 4.502303898334503174e-02 1.081974655389785767e-01 1.196989893913269043e+00 -1.650966763496398926e+00
-7.164777070283889771e-02 -1.985644549131393433e-02 2.670915126800537109e-01 7.612057924270629883e-01 -1.805222988128662109e+00
-3.662663400173187256e-01 -1.990083158016204834e-01 1.929145455360412598e-01 1.242420315742492676e+00 -1.026042461395263672e+00
-5.424655079841613770e-01 2.732851505279541016e-01 -6.702980399131774902e-02 4.978985190391540527e-01 -4.351860880851745605e-01
-3.263196945190429688e-01 -6.252095103263854980e-03 -1.293377131223678589e-01 6.569584608078002930e-01 -5.720524191856384277e-01
-4.962329268455505371e-01 -4.786669611930847168e-01 3.736997544765472412e-01 5.779480338096618652e-01 -6.098942160606384277e-01
-5.173982381820678711e-01 -9.243720173835754395e-01 3.068221509456634521e-01 9.350818991661071777e-01 -5.023555159568786621e-01
-8.052654862403869629e-01 -7.411284446716308594e-01 1.891734749078750610e-01 8.961439728736877441e-01 -4.757485687732696533e-01
-1.119239807128906250e+00 -1.838776171207427979e-01 -1.396586000919342041e-01 9.880223870277404785e-01 -3.936944901943206787e-01
-1.057522535324096680e+00 -4.049851298332214355e-01 -6.445643901824951172e-01 1.158573627471923828e+00 -3.798174858093261719e-01
-1.053781270980834961e+00 -5.561072826385498047e-01 -7.028217315673828125e-01 1.218352317810058594e+00 -3.809238672256469727e-01
-1.089302659034729004e+00 -5.248368382453918457e-01 -4.978884458541870117e-01 8.814961910247802734e-01 -5.907872915267944336e-01
-1.033649325370788574e+00 3.871701657772064209e-02 -2.354732006788253784e-01 1.216907620429992676e+00 -2.646779119968414307e-01
-7.687479853630065918e-01 3.689163327217102051e-01 -4.154536128044128418e-01 1.084656000137329102e+00 1.912770122289657593e-01
-1.104174256324768066e+00 -5.646184086799621582e-01 -1.155538916587829590e+00 4.857440888881683350e-01 -1.234114289283752441e+00
-1.139018535614013672e+00 -5.999274253845214844e-01 -1.026720046997070312e+00 5.453512668609619141e-01 -1.215292334556579590e+00
-1.159348607063293457e+00 -5.420370697975158691e-01 -1.139446377754211426e+00 5.126639604568481445e-01 -8.552269339561462402e-01
-1.159348607063293457e+00 -5.420370697975158691e-01 -1.139446377754211426e+00 5.126639604568481445e-01 -8.552269339561462402e-01
-1.770748734474182129e+00 -4.521687626838684082e-01 -7.664658427238464355e-01 1.055810332298278809e+00 -9.732023477554321289e-01
-3.902357816696166992e-01 -7.470870018005371094e-01 6.906499862670898438e-01 1.207386255264282227e+00 -7.614252567291259766e-01
-5.941608548164367676e-01 -7.861248850822448730e-01 -1.411102056503295898e+00 9.919536113739013672e-01 -7.029674649238586426e-01
-5.941608548164367676e-01 -7.861248850822448730e-01 -1.411102056503295898e+00 9.919536113739013672e-01 -7.029674649238586426e-01
-5.839743614196777344e-01 -6.740269064903259277e-01 -1.466633558273315430e+00 9.898903369903564453e-01 -6.354289054870605469e-01
-3.634950220584869385e-01 -7.657491564750671387e-01 -1.363194704055786133e+00 8.261107206344604492e-01 -5.815964341163635254e-01
-4.715356230735778809e-01 -6.346623301506042480e-01 -2.011279344558715820e+00 7.060698866844177246e-01 5.493804216384887695e-01
-1.218848377466201782e-01 -8.697189092636108398e-01 -1.701326012611389160e+00 7.410392761230468750e-01 2.311900109052658081e-01
-6.083767861127853394e-02 -7.288165092468261719e-01 -1.477353334426879883e+00 9.489007592201232910e-01 2.788814008235931396e-01
-9.361457079648971558e-02 -3.629212081432342529e-01 -1.448630928993225098e+00 6.535884737968444824e-01 3.183560073375701904e-01
-2.756363898515701294e-02 -3.284317851066589355e-01 -1.438029289245605469e+00 8.433062434196472168e-01 3.065415620803833008e-01
9.527330100536346436e-02 -1.366947591304779053e-01 -1.519193530082702637e+00 1.197355151176452637e+00 3.518118560314178467e-01
-6.035782694816589355e-01 -2.795242965221405029e-01 -1.277053713798522949e+00 8.739408850669860840e-01 4.999861121177673340e-03
-2.318713366985321045e-01 -3.789929151535034180e-01 -1.567955374717712402e+00 1.194951057434082031e+00 4.733209013938903809e-01
-3.564935624599456787e-01 -2.633023560047149658e-01 -1.619323015213012695e+00 1.544077754020690918e+00 -1.040109023451805115e-01
-4.066631197929382324e-02 -1.299380958080291748e-01 -1.718378186225891113e+00 1.455795526504516602e+00 -2.854360267519950867e-02
-4.066631197929382324e-02 -1.299380958080291748e-01 -1.718378186225891113e+00 1.455795526504516602e+00 -2.854360267519950867e-02
-4.044692218303680420e-01 -7.149142622947692871e-01 -1.810808539390563965e+00 7.512788176536560059e-01 -1.623182743787765503e-01
-6.367537379264831543e-01 -8.122330904006958008e-01 -2.368546247482299805e+00 2.556844949722290039e-01 1.853998899459838867e-01
-6.367537379264831543e-01 -8.122330904006958008e-01 -2.368546247482299805e+00 2.556844949722290039e-01 1.853998899459838867e-01
-6.367537379264831543e-01 -8.122330904006958008e-01 -2.368546247482299805e+00 2.556844949722290039e-01 1.853998899459838867e-01
-3.088444471359252930e-01 -9.458259940147399902e-01 -2.347108840942382812e+00 3.004387021064758301e-01 2.978365421295166016e-01
-1.654677540063858032e-01 -6.992359757423400879e-01 -2.100037574768066406e+00 8.131129294633865356e-02 1.240584775805473328e-01
-3.012999147176742554e-02 -7.071138024330139160e-01 -2.092299222946166992e+00 1.200380325317382812e-01 2.607020735740661621e-01
-3.012999147176742554e-02 -7.071138024330139160e-01 -2.092299222946166992e+00 1.200380325317382812e-01 2.607020735740661621e-01
-9.726075530052185059e-01 8.655223995447158813e-02 -1.079919099807739258e+00 1.804533839225769043e+00 8.847671747207641602e-01
-6.732006072998046875e-01 -3.821078687906265259e-02 -1.100982308387756348e+00 1.565266609191894531e+00 5.965382456779479980e-01
-6.599260568618774414e-01 -4.496256709098815918e-01 -1.608774900436401367e+00 1.013316631317138672e+00 8.637198209762573242e-01
-2.759844958782196045e-01 5.151203274726867676e-01 -9.038155078887939453e-01 8.664520382881164551e-01 1.173643589019775391e+00
-6.849541515111923218e-02 3.348767161369323730e-01 -1.199567198753356934e+00 5.615281462669372559e-01 1.195560693740844727e+00
2.848654091358184814e-01 2.394408136606216431e-01 -1.237091273069381714e-01 1.683753848075866699e+00 4.020873308181762695e-01
3.028762936592102051e-01 2.322713136672973633e-01 -1.198601573705673218e-01 1.515049219131469727e+00 4.055140018463134766e-01
3.827210664749145508e-01 3.651494383811950684e-01 -9.318118542432785034e-02 2.200609922409057617e+00 6.820619106292724609e-01
4.077864885330200195e-01 2.765738070011138916e-01 3.886800259351730347e-03 2.610424518585205078e+00 4.896490573883056641e-01
4.077864885330200195e-01 2.765738070011138916e-01 3.886800259351730347e-03 2.610424518585205078e+00 4.896490573883056641e-01
5.622859597206115723e-01 4.065970778465270996e-01 -1.803338229656219482e-01 2.416011810302734375e+00 4.245582520961761475e-01
-2.078454643487930298e-01 1.069070771336555481e-02 -3.129032850265502930e-01 5.892140865325927734e-01 -8.800209760665893555e-01
-2.526002228260040283e-01 1.500155925750732422e-01 1.962266862392425537e-02 4.101583957672119141e-01 -8.114340305328369141e-01
-5.396524071693420410e-01 1.345692425966262817e-01 4.988071322441101074e-02 6.291819810867309570e-01 -1.096325039863586426e+00
-5.647087097167968750e-01 2.117342352867126465e-01 1.212883442640304565e-01 4.861910939216613770e-01 -1.103418469429016113e+00
-8.292151093482971191e-01 5.873217582702636719e-01 -4.413534998893737793e-01 1.119156241416931152e+00 -1.337229847908020020e+00
-6.722201108932495117e-01 5.139313340187072754e-01 -2.183042466640472412e-01 1.054148793220520020e+00 -1.738524675369262695e+00
-4.390560984611511230e-01 1.850030720233917236e-01 -4.059180021286010742e-01 1.388488173484802246e+00 -1.585114002227783203e+00
-9.210704267024993896e-02 -1.035125404596328735e-01 -5.356645584106445312e-01 9.540412425994873047e-01 -1.604586839675903320e+00
-9.258750826120376587e-02 -1.084057688713073730e-01 -4.918222129344940186e-01 7.451847195625305176e-01 -1.119186758995056152e+00
-1.698748171329498291e-01 -1.502021551132202148e-01 -4.004397988319396973e-01 6.693359017372131348e-01 -1.087091326713562012e+00
-1.520719826221466064e-01 -2.941776812076568604e-01 -2.044857293367385864e-01 4.848271608352661133e-01 -1.172846913337707520e+00
-4.669547975063323975e-01 -5.127323418855667114e-02 -5.762550234794616699e-01 1.200536727905273438e+00 -9.911422729492187500e-01
-7.044233083724975586e-01 -9.750667214393615723e-01 -8.659815788269042969e-01 8.143875002861022949e-01 -1.255118370056152344e+00
-3.914269804954528809e-01 -9.292807579040527344e-01 -9.044177532196044922e-01 7.333155870437622070e-01 -7.735226154327392578e-01
-1.949575543403625488e-01 -1.295461297035217285e+00 -1.106979489326477051e+00 7.553684115409851074e-01 -1.152526617050170898e+00
-2.046727836132049561e-01 -1.099351167678833008e+00 -1.227752804756164551e+00 6.551288962364196777e-01 -1.146376967430114746e+00
-1.180033981800079346e-01 -1.187218904495239258e+00 -1.284504055976867676e+00 4.775460660457611084e-01 -1.122899055480957031e+00
-1.868934333324432373e-01 -1.113485574722290039e+00 -1.150315165519714355e+00 4.912803769111633301e-01 -1.183766484260559082e+00
-1.063540950417518616e-01 -1.038719296455383301e+00 -9.796446561813354492e-01 6.073778271675109863e-01 -1.183162689208984375e+00
-1.051443099975585938e+00 -7.372853755950927734e-01 -1.236701905727386475e-01 8.601325154304504395e-01 -1.034236311912536621e+00
-9.019985795021057129e-01 -7.141808271408081055e-01 3.873459100723266602e-01 8.913720846176147461e-01 -6.242543458938598633e-01
-8.704093694686889648e-01 -7.498297095298767090e-01 4.592460393905639648e-01 9.624795913696289062e-01 -9.200555086135864258e-01
-7.328150868415832520e-01 -6.970202326774597168e-01 4.122596979141235352e-01 7.920235395431518555e-01 -9.228754043579101562e-01
-6.386561989784240723e-01 -7.793334722518920898e-01 2.069043070077896118e-01 8.208648562431335449e-01 -9.361184239387512207e-01
-5.517834424972534180e-01 -7.309831380844116211e-01 -7.132331132888793945e-01 1.549546718597412109e+00 -8.448135256767272949e-01
-2.342232763767242432e-01 -4.588321745395660400e-01 -6.120712161064147949e-01 9.635487794876098633e-01 -2.010807991027832031e+00
2.022822201251983643e-02 -4.736810028553009033e-01 -7.627860903739929199e-01 9.683044552803039551e-01 -1.950168371200561523e+00
-2.008365467190742493e-03 -4.694515764713287354e-01 -6.500070095062255859e-01 9.259133934974670410e-01 -2.023751497268676758e+00
-4.749831855297088623e-01 -4.086651504039764404e-01 -1.371691584587097168e+00 1.489528298377990723e+00 -1.488789677619934082e+00
-6.693776845932006836e-01 -3.063903152942657471e-01 -1.739880084991455078e+00 1.618349194526672363e+00 -1.682938694953918457e+00
-8.081045150756835938e-01 -5.922278761863708496e-01 -1.501187086105346680e+00 1.909546256065368652e+00 -2.299515962600708008e+00
-4.890859127044677734e-01 -5.985211133956909180e-01 -9.679348468780517578e-01 3.726487457752227783e-01 -1.175737023353576660e+00
-5.185372233390808105e-01 -6.544166803359985352e-01 -1.084819912910461426e+00 5.262576937675476074e-01 -1.105778694152832031e+00
-2.007407546043395996e-01 -1.218059659004211426e+00 -6.453426480293273926e-01 9.010282158851623535e-01 -6.482403278350830078e-01
-1.849933713674545288e-01 -1.070287942886352539e+00 -6.279488205909729004e-01 7.404999136924743652e-01 -5.310176014900207520e-01
-1.863317936658859253e-01 -1.194963693618774414e+00 -6.604469418525695801e-01 8.471794128417968750e-01 -6.806680560111999512e-01
-1.912485361099243164e-01 6.180740594863891602e-01 -3.247770071029663086e-01 2.262942314147949219e+00 3.384288847446441650e-01
1.951189339160919189e-01 1.043367505073547363e+00 -2.219120860099792480e-01 2.453360319137573242e+00 2.142351865768432617e-01
3.372115492820739746e-01 1.044489860534667969e+00 -2.461650669574737549e-01 2.261578321456909180e+00 1.547051221132278442e-01
-1.438918411731719971e-01 1.586827874183654785e+00 -1.302739977836608887e-02 2.464349508285522461e+00 4.304029643535614014e-01
3.033822178840637207e-01 1.580736279487609863e+00 -4.394892156124114990e-01 2.973445177078247070e+00 -8.970782160758972168e-03
4.977804124355316162e-01 2.030979633331298828e+00 8.412563204765319824e-01 -4.906368255615234375e-02 1.608780771493911743e-01
8.512272834777832031e-01 1.686872482299804688e+00 3.415082097053527832e-01 1.399633884429931641e-01 1.975305974483489990e-01
6.942303180694580078e-01 1.717110872268676758e+00 2.269602417945861816e-01 1.526782959699630737e-01 9.228534251451492310e-02
3.759126365184783936e-01 1.347101449966430664e+00 7.528848052024841309e-01 3.647912293672561646e-02 2.555303871631622314e-01
2.800560295581817627e-01 1.233228921890258789e+00 8.403278589248657227e-01 -7.257845252752304077e-03 3.540008664131164551e-01
-1.605784893035888672e-01 1.542764902114868164e+00 9.042026996612548828e-01 -1.052426546812057495e-01 5.624619126319885254e-01
-1.605784893035888672e-01 1.542764902114868164e+00 9.042026996612548828e-01 -1.052426546812057495e-01 5.624619126319885254e-01
-2.563909292221069336e-01 1.501762747764587402e+00 8.071416616439819336e-01 1.833098083734512329e-01 5.317945480346679688e-01
-2.393156290054321289e-03 1.579317092895507812e+00 6.694549918174743652e-01 6.070600450038909912e-02 7.582852244377136230e-01
-1.258273422718048096e-01 1.598682522773742676e+00 7.133305668830871582e-01 4.214824736118316650e-01 1.988817602396011353e-01
5.434410572052001953e-01 1.667227864265441895e+00 8.225052952766418457e-01 7.347441315650939941e-01 6.881828308105468750e-01
1.259840965270996094e+00 1.536750793457031250e+00 7.872083187103271484e-01 1.174083352088928223e+00 -9.086722880601882935e-02
1.984256267547607422e+00 1.071894645690917969e+00 4.675213992595672607e-01 1.843590021133422852e+00 -1.750633120536804199e-01
1.847634553909301758e+00 1.119891285896301270e+00 7.629659771919250488e-01 1.800121784210205078e+00 2.637728750705718994e-01
1.431774139404296875e+00 1.163299083709716797e+00 4.704952538013458252e-01 1.791615009307861328e+00 2.195304930210113525e-01
1.465622186660766602e+00 7.082685828208923340e-01 5.371645838022232056e-02 2.107243299484252930e+00 -7.943805307149887085e-03
1.478575468063354492e+00 7.891574501991271973e-01 -2.546414732933044434e-01 2.206470727920532227e+00 2.928935177624225616e-02
1.507439255714416504e+00 9.701777100563049316e-01 2.255823314189910889e-01 1.973638296127319336e+00 -2.723774015903472900e-01
1.650260806083679199e+00 8.903961777687072754e-01 3.449563384056091309e-01 1.949837803840637207e+00 -1.653712093830108643e-01
1.202564716339111328e+00 4.729995727539062500e-01 7.268482446670532227e-01 5.564370155334472656e-01 -1.164666339755058289e-01
1.373750925064086914e+00 3.606523871421813965e-01 7.655528783798217773e-01 2.411373108625411987e-01 -3.595341742038726807e-01
1.319733500480651855e+00 2.408145964145660400e-01 7.874282598495483398e-01 4.907090067863464355e-01 -3.191189169883728027e-01
1.190557956695556641e+00 3.154384791851043701e-01 9.025725126266479492e-01 4.918829500675201416e-01 -4.274913072586059570e-01
1.195212006568908691e+00 3.644797205924987793e-01 6.085039973258972168e-01 3.792957365512847900e-01 -4.928292930126190186e-01
1.353707194328308105e+00 2.013015598058700562e-01 1.487152576446533203e+00 -7.338306903839111328e-01 -2.792432606220245361e-01
7.208790183067321777e-01 6.492066383361816406e-01 1.358808279037475586e+00 -1.357565760612487793e+00 -1.677489727735519409e-01
8.854024410247802734e-01 8.798602223396301270e-01 1.474234819412231445e+00 -1.259941697120666504e+00 -2.964445352554321289e-01
1.000623345375061035e+00 8.155817985534667969e-01 1.490082740783691406e+00 -1.353886961936950684e+00 -2.088004648685455322e-01
1.000623345375061035e+00 8.155817985534667969e-01 1.490082740783691406e+00 -1.353886961936950684e+00 -2.088004648685455322e-01
7.215082049369812012e-01 6.193720102310180664e-01 1.295814156532287598e+00 -1.740768074989318848e+00 -2.889886796474456787e-01
5.684316754341125488e-01 6.690596342086791992e-01 1.191055059432983398e+00 -1.842162489891052246e+00 -9.727812558412551880e-02
4.750669002532958984e-01 6.042180061340332031e-01 9.020012021064758301e-01 -1.462931275367736816e+00 -2.611181735992431641e-01
4.358804523944854736e-01 5.657265782356262207e-01 1.039644956588745117e+00 -1.503368020057678223e+00 -4.062392711639404297e-01
4.358804523944854736e-01 5.657265782356262207e-01 1.039644956588745117e+00 -1.503368020057678223e+00 -4.062392711639404297e-01
3.522980809211730957e-01 5.036731958389282227e-01 7.994168996810913086e-01 -1.346557497978210449e+00 -3.897989690303802490e-01
4.867610931396484375e-01 -3.001850247383117676e-01 8.054419159889221191e-01 1.356315612792968750e-01 -1.548624396324157715e+00
5.583824515342712402e-01 -2.709492444992065430e-01 7.694279551506042480e-01 2.622649669647216797e-01 -1.536316752433776855e+00
4.353812634944915771e-01 -2.776891291141510010e-01 5.427496433258056641e-01 7.368028163909912109e-04 -1.560922861099243164e+00
2.163154184818267822e-01 -3.048114776611328125e-01 1.521899551153182983e-01 -3.198538422584533691e-01 -1.454673528671264648e+00
7.966254353523254395e-01 1.353300958871841431e-01 7.713545113801956177e-02 -1.857558488845825195e-01 -1.673118472099304199e+00
6.967583894729614258e-01 5.183001160621643066e-01 1.391777098178863525e-01 1.105419635772705078e+00 -8.995813727378845215e-01
6.813854575157165527e-01 2.338348776102066040e-01 1.383489221334457397e-01 9.636480212211608887e-01 -5.224887132644653320e-01
5.639041066169738770e-01 1.249615103006362915e-03 -1.480703651905059814e-01 1.274442672729492188e+00 -5.706824660301208496e-01
3.811582326889038086e-01 -1.003370359539985657e-01 -4.971257448196411133e-01 1.418204545974731445e+00 -1.356300592422485352e+00
3.270882070064544678e-01 -2.326438426971435547e-01 -3.772493600845336914e-01 1.310662388801574707e+00 -1.328774213790893555e+00
4.967459738254547119e-01 -1.003660410642623901e-01 -5.941718816757202148e-01 1.368593931198120117e+00 -1.266077399253845215e+00
9.692497849464416504e-01 -2.653364837169647217e-01 6.232753396034240723e-01 9.807146787643432617e-01 -9.281361103057861328e-01
1.039528012275695801e+00 -4.136205911636352539e-01 8.311153054237365723e-01 9.316517710685729980e-01 -8.437833189964294434e-01
-2.086117714643478394e-01 -9.080962538719177246e-01 -1.069144129753112793e+00 4.631298780441284180e-01 -5.613929033279418945e-01
-7.412037253379821777e-02 -7.818335890769958496e-01 -9.730216264724731445e-01 5.028048753738403320e-01 -4.682438969612121582e-01
-2.503911852836608887e-01 -7.498171329498291016e-01 -9.480305910110473633e-01 4.822147488594055176e-01 -4.782015383243560791e-01
-1.659475862979888916e-01 -5.669925808906555176e-01 4.195505380630493164e-01 7.385063767433166504e-01 -5.282464027404785156e-01
2.549296990036964417e-02 -2.313951402902603149e-01 4.333829134702682495e-02 7.510186433792114258e-01 -4.650957286357879639e-01
-6.233441084623336792e-02 -1.485554128885269165e-02 -2.913388982415199280e-02 3.806401491165161133e-01 -7.809481024742126465e-01
2.933627963066101074e-01 -4.384062439203262329e-02 2.562445960938930511e-02 1.884987950325012207e-02 -5.279117822647094727e-01
2.933627963066101074e-01 -4.384062439203262329e-02 2.562445960938930511e-02 1.884987950325012207e-02 -5.279117822647094727e-01
4.172070622444152832e-01 9.989200532436370850e-02 6.877956986427307129e-01 -1.611977219581604004e-01 -3.664402961730957031e-01
3.208884298801422119e-01 4.320552200078964233e-02 6.081252694129943848e-01 -3.341199755668640137e-01 -4.286326169967651367e-01
5.791428089141845703e-01 2.111195325851440430e-01 1.374386310577392578e+00 2.968031466007232666e-01 -3.433408141136169434e-01
6.471941471099853516e-01 1.777525544166564941e-01 1.348187565803527832e+00 4.673636555671691895e-01 -5.182653069496154785e-01
6.267668604850769043e-01 2.334852963685989380e-01 1.339554190635681152e+00 3.763044774532318115e-01 -6.531778573989868164e-01
4.902662038803100586e-01 1.762036383152008057e-01 9.850000739097595215e-01 4.927641749382019043e-01 -7.386947870254516602e-01
5.075804591178894043e-01 1.911728829145431519e-01 8.956230282783508301e-01 3.158183097839355469e-01 -4.153734743595123291e-01
4.505652487277984619e-01 3.474701344966888428e-01 9.945057630538940430e-01 4.289568662643432617e-01 -4.681853055953979492e-01
2.360572963953018188e-01 7.616831064224243164e-01 8.138301968574523926e-01 2.680404782295227051e-01 -6.512894630432128906e-01
9.270076155662536621e-01 6.160318255424499512e-01 5.725782513618469238e-01 1.169025823473930359e-01 -5.929446816444396973e-01
1.092121601104736328e+00 6.834108233451843262e-01 6.089909672737121582e-01 -2.348518967628479004e-01 -6.832874417304992676e-01
1.082052111625671387e+00 6.214003562927246094e-01 7.215337157249450684e-01 -4.352967441082000732e-02 -7.697921395301818848e-01
1.072073817253112793e+00 7.661603093147277832e-01 7.330161333084106445e-01 -8.723302185535430908e-02 -9.272204637527465820e-01
1.164305210113525391e+00 8.951182365417480469e-01 6.222817301750183105e-01 -1.016432270407676697e-01 -9.397604465484619141e-01
8.364826440811157227e-01 8.230774402618408203e-01 4.278892576694488525e-01 -3.685792535543441772e-02 -8.021209836006164551e-01
8.364826440811157227e-01 8.230774402618408203e-01 4.278892576694488525e-01 -3.685792535543441772e-02 -8.021209836006164551e-01
8.364826440811157227e-01 8.230774402618408203e-01 4.278892576694488525e-01 -3.685792535543441772e-02 -8.021209836006164551e-01
8.364826440811157227e-01 8.230774402618408203e-01 4.278892576694488525e-01 -3.685792535543441772e-02 -8.021209836006164551e-01
8.364826440811157227e-01 8.230774402618408203e-01 4.278892576694488525e-01 -3.685792535543441772e-02 -8.021209836006164551e-01
2.608620524406433105e-01 3.577591478824615479e-01 1.087137818336486816e+00 2.399283945560455322e-01 -5.735861063003540039e-01
3.353489935398101807e-01 6.868979930877685547e-01 1.042263984680175781e+00 2.683186531066894531e-01 -1.097242385149002075e-01
6.486857533454895020e-01 2.919247746467590332e-01 6.933538615703582764e-02 6.508337259292602539e-01 -1.031591296195983887e+00
8.858763575553894043e-01 3.497493863105773926e-01 5.580365657806396484e-01 5.446306467056274414e-01 -7.580220103263854980e-01
8.885989785194396973e-01 -2.591892331838607788e-02 7.812544107437133789e-01 1.311939507722854614e-01 -1.562730550765991211e+00
7.280185818672180176e-01 -1.201965332031250000e+00 4.484189152717590332e-01 5.480639934539794922e-01 -1.317648172378540039e+00
6.427649259567260742e-01 -1.728227496147155762e+00 -1.218052268028259277e+00 1.100597739219665527e+00 -6.164599657058715820e-01
8.557670712471008301e-01 -1.828037619590759277e+00 -8.161352872848510742e-01 1.015320062637329102e+00 -6.536414623260498047e-01
8.322108983993530273e-01 -1.768442153930664062e+00 -8.611941337585449219e-01 1.226652860641479492e+00 -6.966437697410583496e-01
7.062172293663024902e-01 -1.751802802085876465e+00 -8.362640142440795898e-01 1.153100848197937012e+00 -7.103977203369140625e-01
2.142242342233657837e-02 -2.086345195770263672e+00 -2.176665544509887695e+00 7.002500295639038086e-01 -1.198915243148803711e+00
4.783453419804573059e-02 -2.173237323760986328e+00 -2.572673559188842773e+00 4.720927774906158447e-01 -6.211736202239990234e-01
-1.683844923973083496e-01 -2.248199462890625000e+00 -2.531691551208496094e+00 5.304369330406188965e-01 -9.364617466926574707e-01
-5.246440172195434570e-01 -1.954293608665466309e+00 -6.376338005065917969e-01 1.119788765907287598e+00 -9.668578505516052246e-01
-8.525853157043457031e-01 -2.599672555923461914e+00 -4.064357876777648926e-01 1.232578873634338379e+00 -1.265836000442504883e+00
1.821198314428329468e-01 -1.784625530242919922e+00 -5.498087406158447266e-01 1.031640172004699707e+00 -1.280787110328674316e+00
1.203706488013267517e-02 -1.669979453086853027e+00 -5.442305207252502441e-01 1.043331027030944824e+00 -1.501605987548828125e+00
6.738392263650894165e-02 -1.634880185127258301e+00 -6.560248136520385742e-01 9.461942911148071289e-01 -1.338957309722900391e+00
7.537651062011718750e-01 -2.049806356430053711e+00 -8.005872964859008789e-01 8.584576845169067383e-01 -1.552564263343811035e+00
7.403626441955566406e-01 -1.641110658645629883e+00 -4.404658079147338867e-01 1.183138489723205566e+00 -8.041390776634216309e-01
9.293191432952880859e-01 -1.513161063194274902e+00 3.070672452449798584e-01 1.374446868896484375e+00 -1.185328602790832520e+00
1.180679321289062500e+00 -1.127440452575683594e+00 2.215954661369323730e-01 1.047617554664611816e+00 -6.994400024414062500e-01
5.701226592063903809e-01 -5.091601014137268066e-01 -2.128986865282058716e-01 1.479759931564331055e+00 5.042885541915893555e-01
6.893917322158813477e-01 -5.647868514060974121e-01 2.613469064235687256e-01 9.982073903083801270e-01 7.681400179862976074e-01
6.999090313911437988e-01 -5.605384111404418945e-01 2.738227546215057373e-01 1.071878314018249512e+00 7.263695597648620605e-01
4.558733999729156494e-01 -8.877373337745666504e-01 -1.173512935638427734e+00 2.330822944641113281e+00 1.054347634315490723e+00
6.656939983367919922e-01 -9.266294240951538086e-01 -8.681896924972534180e-01 2.311734676361083984e+00 1.268396854400634766e+00
6.786373853683471680e-01 -1.142954230308532715e+00 -1.066261410713195801e+00 2.499913454055786133e+00 1.330877304077148438e+00
1.448017358779907227e+00 -8.514356613159179688e-01 -1.369941234588623047e+00 2.356189966201782227e+00 1.366612315177917480e+00
1.867667913436889648e+00 -1.204995989799499512e+00 -1.158911466598510742e+00 2.058160781860351562e+00 1.016762018203735352e+00
1.578190088272094727e+00 -1.444413423538208008e+00 -5.674753189086914062e-01 1.503056049346923828e+00 7.307384610176086426e-01
1.632392764091491699e+00 -1.396240353584289551e+00 -4.409218132495880127e-01 1.917399048805236816e+00 7.026910781860351562e-01
6.851089000701904297e-01 -9.330564737319946289e-01 -8.476969003677368164e-01 2.415820121765136719e+00 1.268510222434997559e+00
3.126039505004882812e-01 -4.785967171192169189e-01 -1.003662467002868652e+00 1.854288697242736816e+00 1.711686491966247559e+00
1.519503146409988403e-01 6.507186591625213623e-02 -1.219301819801330566e+00 1.544304609298706055e+00 1.319870352745056152e+00
1.273625046014785767e-01 9.816357865929603577e-03 -1.355830907821655273e+00 1.350007057189941406e+00 1.166760444641113281e+00
3.081961870193481445e-01 4.068809002637863159e-02 -1.418831586837768555e+00 7.423558235168457031e-01 1.319412350654602051e+00
9.907627701759338379e-01 3.573384582996368408e-01 -8.884949684143066406e-01 1.335378766059875488e+00 1.245734453201293945e+00
9.923879504203796387e-01 3.491799831390380859e-01 -7.443732619285583496e-01 1.761296272277832031e+00 1.152872085571289062e+00
8.409096598625183105e-01 2.622203528881072998e-01 -5.686392188072204590e-01 9.524242281913757324e-01 1.635250568389892578e+00
1.008225440979003906e+00 -1.620266139507293701e-01 -8.838026523590087891e-01 1.083162546157836914e+00 1.765748620033264160e+00
1.049753665924072266e+00 -5.370374023914337158e-02 -9.770186543464660645e-01 1.242822766304016113e+00 1.768166899681091309e+00
1.056175470352172852e+00 1.311481446027755737e-01 -1.200724244117736816e+00 1.351471304893493652e+00 1.485876917839050293e+00
1.172129273414611816e+00 -1.928147971630096436e-01 -4.886578321456909180e-01 1.324100017547607422e+00 1.463985562324523926e+00
6.749150753021240234e-01 -1.323707401752471924e-04 -8.372067809104919434e-01 9.117511510848999023e-01 1.333941817283630371e+00
6.914930939674377441e-01 1.431762129068374634e-01 -7.543865442276000977e-01 9.328555464744567871e-01 1.345275521278381348e+00
7.777711153030395508e-01 -1.664986461400985718e-02 -4.551025927066802979e-01 8.013695478439331055e-01 1.925283908843994141e+00
9.314908385276794434e-01 1.698318682610988617e-02 -4.648355245590209961e-01 8.787569403648376465e-01 2.073273897171020508e+00
1.052208781242370605e+00 -9.309992194175720215e-02 -3.877797126770019531e-01 9.032517075538635254e-01 2.009551763534545898e+00
1.076256036758422852e+00 -2.016613036394119263e-01 -3.839284479618072510e-01 8.502227663993835449e-01 2.023784875869750977e+00
1.063896656036376953e+00 -2.678724229335784912e-01 -2.249169051647186279e-01 1.044270157814025879e+00 1.703158140182495117e+00
1.244654536247253418e+00 -4.082928597927093506e-01 -5.695786327123641968e-03 2.537534475326538086e+00 1.378870248794555664e+00
1.426878690719604492e+00 -2.825614213943481445e-01 -5.123469233512878418e-01 2.563973665237426758e+00 1.305237650871276855e+00
1.184460520744323730e+00 -8.375316858291625977e-01 -1.319143652915954590e+00 2.858407735824584961e+00 1.331192493438720703e+00
2.558372318744659424e-01 -6.449750661849975586e-01 -2.055680751800537109e+00 8.803495764732360840e-01 1.147837340831756592e-01
1.310818791389465332e-01 -7.288147211074829102e-01 -1.980937123298645020e+00 1.148679137229919434e+00 7.867909222841262817e-02
4.259658604860305786e-02 -6.202497482299804688e-01 -2.192380905151367188e+00 1.204531908035278320e+00 -3.058923780918121338e-02
-2.875625789165496826e-01 -5.053044557571411133e-01 -1.758116364479064941e+00 1.003152847290039062e+00 7.317359447479248047e-01
-2.159963250160217285e-01 -4.368748664855957031e-01 -1.774774074554443359e+00 7.045745849609375000e-01 3.073779344558715820e-01
-1.756130605936050415e-01 -5.012062788009643555e-01 -1.808265686035156250e+00 5.706735849380493164e-01 5.502559542655944824e-01
2.909590303897857666e-02 -4.940167367458343506e-01 -1.730588078498840332e+00 6.974248886108398438e-01 4.782337248325347900e-01
5.596023797988891602e-02 -5.780672430992126465e-01 -1.697319984436035156e+00 8.728221058845520020e-01 6.791157722473144531e-01
-4.256504178047180176e-01 -7.447224855422973633e-01 -2.055531740188598633e+00 8.631081581115722656e-01 5.321682691574096680e-01
-6.995648741722106934e-01 -6.365213990211486816e-01 -2.075749874114990234e+00 8.623792529106140137e-01 3.572071194648742676e-01
-6.758660674095153809e-01 -3.789417147636413574e-01 -2.018241882324218750e+00 1.241865754127502441e+00 4.794554114341735840e-01
-4.455574750900268555e-01 -3.312888741493225098e-01 -1.859693288803100586e+00 1.075574517250061035e+00 2.447250485420227051e-01
-4.124956727027893066e-01 -3.737550973892211914e-01 -1.811494231224060059e+00 1.189972281455993652e+00 3.480464965105056763e-02
-1.077808737754821777e-01 -4.142083227634429932e-01 -2.040079355239868164e+00 1.643020391464233398e+00 -1.157010495662689209e-01
-1.686446368694305420e-01 -3.904967308044433594e-01 -2.005775451660156250e+00 1.598404765129089355e+00 -1.902326494455337524e-01
1.386988162994384766e-02 -4.545103311538696289e-01 -1.835715532302856445e+00 9.206077456474304199e-01 -3.928076624870300293e-01
-4.009732604026794434e-02 -5.090066194534301758e-01 -1.904578328132629395e+00 1.031222462654113770e+00 -3.653202652931213379e-01
2.995376102626323700e-02 -6.628960371017456055e-01 -1.902521133422851562e+00 7.660964131355285645e-01 -3.526607751846313477e-01
1.569597721099853516e-01 -8.342657089233398438e-01 -2.048825025558471680e+00 6.856583952903747559e-01 -2.207429409027099609e-01
7.797550559043884277e-01 -6.797942519187927246e-01 -1.217097759246826172e+00 7.491573095321655273e-01 -5.324703454971313477e-01
5.934771299362182617e-01 -6.086415648460388184e-01 -9.815322160720825195e-01 9.305844902992248535e-01 -3.259282112121582031e-01
4.200864434242248535e-01 -1.187119483947753906e+00 -7.251231074333190918e-01 1.071864008903503418e+00 -4.256946146488189697e-01
7.341911792755126953e-01 -1.095601558685302734e+00 3.317227065563201904e-01 1.324229478836059570e+00 5.830433368682861328e-01
7.210562825202941895e-01 -1.126177310943603516e+00 3.842052817344665527e-01 1.391903758049011230e+00 5.859606862068176270e-01
7.510054707527160645e-01 -1.150709986686706543e+00 3.100714981555938721e-01 1.572152137756347656e+00 4.385338723659515381e-01
2.993590831756591797e-01 -1.509474158287048340e+00 -7.697492837905883789e-03 1.682635664939880371e+00 3.604770004749298096e-01
2.421383857727050781e+00 -1.587084650993347168e+00 1.075662851333618164e+00 9.106709361076354980e-01 -1.285498142242431641e-01
2.421383857727050781e+00 -1.587084650993347168e+00 1.075662851333618164e+00 9.106709361076354980e-01 -1.285498142242431641e-01
2.485142707824707031e+00 -1.443682193756103516e+00 1.024897933006286621e+00 1.176805257797241211e+00 -2.402083128690719604e-01
2.477107286453247070e+00 -1.384216427803039551e+00 1.107487678527832031e+00 1.260232448577880859e+00 -1.113326549530029297e-01
2.613076448440551758e+00 -1.201677560806274414e+00 4.604056179523468018e-01 1.210516571998596191e+00 -2.570706605911254883e-01
2.490738391876220703e+00 -1.226845264434814453e+00 4.930916726589202881e-01 1.275220274925231934e+00 -3.725566565990447998e-01
1.757578849792480469e+00 -4.023236632347106934e-01 8.633800148963928223e-01 1.798909425735473633e+00 -9.632109403610229492e-01
1.450407981872558594e+00 -4.914424121379852295e-01 9.612550735473632812e-01 1.824275493621826172e+00 -7.393175959587097168e-01
1.376776456832885742e+00 -7.179287672042846680e-01 6.019160747528076172e-01 1.381067276000976562e+00 -2.166705369949340820e+00
1.194875478744506836e+00 -1.011167049407958984e+00 4.422673583030700684e-01 9.928544759750366211e-01 -2.327554941177368164e+00
1.920048356056213379e+00 -1.508883357048034668e+00 5.900014191865921021e-02 1.053448557853698730e+00 -2.102843046188354492e+00
1.192253589630126953e+00 -3.327684402465820312e-01 -4.902338981628417969e-01 9.286727309226989746e-01 -1.716231584548950195e+00
9.271678924560546875e-01 -6.347095966339111328e-01 3.759213089942932129e-01 3.641748428344726562e-01 -8.349158763885498047e-01
9.271678924560546875e-01 -6.347095966339111328e-01 3.759213089942932129e-01 3.641748428344726562e-01 -8.349158763885498047e-01
3.151382803916931152e-01 -4.210691750049591064e-01 2.095435261726379395e-01 3.915939480066299438e-03 -8.346586823463439941e-01
4.816082119941711426e-02 -5.010200142860412598e-01 2.510932087898254395e-01 -7.610870897769927979e-02 -1.070435285568237305e+00
4.717055261135101318e-01 -3.286322057247161865e-01 2.514212727546691895e-01 -6.889200210571289062e-02 -1.473860621452331543e+00
1.967173069715499878e-01 -9.317495822906494141e-01 3.150389492511749268e-01 6.093869730830192566e-02 -1.363076448440551758e+00
1.263813257217407227e+00 -2.509917616844177246e-01 3.058617711067199707e-01 9.141583442687988281e-01 -8.602301478385925293e-01
9.764409065246582031e-01 -7.809643745422363281e-01 2.497841864824295044e-01 7.642626762390136719e-01 -1.304767370223999023e+00
8.993290662765502930e-01 -4.459758996963500977e-01 6.663650274276733398e-03 8.554823994636535645e-01 -1.640234827995300293e+00
7.096208930015563965e-01 -1.657358407974243164e-01 -2.937938570976257324e-01 1.103190898895263672e+00 -1.465625524520874023e+00
1.014629125595092773e+00 -1.153347492218017578e+00 -1.204243302345275879e-01 1.415337324142456055e+00 -1.311782717704772949e+00
-1.488104611635208130e-01 -1.676641464233398438e+00 6.595685333013534546e-02 1.771548986434936523e+00 -1.507807374000549316e+00
-3.742085695266723633e-01 -3.845794796943664551e-01 -6.274792551994323730e-01 1.314978241920471191e+00 -3.369281888008117676e-01
-1.064532041549682617e+00 -2.141941040754318237e-01 -9.576371908187866211e-01 1.660808324813842773e+00 4.527918696403503418e-01
-1.026100397109985352e+00 -1.696064770221710205e-01 -1.165667891502380371e+00 1.566027402877807617e+00 3.816442489624023438e-01
-9.454965591430664062e-01 -2.698479294776916504e-01 -1.092410802841186523e+00 1.606723785400390625e+00 4.200211167335510254e-01
-1.185891866683959961e+00 -7.295900583267211914e-01 -9.590527415275573730e-01 1.370254158973693848e+00 4.302227199077606201e-01
-1.149264693260192871e+00 -7.705772519111633301e-01 -1.071952939033508301e+00 1.461875557899475098e+00 3.720818758010864258e-01
-1.123941302299499512e+00 -6.390067338943481445e-01 -9.809257388114929199e-01 1.447747468948364258e+00 3.935751914978027344e-01
-1.197617411613464355e+00 -7.192170619964599609e-01 -9.204993844032287598e-01 1.439789652824401855e+00 5.502933263778686523e-01
-4.747510552406311035e-01 -5.033362507820129395e-01 -7.244480848312377930e-01 8.233107924461364746e-01 3.964094519615173340e-01
-4.135864973068237305e-01 -3.613218367099761963e-01 -6.344240903854370117e-01 7.671715617179870605e-01 4.504330158233642578e-01
-4.135864973068237305e-01 -3.613218367099761963e-01 -6.344240903854370117e-01 7.671715617179870605e-01 4.504330158233642578e-01
-4.135864973068237305e-01 -3.613218367099761963e-01 -6.344240903854370117e-01 7.671715617179870605e-01 4.504330158233642578e-01
-3.289147019386291504e-01 -2.882525324821472168e-01 -5.986351966857910156e-01 9.197236895561218262e-01 3.294746577739715576e-01
-3.372186720371246338e-01 -2.529337108135223389e-01 -9.187080860137939453e-01 1.141461730003356934e+00 4.517555832862854004e-01
-5.240407213568687439e-02 -9.336249828338623047e-01 -3.371447920799255371e-01 6.829977035522460938e-01 -1.968376934528350830e-01
3.036044538021087646e-02 -1.434907555580139160e+00 -1.171047091484069824e+00 1.144765496253967285e+00 -2.201644778251647949e-01
-6.856190413236618042e-02 -1.478272318840026855e+00 -1.162556886672973633e+00 9.526693820953369141e-01 -2.813194394111633301e-01
3.059045877307653427e-03 -1.076882362365722656e+00 -8.708753585815429688e-01 9.782203435897827148e-01 -8.434946089982986450e-02
-2.842146903276443481e-02 -1.119447112083435059e+00 -1.021009802818298340e+00 1.140196681022644043e+00 3.870171308517456055e-02
9.731596708297729492e-01 -8.607637286186218262e-01 -9.216616153717041016e-01 1.201400399208068848e+00 -4.392086863517761230e-01
1.447304844856262207e+00 -1.027073383331298828e+00 -1.064097404479980469e+00 1.175453066825866699e+00 -1.437441855669021606e-01
1.498305439949035645e+00 -1.079540848731994629e+00 -1.308327913284301758e+00 1.043545722961425781e+00 -7.824702262878417969e-01
2.071897745132446289e+00 -1.857242822647094727e+00 -1.653464436531066895e+00 1.448151469230651855e+00 -7.227964997291564941e-01
2.167396306991577148e+00 -2.251424074172973633e+00 -2.266211032867431641e+00 1.685007929801940918e+00 -8.009854555130004883e-01
1.620637416839599609e+00 -1.884283900260925293e+00 -2.632061481475830078e+00 1.115479230880737305e+00 -1.341757297515869141e+00
1.509694576263427734e+00 -1.724616527557373047e+00 -2.358760595321655273e+00 1.417974710464477539e+00 -1.537658572196960449e+00
1.686069369316101074e+00 -1.421161413192749023e+00 -1.655853629112243652e+00 1.261985540390014648e+00 -1.143022418022155762e+00
1.790417909622192383e+00 -1.421090006828308105e+00 -1.450173139572143555e+00 1.432871103286743164e+00 -1.150725722312927246e+00
1.819675564765930176e+00 -1.741748809814453125e+00 -1.327689886093139648e+00 1.182664513587951660e+00 -1.281081795692443848e+00
2.188457727432250977e+00 -1.055055379867553711e+00 -1.184567928314208984e+00 9.487231969833374023e-01 -1.768506288528442383e+00
1.958868741989135742e+00 -1.212405323982238770e+00 -1.385913848876953125e+00 1.155668139457702637e+00 -1.967408537864685059e+00
2.252352714538574219e+00 -1.334603309631347656e+00 -1.015241861343383789e+00 9.434176683425903320e-01 -1.857098340988159180e+00
2.252352714538574219e+00 -1.334603309631347656e+00 -1.015241861343383789e+00 9.434176683425903320e-01 -1.857098340988159180e+00
2.157446146011352539e+00 -1.382901906967163086e+00 -1.047782063484191895e+00 1.105167150497436523e+00 -2.022076606750488281e+00
1.945069313049316406e+00 -1.464740633964538574e+00 -9.852090477943420410e-01 1.240070700645446777e+00 -2.026775360107421875e+00
1.813720464706420898e+00 -1.498496770858764648e+00 -8.753915429115295410e-01 1.173380732536315918e+00 -1.852060317993164062e+00
1.658867835998535156e+00 -1.555031538009643555e+00 -9.127452969551086426e-01 1.179295420646667480e+00 -1.923203468322753906e+00
1.490858435630798340e+00 -8.358228206634521484e-01 -6.069741249084472656e-01 1.404352784156799316e+00 -1.776755213737487793e+00
1.623649001121520996e+00 -1.449788570404052734e+00 -6.977920234203338623e-02 1.512921690940856934e+00 -1.192637443542480469e+00
1.734330415725708008e+00 -1.875705003738403320e+00 1.674392521381378174e-01 1.281014800071716309e+00 -1.346377611160278320e+00
1.900213718414306641e+00 -1.450660943984985352e+00 4.508278667926788330e-01 1.021834731101989746e+00 -1.653543353080749512e+00
1.436261057853698730e+00 -1.244494438171386719e+00 4.131152033805847168e-01 6.932510137557983398e-01 -1.950860142707824707e+00
1.501657843589782715e+00 -1.267859697341918945e+00 3.170697689056396484e-01 6.926664113998413086e-01 -1.850173234939575195e+00
9.715507030487060547e-01 -6.078910231590270996e-01 2.853650748729705811e-01 3.804042339324951172e-01 -1.764850974082946777e+00
9.847179055213928223e-01 -4.618077278137207031e-01 1.720273494720458984e-01 1.532202512025833130e-01 -2.112940549850463867e+00
1.459708333015441895e+00 -6.791858673095703125e-01 5.165876746177673340e-01 5.720162391662597656e-01 -1.609266877174377441e+00
1.303241610527038574e+00 -6.395576596260070801e-01 5.510032773017883301e-01 8.851150274276733398e-01 -1.561524868011474609e+00
1.051692843437194824e+00 -8.313902616500854492e-01 7.492445409297943115e-02 7.784510254859924316e-01 -1.440526127815246582e+00
1.433124303817749023e+00 -7.455136179924011230e-01 -4.085315465927124023e-01 1.090256690979003906e+00 -1.740912199020385742e+00
1.586069583892822266e+00 1.637153029441833496e-01 3.354503810405731201e-01 1.615844488143920898e+00 -1.807076334953308105e+00
1.756878614425659180e+00 3.200671076774597168e-02 7.186102867126464844e-01 1.331966996192932129e+00 -2.112227678298950195e+00
2.725643157958984375e+00 5.116208195686340332e-01 2.962781190872192383e-01 2.589106321334838867e+00 -2.696196079254150391e+00
2.605119943618774414e+00 5.923700332641601562e-02 2.741039693355560303e-01 2.381966590881347656e+00 -2.447947502136230469e+00
2.866534471511840820e+00 -7.030273228883743286e-02 1.379648149013519287e-01 2.286811113357543945e+00 -2.471535205841064453e+00
2.985501289367675781e+00 5.908098220825195312e-01 2.954212725162506104e-01 9.927552342414855957e-01 -2.438588380813598633e+00
2.985501289367675781e+00 5.908098220825195312e-01 2.954212725162506104e-01 9.927552342414855957e-01 -2.438588380813598633e+00
2.542204856872558594e+00 7.824860811233520508e-01 9.613438248634338379e-01 1.111528754234313965e+00 -6.092630028724670410e-01
2.481553316116333008e+00 5.665966868400573730e-01 7.378206849098205566e-01 1.017605185508728027e+00 -8.861377239227294922e-01
2.481553316116333008e+00 5.665966868400573730e-01 7.378206849098205566e-01 1.017605185508728027e+00 -8.861377239227294922e-01
2.582147121429443359e+00 7.225806713104248047e-01 7.761809825897216797e-01 1.232073903083801270e+00 -8.309956192970275879e-01
2.533710479736328125e+00 6.380262374877929688e-01 5.750156044960021973e-01 1.240192055702209473e+00 -7.536104917526245117e-01
2.341086149215698242e+00 5.870751738548278809e-01 6.812698841094970703e-01 1.323337674140930176e+00 -8.055637478828430176e-01
1.501429438591003418e+00 1.919630169868469238e-01 7.512760162353515625e-01 8.917332291603088379e-01 -8.205168247222900391e-01
1.591986536979675293e+00 3.326847255229949951e-01 9.715099930763244629e-01 8.661894798278808594e-01 -1.031303048133850098e+00
1.655384898185729980e+00 4.721485078334808350e-03 7.993887662887573242e-01 6.822122931480407715e-01 -9.958815574645996094e-01
1.841231107711791992e+00 -2.278477698564529419e-02 7.828989624977111816e-01 5.626740455627441406e-01 -1.044416785240173340e+00
1.111830353736877441e+00 -4.987131357192993164e-01 1.474940419197082520e+00 8.273356556892395020e-01 -3.630304336547851562e-01
1.441271424293518066e+00 -2.883435785770416260e-01 1.157196640968322754e+00 3.550430536270141602e-01 -1.771995127201080322e-01
1.310911059379577637e+00 -3.430148363113403320e-01 1.256603717803955078e+00 5.112261772155761719e-01 -5.009195208549499512e-02
1.397978305816650391e+00 -3.450032174587249756e-01 1.532248258590698242e+00 4.348305463790893555e-01 -6.567377597093582153e-02
8.559545874595642090e-01 -3.344541192054748535e-01 1.374689459800720215e+00 3.337976932525634766e-01 -2.847550511360168457e-01
7.499544620513916016e-01 -2.822353541851043701e-01 1.340285301208496094e+00 2.236863970756530762e-02 -3.163547217845916748e-01
8.454779386520385742e-01 -3.436172008514404297e-01 1.222858190536499023e+00 4.416038095951080322e-02 -4.381697177886962891e-01
3.449263572692871094e-01 2.961559295654296875e-01 7.205576896667480469e-01 -2.284212261438369751e-01 -2.337901741266250610e-01
3.449263572692871094e-01 2.961559295654296875e-01 7.205576896667480469e-01 -2.284212261438369751e-01 -2.337901741266250610e-01
3.449263572692871094e-01 2.961559295654296875e-01 7.205576896667480469e-01 -2.284212261438369751e-01 -2.337901741266250610e-01
3.774817287921905518e-01 4.524392187595367432e-01 5.768462419509887695e-01 -2.812951803207397461e-01 -3.668567538261413574e-01
1.342306852340698242e+00 -2.924649417400360107e-01 9.568417668342590332e-01 2.894813716411590576e-01 -2.238980233669281006e-01
1.342306852340698242e+00 -2.924649417400360107e-01 9.568417668342590332e-01 2.894813716411590576e-01 -2.238980233669281006e-01
1.312779068946838379e+00 -4.259464740753173828e-01 1.031134963035583496e+00 2.444213777780532837e-01 -3.548160493373870850e-01
1.344341993331909180e+00 -3.878615796566009521e-01 1.064811825752258301e+00 3.525682091712951660e-01 -5.148279070854187012e-01
1.281023144721984863e+00 -3.299899399280548096e-01 1.169786930084228516e+00 6.303162574768066406e-01 -4.284258782863616943e-01
1.530893802642822266e+00 -3.601424396038055420e-02 1.199685931205749512e+00 4.175462126731872559e-01 -4.004518389701843262e-01
1.532446384429931641e+00 5.421051979064941406e-01 1.455842733383178711e+00 -4.872149229049682617e-02 -5.865703225135803223e-01
1.585344672203063965e+00 4.742716848850250244e-01 1.310262560844421387e+00 4.905904829502105713e-02 -5.176015496253967285e-01
6.116313934326171875e-01 1.551207423210144043e+00 1.042933225631713867e+00 -3.346196115016937256e-01 -5.997179746627807617e-01
3.826568126678466797e-01 2.211328029632568359e+00 1.144782423973083496e+00 -7.966373860836029053e-02 -1.828915625810623169e-02
3.434261679649353027e-01 2.678822517395019531e+00 1.401335120201110840e+00 -2.085866779088973999e-01 -6.501144766807556152e-01
2.352311611175537109e-01 2.513906240463256836e+00 1.496364712715148926e+00 -1.386788487434387207e-01 -6.640720367431640625e-01
1.357648491859436035e+00 -5.699067115783691406e-01 4.624440670013427734e-01 8.504804372787475586e-01 -1.374922871589660645e+00
8.848840594291687012e-01 -7.601814866065979004e-01 -2.267762720584869385e-01 2.792619466781616211e+00 3.533625006675720215e-01
6.100658178329467773e-01 6.676945090293884277e-02 3.141155466437339783e-02 1.773706912994384766e+00 -3.071407675743103027e-01
3.958532512187957764e-01 -7.807643711566925049e-02 -1.296157855540513992e-02 2.061547756195068359e+00 -2.291083186864852905e-01
5.139763355255126953e-01 -1.112145856022834778e-01 -6.747895479202270508e-02 1.708170652389526367e+00 -1.020038053393363953e-01
3.063856363296508789e-01 8.490844070911407471e-02 -6.786745041608810425e-02 1.699611783027648926e+00 -1.383593231439590454e-01
6.320585012435913086e-01 1.422450244426727295e-01 -6.840749830007553101e-02 1.346440196037292480e+00 -2.587975263595581055e-01
6.034277081489562988e-01 -1.063546687364578247e-01 -3.783416748046875000e-02 1.268771886825561523e+00 -1.916626393795013428e-01
6.533347964286804199e-01 -1.001351028680801392e-01 3.268961608409881592e-02 1.426711797714233398e+00 -2.405656725168228149e-01
-2.281367182731628418e-01 -7.425777912139892578e-01 -3.981299698352813721e-01 1.042753458023071289e+00 3.485391736030578613e-01
-1.483946442604064941e-01 -7.838032841682434082e-01 -3.968146443367004395e-01 1.038823127746582031e+00 2.706914544105529785e-01
1.887042820453643799e-01 -8.573735952377319336e-01 -2.952059209346771240e-01 9.761754870414733887e-01 3.741712570190429688e-01
5.987510681152343750e-01 -8.390686511993408203e-01 -8.865345716476440430e-01 1.117367744445800781e+00 5.342471227049827576e-02
6.155437231063842773e-01 -8.849353790283203125e-01 -7.960449457168579102e-01 1.226639270782470703e+00 2.670968770980834961e-01
8.803242444992065430e-01 -1.005825519561767578e+00 -3.067194819450378418e-01 1.485716819763183594e+00 2.181304246187210083e-01
8.879879713058471680e-01 -8.522639274597167969e-01 -3.332942426204681396e-01 1.763552665710449219e+00 2.641603052616119385e-01
-1.429836750030517578e-01 -4.285811781883239746e-01 -4.315395280718803406e-02 -1.326677203178405762e-02 -5.896173119544982910e-01
2.029524296522140503e-01 7.210906744003295898e-01 4.470096230506896973e-01 2.156971693038940430e-01 -4.029683470726013184e-01
2.164598256349563599e-01 7.100790143013000488e-01 8.140794634819030762e-01 1.005342379212379456e-01 -3.718035817146301270e-01
4.181860387325286865e-01 7.379568815231323242e-01 6.131119132041931152e-01 -1.259282529354095459e-01 -4.981327056884765625e-01
4.561891853809356689e-01 6.261678934097290039e-01 5.548124313354492188e-01 1.161189824342727661e-01 -5.388907790184020996e-01
6.011726856231689453e-01 9.813240766525268555e-01 9.831020832061767578e-01 1.350027203559875488e+00 -8.018883466720581055e-01
4.604951664805412292e-02 1.647818446159362793e+00 -1.729147434234619141e-01 1.289458632469177246e+00 -1.107067823410034180e+00
1.870359033346176147e-01 4.831442236900329590e-01 3.228153884410858154e-01 4.459531605243682861e-01 -7.888419628143310547e-01
-2.056628465652465820e-02 5.357620716094970703e-01 4.384966790676116943e-01 2.788140773773193359e-01 -7.433165907859802246e-01
-1.532264649868011475e-01 4.467711746692657471e-01 4.081777930259704590e-01 2.193288207054138184e-01 -6.884108781814575195e-01
-1.306704580783843994e-01 6.604615449905395508e-01 2.373486310243606567e-01 2.158251404762268066e-02 -6.454687714576721191e-01
-1.306704580783843994e-01 6.604615449905395508e-01 2.373486310243606567e-01 2.158251404762268066e-02 -6.454687714576721191e-01
1.349933445453643799e-02 5.830589532852172852e-01 1.559425741434097290e-01 3.181877136230468750e-01 -8.131452798843383789e-01
1.033651679754257202e-01 7.507579922676086426e-01 1.967062614858150482e-02 9.466889500617980957e-01 -3.853027820587158203e-01
3.710930943489074707e-01 1.023499488830566406e+00 2.231772616505622864e-02 9.701730012893676758e-01 -1.563730537891387939e-01


==> images/fashion_mnist_ood/gan_9.txt <==
2.367153763771057129e-01 2.857506275177001953e-01 -2.999723851680755615e-01 -2.764112651348114014e-01 1.067919611930847168e+00
2.263970375061035156e-01 2.545142173767089844e-01 -2.352854311466217041e-01 -2.056098133325576782e-01 1.195199728012084961e+00
2.721315622329711914e-01 2.528945207595825195e-01 -3.972134590148925781e-01 -5.240635946393013000e-02 1.152405619621276855e+00
7.889527827501296997e-02 -9.475489258766174316e-01 -1.147392034530639648e+00 -8.083441257476806641e-01 4.183574616909027100e-01
-4.198297858238220215e-02 -8.949155807495117188e-01 -1.010732531547546387e+00 -9.732582569122314453e-01 5.406888723373413086e-01
-3.694345057010650635e-02 -8.363354802131652832e-01 -1.107590556144714355e+00 -1.162016630172729492e+00 3.472484350204467773e-01
2.212934643030166626e-01 -1.081854343414306641e+00 -1.321613669395446777e+00 -1.431432366371154785e-01 8.222098946571350098e-01
1.604748666286468506e-01 -7.859449386596679688e-01 -8.287602663040161133e-01 4.387823045253753662e-01 1.261798739433288574e+00
4.461779594421386719e-01 -7.947058677673339844e-01 -3.410085439682006836e-01 2.601278126239776611e-01 1.340542793273925781e+00
4.297430217266082764e-01 -6.780649423599243164e-01 -3.025029599666595459e-01 3.054605424404144287e-01 1.252650022506713867e+00
7.378659844398498535e-01 -1.645163893699645996e+00 -5.695971250534057617e-01 -3.232363462448120117e-01 1.091172575950622559e+00
1.311242699623107910e+00 -1.246806383132934570e+00 -1.213280335068702698e-01 4.699885845184326172e-01 1.448009014129638672e+00
1.189054608345031738e+00 -1.350943326950073242e+00 -3.150084614753723145e-02 7.507083415985107422e-01 1.411937832832336426e+00
1.162245392799377441e+00 -1.379571676254272461e+00 3.728598356246948242e-03 7.944603562355041504e-01 1.389521360397338867e+00
1.216598987579345703e+00 -1.276505708694458008e+00 -1.736498326063156128e-01 6.177724003791809082e-01 1.662456512451171875e+00
8.592603206634521484e-01 -1.100717782974243164e+00 -3.965134024620056152e-01 5.652407407760620117e-01 1.773124575614929199e+00
3.392468094825744629e-01 -4.243215024471282959e-01 -1.874011754989624023e-01 3.530839383602142334e-01 2.212303161621093750e+00
2.940032482147216797e-01 -6.047773957252502441e-01 -2.284741401672363281e-02 4.193221330642700195e-01 2.271056413650512695e+00
9.713122844696044922e-01 -1.436086654663085938e+00 -5.590475797653198242e-01 2.653171718120574951e-01 4.129123985767364502e-01
8.941473364830017090e-01 -1.429966926574707031e+00 -5.818982124328613281e-01 2.263284772634506226e-01 2.006690949201583862e-01
2.906233072280883789e-01 -6.080825328826904297e-01 -7.971816062927246094e-01 3.775122463703155518e-01 1.488311171531677246e+00
-2.426958978176116943e-01 -9.921792745590209961e-01 -9.890893697738647461e-01 3.337142169475555420e-01 1.515816330909729004e+00
-5.658738613128662109e-01 -9.740415215492248535e-01 -1.166055321693420410e+00 4.949544966220855713e-01 1.970013737678527832e+00
-6.437706351280212402e-01 -9.750692248344421387e-01 -1.189027905464172363e+00 3.598824441432952881e-01 1.135268926620483398e+00
-1.369787305593490601e-01 -1.039827823638916016e+00 -1.140248537063598633e+00 -6.835063546895980835e-02 1.595632433891296387e+00
-1.721024662256240845e-01 -1.079319238662719727e+00 -1.089199781417846680e+00 2.274960130453109741e-01 1.573625445365905762e+00
-1.073801051825284958e-02 -9.118352532386779785e-01 -8.304997682571411133e-01 5.383293032646179199e-01 1.142043590545654297e+00
3.989726006984710693e-01 -2.954227328300476074e-01 3.040090501308441162e-01 -6.766263842582702637e-01 1.509026765823364258e+00
7.378739714622497559e-01 -1.146585464477539062e+00 -9.388203024864196777e-01 -3.631849884986877441e-01 8.512412309646606445e-01
6.995754837989807129e-01 -1.213426232337951660e+00 -9.259369373321533203e-01 -3.557197153568267822e-01 7.790461182594299316e-01
1.083339929580688477e+00 -1.482507944107055664e+00 -9.649254083633422852e-01 -4.890150725841522217e-01 4.268065690994262695e-01
7.754879593849182129e-01 -1.664374113082885742e+00 -4.317432045936584473e-01 -5.619466304779052734e-01 6.395649909973144531e-01
6.287687420845031738e-01 -1.279815912246704102e+00 4.672317206859588623e-02 -7.497252523899078369e-02 3.079380989074707031e-01
5.092473030090332031e-01 -9.847569465637207031e-01 -1.883540749549865723e-01 9.850258007645606995e-03 7.039085030555725098e-02
8.850558400154113770e-01 -1.234055161476135254e+00 -1.502110362052917480e-01 -8.347376435995101929e-02 3.096940517425537109e-01
9.144347906112670898e-01 -1.173053026199340820e+00 -1.345660686492919922e-01 -9.906114637851715088e-02 2.651841938495635986e-01
7.290358543395996094e-01 -1.195167183876037598e+00 -1.509205549955368042e-01 -4.453154206275939941e-01 4.014771431684494019e-02
7.365013360977172852e-01 -1.129160881042480469e+00 -3.664354234933853149e-02 -4.723291397094726562e-01 1.734241396188735962e-01
5.082276463508605957e-01 -7.957015633583068848e-01 -1.516353785991668701e-01 -2.808579206466674805e-01 2.161171436309814453e-01
5.145192742347717285e-01 -8.411611914634704590e-01 -1.455606669187545776e-01 -2.647811174392700195e-01 2.429268062114715576e-01
3.539964258670806885e-01 -8.609755635261535645e-01 -3.806921541690826416e-01 -6.017933487892150879e-01 2.570269107818603516e-01
3.069565892219543457e-01 -1.070892572402954102e+00 -2.221405506134033203e-01 -4.695157110691070557e-01 2.505868673324584961e-01
1.001305580139160156e+00 -9.145234823226928711e-01 -4.039397239685058594e-01 -4.114591777324676514e-01 8.085942268371582031e-01
-4.469426870346069336e-01 -7.231457233428955078e-01 -1.387552142143249512e+00 -8.860905170440673828e-01 1.001714110374450684e+00
-1.595190465450286865e-01 -3.324002027511596680e-01 -1.569431185722351074e+00 -8.934590220451354980e-01 9.827941060066223145e-01
-9.253843128681182861e-02 -2.684285640716552734e-01 -1.742108941078186035e+00 -4.852111935615539551e-01 8.124464154243469238e-01
-6.506823301315307617e-01 6.295007467269897461e-02 -1.315253496170043945e+00 -5.913357138633728027e-01 9.511727094650268555e-01
-5.720930695533752441e-01 9.352967888116836548e-02 -1.401528954505920410e+00 -8.068515062332153320e-01 1.288532733917236328e+00
-5.776270627975463867e-01 -1.152024511247873306e-02 -1.525406718254089355e+00 -9.794416427612304688e-01 1.426385521888732910e+00
-3.946931064128875732e-01 3.134713172912597656e-01 -1.270529627799987793e+00 -1.084871172904968262e+00 1.460020899772644043e+00
-4.404093027114868164e-01 3.100355267524719238e-01 -1.264393091201782227e+00 -1.089157819747924805e+00 1.522498488426208496e+00
-3.630103170871734619e-01 2.702560424804687500e-01 -1.140113353729248047e+00 -8.325919508934020996e-01 1.892756819725036621e+00
-1.766199767589569092e-01 3.322316408157348633e-01 1.370098888874053955e-01 -8.827384710311889648e-01 2.709469318389892578e+00
-4.069992899894714355e-01 1.607337296009063721e-01 -2.627852000296115875e-02 -1.058339715003967285e+00 2.985985279083251953e+00
-1.979443430900573730e-01 -1.088856905698776245e-01 1.346301734447479248e-01 -7.336447238922119141e-01 2.700393438339233398e+00
4.099656939506530762e-01 1.029833406209945679e-01 -3.165681362152099609e-01 -4.670554101467132568e-01 2.735872983932495117e+00
3.423357307910919189e-01 2.178670316934585571e-01 -3.576639294624328613e-01 -4.951601922512054443e-01 2.633680582046508789e+00
9.731591343879699707e-01 -5.804300308227539062e-01 -1.085587978363037109e+00 -1.513580799102783203e+00 1.630870580673217773e+00
9.287725687026977539e-01 -5.761099457740783691e-01 -1.378097653388977051e+00 -1.326424956321716309e+00 1.911422967910766602e+00
9.651899337768554688e-01 -9.239168167114257812e-01 -7.913080453872680664e-01 -1.484259247779846191e+00 1.131965994834899902e+00
8.303018212318420410e-01 -2.182369947433471680e+00 -4.968166947364807129e-01 -8.133129477500915527e-01 8.531255125999450684e-01
8.919861912727355957e-01 -1.450547218322753906e+00 -9.231886267662048340e-02 -6.102817058563232422e-01 1.577189862728118896e-01
5.130360126495361328e-01 -2.328352689743041992e+00 -7.942130565643310547e-01 -6.988209486007690430e-02 3.121148049831390381e-01
4.427287280559539795e-01 -2.283101797103881836e+00 -8.298268318176269531e-01 -1.715129911899566650e-01 -3.974039256572723389e-01
4.241661727428436279e-01 -2.015547275543212891e+00 -7.559666633605957031e-01 -3.636941909790039062e-01 3.909677863121032715e-01
3.632481992244720459e-01 -1.711153626441955566e+00 -1.161442518234252930e+00 -8.072105050086975098e-01 6.601320505142211914e-01
3.616059720516204834e-01 -1.589001297950744629e+00 -8.358651995658874512e-01 -2.017517760396003723e-02 7.130988836288452148e-01
2.044268399477005005e-01 -1.739623665809631348e+00 -7.650902271270751953e-01 -7.045149803161621094e-02 7.801639437675476074e-01
2.280679047107696533e-01 -1.729302763938903809e+00 -7.196985483169555664e-01 -6.731958687305450439e-02 7.616104483604431152e-01
1.234433129429817200e-01 -1.493006467819213867e+00 -1.035253524780273438e+00 -3.097459375858306885e-01 2.479101568460464478e-01
-2.416681312024593353e-02 -1.569574713706970215e+00 -7.606790065765380859e-01 -4.699099957942962646e-01 3.064452409744262695e-01
2.011426687240600586e-01 -1.166252970695495605e+00 -8.358147144317626953e-01 -2.443102002143859863e-01 3.255082368850708008e-01
3.980439901351928711e-01 -6.371855139732360840e-01 -5.136915445327758789e-01 -6.110171079635620117e-01 6.868491172790527344e-01
4.852974712848663330e-01 -1.022417664527893066e+00 -3.976081609725952148e-01 -5.012598633766174316e-01 6.139362454414367676e-01
7.902006506919860840e-01 -1.425116539001464844e+00 -3.339847922325134277e-01 -4.901613593101501465e-01 3.054238483309745789e-02
7.232003808021545410e-01 -1.198675394058227539e+00 3.261993080377578735e-02 -2.156862616539001465e-01 -2.678570523858070374e-02
8.622177243232727051e-01 -1.455507993698120117e+00 -8.550803363323211670e-02 -2.155694365501403809e-01 1.210903972387313843e-01
8.597385287284851074e-01 -8.547420501708984375e-01 9.446446895599365234e-01 7.667845487594604492e-01 7.579587101936340332e-01
8.597385287284851074e-01 -8.547420501708984375e-01 9.446446895599365234e-01 7.667845487594604492e-01 7.579587101936340332e-01
2.728146016597747803e-01 -1.039577364921569824e+00 2.519358396530151367e-01 8.652099967002868652e-01 6.280810832977294922e-01
2.569975554943084717e-01 -9.985511898994445801e-01 2.519030869007110596e-01 9.519598484039306641e-01 5.971121191978454590e-01
3.585386872291564941e-01 -1.132660627365112305e+00 1.038229465484619141e-01 8.766577243804931641e-01 4.921484887599945068e-01
4.094769358634948730e-01 -1.010082960128784180e+00 1.302945166826248169e-01 7.800658345222473145e-01 5.181519985198974609e-01
4.690144062042236328e-01 -9.579973816871643066e-01 7.658272981643676758e-02 7.264572381973266602e-01 4.077149033546447754e-01
2.774887084960937500e-01 -7.089936137199401855e-01 4.686973094940185547e-01 7.087557315826416016e-01 3.890461325645446777e-01
2.571664154529571533e-01 -5.905289053916931152e-01 5.181739926338195801e-01 7.127917408943176270e-01 3.999170958995819092e-01
3.015614449977874756e-01 -5.114057064056396484e-01 3.579143881797790527e-01 5.898851156234741211e-01 4.144594371318817139e-01
3.772061765193939209e-01 -5.420611500740051270e-01 6.355964541435241699e-01 5.817877054214477539e-01 9.752822518348693848e-01
6.200043559074401855e-01 -4.247851371765136719e-01 6.117758154869079590e-01 5.260101556777954102e-01 9.392461776733398438e-01
6.463136672973632812e-01 -3.275933265686035156e-01 7.152692675590515137e-01 4.940880835056304932e-01 1.022672295570373535e+00
8.864441514015197754e-01 -2.334850430488586426e-01 5.292377471923828125e-01 4.975437223911285400e-01 9.009575843811035156e-01
9.037123918533325195e-01 -2.011048942804336548e-01 5.336645841598510742e-01 3.858906626701354980e-01 9.088027477264404297e-01
1.711189597845077515e-01 -2.089871838688850403e-02 3.115329742431640625e-01 6.929973363876342773e-01 1.204646587371826172e+00
-1.076214432716369629e+00 -2.935056090354919434e-01 -1.415270924568176270e+00 -3.127273619174957275e-01 7.670485377311706543e-01
-8.106938600540161133e-01 -1.012015193700790405e-01 -1.490836143493652344e+00 -4.368004500865936279e-01 7.844542860984802246e-01
-5.648050904273986816e-01 -1.616684794425964355e-01 -1.523977398872375488e+00 -7.207050919532775879e-02 6.616049408912658691e-01
-5.691288113594055176e-01 -1.969352364540100098e-01 -1.454529643058776855e+00 -1.610220521688461304e-01 6.621246337890625000e-01
-2.471669167280197144e-01 -1.263687014579772949e+00 -2.156538486480712891e+00 -1.290436983108520508e+00 1.253412008285522461e+00
-7.156758904457092285e-01 -1.492540121078491211e+00 -2.221745252609252930e+00 -9.512897133827209473e-01 1.485348224639892578e+00
-6.683394908905029297e-01 -1.466596245765686035e+00 -2.290709495544433594e+00 -1.253411889076232910e+00 1.686004161834716797e+00
-3.469289541244506836e-01 2.387602031230926514e-01 -1.796836376190185547e+00 -1.218027830123901367e+00 2.127273559570312500e+00
-8.777504414319992065e-02 2.495548874139785767e-01 -1.477702260017395020e+00 -1.688252806663513184e+00 2.017876863479614258e+00
-2.378915622830390930e-02 -2.346280217170715332e-02 -1.160805702209472656e+00 -1.640190601348876953e+00 1.057949185371398926e+00
-1.123005151748657227e-02 -8.954787254333496094e-02 -1.021226048469543457e+00 -1.632536053657531738e+00 1.085346102714538574e+00
1.336471438407897949e+00 -1.233341097831726074e+00 -8.161756992340087891e-01 1.984900236129760742e-01 1.929992914199829102e+00
1.223676562309265137e+00 -1.222626924514770508e+00 -9.275587201118469238e-01 2.578942477703094482e-01 1.923088073730468750e+00
9.545135498046875000e-01 -1.204731345176696777e+00 -1.486230969429016113e+00 3.348320424556732178e-01 2.324004411697387695e+00
1.108309149742126465e+00 -1.383117675781250000e+00 -1.363496661186218262e+00 1.116297319531440735e-01 2.248524188995361328e+00
1.538662672042846680e+00 -1.296537160873413086e+00 -4.323423206806182861e-01 -2.365785390138626099e-01 1.751163601875305176e+00
9.693532586097717285e-01 -1.286500215530395508e+00 -1.257360428571701050e-01 -4.532411098480224609e-01 1.462371587753295898e+00
7.137354016304016113e-01 -1.675534367561340332e+00 -3.218838572502136230e-01 -2.911543250083923340e-01 -4.348641037940979004e-01
3.775123059749603271e-01 -1.715806961059570312e+00 -4.772036671638488770e-01 -3.349135220050811768e-01 8.723653852939605713e-03
2.751528024673461914e-01 -1.294750928878784180e+00 -1.176427900791168213e-01 1.350661218166351318e-01 3.234627246856689453e-01
1.378139480948448181e-02 -1.325879216194152832e+00 -2.480133920907974243e-01 -1.458303332328796387e-01 -1.874495297670364380e-02
6.279438734054565430e-01 -1.267806053161621094e+00 6.880953907966613770e-02 -2.288100570440292358e-01 1.964475214481353760e-01
6.650217771530151367e-01 -9.632505774497985840e-01 3.809441626071929932e-01 -1.800478845834732056e-01 -2.641594409942626953e-01
6.535193324089050293e-01 -1.077661871910095215e+00 3.226390779018402100e-01 -2.238920778036117554e-01 -1.848806887865066528e-01
4.254525005817413330e-01 -1.111183166503906250e+00 1.890424638986587524e-01 -1.687411218881607056e-01 -1.086767837405204773e-01
6.185726076364517212e-02 -1.156928300857543945e+00 -2.862161397933959961e-01 -4.149335995316505432e-02 -2.069943696260452271e-01
-2.188953757286071777e-02 -1.159318566322326660e+00 -3.089212253689765930e-02 -1.218508258461952209e-01 -1.755370348691940308e-01
1.233328804373741150e-01 -9.248843789100646973e-01 -1.276721507310867310e-01 -2.032630592584609985e-01 -1.774490326642990112e-01
3.495834395289421082e-02 -9.934895038604736328e-01 -1.475901007652282715e-01 -2.343770861625671387e-01 -2.010931968688964844e-01
3.090880513191223145e-01 -9.808902740478515625e-01 -2.207449376583099365e-01 2.144433856010437012e-01 -4.071895405650138855e-02
5.365059375762939453e-01 -8.223574161529541016e-01 5.521993339061737061e-02 3.736831247806549072e-02 -1.697020530700683594e-01
5.920638442039489746e-01 -8.910422921180725098e-01 6.703454256057739258e-02 6.171771511435508728e-02 -1.061024293303489685e-01
6.440639495849609375e-01 -7.775272130966186523e-01 -1.566877812147140503e-01 -2.294541746377944946e-01 3.688943386077880859e-01
2.507300376892089844e-01 -1.097282409667968750e+00 -1.769970655441284180e-01 -3.752500712871551514e-01 1.572552323341369629e-01
1.389584690332412720e-01 -1.370123982429504395e+00 -5.023755505681037903e-02 1.101922243833541870e-01 1.456786990165710449e-01
1.867707073688507080e-01 -1.266824007034301758e+00 -5.069421231746673584e-02 1.869883835315704346e-01 5.187385529279708862e-02
4.945469796657562256e-01 -8.876590728759765625e-01 -5.562094971537590027e-02 3.939904868602752686e-01 1.343878507614135742e-01
8.117693662643432617e-01 -9.914238452911376953e-01 -2.383730858564376831e-01 2.847520411014556885e-01 1.554900258779525757e-01
7.112186551094055176e-01 -1.347910523414611816e+00 -3.273766487836837769e-02 -3.437576293945312500e-01 2.355246394872665405e-01
3.380261063575744629e-01 -7.649428844451904297e-01 -3.035249710083007812e-01 -2.384512126445770264e-01 3.593316376209259033e-01
2.779547572135925293e-01 -8.399118781089782715e-01 -2.804934382438659668e-01 -2.931102514266967773e-01 4.006461501121520996e-01
5.369870662689208984e-01 -1.625971913337707520e+00 -9.187231659889221191e-01 -3.909363746643066406e-01 4.911924004554748535e-01
5.007291436195373535e-01 -1.612241148948669434e+00 -9.353634119033813477e-01 -4.673962593078613281e-01 5.999214649200439453e-01
3.704933822154998779e-01 -1.407650232315063477e+00 -6.384499073028564453e-01 -1.680302768945693970e-01 7.919669896364212036e-02
4.375377297401428223e-01 -7.677368521690368652e-01 -8.122720718383789062e-01 -1.857627630233764648e-01 3.572081029415130615e-01
1.117915660142898560e-01 -7.307869195938110352e-01 -7.266224026679992676e-01 -1.039923354983329773e-01 6.289970874786376953e-01
4.305976033210754395e-01 -1.007192015647888184e+00 -3.543739914894104004e-01 -2.289918959140777588e-01 6.749352812767028809e-01
1.091692686080932617e+00 -1.378568053245544434e+00 6.038888692855834961e-01 5.001209974288940430e-01 -6.229497864842414856e-02
1.116715669631958008e+00 -1.326718330383300781e+00 6.039687991142272949e-01 5.202039480209350586e-01 -5.296176671981811523e-02
9.868432283401489258e-01 -1.318593740463256836e+00 5.451017618179321289e-01 6.899107098579406738e-01 -4.826570674777030945e-02
7.284251451492309570e-01 -1.439654946327209473e+00 5.566253066062927246e-01 8.111155033111572266e-01 6.505265086889266968e-02
8.443117141723632812e-01 -1.165844798088073730e+00 5.683943629264831543e-01 8.328199386596679688e-01 2.969163060188293457e-01
8.466405272483825684e-01 -1.003051519393920898e+00 6.273821592330932617e-01 6.156181097030639648e-01 3.657293617725372314e-01
5.684470534324645996e-01 -8.366141319274902344e-01 7.209049463272094727e-01 7.212974429130554199e-01 3.069084286689758301e-01
9.563075304031372070e-01 -8.365735411643981934e-01 8.139483332633972168e-01 6.641910672187805176e-01 3.244449198246002197e-01
9.563075304031372070e-01 -8.365735411643981934e-01 8.139483332633972168e-01 6.641910672187805176e-01 3.244449198246002197e-01
7.591154575347900391e-01 -5.169486403465270996e-01 6.372020244598388672e-01 2.719273269176483154e-01 1.407013982534408569e-01
7.255068421363830566e-01 -5.063230991363525391e-01 6.425641775131225586e-01 2.226259708404541016e-01 1.781240254640579224e-01
4.819252192974090576e-01 -8.917385935783386230e-01 6.933215856552124023e-01 4.296571314334869385e-01 -3.060818091034889221e-02
8.310608267784118652e-01 -1.199895620346069336e+00 2.974158525466918945e-01 2.039514929056167603e-01 -2.586980760097503662e-01
5.543571710586547852e-01 -1.299725532531738281e+00 1.899047046899795532e-01 7.666598260402679443e-02 1.983507573604583740e-01
5.701350569725036621e-01 -1.240925669670104980e+00 3.220005333423614502e-01 9.336797147989273071e-02 1.473571956157684326e-01
9.898072481155395508e-01 -7.762686610221862793e-01 5.370141267776489258e-01 7.604405283927917480e-01 8.599346876144409180e-01
1.924549221992492676e+00 -1.454190731048583984e+00 -1.799629479646682739e-01 4.581768512725830078e-01 -1.312563270330429077e-01
1.944755434989929199e+00 -1.423102498054504395e+00 -1.866037100553512573e-01 3.637736737728118896e-01 -1.381496340036392212e-01
1.954676866531372070e+00 -1.327194929122924805e+00 -2.691343426704406738e-01 4.573614001274108887e-01 -6.227476522326469421e-02
1.942288637161254883e+00 -1.504600882530212402e+00 -3.476019948720932007e-03 5.998781323432922363e-01 -8.890894800424575806e-02
1.337153911590576172e+00 -4.533535242080688477e-01 2.030265778303146362e-01 4.877713024616241455e-01 2.673010528087615967e-01
1.317757248878479004e+00 -4.350491762161254883e-01 1.524382829666137695e-01 4.698782563209533691e-01 2.499668300151824951e-01
6.006447672843933105e-01 -1.179606676101684570e+00 6.733834147453308105e-01 8.648594021797180176e-01 7.898255586624145508e-01
6.921491622924804688e-01 -1.009271264076232910e+00 7.471608519554138184e-01 1.015385866165161133e+00 1.254132032394409180e+00
8.043285608291625977e-01 -1.175563573837280273e+00 2.102571427822113037e-01 1.290775895118713379e+00 1.149312734603881836e+00
1.217661976814270020e+00 -1.975750207901000977e+00 6.171377301216125488e-01 8.688230514526367188e-01 3.443894982337951660e-01
1.492463231086730957e+00 -2.164623022079467773e+00 6.984028220176696777e-01 7.697407603263854980e-01 -1.870194673538208008e-01
1.304812788963317871e+00 -2.386433362960815430e+00 5.853338241577148438e-01 7.616561651229858398e-01 -2.631993293762207031e-01
1.257435441017150879e+00 -1.775512576103210449e+00 4.492788016796112061e-01 9.827620983123779297e-01 -8.310684561729431152e-02
1.255781292915344238e+00 -1.788522362709045410e+00 4.635433554649353027e-01 9.936718940734863281e-01 -8.275622129440307617e-02
1.555752992630004883e+00 -2.140759229660034180e+00 2.675540447235107422e-01 8.222814202308654785e-01 -1.890303939580917358e-01
8.364296555519104004e-01 -1.439330339431762695e+00 -7.169739603996276855e-01 5.730198621749877930e-01 -1.653937101364135742e-01
3.205529451370239258e-01 -1.668929576873779297e+00 -3.335243761539459229e-01 4.730563163757324219e-01 6.515400484204292297e-03
5.757547616958618164e-01 -1.558286666870117188e+00 -2.794282436370849609e-01 4.039017260074615479e-01 1.775737386196851730e-03
4.588696360588073730e-01 -1.535567998886108398e+00 -3.917775750160217285e-01 3.908855617046356201e-01 -1.692128032445907593e-01
8.183866739273071289e-01 -1.160956025123596191e+00 -6.142989993095397949e-01 3.464376330375671387e-01 -1.809025406837463379e-01
5.484876632690429688e-01 -1.346611499786376953e+00 -4.610219001770019531e-01 5.144788622856140137e-01 1.451282948255538940e-02
4.420529007911682129e-01 -1.440467000007629395e+00 -2.096899449825286865e-01 6.312138438224792480e-01 2.853160500526428223e-01
2.964989840984344482e-01 -1.241943955421447754e+00 -1.350007802248001099e-01 6.855756640434265137e-01 2.947792410850524902e-01
2.932276129722595215e-01 -1.212561488151550293e+00 -1.512665301561355591e-01 7.337306141853332520e-01 5.452271699905395508e-01
4.744465053081512451e-01 -1.390342593193054199e+00 -1.452821046113967896e-01 4.826806783676147461e-01 9.011223912239074707e-03
4.416176378726959229e-01 -1.251055240631103516e+00 1.287962794303894043e-01 4.504272341728210449e-01 1.228658780455589294e-01
5.160672664642333984e-01 -8.280342817306518555e-01 2.039214521646499634e-01 4.275721311569213867e-01 1.400503665208816528e-01
7.610306143760681152e-01 -1.042429089546203613e+00 2.677859961986541748e-01 7.338095903396606445e-01 4.100472629070281982e-01
7.080677151679992676e-01 -1.121835231781005859e+00 4.048111140727996826e-01 7.436234951019287109e-01 4.027204811573028564e-01
7.151039838790893555e-01 -1.175984859466552734e+00 4.244803190231323242e-01 7.275901436805725098e-01 4.011836051940917969e-01
7.349870800971984863e-01 -1.883751988410949707e+00 5.888166427612304688e-01 6.238718032836914062e-01 -3.926645815372467041e-01
1.080346465110778809e+00 -1.662776827812194824e+00 9.864052534103393555e-01 1.008014440536499023e+00 1.230716556310653687e-01
1.254699945449829102e+00 -1.811398386955261230e+00 8.156234025955200195e-01 9.900587797164916992e-01 3.938664495944976807e-02
1.308092474937438965e+00 -1.818805217742919922e+00 8.189704418182373047e-01 9.270676970481872559e-01 1.911609768867492676e-01
1.331701874732971191e+00 -2.009257793426513672e+00 8.544683456420898438e-01 1.311646461486816406e+00 4.272052347660064697e-01
1.329761147499084473e+00 -2.039566040039062500e+00 1.043580293655395508e+00 1.286544680595397949e+00 2.257465720176696777e-01
1.150772213935852051e+00 -2.094358205795288086e+00 1.054812312126159668e+00 9.019895792007446289e-01 3.172496557235717773e-01
1.401493549346923828e+00 -1.609268188476562500e+00 1.115129351615905762e+00 7.101815342903137207e-01 8.275858163833618164e-01
1.588109850883483887e+00 -1.485568881034851074e+00 1.232954740524291992e+00 7.039031982421875000e-01 8.715037703514099121e-01
1.619868040084838867e+00 -1.439911723136901855e+00 1.167883038520812988e+00 7.197178602218627930e-01 8.343491554260253906e-01
2.043779373168945312e+00 -1.294289946556091309e+00 1.320562005043029785e+00 5.879336595535278320e-01 1.087218284606933594e+00
1.865042209625244141e+00 -1.273838162422180176e+00 1.252771854400634766e+00 5.994597673416137695e-01 9.878112077713012695e-01
1.815638422966003418e+00 -1.245972752571105957e+00 1.213027954101562500e+00 5.072127580642700195e-01 9.873814582824707031e-01
1.846491217613220215e+00 -1.234253764152526855e+00 1.375870466232299805e+00 5.409882664680480957e-01 8.955023288726806641e-01
2.091800451278686523e+00 -1.564759373664855957e+00 1.303591132164001465e+00 5.506424903869628906e-01 1.067256808280944824e+00
1.960607171058654785e+00 -1.647622227668762207e+00 1.036797046661376953e+00 5.314324498176574707e-01 1.015856742858886719e+00
8.557764291763305664e-01 -9.994102716445922852e-01 6.767961382865905762e-01 3.901607990264892578e-01 7.114492058753967285e-01
8.641099929809570312e-01 -8.056449294090270996e-01 8.796737790107727051e-01 4.821857810020446777e-01 5.102800130844116211e-01
8.510108590126037598e-01 -8.561601638793945312e-01 8.792482614517211914e-01 4.388838410377502441e-01 5.325784087181091309e-01
1.172353029251098633e+00 -8.773139119148254395e-01 5.070557594299316406e-01 2.264308333396911621e-01 6.348809599876403809e-01
1.231381654739379883e+00 -9.212619662284851074e-01 6.391986012458801270e-01 3.267061114311218262e-01 5.739055275917053223e-01
1.175066947937011719e+00 -8.539211750030517578e-01 7.353499531745910645e-01 3.610090613365173340e-01 6.994484066963195801e-01
1.246883153915405273e+00 -8.049606680870056152e-01 6.965267658233642578e-01 3.586274981498718262e-01 7.805299162864685059e-01
1.639236211776733398e+00 -1.122167587280273438e+00 5.946487784385681152e-01 9.216235280036926270e-01 6.816946268081665039e-01
1.185252904891967773e+00 -9.955516457557678223e-01 3.303173184394836426e-01 6.440029144287109375e-01 6.613121628761291504e-01
1.232797741889953613e+00 -1.029797434806823730e+00 3.316158354282379150e-01 5.255493521690368652e-01 4.354172199964523315e-02
1.375273466110229492e+00 -7.839646935462951660e-01 2.687734663486480713e-01 4.712027311325073242e-01 -5.864066630601882935e-02
1.460420846939086914e+00 -5.500264167785644531e-01 2.618139386177062988e-01 5.661838650703430176e-01 6.978756934404373169e-02
1.498546242713928223e+00 -5.754024386405944824e-01 2.756271958351135254e-01 5.197760462760925293e-01 5.815144628286361694e-02
1.578064322471618652e+00 -1.457478284835815430e+00 -9.613329172134399414e-02 3.899086713790893555e-01 1.817135363817214966e-01
1.621857643127441406e+00 -1.293679475784301758e+00 -2.847300469875335693e-01 6.856828331947326660e-01 2.529677152633666992e-01
1.621857643127441406e+00 -1.293679475784301758e+00 -2.847300469875335693e-01 6.856828331947326660e-01 2.529677152633666992e-01
6.222960948944091797e-01 -2.081897020339965820e+00 3.982963263988494873e-01 6.432079076766967773e-01 1.406520009040832520e-01
2.870337665081024170e-01 -1.336106657981872559e+00 4.855741262435913086e-01 7.943704724311828613e-01 2.710928618907928467e-01
1.066212579607963562e-01 -1.623879432678222656e+00 4.717512428760528564e-01 8.166952729225158691e-01 1.816415339708328247e-01
1.066212579607963562e-01 -1.623879432678222656e+00 4.717512428760528564e-01 8.166952729225158691e-01 1.816415339708328247e-01
4.648259282112121582e-01 -1.577415347099304199e+00 4.243336915969848633e-01 9.811899662017822266e-01 5.553489923477172852e-01
9.657488465309143066e-01 -1.876413941383361816e+00 7.576804161071777344e-01 1.112626194953918457e+00 8.795385360717773438e-01
1.213315486907958984e+00 -1.466521501541137695e+00 6.717953085899353027e-01 6.856534481048583984e-01 4.801733195781707764e-01
1.247253179550170898e+00 -1.423637032508850098e+00 8.424714207649230957e-01 5.874300003051757812e-01 7.513795495033264160e-01
6.463549137115478516e-01 -1.564448356628417969e+00 -3.923520147800445557e-01 7.730492353439331055e-01 3.896007314324378967e-02
7.817404270172119141e-01 -1.647881746292114258e+00 -3.586896955966949463e-01 7.796647548675537109e-01 -2.116679102182388306e-01
7.608269453048706055e-01 -1.662433385848999023e+00 -2.849537730216979980e-01 7.040425539016723633e-01 -1.605481505393981934e-01
1.233737945556640625e+00 -1.964769363403320312e+00 3.959516882896423340e-01 6.473495960235595703e-01 5.737813711166381836e-01
1.321679234504699707e+00 -2.168145895004272461e+00 2.784892022609710693e-01 8.121053576469421387e-01 6.140928864479064941e-01
1.044258236885070801e+00 -2.206897974014282227e+00 3.796956241130828857e-01 1.100725531578063965e+00 1.196769833564758301e+00
1.160842061042785645e+00 -2.590016841888427734e+00 2.674672007560729980e-01 1.254440784454345703e+00 7.354088425636291504e-01
1.316646933555603027e+00 -1.896402478218078613e+00 -6.740321516990661621e-01 9.605805277824401855e-01 1.471211910247802734e+00
1.233881235122680664e+00 -1.481980800628662109e+00 -9.254016876220703125e-01 8.416058421134948730e-01 1.250835537910461426e+00
1.188256978988647461e+00 -1.622075080871582031e+00 -7.803760766983032227e-01 9.487644433975219727e-01 1.372956871986389160e+00
1.166291832923889160e+00 -1.679143309593200684e+00 -1.923738121986389160e-01 1.599234938621520996e-01 1.439204931259155273e+00
1.085574388504028320e+00 -1.414633512496948242e+00 -2.345045506954193115e-01 5.643489956855773926e-02 1.451231598854064941e+00
1.199750185012817383e+00 -1.146415352821350098e+00 -4.814131855964660645e-01 -1.011173725128173828e-01 1.088440299034118652e+00
1.119173765182495117e+00 -1.299860835075378418e+00 -3.005818724632263184e-01 -1.264563798904418945e-01 1.081598997116088867e+00
1.110286831855773926e+00 -1.432772636413574219e+00 -3.559692502021789551e-01 -1.127187132835388184e+00 7.604466080665588379e-01
1.061763167381286621e+00 -2.199596405029296875e+00 -4.727092087268829346e-01 2.577406466007232666e-01 7.704879641532897949e-01
1.056583046913146973e+00 -2.038041353225708008e+00 -2.890071570873260498e-01 5.258000642061233521e-02 7.193879485130310059e-01
5.085185170173645020e-01 -1.322455525398254395e+00 -2.602874636650085449e-01 -2.374324649572372437e-01 5.441802740097045898e-01
2.133356481790542603e-01 -1.229787945747375488e+00 -2.982443273067474365e-01 1.221330836415290833e-01 5.869621634483337402e-01
8.081004023551940918e-01 -1.252997875213623047e+00 2.902599275112152100e-01 2.915070652961730957e-01 -1.971970945596694946e-01
4.948559701442718506e-01 -3.761768043041229248e-01 -4.005176723003387451e-01 -7.173019647598266602e-01 1.270701885223388672e+00
1.302153319120407104e-01 -1.686407774686813354e-01 -1.256454825401306152e+00 -5.329183936119079590e-01 1.683510899543762207e+00
-1.189528405666351318e-01 -4.756640195846557617e-01 -1.363455891609191895e+00 -7.068993449211120605e-01 1.591329693794250488e+00
-2.628920078277587891e-01 -3.501904904842376709e-01 -1.387585639953613281e+00 -9.995498061180114746e-01 1.497427582740783691e+00
-2.371803075075149536e-01 -3.017334938049316406e-01 -1.400468349456787109e+00 -8.969887495040893555e-01 1.676061511039733887e+00
5.996096134185791016e-01 -1.711033344268798828e+00 7.071851193904876709e-02 1.991549506783485413e-03 -1.179820448160171509e-01
7.165387868881225586e-01 -1.721307754516601562e+00 -1.030571386218070984e-02 -3.364269435405731201e-02 -2.403562664985656738e-01
3.949707448482513428e-01 -1.897151589393615723e+00 -2.510330975055694580e-01 -5.940406918525695801e-01 -1.677220165729522705e-01
4.125468134880065918e-01 -1.943241000175476074e+00 -2.351453900337219238e-01 -5.714924931526184082e-01 -1.280504763126373291e-01
4.069435298442840576e-01 -1.498570680618286133e+00 -3.787036612629890442e-02 -4.802348017692565918e-01 1.815002597868442535e-02
3.949373662471771240e-01 -1.230337619781494141e+00 -6.854076869785785675e-03 -2.546830475330352783e-01 2.360243350267410278e-02
5.874984264373779297e-01 -1.094498157501220703e+00 3.874158859252929688e-01 -1.589902937412261963e-01 -1.879812031984329224e-01
4.369529485702514648e-01 -1.208960175514221191e+00 2.407651990652084351e-01 2.516362629830837250e-02 -9.949685633182525635e-02
1.330075025558471680e+00 -1.663296818733215332e+00 3.306195139884948730e-07 7.847750186920166016e-01 3.856151700019836426e-01
1.635827541351318359e+00 -2.042307138442993164e+00 -6.095461845397949219e-01 7.520766258239746094e-01 -2.708592116832733154e-01
1.655008196830749512e+00 -2.032846689224243164e+00 -5.845764875411987305e-01 6.881019473075866699e-01 -2.860626876354217529e-01
8.941554427146911621e-01 -2.441377162933349609e+00 3.401763737201690674e-01 7.756617665290832520e-01 9.665384888648986816e-02
7.393159270286560059e-01 -2.418481826782226562e+00 2.020768821239471436e-01 7.756099700927734375e-01 2.044733166694641113e-01
8.233746886253356934e-01 -1.639482021331787109e+00 4.955213144421577454e-02 -8.597274124622344971e-02 -9.712884575128555298e-02
8.718956708908081055e-01 -1.545907855033874512e+00 -1.837884336709976196e-01 -3.145945444703102112e-02 1.133899614214897156e-01
6.074715256690979004e-01 -1.653648376464843750e+00 -9.835273027420043945e-02 -2.671404741704463959e-02 2.725137770175933838e-01
6.411551833152770996e-01 -1.268813133239746094e+00 5.824295431375503540e-02 -1.610481366515159607e-02 -7.608095556497573853e-02
5.730075836181640625e-01 -9.515565037727355957e-01 1.857271604239940643e-02 -4.891996458172798157e-02 -1.900714933872222900e-01
5.626846551895141602e-01 -9.748174548149108887e-01 -1.433616131544113159e-01 4.127502441406250000e-03 -2.169824242591857910e-01
5.583342909812927246e-01 -1.121538162231445312e+00 -4.035358875989913940e-02 -1.536142081022262573e-01 8.874552696943283081e-02
6.586802005767822266e-01 -1.558845043182373047e+00 -2.021929062902927399e-02 -2.925185561180114746e-01 1.130048558115959167e-01
9.480446577072143555e-01 -1.378714084625244141e+00 -1.015277579426765442e-01 -3.225689232349395752e-01 2.129894793033599854e-01
8.354434370994567871e-01 -1.404467821121215820e+00 -7.594319432973861694e-02 -3.180964589118957520e-01 3.000881671905517578e-01
6.589080095291137695e-01 -9.927477240562438965e-01 -1.990795135498046875e-01 -5.273759961128234863e-01 8.140356540679931641e-01
7.972620129585266113e-01 -1.029115557670593262e+00 -5.091392621397972107e-02 -5.625876784324645996e-01 7.878262996673583984e-01
-1.351269602775573730e+00 1.741796433925628662e-01 -1.677483171224594116e-01 3.781248629093170166e-01 1.559850692749023438e+00
-1.359177589416503906e+00 1.779171377420425415e-01 -1.355870366096496582e-01 3.641192018985748291e-01 1.517642617225646973e+00
-1.094350576400756836e+00 4.865618050098419189e-01 -3.319422006607055664e-01 7.780116796493530273e-02 2.015862226486206055e+00
-1.052063107490539551e+00 4.557192027568817139e-01 -3.539994359016418457e-01 1.155254691839218140e-01 1.972384095191955566e+00
-3.653859198093414307e-01 6.405213475227355957e-01 -5.966126918792724609e-01 -1.361436843872070312e+00 2.479922294616699219e+00
-5.468941926956176758e-01 7.816926389932632446e-02 -3.411531150341033936e-01 -6.139907836914062500e-01 1.771595120429992676e+00
-9.540889263153076172e-01 -2.489365637302398682e-01 -4.217283129692077637e-01 -7.854893803596496582e-01 1.866287469863891602e+00
-9.852466583251953125e-01 -1.786347329616546631e-01 -3.497537970542907715e-01 -6.608880758285522461e-01 1.768913626670837402e+00
-1.008640170097351074e+00 -5.882844794541597366e-03 -5.357636213302612305e-01 -1.457071602344512939e-01 1.428462028503417969e+00
-3.493022918701171875e-01 -1.833911091089248657e-01 -1.548880189657211304e-01 -2.666305601596832275e-01 1.572845935821533203e+00
-1.063566952943801880e-01 -1.182984933257102966e-01 1.840448081493377686e-01 -8.193638175725936890e-03 1.138053059577941895e+00
-1.678975373506546021e-01 -4.864552244544029236e-02 1.572281681001186371e-02 -2.222783416509628296e-01 1.111823320388793945e+00
-5.405075848102569580e-02 -6.145719066262245178e-02 -2.600111067295074463e-01 -8.815047889947891235e-02 1.097534656524658203e+00
-4.128547757863998413e-02 -1.596534103155136108e-01 -3.896885514259338379e-01 -1.283773928880691528e-01 1.206230044364929199e+00
-2.690037898719310760e-02 3.433819115161895752e-01 1.151179671287536621e-01 -2.486366182565689087e-01 1.242252111434936523e+00
-6.392891705036163330e-02 3.985863626003265381e-01 2.542468905448913574e-02 -2.863786220550537109e-01 1.214367389678955078e+00
2.540432214736938477e-01 -7.980694994330406189e-03 7.856906205415725708e-02 -3.937067389488220215e-01 1.260874390602111816e+00
1.549317240715026855e-01 -3.552200198173522949e-01 9.672436863183975220e-02 -2.480788826942443848e-01 9.713705778121948242e-01
7.626086473464965820e-01 -1.827583014965057373e-01 -2.970741391181945801e-01 -5.634956061840057373e-02 1.627650141716003418e+00
7.022366523742675781e-01 5.474991798400878906e-01 -5.861796736717224121e-01 -1.763204485177993774e-01 2.078005313873291016e+00
3.645573258399963379e-01 5.037423372268676758e-01 -5.431933403015136719e-01 2.726953327655792236e-01 1.898729801177978516e+00
2.198874652385711670e-01 -5.476476252079010010e-02 -1.420361876487731934e+00 1.921694427728652954e-01 9.705051779747009277e-01
1.924108862876892090e-01 -4.969679191708564758e-02 -1.400251746177673340e+00 1.683198809623718262e-01 9.956126809120178223e-01
1.858380287885665894e-01 -5.939098447561264038e-02 -1.381180286407470703e+00 1.482676714658737183e-01 1.043360829353332520e+00
2.132599204778671265e-01 -7.103781402111053467e-02 -1.397742152214050293e+00 1.610776185989379883e-01 1.015285134315490723e+00
2.978131473064422607e-01 -1.065198853611946106e-01 -1.381158471107482910e+00 1.611612737178802490e-01 1.081609487533569336e+00
2.392279505729675293e-01 -1.649470180273056030e-01 -1.199821472167968750e+00 1.020564362406730652e-01 1.405858635902404785e+00
3.276208937168121338e-01 -2.588016912341117859e-02 -1.294629096984863281e+00 -4.477568268775939941e-01 1.104583740234375000e+00
3.002094328403472900e-01 -6.508722901344299316e-03 -1.321403264999389648e+00 -3.967152535915374756e-01 1.165334582328796387e+00
4.481126368045806885e-02 -1.269204542040824890e-02 -1.062483310699462891e+00 -2.359595745801925659e-01 1.073051691055297852e+00
-4.259996488690376282e-02 -1.873008906841278076e-01 -1.024840235710144043e+00 -2.730415165424346924e-01 9.998378753662109375e-01
-2.554418444633483887e-01 -3.016205430030822754e-01 -1.024470329284667969e+00 -4.152794182300567627e-01 1.005823016166687012e+00
-6.356652975082397461e-01 -2.260656654834747314e-01 -1.015743374824523926e+00 -2.150940448045730591e-01 4.885461628437042236e-01
-6.064306497573852539e-01 -1.524647176265716553e-01 -1.129759788513183594e+00 -1.933558136224746704e-01 5.211808681488037109e-01
2.834646105766296387e-01 -3.514015078544616699e-01 -8.083115816116333008e-01 -7.157399654388427734e-01 1.771907925605773926e+00
4.504554867744445801e-01 -5.068747401237487793e-01 -2.421522289514541626e-01 -3.674256801605224609e-01 1.437970757484436035e+00
8.417990803718566895e-01 -8.126218914985656738e-01 -1.141638495028018951e-02 7.843780517578125000e-01 1.051505327224731445e+00
5.728091597557067871e-01 -1.520748734474182129e+00 -7.027915120124816895e-01 -5.871139168739318848e-01 4.383918046951293945e-01
3.478498756885528564e-01 -1.756765246391296387e+00 -6.737342476844787598e-01 -5.896748900413513184e-01 8.246634006500244141e-01
5.664864182472229004e-01 -1.984375000000000000e+00 -3.156585991382598877e-01 -5.068503618240356445e-01 -8.764761090278625488e-01
5.633744597434997559e-01 -2.002362728118896484e+00 -3.274652659893035889e-01 -5.117418169975280762e-01 -8.271186947822570801e-01
1.036606669425964355e+00 -1.372383713722229004e+00 -2.894086539745330811e-01 -9.849517345428466797e-01 7.020333409309387207e-01
8.121659755706787109e-01 -1.162564516067504883e+00 -2.203102856874465942e-01 -9.050725102424621582e-01 4.404076933860778809e-01
9.227585792541503906e-01 -1.279198408126831055e+00 -8.053836412727832794e-03 -7.690887451171875000e-01 -1.176230534911155701e-01
8.437103629112243652e-01 -1.726760268211364746e+00 -2.105234563350677490e-01 -1.314153909683227539e+00 4.538901895284652710e-02
1.018691658973693848e+00 -1.677481889724731445e+00 2.337157130241394043e-01 -3.156728446483612061e-01 -1.905663758516311646e-01
9.691810607910156250e-01 -1.720785021781921387e+00 1.653074175119400024e-01 -2.287647724151611328e-01 -2.541153430938720703e-01
2.326657325029373169e-01 -1.846825838088989258e+00 -3.233112096786499023e-01 -5.623082518577575684e-01 -5.363731980323791504e-01
5.837774872779846191e-01 -2.185392618179321289e+00 -7.933444380760192871e-01 -1.139740824699401855e+00 -7.376453280448913574e-01
6.872848272323608398e-01 -2.093211650848388672e+00 -8.138088583946228027e-01 -1.044391036033630371e+00 -5.693176388740539551e-01
1.340786337852478027e+00 -2.284005403518676758e+00 -5.698317885398864746e-01 -1.179483771324157715e+00 -4.731536209583282471e-01
6.862737536430358887e-01 -1.938472151756286621e+00 -2.014245837926864624e-01 -4.053683578968048096e-01 -3.725204765796661377e-01
3.117303848266601562e-01 -1.898249506950378418e+00 -8.197589516639709473e-01 -8.658619523048400879e-01 -4.770733416080474854e-01
5.054701864719390869e-02 -1.705931186676025391e+00 -7.941037416458129883e-01 -1.004334211349487305e+00 -9.630279541015625000e-01
1.186597272753715515e-01 -1.618714332580566406e+00 -8.356190919876098633e-01 -8.501796126365661621e-01 -6.994535326957702637e-01
1.072471514344215393e-01 -1.548799395561218262e+00 -3.378137052059173584e-01 -3.671157956123352051e-01 -1.289890110492706299e-01
6.265182495117187500e-01 -1.888958215713500977e+00 -4.854198694229125977e-01 -9.671744108200073242e-01 -6.070547103881835938e-01
5.602508783340454102e-01 -1.083845019340515137e+00 2.759650349617004395e-02 -4.994814395904541016e-01 -1.065018773078918457e-01
5.582100152969360352e-01 -1.185605645179748535e+00 -1.086008101701736450e-01 -6.189175248146057129e-01 -2.782872021198272705e-01
-2.930883169174194336e-01 -8.854751288890838623e-02 -8.573457002639770508e-01 5.796914100646972656e-01 1.405647516250610352e+00
3.185966908931732178e-01 -8.803900331258773804e-02 -6.934854388236999512e-01 -2.513413429260253906e-01 1.250680208206176758e+00
2.618345916271209717e-01 -9.620956331491470337e-02 -6.917991042137145996e-01 -5.004858374595642090e-01 1.353690505027770996e+00
3.357713520526885986e-01 -3.706118762493133545e-01 -1.041713237762451172e+00 -5.314591526985168457e-01 9.715747237205505371e-01
5.060963034629821777e-01 -3.225033581256866455e-01 -7.316965460777282715e-01 -2.445853352546691895e-01 1.467604041099548340e+00
3.956127166748046875e-01 -2.409888654947280884e-01 -1.080903649330139160e+00 -2.985333278775215149e-02 1.460887074470520020e+00
-5.686039924621582031e-01 8.749534934759140015e-02 -1.289191603660583496e+00 4.284392595291137695e-01 1.113399863243103027e+00
-5.307734012603759766e-01 3.067937679588794708e-02 -1.290438175201416016e+00 3.603535294532775879e-01 1.161619901657104492e+00
-2.172052860260009766e-01 -1.268991380929946899e-01 -1.056715011596679688e+00 4.010425508022308350e-01 9.900515079498291016e-01
-1.751160174608230591e-01 -1.963183581829071045e-01 -1.152969837188720703e+00 5.013623237609863281e-01 1.027349114418029785e+00
-1.643252521753311157e-01 -1.501869410276412964e-01 -1.081130862236022949e+00 6.161015033721923828e-01 1.100253343582153320e+00
-1.419260799884796143e-01 5.684512667357921600e-03 -1.172928214073181152e+00 2.583614587783813477e-01 1.385036349296569824e+00
-1.450426429510116577e-01 -4.087646305561065674e-02 -1.195757508277893066e+00 6.249411106109619141e-01 1.538127899169921875e+00
-5.379019305109977722e-02 -1.005322858691215515e-02 -1.161356449127197266e+00 7.172765731811523438e-01 1.432453393936157227e+00
-6.788486987352371216e-02 1.045327931642532349e-01 -1.108583092689514160e+00 7.840309739112854004e-01 1.387735128402709961e+00
-1.056698113679885864e-01 9.360411763191223145e-02 -1.096797704696655273e+00 7.628825902938842773e-01 1.401336550712585449e+00
-2.028830945491790771e-01 6.301239877939224243e-02 -1.121874690055847168e+00 7.936935424804687500e-01 1.319051742553710938e+00
-2.147589027881622314e-01 -3.418776765465736389e-02 -1.082510471343994141e+00 6.608054637908935547e-01 1.289648890495300293e+00
7.220241427421569824e-02 3.560930723324418068e-03 -6.469419002532958984e-01 -5.690321326255798340e-02 1.265329957008361816e+00
2.295887023210525513e-01 -3.166610598564147949e-01 -5.194327831268310547e-01 -4.840283989906311035e-01 1.428889513015747070e+00
-1.086800247430801392e-01 -3.210858106613159180e-01 -8.500370979309082031e-01 -1.004524901509284973e-01 6.813408136367797852e-01
-7.092621922492980957e-02 -4.087954759597778320e-01 -9.725924134254455566e-01 -1.518421769142150879e-01 9.121835827827453613e-01
-1.295523792505264282e-01 -1.419011652469635010e-01 -3.898916393518447876e-02 3.733586668968200684e-01 1.917463302612304688e+00
-2.521708011627197266e-01 -1.482205539941787720e-01 2.157088071107864380e-01 1.004781424999237061e-01 1.912761926651000977e+00
-2.771088778972625732e-01 -1.079688072204589844e-01 2.960362434387207031e-01 1.209748014807701111e-01 1.896334648132324219e+00
-3.283461630344390869e-01 -1.307287812232971191e-01 2.825216054916381836e-01 1.590047031641006470e-01 1.924553990364074707e+00
-3.331381380558013916e-01 -2.316600382328033447e-01 2.377866357564926147e-01 1.053359657526016235e-01 1.902340650558471680e+00
-2.568637728691101074e-01 -2.844212055206298828e-01 2.349312454462051392e-01 -2.902652695775032043e-02 1.780520558357238770e+00
-4.302731156349182129e-02 -1.284553259611129761e-01 2.247786819934844971e-01 -1.834395229816436768e-01 1.601785302162170410e+00
-2.277125976979732513e-02 -1.129850596189498901e-01 1.727989912033081055e-01 -2.551199495792388916e-01 1.591995596885681152e+00
1.027645468711853027e-01 -4.047517105937004089e-02 2.815639972686767578e-01 -4.558199346065521240e-01 1.395340800285339355e+00
1.291337311267852783e-01 -5.075398683547973633e-01 1.236874610185623169e-03 -1.263029336929321289e+00 1.414783358573913574e+00
9.181264042854309082e-02 -2.726979553699493408e-01 9.872894734144210815e-02 -1.206947267055511475e-01 1.085227608680725098e+00
7.366248220205307007e-02 -1.976259648799896240e-01 4.327175393700599670e-02 -8.897246420383453369e-02 1.113489270210266113e+00
4.827800765633583069e-02 -4.407511353492736816e-01 -8.533880114555358887e-02 -6.796260178089141846e-02 1.074641823768615723e+00
-5.814667344093322754e-01 1.539016216993331909e-01 -5.120170712471008301e-01 2.755443453788757324e-01 9.853157401084899902e-01
-6.866645812988281250e-01 4.240072891116142273e-02 -4.585777521133422852e-01 2.078744620084762573e-01 9.856452345848083496e-01
-7.243421077728271484e-01 2.231935784220695496e-02 -3.590125739574432373e-01 1.910948455333709717e-01 1.099102616310119629e+00
-1.056594371795654297e+00 -9.548550099134445190e-02 -4.474510252475738525e-01 -8.936519175767898560e-02 9.603001475334167480e-01
-1.155972599983215332e+00 -2.859856188297271729e-01 -7.752004265785217285e-01 -4.803359135985374451e-02 1.132848024368286133e+00
-1.272603034973144531e+00 -2.581346631050109863e-01 -7.775106430053710938e-01 -1.610249280929565430e-01 9.471203088760375977e-01
-8.235877752304077148e-01 -3.644766211509704590e-01 -6.091526746749877930e-01 4.074656963348388672e-01 6.955121159553527832e-01
-5.894504189491271973e-01 -5.215158462524414062e-01 -9.357297420501708984e-01 2.291502356529235840e-01 1.157285094261169434e+00
-5.768709182739257812e-01 -2.055994272232055664e-01 -8.301998376846313477e-01 5.874486565589904785e-01 5.905173420906066895e-01
-6.532054543495178223e-01 -1.669514477252960205e-01 -5.581538081169128418e-01 3.021825551986694336e-01 6.772968173027038574e-01
-5.904306769371032715e-01 -2.933030202984809875e-02 -6.321685314178466797e-01 2.964286804199218750e-01 7.202585339546203613e-01
-5.408439040184020996e-01 -5.297273769974708557e-02 -4.089168012142181396e-01 -3.138580620288848877e-01 4.898366928100585938e-01
-4.053348004817962646e-01 1.027747541666030884e-01 -2.007676959037780762e-01 -3.598914742469787598e-01 9.045251011848449707e-01
-4.158714711666107178e-01 1.160003095865249634e-01 -2.239878028631210327e-01 -3.521948456764221191e-01 9.283943176269531250e-01
-3.596857786178588867e-01 1.698534190654754639e-01 -3.279820680618286133e-01 -4.490269422531127930e-01 8.875201344490051270e-01
-3.559844791889190674e-01 1.768634468317031860e-01 -3.282091021537780762e-01 -4.960070550441741943e-01 8.875642418861389160e-01
-3.764632940292358398e-01 1.299890428781509399e-01 -3.632761836051940918e-01 -4.929477572441101074e-01 9.036863446235656738e-01
6.424047946929931641e-01 -4.435095191001892090e-01 -2.922284603118896484e-01 -5.320057645440101624e-02 1.747836112976074219e+00
8.387129902839660645e-01 -5.646185874938964844e-01 -4.978445768356323242e-01 -1.451585441827774048e-01 1.492400646209716797e+00
9.188871383666992188e-01 -5.490530729293823242e-01 -4.398802220821380615e-01 -1.278166025876998901e-01 1.438579916954040527e+00
5.206933021545410156e-01 -2.044443607330322266e+00 -2.458734750747680664e+00 6.437613964080810547e-01 3.910594582557678223e-01
5.206933021545410156e-01 -2.044443607330322266e+00 -2.458734750747680664e+00 6.437613964080810547e-01 3.910594582557678223e-01
7.600099444389343262e-01 -1.929941177368164062e+00 -2.443865537643432617e+00 6.968607902526855469e-01 7.924793958663940430e-01
7.320776581764221191e-01 8.593183010816574097e-02 -1.370542883872985840e+00 -1.274701833724975586e+00 1.758158206939697266e+00
6.833472251892089844e-01 5.653917789459228516e-02 -1.300088286399841309e+00 -1.179136514663696289e+00 1.806701064109802246e+00
6.784648299217224121e-01 6.302943080663681030e-02 -1.252836108207702637e+00 -1.198977231979370117e+00 1.780415892601013184e+00
6.748623847961425781e-01 1.879980042576789856e-02 -1.247903704643249512e+00 -1.175891280174255371e+00 1.748422026634216309e+00
7.651128768920898438e-01 -1.346639990806579590e-01 -1.227995038032531738e+00 -1.159685015678405762e+00 1.901812553405761719e+00
3.971547782421112061e-01 -1.455564498901367188e-01 -1.136931061744689941e+00 -1.537952303886413574e+00 1.597096443176269531e+00
5.791849493980407715e-01 -3.895523548126220703e-01 -9.814282059669494629e-01 -1.514273166656494141e+00 1.105555653572082520e+00
5.801749825477600098e-01 -4.902963340282440186e-01 -9.422894120216369629e-01 -1.460032105445861816e+00 1.120318651199340820e+00
6.122453808784484863e-01 -5.011036992073059082e-01 -1.839916229248046875e+00 -1.142037034034729004e+00 1.016978025436401367e+00
-9.280932694673538208e-02 -5.567624568939208984e-01 -1.801021456718444824e+00 -1.152145504951477051e+00 3.695802390575408936e-01
-1.045321598649024963e-01 -4.933276772499084473e-01 -1.733809113502502441e+00 -1.157425045967102051e+00 4.918287992477416992e-01
-2.196765393018722534e-01 -6.537969112396240234e-01 -1.567997097969055176e+00 -1.035916090011596680e+00 2.925581037998199463e-01
-2.221672087907791138e-01 -7.558017373085021973e-01 -1.687113404273986816e+00 -1.205946445465087891e+00 3.015427887439727783e-01
-1.354103386402130127e-01 -5.467921495437622070e-01 -1.863027334213256836e+00 -1.178353548049926758e+00 3.495610654354095459e-01
-1.657868474721908569e-01 -5.263686776161193848e-01 -1.926319599151611328e+00 -1.250551223754882812e+00 2.674058079719543457e-01
1.032269299030303955e-01 -1.284239172935485840e+00 -8.832399845123291016e-01 -7.132140398025512695e-01 1.403817653656005859e+00
3.563614189624786377e-02 -1.771292924880981445e+00 -1.210143685340881348e+00 -3.027625381946563721e-01 9.525593519210815430e-01
-2.877620160579681396e-01 -2.153133869171142578e+00 -1.101240634918212891e+00 -1.262396275997161865e-01 5.376535654067993164e-01
-8.464598655700683594e-02 -1.951629281044006348e+00 -1.081268072128295898e+00 -3.297345042228698730e-01 3.499502539634704590e-01
5.361576378345489502e-02 -1.684745430946350098e+00 -1.035087227821350098e+00 -2.580440044403076172e-01 4.262841939926147461e-01
3.285389840602874756e-01 -1.102571487426757812e+00 -7.563505768775939941e-01 -8.326928615570068359e-01 1.448646664619445801e+00
7.037156224250793457e-01 -1.341623544692993164e+00 -1.715646862983703613e+00 -6.474016308784484863e-01 1.603718280792236328e+00
6.722151637077331543e-01 -1.204433560371398926e+00 -1.643615126609802246e+00 -7.133126258850097656e-01 1.374886155128479004e+00
4.575382769107818604e-01 -1.465696811676025391e+00 -1.615450263023376465e+00 -7.652807235717773438e-01 1.369147300720214844e+00
2.762051522731781006e-01 -1.467603087425231934e+00 -1.509700059890747070e+00 -5.196857452392578125e-01 1.357773303985595703e+00
1.980565786361694336e-01 -1.422826766967773438e+00 -1.225223064422607422e+00 -1.058546066284179688e+00 1.229249596595764160e+00
3.566211462020874023e-01 -1.808406233787536621e+00 -9.748707413673400879e-01 -4.410211443901062012e-01 3.176179528236389160e-01
4.334756135940551758e-01 -2.121890306472778320e+00 -1.102025032043457031e+00 -9.571447968482971191e-01 5.613796114921569824e-01
9.168190360069274902e-01 -2.099312067031860352e+00 -9.761883020401000977e-01 -9.875057339668273926e-01 2.789443731307983398e-01
7.874239087104797363e-01 -2.314890861511230469e+00 -8.766614198684692383e-01 -8.673825860023498535e-01 1.139864087104797363e+00
8.596192598342895508e-01 -1.423717498779296875e+00 -1.153225898742675781e+00 -6.806436181068420410e-01 1.666061282157897949e+00
9.859743118286132812e-01 -9.757800698280334473e-01 -1.263933062553405762e+00 -4.671086668968200684e-01 1.551781058311462402e+00
6.670497059822082520e-01 -8.243702054023742676e-01 -1.112111210823059082e+00 -3.174705207347869873e-01 1.744364857673645020e+00
4.851824939250946045e-01 -7.381416559219360352e-01 -1.315962672233581543e+00 -2.354666888713836670e-01 1.599975228309631348e+00
6.917147040367126465e-01 -8.536095023155212402e-01 -1.984018564224243164e+00 -1.196548864245414734e-01 1.704059839248657227e+00
6.156496703624725342e-03 -5.871838331222534180e-01 -3.089432954788208008e+00 -5.976334214210510254e-01 1.124596118927001953e+00
-7.357716560363769531e-02 -6.224885582923889160e-01 -3.080557107925415039e+00 -5.942848920822143555e-01 1.125646948814392090e+00
1.399983614683151245e-01 -4.745990037918090820e-01 -2.857211589813232422e+00 -4.885812699794769287e-01 1.213540792465209961e+00
4.565332084894180298e-03 -7.535547614097595215e-01 -2.956589937210083008e+00 -7.200973033905029297e-01 1.260856628417968750e+00
-3.342165052890777588e-02 -9.597165584564208984e-01 -3.104820489883422852e+00 -1.065171718597412109e+00 8.412072062492370605e-01
-1.805800944566726685e-01 -5.575473308563232422e-01 -2.634614706039428711e+00 -3.594395816326141357e-01 7.401916384696960449e-01
-1.789199709892272949e-01 -5.174595713615417480e-01 -2.667492628097534180e+00 -3.802230656147003174e-01 7.690332531929016113e-01
-5.568108558654785156e-01 -7.464554309844970703e-01 -2.414460897445678711e+00 -5.098248720169067383e-01 6.480231285095214844e-01
-5.660938620567321777e-01 -7.332559823989868164e-01 -2.473276376724243164e+00 -5.462413430213928223e-01 6.108253598213195801e-01
-9.993007779121398926e-01 1.598828881978988647e-01 -2.289193391799926758e+00 -2.326883673667907715e-01 1.928976297378540039e+00
-1.250899076461791992e+00 3.266565799713134766e-01 -2.477992296218872070e+00 -1.218136996030807495e-01 1.972499489784240723e+00
-9.741843342781066895e-01 2.551957368850708008e-01 -2.500560045242309570e+00 -9.487471729516983032e-02 1.863046288490295410e+00
-1.211441874504089355e+00 2.489237040281295776e-01 -1.795221805572509766e+00 1.272205263376235962e-03 1.763845086097717285e+00
-1.145893812179565430e+00 3.366063237190246582e-01 -1.708578705787658691e+00 -3.830048255622386932e-03 1.661496758460998535e+00
-1.140036463737487793e+00 2.888787388801574707e-01 -1.696667909622192383e+00 -5.632332526147365570e-03 1.682656288146972656e+00
-1.282628893852233887e+00 1.685823798179626465e-01 -1.604516744613647461e+00 -6.306336075067520142e-02 1.589375257492065430e+00
-1.299390196800231934e+00 2.323680818080902100e-01 -1.658179640769958496e+00 -3.166598677635192871e-01 1.527053594589233398e+00
-1.107168674468994141e+00 -5.550098419189453125e-01 -1.345566272735595703e+00 -3.007421791553497314e-01 7.077367901802062988e-01
-1.300234794616699219e+00 -4.503886401653289795e-01 -1.721236586570739746e+00 -5.351598858833312988e-01 3.987499773502349854e-01
-1.247125983238220215e+00 -4.338183403015136719e-01 -1.542762041091918945e+00 -4.202072322368621826e-01 3.736980557441711426e-01
-1.252773404121398926e+00 -4.195989370346069336e-01 -1.549790501594543457e+00 -4.335532188415527344e-01 3.533192276954650879e-01
-5.450614094734191895e-01 -3.258197903633117676e-01 -1.615377664566040039e+00 -1.170299887657165527e+00 4.463815689086914062e-01
-7.863103747367858887e-01 -5.947870612144470215e-01 -1.734784960746765137e+00 -1.195809245109558105e+00 2.023710757493972778e-01
-6.453362703323364258e-01 -6.887985467910766602e-01 -1.776791810989379883e+00 -1.255392432212829590e+00 1.884111464023590088e-01
-6.272514462471008301e-01 -6.823338270187377930e-01 -1.858818888664245605e+00 -1.260984301567077637e+00 3.630487918853759766e-01
-5.883104801177978516e-01 -6.424646973609924316e-01 -1.880799055099487305e+00 -1.279380440711975098e+00 3.332390785217285156e-01
-3.047603964805603027e-01 -6.120212078094482422e-01 -1.430441379547119141e+00 -1.141412615776062012e+00 7.292371392250061035e-01
-2.095769494771957397e-01 -3.104281127452850342e-01 -1.448318719863891602e+00 -1.191065073013305664e+00 7.276280522346496582e-01
1.340899467468261719e-01 -6.013788580894470215e-01 -1.083459377288818359e+00 -8.822827339172363281e-01 3.203075528144836426e-01
1.356401890516281128e-01 -6.430575251579284668e-01 -1.078080058097839355e+00 -7.481945753097534180e-01 1.241888254880905151e-01
1.356401890516281128e-01 -6.430575251579284668e-01 -1.078080058097839355e+00 -7.481945753097534180e-01 1.241888254880905151e-01
1.356401890516281128e-01 -6.430575251579284668e-01 -1.078080058097839355e+00 -7.481945753097534180e-01 1.241888254880905151e-01
1.127300709486007690e-01 -6.468154191970825195e-01 -1.055224061012268066e+00 -8.159349560737609863e-01 1.603509783744812012e-01
4.792269319295883179e-02 -6.822113990783691406e-01 -1.067510604858398438e+00 -8.861191272735595703e-01 1.649519801139831543e-01
-8.882377147674560547e-01 -5.132776498794555664e-01 -7.606751918792724609e-01 -9.102719426155090332e-01 1.827259302139282227e+00
4.821593165397644043e-01 2.307960204780101776e-02 -5.952939391136169434e-01 -1.783814668655395508e+00 1.839279770851135254e+00
5.116689205169677734e-01 1.681704223155975342e-01 -5.758221745491027832e-01 -1.854850172996520996e+00 1.886874198913574219e+00
1.092810779809951782e-01 7.886554002761840820e-01 9.442353993654251099e-02 -2.380927801132202148e+00 2.458032131195068359e+00
3.907327950000762939e-01 2.583663165569305420e-02 3.517921864986419678e-01 -1.021669507026672363e+00 2.249459028244018555e+00
5.348266959190368652e-01 1.089618876576423645e-01 3.668275773525238037e-01 -1.195775032043457031e+00 2.167700529098510742e+00
3.589238822460174561e-01 -2.986689507961273193e-01 -3.305859267711639404e-01 -1.043596267700195312e+00 1.428368687629699707e+00
4.195221364498138428e-01 -4.815657734870910645e-01 -4.602231681346893311e-01 -1.283619165420532227e+00 1.453486204147338867e+00
3.334209024906158447e-01 -5.073570013046264648e-01 -4.636405110359191895e-01 -1.307282567024230957e+00 1.527867436408996582e+00
-2.505929768085479736e-01 4.119840562343597412e-01 -6.631500720977783203e-01 -1.449069976806640625e+00 1.732294917106628418e+00
-2.970662117004394531e-01 5.611619949340820312e-01 -4.148088097572326660e-01 -1.505737423896789551e+00 2.119439840316772461e+00
-3.280395567417144775e-01 5.370680689811706543e-01 -5.232754945755004883e-01 -1.419852137565612793e+00 2.116878986358642578e+00
-4.474236071109771729e-01 4.662652015686035156e-01 -5.914964079856872559e-01 -1.288902878761291504e+00 2.413880109786987305e+00
-4.265545308589935303e-01 5.368263721466064453e-01 -7.539712786674499512e-01 -1.141303181648254395e+00 2.533787488937377930e+00
-3.914655745029449463e-01 6.980141401290893555e-01 -7.188027501106262207e-01 -1.205096006393432617e+00 2.618827104568481445e+00
-4.623177945613861084e-01 7.778811454772949219e-01 -9.738529324531555176e-01 -1.268616795539855957e+00 2.588202953338623047e+00
-2.058342397212982178e-01 9.501742124557495117e-01 -9.221907258033752441e-01 -1.032442569732666016e+00 2.590719461441040039e+00
-1.644151359796524048e-01 9.093011021614074707e-01 -9.712433218955993652e-01 -1.021611094474792480e+00 2.631425857543945312e+00
-7.364697754383087158e-02 9.209744334220886230e-01 -5.682186484336853027e-01 -1.152714848518371582e+00 3.217527866363525391e+00
2.588006258010864258e-01 1.163188591599464417e-01 -6.417518854141235352e-01 -1.731460928916931152e+00 2.165241003036499023e+00
1.410428434610366821e-03 1.033900678157806396e-01 -6.464105248451232910e-01 -2.180464267730712891e+00 2.823656797409057617e+00
-5.716429352760314941e-01 3.078009486198425293e-01 -3.771755695343017578e-01 -1.770498275756835938e+00 2.331020116806030273e+00
-2.431780815124511719e+00 1.015435457229614258e-01 -1.018910527229309082e+00 5.012835860252380371e-01 2.234835624694824219e+00
-1.699289679527282715e+00 -2.095557302236557007e-01 -1.220560550689697266e+00 -1.703856736421585083e-01 2.176296472549438477e+00
-1.656520843505859375e+00 -5.346136689186096191e-01 -1.636021375656127930e+00 -4.431431181728839874e-03 2.095005035400390625e+00
-1.528520822525024414e+00 -3.737181723117828369e-01 -1.653656721115112305e+00 -1.376075893640518188e-01 1.951653480529785156e+00
-1.151502847671508789e+00 -2.127294540405273438e-01 -1.807379126548767090e+00 1.485540345311164856e-02 1.802435040473937988e+00
-1.116513609886169434e+00 -1.920565515756607056e-01 -1.649522304534912109e+00 -1.280593276023864746e-01 1.715455651283264160e+00
-1.468688964843750000e+00 1.893043220043182373e-01 -1.070606708526611328e+00 -4.296070039272308350e-01 1.915340781211853027e+00
-1.513950705528259277e+00 1.289915740489959717e-01 -1.094742298126220703e+00 -3.907430768013000488e-01 1.733318567276000977e+00
-1.598923206329345703e+00 4.169403761625289917e-02 -1.056004643440246582e+00 -3.617899417877197266e-01 1.749249339103698730e+00
-1.614671826362609863e+00 3.587916493415832520e-03 -1.022122263908386230e+00 -3.654257357120513916e-01 1.787441730499267578e+00
-1.152549505233764648e+00 8.730569481849670410e-02 -1.130623459815979004e+00 -1.477743089199066162e-01 1.723317503929138184e+00
-1.079179644584655762e+00 5.239629745483398438e-02 -1.270131468772888184e+00 -1.103042811155319214e-01 1.748551607131958008e+00
-1.476854383945465088e-01 6.256603449583053589e-02 -1.274265885353088379e+00 -4.232084155082702637e-01 2.312450170516967773e+00
-7.967650145292282104e-02 -4.798078536987304688e-01 -1.334377765655517578e+00 -6.550050973892211914e-01 2.197028160095214844e+00
2.023695409297943115e-01 -4.630213677883148193e-01 -8.525185585021972656e-01 -1.789982795715332031e+00 1.978586673736572266e+00
1.839598268270492554e-02 -6.663569808006286621e-01 -6.216298937797546387e-01 -1.002656817436218262e+00 1.994916915893554688e+00
-2.163845114409923553e-02 -5.519993305206298828e-01 -2.431028187274932861e-01 -9.475913643836975098e-01 1.381227016448974609e+00
-1.203193217515945435e-01 -4.142457842826843262e-01 -2.648012340068817139e-01 -9.402518272399902344e-01 1.074828982353210449e+00
-3.555214107036590576e-01 -5.628816485404968262e-01 -2.968735992908477783e-01 -1.270296812057495117e+00 1.378429412841796875e+00
-1.713879853487014771e-01 -1.829660683870315552e-01 -7.855997979640960693e-02 -1.446429729461669922e+00 1.340291142463684082e+00
-9.637517929077148438e-01 -4.037216305732727051e-01 -4.569300115108489990e-01 -1.251413106918334961e+00 1.308538198471069336e+00
-9.595446586608886719e-01 -3.923754990100860596e-01 -5.021476149559020996e-01 -1.220371603965759277e+00 1.277844786643981934e+00
-9.246150255203247070e-01 -3.983399868011474609e-01 -4.569959640502929688e-01 -1.235275864601135254e+00 1.171491742134094238e+00
-9.344173073768615723e-01 -4.376226067543029785e-01 -4.761888980865478516e-01 -1.342640399932861328e+00 1.288181185722351074e+00
-9.264932274818420410e-01 -3.423182368278503418e-01 -6.467039585113525391e-01 -1.462725162506103516e+00 1.170680403709411621e+00
-1.088250637054443359e+00 2.997795045375823975e-01 -9.252947568893432617e-01 2.110474705696105957e-01 2.626179456710815430e+00
9.664032459259033203e-01 -1.655066609382629395e+00 -7.221368551254272461e-01 -3.910705745220184326e-01 3.604546785354614258e-01
8.622268438339233398e-01 -1.694832205772399902e+00 -8.899298310279846191e-01 -6.206029057502746582e-01 1.735151261091232300e-01
8.091619610786437988e-01 -1.647416591644287109e+00 -7.833933830261230469e-01 -8.980498313903808594e-01 2.078236788511276245e-01
5.473731830716133118e-02 -1.442616939544677734e+00 -1.312203526496887207e+00 -4.026654958724975586e-01 2.711808979511260986e-01
2.529138922691345215e-01 -8.565662503242492676e-01 -4.006577730178833008e-01 4.116958081722259521e-01 4.200530946254730225e-01
3.489170968532562256e-01 -6.044720485806465149e-02 -6.921802759170532227e-01 1.985746249556541443e-02 1.012641310691833496e+00
2.931387722492218018e-01 -3.076286055147647858e-02 -8.290855288505554199e-01 9.041812270879745483e-02 9.037402272224426270e-01
-2.704532146453857422e-01 -1.114378198981285095e-01 -9.145470857620239258e-01 4.504058659076690674e-01 7.097441554069519043e-01
-1.099983751773834229e-01 -2.094171792268753052e-01 -9.045208096504211426e-01 6.037331819534301758e-01 7.902517914772033691e-01
-1.099983751773834229e-01 -2.094171792268753052e-01 -9.045208096504211426e-01 6.037331819534301758e-01 7.902517914772033691e-01
-8.817644417285919189e-02 -1.852547079324722290e-01 -8.997839093208312988e-01 5.816940665245056152e-01 8.217654228210449219e-01
7.126945853233337402e-01 -2.170760929584503174e-01 -2.930321097373962402e-01 4.572190046310424805e-01 1.519640088081359863e+00
4.137223660945892334e-01 -4.215358495712280273e-01 -3.658965229988098145e-02 5.041767954826354980e-01 1.650278806686401367e+00
1.025966852903366089e-01 -3.496607840061187744e-01 3.326239436864852905e-02 7.472621202468872070e-01 1.319318890571594238e+00
1.235486492514610291e-01 -4.183632135391235352e-01 -7.741667330265045166e-02 7.588347196578979492e-01 1.232012987136840820e+00
1.385423839092254639e-01 -3.871785402297973633e-01 -1.128204911947250366e-02 6.450976133346557617e-01 1.255673289299011230e+00
1.031267166137695312e+00 -7.676791548728942871e-01 -2.395149469375610352e-01 5.488399267196655273e-01 1.860310673713684082e+00
9.397743344306945801e-01 -7.097445130348205566e-01 -1.340776979923248291e-01 3.958275318145751953e-01 7.717947959899902344e-01
5.863665342330932617e-01 -6.866908073425292969e-01 5.809287540614604950e-03 5.290961265563964844e-01 4.897536039352416992e-01
6.434479951858520508e-01 -1.729760766029357910e+00 -1.288149833679199219e+00 8.053202182054519653e-03 3.561242520809173584e-01
3.693392574787139893e-01 -1.658789873123168945e+00 -8.136442303657531738e-01 -3.843794465065002441e-01 4.428402334451675415e-02
2.728838622570037842e-01 -1.850688815116882324e+00 -8.967460393905639648e-01 -2.142001688480377197e-01 -1.574469506740570068e-01
1.073683023452758789e+00 -1.797378659248352051e-01 2.884274125099182129e-01 4.867786467075347900e-01 1.860345125198364258e+00
1.103035807609558105e+00 -3.438983261585235596e-01 2.948555946350097656e-01 5.206390023231506348e-01 1.792819380760192871e+00
4.933209419250488281e-01 -1.045236349105834961e+00 -5.310895442962646484e-01 5.641184449195861816e-01 1.792179942131042480e+00
8.197417259216308594e-01 -1.227364659309387207e+00 -7.963680624961853027e-01 3.153622150421142578e-01 1.612648010253906250e+00
7.598901987075805664e-01 -1.067781805992126465e+00 -6.767690777778625488e-01 4.320648014545440674e-01 1.447434306144714355e+00
7.249428629875183105e-01 -1.600140094757080078e+00 -7.386314272880554199e-01 3.763613402843475342e-01 1.607188820838928223e+00
8.043877482414245605e-01 -1.579884290695190430e+00 -6.504448652267456055e-01 6.458868384361267090e-01 1.734176993370056152e+00
7.446665167808532715e-01 -1.619244098663330078e+00 -6.431548595428466797e-01 5.295847654342651367e-01 1.946025967597961426e+00
9.913576841354370117e-01 -7.498546838760375977e-01 2.032676525413990021e-02 -1.287925541400909424e-01 1.800724506378173828e+00
9.900213479995727539e-01 -5.146924257278442383e-01 7.837523706257343292e-03 -4.102090299129486084e-01 1.635610580444335938e+00
6.125622987747192383e-01 -3.419235348701477051e-01 -6.203071027994155884e-02 2.044197320938110352e-01 1.325544476509094238e+00
5.671739578247070312e-01 -2.435713708400726318e-01 -1.088664531707763672e-01 1.682360917329788208e-01 1.258381724357604980e+00
6.412377953529357910e-01 -1.211723238229751587e-01 -1.543332934379577637e-01 1.331108212471008301e-01 1.013785243034362793e+00
4.439679384231567383e-01 -1.731948554515838623e-01 -2.082203626632690430e-01 1.660224348306655884e-01 9.698488116264343262e-01
4.686968624591827393e-01 -1.944145709276199341e-01 -3.465278148651123047e-01 2.324994355440139771e-01 1.072351336479187012e+00
2.622275650501251221e-01 -7.013407349586486816e-01 2.569917738437652588e-01 5.456323623657226562e-01 4.073047339916229248e-01
3.379653990268707275e-01 -1.562885165214538574e+00 -4.812364280223846436e-01 -1.156343445181846619e-01 -8.318655192852020264e-02
2.753228247165679932e-01 -1.463368654251098633e+00 -5.651450157165527344e-01 -2.754144370555877686e-01 -8.080010861158370972e-02
1.661909669637680054e-01 -1.225796818733215332e+00 -6.468639969825744629e-01 1.193229258060455322e-01 2.349605858325958252e-01
2.693006098270416260e-01 -1.272710680961608887e+00 -2.799353301525115967e-01 4.654191434383392334e-04 3.642336428165435791e-01
2.914963364601135254e-01 -1.167448878288269043e+00 -7.018290758132934570e-01 -6.875565648078918457e-02 2.214123606681823730e-01
5.146054029464721680e-01 -1.161888599395751953e+00 -9.296799302101135254e-01 6.899316608905792236e-02 2.698299586772918701e-01
4.486860334873199463e-01 -5.740541815757751465e-01 -4.390761256217956543e-01 -1.169754743576049805e+00 1.250340223312377930e+00
4.353009462356567383e-01 -4.035492241382598877e-01 1.698639839887619019e-01 -1.184417128562927246e+00 1.577754735946655273e+00
1.540285944938659668e-01 -6.932054758071899414e-01 -7.276691198348999023e-01 -8.954035639762878418e-01 1.343646407127380371e+00
3.792576193809509277e-01 -7.428137063980102539e-01 -3.402035236358642578e-01 -8.985492587089538574e-01 1.271214842796325684e+00
6.243507266044616699e-01 -4.879966974258422852e-01 -3.180273473262786865e-01 -1.103678226470947266e+00 1.207742333412170410e+00
7.151150107383728027e-01 -7.979958057403564453e-01 -1.269989967346191406e+00 -1.106179475784301758e+00 1.239321351051330566e+00
4.337070286273956299e-01 -1.045354485511779785e+00 -1.105130314826965332e+00 -7.931016683578491211e-01 1.122918605804443359e+00
1.673971861600875854e-01 -3.246147036552429199e-01 -9.545696973800659180e-01 -5.173978805541992188e-01 5.573865175247192383e-01
2.521425299346446991e-02 -2.656890451908111572e-01 -8.691487312316894531e-01 -6.580752730369567871e-01 2.806291580200195312e-01
2.521425299346446991e-02 -2.656890451908111572e-01 -8.691487312316894531e-01 -6.580752730369567871e-01 2.806291580200195312e-01
6.855927407741546631e-02 -2.598980069160461426e-01 -8.704445958137512207e-01 -6.825254559516906738e-01 2.798990309238433838e-01
-3.058766722679138184e-01 -1.348679065704345703e-01 -1.310963511466979980e+00 -9.541164040565490723e-01 6.983078718185424805e-01
-4.489601254463195801e-01 -4.761431813240051270e-01 -1.211622595787048340e+00 -8.608797788619995117e-01 7.231189608573913574e-01
-2.314065396785736084e-01 -2.901215851306915283e-01 -1.222146272659301758e+00 -1.267096757888793945e+00 1.227054476737976074e+00
-8.128713965415954590e-01 -7.806762456893920898e-01 -1.559656262397766113e+00 -3.299280107021331787e-01 1.389308691024780273e+00
-1.193981170654296875e+00 -5.348355770111083984e-01 -1.255983352661132812e+00 -9.950443357229232788e-02 1.968361139297485352e+00
-1.177319049835205078e+00 -4.096172451972961426e-01 -1.157384872436523438e+00 8.359684050083160400e-02 1.880023360252380371e+00
-1.153923511505126953e+00 -5.000273585319519043e-01 -1.324493885040283203e+00 5.293497070670127869e-02 1.896953105926513672e+00
-1.432482838630676270e+00 -5.666567087173461914e-01 -9.748765826225280762e-01 -2.727724015712738037e-01 1.976114034652709961e+00
-5.933179855346679688e-01 2.191472500562667847e-01 -5.074819549918174744e-03 -3.897635340690612793e-01 1.274713635444641113e+00
-1.478738784790039062e+00 3.237419128417968750e-01 -1.225232243537902832e+00 -3.952958881855010986e-01 1.484521389007568359e+00
-1.848171710968017578e+00 -1.183302283287048340e+00 -2.364620923995971680e+00 3.336558640003204346e-01 3.206544816493988037e-01
-1.811933159828186035e+00 -1.391303062438964844e+00 -2.017079353332519531e+00 2.648566067218780518e-01 4.594898223876953125e-01
-7.100993394851684570e-01 -1.323733210563659668e+00 -1.621513366699218750e+00 5.128491520881652832e-01 3.047770857810974121e-01
-9.661359786987304688e-01 -1.340799927711486816e+00 -1.756664276123046875e+00 1.723365336656570435e-01 2.911548912525177002e-01
-1.005750656127929688e+00 -1.414312720298767090e+00 -1.722032070159912109e+00 1.993212401866912842e-01 2.055490016937255859e-01
-9.357873201370239258e-01 -1.318909049034118652e+00 -1.538835644721984863e+00 2.377275824546813965e-01 3.977577388286590576e-01
-8.978046774864196777e-01 -1.288348913192749023e+00 -1.641491770744323730e+00 2.334093898534774780e-01 3.538505733013153076e-01
-6.718337535858154297e-01 -7.281585335731506348e-01 -1.716809153556823730e+00 3.677726387977600098e-01 2.473748326301574707e-01
-6.718337535858154297e-01 -7.281585335731506348e-01 -1.716809153556823730e+00 3.677726387977600098e-01 2.473748326301574707e-01
-7.413888573646545410e-01 -6.650760769844055176e-01 -1.717347383499145508e+00 2.734196782112121582e-01 2.928783893585205078e-01
-7.413888573646545410e-01 -6.650760769844055176e-01 -1.717347383499145508e+00 2.734196782112121582e-01 2.928783893585205078e-01
-9.895844459533691406e-01 -6.143877506256103516e-01 -1.778371691703796387e+00 1.572624742984771729e-01 3.680619299411773682e-01
-1.107796788215637207e+00 -7.646311521530151367e-01 -1.747374296188354492e+00 2.875296771526336670e-01 2.365911900997161865e-01
-1.043258786201477051e+00 -7.526528835296630859e-01 -1.826546072959899902e+00 4.404359161853790283e-01 3.151151537895202637e-01
-1.033336758613586426e+00 -5.404406189918518066e-01 -1.621435523033142090e+00 -8.031318187713623047e-01 2.742147147655487061e-01
-1.015254020690917969e+00 -5.537709593772888184e-01 -1.591083288192749023e+00 -8.448178768157958984e-01 3.075492978096008301e-01
-1.015254020690917969e+00 -5.537709593772888184e-01 -1.591083288192749023e+00 -8.448178768157958984e-01 3.075492978096008301e-01
-7.881835699081420898e-01 -5.630370974540710449e-01 -1.711862444877624512e+00 -8.334836959838867188e-01 3.432903587818145752e-01
-1.064510226249694824e+00 -5.652980208396911621e-01 -1.845743298530578613e+00 -8.814238905906677246e-01 6.208830475807189941e-01
-5.331116914749145508e-01 -8.991141915321350098e-01 -1.880947828292846680e+00 -9.862652420997619629e-01 1.957608908414840698e-01
-7.971912026405334473e-01 -6.386898159980773926e-01 -1.980506181716918945e+00 -9.331659078598022461e-01 7.453873157501220703e-01
-4.744060337543487549e-01 -9.285558462142944336e-01 -1.166234850883483887e+00 3.183729648590087891e-01 4.940575361251831055e-01
-3.773818612098693848e-01 -8.648337125778198242e-01 -1.315344572067260742e+00 5.642770528793334961e-01 6.863166093826293945e-01
-4.128021299839019775e-01 -8.098338842391967773e-01 -1.324944019317626953e+00 5.777285695075988770e-01 6.592453122138977051e-01
-5.293581485748291016e-01 -8.122869133949279785e-01 -1.304800510406494141e+00 5.800398588180541992e-01 7.568912506103515625e-01
-4.962475895881652832e-01 -7.760505676269531250e-01 -1.117090344429016113e+00 6.878477334976196289e-01 7.244405746459960938e-01
-4.443669021129608154e-01 -7.252385616302490234e-01 -1.233542442321777344e+00 7.930597066879272461e-01 7.804837822914123535e-01
-3.430467545986175537e-01 -5.948252677917480469e-01 -6.982108354568481445e-01 7.698903679847717285e-01 8.670101165771484375e-01
5.805400609970092773e-01 -4.230991601943969727e-01 -1.962243467569351196e-01 1.155454754829406738e+00 2.256301641464233398e+00
6.162855625152587891e-01 -3.954269289970397949e-01 -1.991855949163436890e-01 1.192010641098022461e+00 2.250920057296752930e+00
8.640400171279907227e-01 -5.540066957473754883e-01 -3.147365450859069824e-01 9.846137166023254395e-01 2.247416019439697266e+00
5.877898335456848145e-01 -2.417379915714263916e-01 -9.319705367088317871e-01 4.409936368465423584e-01 1.685960412025451660e+00
4.694394767284393311e-01 -2.820792794227600098e-01 -9.966686367988586426e-01 4.026988446712493896e-01 1.708936572074890137e+00
5.333278179168701172e-01 -2.300201058387756348e-01 -7.765773534774780273e-01 4.057447612285614014e-01 1.480578184127807617e+00
5.321432352066040039e-01 -1.473814129829406738e+00 -8.764664530754089355e-01 6.425548195838928223e-01 1.625298380851745605e+00
5.423368811607360840e-01 -1.458521842956542969e+00 -9.944641590118408203e-01 5.007293224334716797e-01 1.690161824226379395e+00
3.947597146034240723e-01 -1.023678183555603027e+00 -7.844883799552917480e-01 -8.340061306953430176e-01 2.735310196876525879e-01
-1.343728899955749512e-01 -1.263308644294738770e+00 -1.463833212852478027e+00 -3.671307563781738281e-01 1.026806712150573730e+00
1.990312784910202026e-01 -1.436987519264221191e+00 -1.693277239799499512e+00 -1.504551172256469727e-01 1.404763221740722656e+00
7.632512450218200684e-01 -1.521410703659057617e+00 -1.338532686233520508e+00 3.688388168811798096e-01 1.217850208282470703e+00
5.628401637077331543e-01 -1.532040596008300781e+00 -1.278655409812927246e+00 3.284444212913513184e-01 1.228473782539367676e+00
2.821510732173919678e-01 -1.720808744430541992e+00 -1.298939943313598633e+00 6.446951031684875488e-01 1.674252033233642578e+00
7.814148068428039551e-02 -1.250462651252746582e+00 -1.426219463348388672e+00 4.941453933715820312e-01 1.438608050346374512e+00
1.248075067996978760e-01 -9.795955419540405273e-01 -1.042569994926452637e+00 1.022390723228454590e+00 2.506013154983520508e+00
3.094765357673168182e-02 -7.649429440498352051e-01 -7.766096591949462891e-01 1.136100649833679199e+00 2.473585367202758789e+00
8.134369552135467529e-02 -6.225915551185607910e-01 -8.000858426094055176e-01 1.185953974723815918e+00 2.618804931640625000e+00
2.019801437854766846e-01 -5.930653214454650879e-01 -8.755176663398742676e-01 1.208908677101135254e+00 2.458771944046020508e+00
1.950615495443344116e-01 -1.082836985588073730e+00 -7.810612320899963379e-01 1.448302745819091797e+00 2.379057884216308594e+00
2.619853913784027100e-01 -8.016518354415893555e-01 -8.140044212341308594e-01 1.409857511520385742e+00 2.209231853485107422e+00
1.992945373058319092e-02 -3.435219526290893555e-01 2.484352141618728638e-01 1.196523070335388184e+00 1.926680564880371094e+00
-3.876140713691711426e-01 2.437087297439575195e-01 -3.143211305141448975e-01 1.199395537376403809e+00 2.202869653701782227e+00
-2.351128682494163513e-02 3.422845900058746338e-01 -5.568659678101539612e-02 7.785944342613220215e-01 2.155868291854858398e+00
3.363438248634338379e-01 -5.635160207748413086e-01 -8.715088963508605957e-01 3.704734742641448975e-01 8.715705871582031250e-01
2.232618778944015503e-01 -5.176542401313781738e-01 -8.248441815376281738e-01 1.591238975524902344e-01 8.269475698471069336e-01
2.121760994195938110e-01 -1.419529557228088379e+00 -1.224567532539367676e+00 -1.335498809814453125e+00 1.006577849388122559e+00
2.867642939090728760e-01 -1.386930465698242188e+00 -1.023269176483154297e+00 -1.412126779556274414e+00 8.847877383232116699e-01
5.555032491683959961e-01 -7.923482060432434082e-01 -9.148151874542236328e-01 -1.537618875503540039e+00 9.831199049949645996e-01
7.219787240028381348e-01 -9.766545295715332031e-01 -8.452064394950866699e-01 -1.127210497856140137e+00 1.325808882713317871e+00
8.722200393676757812e-01 -8.804749846458435059e-01 -8.808341622352600098e-01 -7.262543439865112305e-01 1.387373566627502441e+00
9.542247056961059570e-01 -5.593343377113342285e-01 -2.130888551473617554e-01 -1.275056600570678711e+00 2.058808803558349609e+00
4.557823538780212402e-01 -1.537837386131286621e-01 -5.592509731650352478e-02 -8.193467855453491211e-01 2.057719230651855469e+00
2.522547245025634766e-01 -1.966658830642700195e-01 5.538003519177436829e-02 -6.586964726448059082e-01 2.118958473205566406e+00
2.472956031560897827e-01 -3.775513470172882080e-01 5.665288493037223816e-02 -1.230488896369934082e+00 2.586658239364624023e+00
1.264443546533584595e-01 -6.502346396446228027e-01 1.782283037900924683e-01 1.712312176823616028e-02 1.912875175476074219e+00
-3.813766241073608398e-01 -2.130348980426788330e-01 -1.343029379844665527e+00 7.451691627502441406e-01 2.656514167785644531e+00
-2.875015735626220703e-01 -2.338042259216308594e-01 -8.998974561691284180e-01 1.007749199867248535e+00 2.704106569290161133e+00
-2.563415467739105225e-01 -1.774568110704421997e-01 -9.054068326950073242e-01 8.760927319526672363e-01 2.824356555938720703e+00
-4.808939993381500244e-01 8.594803512096405029e-02 -1.452237129211425781e+00 6.267929822206497192e-02 1.942284226417541504e+00
-6.152653098106384277e-01 2.388659566640853882e-01 -1.190074801445007324e+00 -2.304609566926956177e-01 2.151220321655273438e+00
-7.269856333732604980e-02 5.629778653383255005e-02 -2.333667993545532227e+00 -3.990671634674072266e-01 1.516705870628356934e+00
9.924885630607604980e-02 1.519833318889141083e-02 -2.246077775955200195e+00 -5.074063539505004883e-01 1.197698473930358887e+00
4.591494500637054443e-01 -4.333361685276031494e-01 -1.440932750701904297e+00 -5.264689922332763672e-01 1.144445657730102539e+00
2.323471009731292725e-01 -3.564585149288177490e-01 -1.424540877342224121e+00 -8.079349994659423828e-01 1.286484003067016602e+00
1.822116076946258545e-01 -2.500537633895874023e-01 -1.404585480690002441e+00 -8.728538155555725098e-01 1.283020138740539551e+00
2.863262295722961426e-01 -1.882045418024063110e-01 -1.349504590034484863e+00 -8.591864705085754395e-01 1.295813202857971191e+00
1.335685998201370239e-01 -1.150104999542236328e-01 -1.423176407814025879e+00 -8.042182922363281250e-01 1.170549869537353516e+00
8.047263324260711670e-02 -1.397092342376708984e-01 -1.432146906852722168e+00 -8.628252148628234863e-01 1.155325531959533691e+00
5.757476389408111572e-02 -1.001428142189979553e-01 -1.328435897827148438e+00 -4.043998569250106812e-02 9.562515616416931152e-01
-2.688211798667907715e-01 -1.669102311134338379e-01 -1.319020986557006836e+00 -2.910163998603820801e-01 1.134053468704223633e+00
-3.892764747142791748e-01 -1.214312389492988586e-01 -1.441477775573730469e+00 7.969726622104644775e-02 1.590985655784606934e+00
-4.196176528930664062e-01 -2.600953876972198486e-01 -1.336199641227722168e+00 2.085606753826141357e-01 1.578880548477172852e+00
-2.217612862586975098e-01 -1.244947686791419983e-02 -1.039546132087707520e+00 1.317814141511917114e-01 1.967866063117980957e+00
-2.090994119644165039e-01 -1.173565834760665894e-01 -9.478733539581298828e-01 4.175272583961486816e-01 1.964035511016845703e+00
-1.265221536159515381e-01 3.165364861488342285e-01 -1.224696636199951172e+00 9.471464157104492188e-01 2.524936199188232422e+00
-1.355273425579071045e-01 3.128429353237152100e-01 -1.250499844551086426e+00 9.228377342224121094e-01 2.492038249969482422e+00
-4.635343700647354126e-02 1.840839534997940063e-01 -2.006305217742919922e+00 5.971269607543945312e-01 1.975610017776489258e+00
-5.409853532910346985e-02 2.584080994129180908e-01 -2.139708518981933594e+00 5.243909955024719238e-01 1.952217340469360352e+00
2.325344830751419067e-01 2.799717783927917480e-01 -1.789247274398803711e+00 4.371723830699920654e-01 2.023570537567138672e+00
4.123893082141876221e-01 9.962033480405807495e-02 -2.152974843978881836e+00 1.870218962430953979e-01 1.877905368804931641e+00
4.599654376506805420e-01 -1.938313990831375122e-02 -2.160146474838256836e+00 1.109611690044403076e-01 1.856413722038269043e+00
5.213878750801086426e-01 6.592632830142974854e-02 -2.202026605606079102e+00 1.486859619617462158e-01 1.892098784446716309e+00
3.454554378986358643e-01 1.768668740987777710e-01 -2.856848955154418945e+00 1.482094675302505493e-01 2.266243696212768555e+00
2.738493084907531738e-01 1.529738754034042358e-01 -2.894115686416625977e+00 8.541433513164520264e-02 2.307915925979614258e+00
1.682233959436416626e-01 2.030363231897354126e-01 -3.056271076202392578e+00 -1.460314989089965820e-01 2.020685195922851562e+00
1.967229880392551422e-03 -4.142045974731445312e-01 -2.162204980850219727e+00 -5.583623051643371582e-01 5.516756772994995117e-01
-3.015764802694320679e-02 -4.593203067779541016e-01 -2.175662279129028320e+00 -5.589276552200317383e-01 5.547191500663757324e-01
2.494713291525840759e-02 -7.895455360412597656e-01 -2.047981977462768555e+00 -1.060146212577819824e+00 2.334913164377212524e-01
1.080946102738380432e-01 -3.952656090259552002e-01 -2.096265792846679688e+00 -1.087408661842346191e+00 6.667252779006958008e-01
2.577641606330871582e-01 -5.580370426177978516e-01 -2.349281311035156250e+00 -7.378677129745483398e-01 8.634850382804870605e-01
3.946048021316528320e-02 -6.191642284393310547e-01 -2.239502429962158203e+00 -1.234637975692749023e+00 4.826177358627319336e-01
1.166003756225109100e-02 -7.949323058128356934e-01 -1.896487593650817871e+00 -1.169127345085144043e+00 6.041241288185119629e-01
1.075213700532913208e-01 -1.032759547233581543e+00 -1.811086893081665039e+00 -1.164171695709228516e+00 9.448888897895812988e-01
2.462667822837829590e-01 -1.271282076835632324e+00 -1.920396685600280762e+00 -1.162618637084960938e+00 7.052503824234008789e-01
-2.919158339500427246e-01 -8.229885101318359375e-01 -1.695703029632568359e+00 -7.011868953704833984e-01 3.988614678382873535e-01
4.895036816596984863e-01 -6.029324531555175781e-01 -1.030597209930419922e+00 -1.249817848205566406e+00 6.479934453964233398e-01
4.895036816596984863e-01 -6.029324531555175781e-01 -1.030597209930419922e+00 -1.249817848205566406e+00 6.479934453964233398e-01
4.299912154674530029e-01 -9.352171421051025391e-01 -8.861780762672424316e-01 -1.089553475379943848e+00 8.188239932060241699e-01
1.683153510093688965e-01 -7.689633965492248535e-01 -7.951691150665283203e-01 -1.371514916419982910e+00 9.820301532745361328e-01
2.101080864667892456e-01 -7.247327566146850586e-01 -8.320111036300659180e-01 -1.322688579559326172e+00 1.000974893569946289e+00
5.364212989807128906e-01 -1.353263020515441895e+00 -9.443237185478210449e-01 -9.719415009021759033e-02 6.179297566413879395e-01
1.101151585578918457e+00 -1.065036892890930176e+00 -8.662298321723937988e-01 -1.167084217071533203e+00 1.814634799957275391e+00
-9.787737578153610229e-02 -1.336262106895446777e+00 -7.541413903236389160e-01 -2.398413121700286865e-01 4.791248738765716553e-01
-3.923907503485679626e-02 -1.400521516799926758e+00 -8.631451725959777832e-01 -2.765188217163085938e-01 3.901962935924530029e-01
-1.051260381937026978e-01 -1.721781492233276367e+00 -9.573637247085571289e-01 -2.249328494071960449e-01 4.573987424373626709e-01
1.042484492063522339e-02 -1.962629318237304688e+00 -9.180484414100646973e-01 -4.032198786735534668e-01 1.222279071807861328e+00
1.074359118938446045e-01 -2.052012205123901367e+00 -1.093628644943237305e+00 -4.279668629169464111e-01 9.282612800598144531e-01
3.835365772247314453e-01 -1.745475769042968750e+00 -1.271036505699157715e+00 -5.414942502975463867e-01 1.197734951972961426e+00
3.150149062275886536e-02 -1.435248613357543945e+00 -1.103642940521240234e+00 -3.501865565776824951e-01 1.270793795585632324e+00
-2.549579441547393799e-01 6.212434545159339905e-02 -5.066198706626892090e-01 6.668551266193389893e-02 1.457889318466186523e+00
-7.294276952743530273e-01 -1.784321069717407227e-01 -1.435426115989685059e+00 -2.535150051116943359e-01 6.489217281341552734e-01
-7.884418368339538574e-01 -1.473798453807830811e-01 -1.372830033302307129e+00 -3.398112058639526367e-01 9.123631715774536133e-01
-2.679121196269989014e-01 -1.005059331655502319e-01 -9.794921278953552246e-01 -6.691431403160095215e-01 1.499990344047546387e+00
-3.377734124660491943e-01 2.027973681688308716e-01 -1.021003961563110352e+00 -7.294211983680725098e-01 1.428357005119323730e+00
-3.888959884643554688e-01 9.739284962415695190e-02 -1.129349589347839355e+00 -8.230794668197631836e-01 1.724459886550903320e+00
-8.032193183898925781e-01 -1.086046695709228516e-01 -1.348902821540832520e+00 -2.340572029352188110e-01 1.053738236427307129e+00
-2.024108171463012695e-01 -1.541329920291900635e-01 -1.634245634078979492e+00 4.038114547729492188e-01 1.122977256774902344e+00
-1.191372945904731750e-01 -1.935529559850692749e-01 -1.671979427337646484e+00 4.261004626750946045e-01 1.235143184661865234e+00
-9.805064797401428223e-01 -1.392950654029846191e+00 -1.875661492347717285e+00 -4.612214863300323486e-01 2.155917584896087646e-01
-1.004476308822631836e+00 -1.455998420715332031e+00 -1.839768052101135254e+00 -3.951538205146789551e-01 1.800793111324310303e-01
-5.774394869804382324e-01 -1.427908539772033691e+00 -1.913353681564331055e+00 -4.083573222160339355e-01 9.778984636068344116e-02
-5.864537954330444336e-01 -1.402990221977233887e+00 -1.995013594627380371e+00 -4.703212082386016846e-01 1.545884013175964355e-01
-7.138340473175048828e-01 -1.709084391593933105e+00 -1.585806846618652344e+00 4.053482711315155029e-01 3.727686703205108643e-01
5.634612441062927246e-01 -1.443504929542541504e+00 -1.161183834075927734e+00 5.211308598518371582e-02 3.106844723224639893e-01
4.435360431671142578e-01 -1.466494798660278320e+00 -1.088049888610839844e+00 5.608100891113281250e-01 4.593140184879302979e-01
5.014517307281494141e-01 -1.457434773445129395e+00 -1.119113802909851074e+00 5.682601928710937500e-01 5.126508474349975586e-01
6.955531835556030273e-01 -1.373204946517944336e+00 -1.002205371856689453e+00 3.954600691795349121e-01 5.596275925636291504e-01
8.847289681434631348e-01 -1.298716545104980469e+00 -6.095152497291564941e-01 3.893161714076995850e-01 8.170975744724273682e-02
7.701766490936279297e-01 -1.359049320220947266e+00 -5.950261950492858887e-01 3.424541354179382324e-01 1.144965440034866333e-01
6.774574518203735352e-01 -1.392801046371459961e+00 -7.384379506111145020e-01 2.756161242723464966e-02 4.091950654983520508e-01
3.902386426925659180e-01 -1.227019190788269043e+00 -9.663677215576171875e-01 1.930682510137557983e-01 2.905171811580657959e-01
7.892786860466003418e-01 -3.739166259765625000e-01 -9.766598939895629883e-01 1.857109516859054565e-01 1.470104932785034180e+00
7.673987150192260742e-01 -4.511564970016479492e-01 -9.892004728317260742e-01 1.961275488138198853e-01 1.565853714942932129e+00
7.008881568908691406e-01 -3.446043729782104492e-01 -7.962321043014526367e-01 4.145671427249908447e-01 1.861625313758850098e+00
-5.854545906186103821e-02 -5.479549765586853027e-01 -4.331969320774078369e-01 1.207852602005004883e+00 2.518432617187500000e+00
-4.928435757756233215e-02 -9.036991596221923828e-01 -2.782949507236480713e-01 6.873571872711181641e-01 2.882100105285644531e+00
-9.533860534429550171e-02 -1.088666796684265137e+00 -3.900721669197082520e-01 7.309671044349670410e-01 2.936670541763305664e+00
5.087926983833312988e-03 -1.070062398910522461e+00 -4.033103883266448975e-01 6.755325794219970703e-01 2.866730690002441406e+00
-3.830341389402747154e-03 -1.124127388000488281e+00 -3.935077786445617676e-01 6.556333899497985840e-01 2.851384878158569336e+00
-8.010154962539672852e-01 -8.740237951278686523e-01 -1.928925067186355591e-01 -2.733246684074401855e-01 2.979096889495849609e+00
-5.449605584144592285e-01 -7.397770881652832031e-01 -2.204893082380294800e-01 -5.157058238983154297e-01 2.706922769546508789e+00
-8.461348712444305420e-02 -4.463484287261962891e-01 -4.587781056761741638e-02 1.066343933343887329e-01 2.355661869049072266e+00
-1.767929941415786743e-01 -5.082191824913024902e-01 -1.618762761354446411e-01 1.819959282875061035e-01 2.422853708267211914e+00
1.237165331840515137e+00 -7.887264341115951538e-02 2.505304515361785889e-01 -2.137117087841033936e-01 2.002379655838012695e+00
1.047395825386047363e+00 -2.098749428987503052e-01 2.638575732707977295e-01 -2.050927132368087769e-01 2.088655233383178711e+00
9.749650359153747559e-01 -3.117209374904632568e-01 2.824651002883911133e-01 -3.103638589382171631e-01 2.633323192596435547e+00
1.036180257797241211e+00 -2.753126025199890137e-01 -2.595000900328159332e-02 5.040241777896881104e-02 2.203708648681640625e+00
-1.604674816131591797e+00 -7.481047511100769043e-01 -1.460587501525878906e+00 1.436708867549896240e-01 6.373314261436462402e-01
-1.570352673530578613e+00 -7.856594324111938477e-01 -1.449183583259582520e+00 1.671098470687866211e-01 6.779560446739196777e-01
-1.553827404975891113e+00 -7.438200712203979492e-01 -1.382289171218872070e+00 2.212470769882202148e-02 6.643443703651428223e-01
-1.454869866371154785e+00 -6.932626366615295410e-01 -1.610017299652099609e+00 -9.846559166908264160e-02 6.437395215034484863e-01
-1.218410491943359375e+00 -7.223823666572570801e-01 -1.824123740196228027e+00 -3.158015906810760498e-01 2.503817975521087646e-01
-6.447257995605468750e-01 -5.147896409034729004e-01 -1.187810420989990234e+00 -8.413753658533096313e-02 7.568717002868652344e-01
4.517889320850372314e-01 -5.239889621734619141e-01 -4.892342090606689453e-01 -9.594943374395370483e-02 7.001555562019348145e-01
2.267560809850692749e-01 -7.654024362564086914e-01 -1.087691783905029297e+00 -4.483464360237121582e-01 4.535210430622100830e-01
4.634556174278259277e-02 -8.379497528076171875e-01 -1.302568912506103516e+00 -4.925172030925750732e-01 5.448040962219238281e-01
1.272026300430297852e-01 -1.157271981239318848e+00 -1.212393641471862793e+00 -6.761887073516845703e-01 4.375096261501312256e-01
8.847348093986511230e-01 -1.796344757080078125e+00 -1.206125617027282715e+00 4.928095936775207520e-01 2.633991837501525879e-01
9.024614691734313965e-01 -1.456648111343383789e+00 -9.966834783554077148e-01 6.624657511711120605e-01 2.157350182533264160e-01
8.442063331604003906e-01 -1.937583804130554199e+00 -1.399684906005859375e+00 2.668220549821853638e-02 -7.807694673538208008e-01
8.750881552696228027e-01 -1.893506050109863281e+00 -1.382782220840454102e+00 1.154667958617210388e-01 -6.769714355468750000e-01
1.022914648056030273e+00 -1.767528533935546875e+00 -1.058662652969360352e+00 1.666458547115325928e-01 -4.148161709308624268e-01
1.280228018760681152e+00 -1.815231919288635254e+00 -1.284894704818725586e+00 4.223452806472778320e-01 -3.750238120555877686e-01
1.279898285865783691e+00 -1.442580103874206543e+00 -1.420495629310607910e+00 4.993180036544799805e-01 -4.003128707408905029e-01
1.267732739448547363e+00 -1.141521096229553223e+00 -1.228065609931945801e+00 2.563638985157012939e-01 2.220609337091445923e-01
1.300417065620422363e+00 -1.075383424758911133e+00 -1.272303938865661621e+00 3.788097798824310303e-01 1.752600073814392090e-02
1.357055664062500000e+00 -1.160308957099914551e+00 -1.227760434150695801e+00 4.543469250202178955e-01 -6.777909398078918457e-02
1.368116259574890137e+00 -1.092792630195617676e+00 -1.231181859970092773e+00 4.416802525520324707e-01 -9.947026520967483521e-02
1.224052548408508301e+00 -1.682077288627624512e+00 -1.160295009613037109e+00 1.241821348667144775e-01 -5.785913467407226562e-01
1.184643030166625977e+00 -1.210227727890014648e+00 -1.426082015037536621e+00 3.840544521808624268e-01 -1.068893969058990479e-01
1.164158463478088379e+00 -1.248728871345520020e+00 -1.420534253120422363e+00 4.430500864982604980e-01 -7.637786865234375000e-02
1.256553769111633301e+00 -1.334858775138854980e+00 -1.249154329299926758e+00 4.234237670898437500e-01 -2.334270179271697998e-01
1.497456073760986328e+00 -1.670120477676391602e+00 -1.465855002403259277e+00 3.977083265781402588e-01 -2.371175140142440796e-01
2.416492700576782227e+00 -2.384382724761962891e+00 -1.866830110549926758e+00 8.575076460838317871e-01 -8.013344407081604004e-01
2.297167539596557617e+00 -2.297485351562500000e+00 -2.671374082565307617e+00 6.815554499626159668e-01 -1.452366262674331665e-01
2.553651332855224609e+00 -2.068295717239379883e+00 -2.600393056869506836e+00 1.393553316593170166e-01 3.556187450885772705e-01
2.306743621826171875e+00 -2.255214452743530273e+00 -2.632388114929199219e+00 2.259575128555297852e-01 2.144429832696914673e-01
2.289099693298339844e+00 -2.060420751571655273e+00 -2.417827844619750977e+00 5.494444966316223145e-01 2.507720701396465302e-02
2.024961948394775391e+00 -2.634842634201049805e+00 -1.790546774864196777e+00 7.084680199623107910e-01 -3.179619312286376953e-01
2.060684204101562500e+00 -2.337819337844848633e+00 -4.125201106071472168e-01 4.527784585952758789e-01 -4.077553451061248779e-01
1.268727064132690430e+00 -2.072154521942138672e+00 -9.402172565460205078e-01 4.095441997051239014e-01 -5.152349472045898438e-01
1.244703173637390137e+00 -2.097175836563110352e+00 -8.280507326126098633e-01 5.075673460960388184e-01 -5.671819448471069336e-01
1.299259305000305176e+00 -2.095183610916137695e+00 -8.415472507476806641e-01 4.529497325420379639e-01 -5.569736957550048828e-01
1.432779788970947266e+00 -2.149421691894531250e+00 -1.134917616844177246e+00 2.095099389553070068e-01 -2.953230738639831543e-01
1.669229030609130859e+00 -2.364551305770874023e+00 -1.064790725708007812e+00 4.316920042037963867e-01 -5.505573153495788574e-01
1.679194808006286621e+00 -2.233517885208129883e+00 -1.008801102638244629e+00 5.412387251853942871e-01 -7.219286561012268066e-01
1.701939940452575684e+00 -2.181716442108154297e+00 -9.944691658020019531e-01 7.936522960662841797e-01 -8.039932847023010254e-01
1.701939940452575684e+00 -2.181716442108154297e+00 -9.944691658020019531e-01 7.936522960662841797e-01 -8.039932847023010254e-01
1.617380738258361816e+00 -2.464591979980468750e+00 -9.747046828269958496e-01 4.653874933719635010e-01 -7.757612466812133789e-01
1.492850661277770996e+00 -2.401497364044189453e+00 -1.224997639656066895e+00 5.262147188186645508e-01 -5.190048813819885254e-01
1.122208595275878906e+00 -3.286654472351074219e+00 -1.385891675949096680e+00 7.261320352554321289e-01 -9.550081491470336914e-01
1.104579567909240723e+00 -3.205138206481933594e+00 -1.384442567825317383e+00 7.995814085006713867e-01 -9.657493233680725098e-01
1.198032855987548828e+00 -3.078182697296142578e+00 -1.753384828567504883e+00 5.743508934974670410e-01 -4.897068738937377930e-01
1.485941648483276367e+00 -2.932219028472900391e+00 -2.053620100021362305e+00 1.037547111511230469e+00 -3.890866935253143311e-01
1.546177506446838379e+00 -2.939718008041381836e+00 -2.012853145599365234e+00 8.590340614318847656e-01 -4.402213990688323975e-01
1.379918456077575684e+00 -1.655928969383239746e+00 -1.644577026367187500e+00 -1.255583763122558594e-01 2.465347051620483398e-01
1.441291570663452148e+00 -1.533470511436462402e+00 -1.405797839164733887e+00 3.092921897768974304e-02 3.832428455352783203e-01
1.503722071647644043e+00 -9.530382156372070312e-01 -8.831357359886169434e-01 1.135190874338150024e-01 6.799513697624206543e-01
1.593685626983642578e+00 -1.110232234001159668e+00 -1.104906320571899414e+00 1.915989667177200317e-01 7.546594738960266113e-02
1.511135697364807129e+00 -1.160672783851623535e+00 -1.118798494338989258e+00 2.812976539134979248e-01 8.366010338068008423e-02
1.590817570686340332e+00 -1.479204058647155762e+00 -1.050327897071838379e+00 8.037441968917846680e-02 1.754896789789199829e-01
1.779000163078308105e+00 -1.614690542221069336e+00 -9.526336789131164551e-01 1.374859511852264404e-01 2.039861381053924561e-01
1.763257384300231934e+00 -1.557367682456970215e+00 -1.041805624961853027e+00 1.778613477945327759e-01 5.796851590275764465e-02
1.947938203811645508e+00 -9.009022712707519531e-01 -4.898279607295989990e-01 6.753132343292236328e-01 3.924870491027832031e-01
1.435434103012084961e+00 -9.348013401031494141e-01 -9.788903594017028809e-01 4.563591480255126953e-01 4.365672767162322998e-01
1.608987927436828613e+00 -8.713025450706481934e-01 -8.876436352729797363e-01 3.454434573650360107e-01 6.811038851737976074e-01
1.652976751327514648e+00 -9.207895398139953613e-01 -8.676997423171997070e-01 1.947699785232543945e-01 4.547831118106842041e-01
1.210275292396545410e+00 -1.221768856048583984e+00 -9.401541948318481445e-01 4.491148591041564941e-01 -2.875775098800659180e-01
1.060659885406494141e+00 -1.409472823143005371e+00 -9.098375439643859863e-01 4.166540205478668213e-01 -4.359343647956848145e-01
1.110313653945922852e+00 -1.412043094635009766e+00 -9.505982995033264160e-01 3.190243840217590332e-01 -3.917078673839569092e-01
9.538987278938293457e-01 -1.268345832824707031e+00 -5.879170894622802734e-01 3.302695751190185547e-01 3.117896616458892822e-03
9.073140621185302734e-01 -1.394621610641479492e+00 -8.192508816719055176e-01 3.602061569690704346e-01 -1.879709959030151367e-02
1.085653424263000488e+00 -1.375064373016357422e+00 -1.257444024085998535e-01 3.030316233634948730e-01 -1.760239005088806152e-01
6.130621433258056641e-01 -1.385578155517578125e+00 -3.195502758026123047e-01 7.815140485763549805e-01 9.486690759658813477e-01
6.130621433258056641e-01 -1.385578155517578125e+00 -3.195502758026123047e-01 7.815140485763549805e-01 9.486690759658813477e-01
6.287236213684082031e-01 -1.394895553588867188e+00 -3.472260832786560059e-01 8.056020140647888184e-01 9.614672660827636719e-01
6.657844781875610352e-01 -1.297722935676574707e+00 -3.358762264251708984e-01 7.274672985076904297e-01 1.112304210662841797e+00
1.073823928833007812e+00 -1.279018998146057129e+00 -2.071742117404937744e-01 7.725179791450500488e-01 6.780413389205932617e-01
1.117470383644104004e+00 -1.746524810791015625e+00 -6.669821739196777344e-01 7.096103429794311523e-01 2.512458860874176025e-01
1.186426162719726562e+00 -1.735402464866638184e+00 -5.591294765472412109e-01 6.831778287887573242e-01 9.704791009426116943e-02
1.524444937705993652e+00 -2.519857645034790039e+00 -9.553174376487731934e-01 5.343625545501708984e-01 3.921577930450439453e-01
1.472604751586914062e+00 -2.607263803482055664e+00 -7.146203517913818359e-01 6.769861578941345215e-01 3.804100453853607178e-01
1.340550899505615234e+00 -2.626144647598266602e+00 -6.264328360557556152e-01 6.323069334030151367e-01 4.206452071666717529e-01
9.589021205902099609e-01 -3.036326646804809570e+00 -5.689435005187988281e-01 3.211157917976379395e-01 -3.401579260826110840e-01
5.986991524696350098e-01 -2.847044706344604492e+00 -7.613193243741989136e-03 1.429970264434814453e+00 -8.674836903810501099e-02
5.807543992996215820e-01 -3.124705314636230469e+00 6.477480381727218628e-02 1.406922101974487305e+00 -1.513657420873641968e-01
1.102144241333007812e+00 -3.112111091613769531e+00 1.989979594945907593e-01 1.447910070419311523e+00 -2.371346950531005859e-02
1.120218157768249512e+00 -1.856299757957458496e+00 -1.274684518575668335e-01 1.054735660552978516e+00 5.703919529914855957e-01
1.032520174980163574e+00 -2.172432422637939453e+00 -4.409488737583160400e-01 1.109351396560668945e+00 5.374612212181091309e-01
1.084954380989074707e+00 -2.170029878616333008e+00 -6.590501666069030762e-01 8.824577927589416504e-01 1.740663498640060425e-02
1.412874221801757812e+00 -1.968097209930419922e+00 -6.468014717102050781e-01 5.641760230064392090e-01 -4.354728758335113525e-01
1.640486598014831543e+00 -1.224074602127075195e+00 -4.041597843170166016e-01 6.104990243911743164e-01 -3.297516107559204102e-01
1.008330464363098145e+00 -9.691837430000305176e-01 -6.482693552970886230e-01 2.737467288970947266e-01 -2.699873447418212891e-01
4.449186623096466064e-01 -1.524999380111694336e+00 -1.483796119689941406e+00 2.442684769630432129e-01 1.036682605743408203e+00
6.365468502044677734e-01 -1.532972455024719238e+00 -1.375093102455139160e+00 -1.081283390522003174e-01 8.645983338356018066e-01
-4.024236202239990234e-01 7.792811840772628784e-03 -2.190084457397460938e+00 1.009356260299682617e+00 2.111954689025878906e+00
-3.807443380355834961e-01 -1.259326748549938202e-02 -2.178941488265991211e+00 9.978751540184020996e-01 2.150141477584838867e+00
-5.064747333526611328e-01 -7.821664959192276001e-02 -2.414952039718627930e+00 1.161201477050781250e+00 2.086030244827270508e+00
-5.642983317375183105e-01 -8.592332899570465088e-02 -2.433507919311523438e+00 1.205213904380798340e+00 2.200547218322753906e+00
-9.513263106346130371e-01 -1.195336356759071350e-01 -2.315069675445556641e+00 1.006313323974609375e+00 2.544461488723754883e+00
-9.949180483818054199e-01 2.641767263412475586e-01 -2.375808477401733398e+00 7.511376142501831055e-01 2.605426073074340820e+00
-9.000568985939025879e-01 7.962034642696380615e-02 -2.056051492691040039e+00 5.575659871101379395e-01 1.882281422615051270e+00
-3.959085643291473389e-01 1.884888112545013428e-01 -1.994730710983276367e+00 2.107830494642257690e-01 1.719726204872131348e+00
-5.336248874664306641e-01 4.912777543067932129e-01 -2.290306091308593750e+00 8.975780010223388672e-02 1.922021031379699707e+00
-5.430569648742675781e-01 4.842436611652374268e-01 -2.277404546737670898e+00 1.651788502931594849e-01 1.986653923988342285e+00
-6.444466710090637207e-01 9.004314541816711426e-01 -1.384378671646118164e+00 2.083684653043746948e-01 2.348040103912353516e+00
-6.157280206680297852e-01 1.006091117858886719e+00 -1.252112627029418945e+00 3.764052093029022217e-01 2.421298027038574219e+00
-2.164393067359924316e-01 1.138222098350524902e+00 -1.099170804023742676e+00 -2.229814231395721436e-01 2.671754360198974609e+00
-2.013806253671646118e-01 1.106446743011474609e+00 -1.106267213821411133e+00 -2.220199853181838989e-01 2.682677745819091797e+00
7.262197732925415039e-01 3.133038878440856934e-01 -6.267558932304382324e-01 -6.187977790832519531e-01 1.883062124252319336e+00
7.523878216743469238e-01 3.350964188575744629e-01 -6.226739287376403809e-01 -6.027317047119140625e-01 1.863391876220703125e+00
8.205691576004028320e-01 1.949002295732498169e-01 -8.762832880020141602e-01 -3.491867780685424805e-01 1.788271546363830566e+00
7.412704825401306152e-01 8.615519851446151733e-03 -9.655579328536987305e-01 -4.362257122993469238e-01 1.711563229560852051e+00
4.964161813259124756e-01 -4.378007352352142334e-01 -7.957816123962402344e-01 -1.665786057710647583e-01 1.781102418899536133e+00
5.282440781593322754e-01 -6.024910807609558105e-01 -9.688329696655273438e-01 -3.906014263629913330e-01 1.764225840568542480e+00
2.923867106437683105e-01 -5.380701422691345215e-01 -1.032883405685424805e+00 -6.367648839950561523e-01 1.223756313323974609e+00
1.802001893520355225e-01 -7.786054015159606934e-01 -8.651934862136840820e-01 -4.033617675304412842e-01 1.282874345779418945e+00
2.237981706857681274e-01 -5.645216628909111023e-02 -1.491530299186706543e+00 -6.567422151565551758e-01 1.144244313240051270e+00
2.727431058883666992e-01 -5.531884729862213135e-02 -1.656093239784240723e+00 -5.693102478981018066e-01 1.039084672927856445e+00
2.181115001440048218e-01 -6.181643530726432800e-02 -1.592043876647949219e+00 -5.390477776527404785e-01 1.063015818595886230e+00
2.769454121589660645e-01 -3.094833791255950928e-01 -1.221292734146118164e+00 -1.472262889146804810e-01 6.519575119018554688e-01
3.196698427200317383e-01 -3.049007058143615723e-01 -1.240719437599182129e+00 -2.773250341415405273e-01 7.248991727828979492e-01
3.723441660404205322e-01 -2.765105366706848145e-01 -1.239938735961914062e+00 -2.873445153236389160e-01 7.621238827705383301e-01
3.341586589813232422e-01 -3.531633913516998291e-01 -1.244470357894897461e+00 -2.890138030052185059e-01 7.748486995697021484e-01
2.568260431289672852e-01 -2.862747609615325928e-01 -1.211423039436340332e+00 4.455804824829101562e-03 5.855365395545959473e-01
6.673040390014648438e-01 -7.768949866294860840e-01 -7.273429632186889648e-01 -1.390913724899291992e-01 4.373296499252319336e-01
6.199933290481567383e-01 -7.709374427795410156e-01 -6.880007982254028320e-01 -1.454419493675231934e-01 4.346856772899627686e-01
6.173123121261596680e-01 -8.657114505767822266e-01 -6.383507251739501953e-01 -1.597071737051010132e-01 4.676457643508911133e-01
6.455665230751037598e-01 -9.747408628463745117e-01 -6.187423467636108398e-01 -1.627104878425598145e-01 6.045020818710327148e-01
6.761336922645568848e-01 -1.496324300765991211e+00 1.594546139240264893e-01 8.445009589195251465e-02 2.646271586418151855e-01
7.925021648406982422e-01 -1.404220461845397949e+00 8.637918531894683838e-02 2.362790703773498535e-01 1.536558270454406738e-01
7.296076416969299316e-01 -1.603289723396301270e+00 4.093846678733825684e-01 3.699593544006347656e-01 2.146482765674591064e-01
2.291204482316970825e-01 -2.269926369190216064e-01 3.255363926291465759e-02 3.313551247119903564e-01 4.488881826400756836e-01
7.788583040237426758e-01 -8.698558434844017029e-03 -2.073932141065597534e-01 -1.933360993862152100e-01 1.373579621315002441e+00
1.543862223625183105e-01 4.410664141178131104e-01 -1.688440591096878052e-01 -1.300915777683258057e-01 1.227220296859741211e+00
1.654361039400100708e-01 3.973129987716674805e-01 -1.714510321617126465e-01 -1.043651476502418518e-01 1.222206592559814453e+00
-7.442876696586608887e-02 4.287401735782623291e-01 -6.791445016860961914e-01 1.821408271789550781e-01 1.198251128196716309e+00
4.413872063159942627e-01 -1.572095751762390137e+00 3.265047371387481689e-01 2.523967921733856201e-01 -6.425752639770507812e-01
5.040614008903503418e-01 -1.319118976593017578e+00 3.933254480361938477e-01 3.533000126481056213e-02 -2.504370510578155518e-01
7.529606223106384277e-01 -9.638118743896484375e-01 5.173963904380798340e-01 3.160798251628875732e-01 2.696626186370849609e-01
7.400923371315002441e-01 -1.160974740982055664e+00 5.858058929443359375e-01 3.664481937885284424e-01 3.143490552902221680e-01
7.011601924896240234e-01 -7.337462902069091797e-01 1.828073412179946899e-01 1.598968803882598877e-01 1.088827922940254211e-01
1.351805925369262695e-01 -1.148395165801048279e-01 2.774067223072052002e-01 7.224031686782836914e-01 1.335307955741882324e+00
-1.345690488815307617e-01 -7.259168028831481934e-01 -4.477095901966094971e-01 4.014351963996887207e-01 2.006492614746093750e+00
-3.624282032251358032e-02 -5.720303058624267578e-01 -8.406209349632263184e-01 5.351968407630920410e-01 1.641272902488708496e+00
-5.080344080924987793e-01 -6.369489431381225586e-01 -9.277514219284057617e-01 7.302532196044921875e-01 1.366525769233703613e+00
-1.197587698698043823e-01 -8.264808058738708496e-01 -7.340661883354187012e-01 6.737875938415527344e-01 1.581679821014404297e+00
1.282854527235031128e-01 -8.904797434806823730e-01 -9.879575967788696289e-01 1.138583302497863770e+00 1.731439948081970215e+00
1.417448520660400391e-01 -8.719847798347473145e-01 -9.640401601791381836e-01 1.176203846931457520e+00 1.698986530303955078e+00
4.139747843146324158e-02 -6.888171434402465820e-01 -1.006661057472229004e+00 9.992410540580749512e-01 2.266667127609252930e+00
-2.177846133708953857e-01 -5.862533450126647949e-01 -3.134386539459228516e-01 1.520434379577636719e+00 2.600281715393066406e+00
3.777797520160675049e-01 -2.151920795440673828e-01 -1.447346955537796021e-01 7.377101182937622070e-01 2.667979717254638672e+00
4.926470220088958740e-01 -2.279855310916900635e-01 -5.220374464988708496e-01 8.857714533805847168e-01 2.884027481079101562e+00
5.014892220497131348e-01 -3.072894513607025146e-01 -4.843253493309020996e-01 8.405175209045410156e-01 2.869397401809692383e+00
2.564577162265777588e-01 -3.950912654399871826e-01 -3.370906710624694824e-01 8.175399899482727051e-01 2.952862024307250977e+00
3.207963407039642334e-01 -2.664258182048797607e-01 -5.267756581306457520e-01 7.580614089965820312e-01 2.973907232284545898e+00
1.255656033754348755e-01 -4.504381716251373291e-01 -1.211590394377708435e-01 1.073928236961364746e+00 2.203505754470825195e+00
-4.589172303676605225e-01 3.581514656543731689e-01 1.413236409425735474e-01 1.182986259460449219e+00 2.359005689620971680e+00
-4.293826520442962646e-01 2.623955309391021729e-01 4.204826802015304565e-02 1.110245704650878906e+00 2.485643386840820312e+00
-4.075773656368255615e-01 2.617848813533782959e-01 -3.972604870796203613e-01 7.966234683990478516e-01 2.086656093597412109e+00
-7.239522933959960938e-01 -1.620665565133094788e-02 -7.487410306930541992e-01 8.132356405258178711e-01 2.127496004104614258e+00
9.050203859806060791e-02 -6.287335604429244995e-02 -5.608329772949218750e-01 -1.140862345695495605e+00 7.069069147109985352e-01
8.253137767314910889e-02 -2.373759448528289795e-01 -6.301480531692504883e-01 -1.126951932907104492e+00 5.435992479324340820e-01
1.353330165147781372e-01 -3.655066788196563721e-01 -3.727676272392272949e-01 -8.679229021072387695e-01 4.934247732162475586e-01
1.437445282936096191e-01 -1.489236652851104736e-01 -3.538427352905273438e-01 -1.091449975967407227e+00 5.868243575096130371e-01
1.282615512609481812e-01 -1.281887292861938477e-01 -4.114288389682769775e-01 -1.064435124397277832e+00 6.123398542404174805e-01
1.297014355659484863e-01 -1.648997515439987183e-01 -2.966716289520263672e-01 -1.102217316627502441e+00 6.296430826187133789e-01
3.345987200736999512e-02 -2.073260396718978882e-01 -2.321960479021072388e-01 -1.050114154815673828e+00 5.671727657318115234e-01
7.276998460292816162e-02 -2.569906711578369141e-01 -4.815565347671508789e-01 -1.004542827606201172e+00 6.208766698837280273e-01
5.184094980359077454e-02 -1.457330286502838135e-01 -5.534032583236694336e-01 -9.964842200279235840e-01 6.440489292144775391e-01
6.894528865814208984e-02 -1.257032305002212524e-01 -5.912167429924011230e-01 -1.064235568046569824e+00 6.521735191345214844e-01
9.392518550157546997e-02 -1.686296910047531128e-01 -5.801125168800354004e-01 -1.073265314102172852e+00 7.068718671798706055e-01
1.176984757184982300e-01 -2.816510796546936035e-01 -5.075410604476928711e-01 -1.034037709236145020e+00 4.949855208396911621e-01
6.853833794593811035e-02 -2.831487655639648438e-01 -5.482965707778930664e-01 -1.094559311866760254e+00 5.662710666656494141e-01
-3.978093713521957397e-02 -2.204582691192626953e-01 -3.787022829055786133e-01 -1.184687733650207520e+00 5.957453250885009766e-01
-2.611181512475013733e-02 -1.395678073167800903e-01 -4.040386080741882324e-01 -1.120109319686889648e+00 6.235334277153015137e-01
-2.365088649094104767e-02 -7.684240490198135376e-02 -3.700555860996246338e-01 -1.118394017219543457e+00 6.376346945762634277e-01
-2.365088649094104767e-02 -7.684240490198135376e-02 -3.700555860996246338e-01 -1.118394017219543457e+00 6.376346945762634277e-01
1.780439168214797974e-01 -1.167856305837631226e-01 -3.245590031147003174e-01 -9.705839157104492188e-01 7.343962192535400391e-01
9.282566606998443604e-02 -4.682552069425582886e-03 -3.110007643699645996e-01 -9.354122281074523926e-01 6.876406073570251465e-01
1.363383680582046509e-01 9.710605740547180176e-01 -1.179744303226470947e-01 -4.610961377620697021e-01 2.580216646194458008e+00
2.036399953067302704e-02 7.805626392364501953e-01 -2.338309586048126221e-01 -1.831664294004440308e-01 2.544059991836547852e+00
1.681747883558273315e-01 6.153619885444641113e-01 -3.898762762546539307e-01 -3.251596093177795410e-01 2.510298490524291992e+00
-7.810071110725402832e-02 5.470939278602600098e-01 -4.923284053802490234e-01 -5.873143672943115234e-01 2.571741580963134766e+00
7.832124829292297363e-02 4.398786127567291260e-01 -2.187046259641647339e-01 -6.869193911552429199e-01 2.452540159225463867e+00
-7.520520687103271484e-02 6.765496730804443359e-02 -6.362832188606262207e-01 1.148084029555320740e-01 2.001567840576171875e+00
-3.577696382999420166e-01 5.148747563362121582e-02 -2.747033834457397461e-01 4.737909883260726929e-02 1.854306817054748535e+00
-4.237491488456726074e-01 -2.752770781517028809e-01 -2.859791219234466553e-01 -4.170790612697601318e-01 1.739564895629882812e+00
-4.951539337635040283e-01 -4.505588114261627197e-02 -6.411061882972717285e-01 -7.348350882530212402e-01 1.572466135025024414e+00
-7.947651743888854980e-01 -1.156246438622474670e-01 -5.999633669853210449e-01 -8.215055465698242188e-01 1.883666396141052246e+00
-8.092923760414123535e-01 -3.039585053920745850e-01 -4.310112893581390381e-01 -8.430931568145751953e-01 1.655416727066040039e+00
-8.631066679954528809e-01 -5.634891986846923828e-02 -5.054115653038024902e-01 -9.848006367683410645e-01 1.711795091629028320e+00
-5.974082350730895996e-01 6.469715386629104614e-02 -2.611243426799774170e-01 -1.556617975234985352e+00 1.476891160011291504e+00
-5.420818924903869629e-01 -3.103088438510894775e-01 -3.072226643562316895e-01 -4.113839864730834961e-01 9.308579564094543457e-01
-5.829843282699584961e-01 -2.700772285461425781e-01 -3.035918176174163818e-01 -4.476211369037628174e-01 1.065171599388122559e+00
-4.793433845043182373e-01 -3.873753249645233154e-01 -5.493980050086975098e-01 -2.113877385854721069e-01 1.131293773651123047e+00
-4.564406275749206543e-01 -3.879767060279846191e-01 -6.428616046905517578e-01 -1.726422309875488281e-01 1.158587217330932617e+00
-5.299292802810668945e-01 -4.979177117347717285e-01 -4.823256433010101318e-01 -3.256025910377502441e-01 1.360193133354187012e+00
-9.132397174835205078e-01 -4.667306840419769287e-01 -6.720741391181945801e-01 -4.920106530189514160e-01 1.165527820587158203e+00
-7.614325881004333496e-01 -6.506311893463134766e-01 -8.726521730422973633e-01 4.329648986458778381e-02 1.594348073005676270e+00
-4.052295386791229248e-01 -6.623981595039367676e-01 -6.081814169883728027e-01 -3.261211812496185303e-01 1.353715896606445312e+00
-1.224292397499084473e+00 -1.990554630756378174e-01 -3.500055372714996338e-01 -9.232302755117416382e-02 1.889479517936706543e+00
-7.956691980361938477e-01 6.697287559509277344e-01 -5.218685418367385864e-02 -2.567493021488189697e-01 1.770493388175964355e+00
-7.828673124313354492e-01 5.522642731666564941e-01 -1.344871148467063904e-02 -3.611522316932678223e-01 1.773804903030395508e+00
-7.849134802818298340e-01 3.786834776401519775e-01 -4.429490864276885986e-01 -7.099590301513671875e-01 1.425110459327697754e+00
-4.377875328063964844e-01 -1.864271759986877441e-01 2.731571532785892487e-02 -3.259004652500152588e-01 1.169053792953491211e+00
-2.902150452136993408e-01 -3.278006613254547119e-01 1.105471700429916382e-01 -8.129248619079589844e-01 1.508880615234375000e+00
-6.146259307861328125e-01 6.112936139106750488e-02 3.632243722677230835e-02 -8.435943722724914551e-01 2.081765890121459961e+00
-5.930217504501342773e-01 4.486148804426193237e-02 2.286813780665397644e-02 -8.587226867675781250e-01 2.099461793899536133e+00
-7.732889652252197266e-01 5.152287334203720093e-02 -6.368916947394609451e-04 -5.613254904747009277e-01 1.806799769401550293e+00
-3.913756608963012695e-01 -1.359309554100036621e-01 4.255846515297889709e-02 -5.360313057899475098e-01 1.490860104560852051e+00
-8.561050295829772949e-01 1.043725833296775818e-01 -3.022893667221069336e-01 -2.960246503353118896e-01 1.047132611274719238e+00
-5.588513612747192383e-01 -2.976576983928680420e-01 -9.029542207717895508e-01 -1.197316169738769531e+00 7.309956550598144531e-01
-6.169885993003845215e-01 -2.661042213439941406e-01 -7.034553885459899902e-01 -1.149847626686096191e+00 7.369478940963745117e-01
-7.050506472587585449e-01 -2.188872992992401123e-01 -7.983936667442321777e-01 -1.004620313644409180e+00 1.085270047187805176e+00
-9.284981489181518555e-01 -4.711248576641082764e-01 -7.333136200904846191e-01 -1.063639998435974121e+00 1.258000731468200684e+00
-9.142471551895141602e-01 -1.647985726594924927e-01 -4.188796877861022949e-01 -1.366954445838928223e+00 1.200556397438049316e+00
-9.142471551895141602e-01 -1.647985726594924927e-01 -4.188796877861022949e-01 -1.366954445838928223e+00 1.200556397438049316e+00
-2.903872728347778320e-01 -8.117549121379852295e-02 -2.076269090175628662e-01 -1.215445756912231445e+00 1.391097545623779297e+00
-2.506656944751739502e-01 -2.185149490833282471e-01 -5.389241576194763184e-01 -8.207861781120300293e-01 7.362878918647766113e-01
3.490222394466400146e-01 -1.317569613456726074e-01 -1.523448973894119263e-01 -7.985305190086364746e-01 6.235461235046386719e-01
-7.065413147211074829e-02 -2.546089589595794678e-01 -1.539931297302246094e-01 -1.019684672355651855e+00 9.376751780509948730e-01
-6.630920618772506714e-02 -3.365652561187744141e-01 -3.785521388053894043e-01 -4.593614935874938965e-01 7.069267630577087402e-01
-1.494589149951934814e-01 2.231970429420471191e-03 -3.182874023914337158e-01 4.002052918076515198e-02 6.628379225730895996e-01
-3.744656741619110107e-01 -1.988752633333206177e-01 -2.636466622352600098e-01 3.200076818466186523e-01 7.384160161018371582e-01
-3.654916882514953613e-01 -3.663455843925476074e-01 -3.054389357566833496e-01 2.931956350803375244e-01 9.533856511116027832e-01
-3.217186629772186279e-01 -2.707704305648803711e-01 -3.090365827083587646e-01 3.425662517547607422e-01 1.000075340270996094e+00
-3.201892673969268799e-01 -1.019539088010787964e-01 -3.800043165683746338e-01 4.477060735225677490e-01 1.077377319335937500e+00
-4.474126696586608887e-01 8.463939279317855835e-02 -1.704273670911788940e-01 3.992320001125335693e-01 1.254121780395507812e+00
-3.173830509185791016e-01 2.707504928112030029e-01 -2.218426465988159180e-01 5.903718471527099609e-01 1.169596314430236816e+00
-6.491981446743011475e-02 6.537105441093444824e-01 -7.410979270935058594e-02 -4.200427830219268799e-01 2.157670021057128906e+00
-9.910774230957031250e-02 7.637194395065307617e-01 -5.254932492971420288e-02 -3.285250663757324219e-01 2.281297683715820312e+00
5.587320774793624878e-02 8.067305088043212891e-01 -2.726567685604095459e-01 -4.177025556564331055e-01 2.617085456848144531e+00
-5.397354066371917725e-02 9.819505810737609863e-01 -5.177720785140991211e-01 -2.022032886743545532e-01 2.929118156433105469e+00
-6.982360035181045532e-03 1.026753425598144531e+00 -4.892733991146087646e-01 -2.275632172822952271e-01 2.887151718139648438e+00
-1.497107893228530884e-01 4.872666895389556885e-01 4.336607083678245544e-02 1.076070591807365417e-01 2.703928232192993164e+00
-3.924249708652496338e-01 6.598126292228698730e-01 -5.418736115097999573e-02 -4.196758568286895752e-02 2.934898138046264648e+00
5.584779381752014160e-01 -5.710136294364929199e-01 4.372742176055908203e-01 -5.665817260742187500e-01 2.344890117645263672e+00
-3.460386395454406738e-01 -6.984633207321166992e-02 -3.262909352779388428e-01 4.019435048103332520e-01 1.705403208732604980e+00
-1.050703004002571106e-01 -9.394906759262084961e-01 -1.183218598365783691e+00 8.839042186737060547e-01 2.903695344924926758e+00
-3.645046949386596680e-01 -1.288210391998291016e+00 -1.212869644165039062e+00 9.019291400909423828e-01 2.421883106231689453e+00
-5.409876108169555664e-01 -1.193152546882629395e+00 -1.587229132652282715e+00 8.731657266616821289e-01 2.574211835861206055e+00
-1.578428268432617188e+00 -1.899936497211456299e-01 -8.640331029891967773e-01 2.045377254486083984e+00 2.498997449874877930e+00
-1.685439586639404297e+00 4.799522832036018372e-02 -5.206879377365112305e-01 1.646156072616577148e+00 2.641308784484863281e+00
-1.141897797584533691e+00 1.041520535945892334e-01 -9.851089864969253540e-02 2.236103534698486328e+00 3.549518585205078125e+00
-1.100304484367370605e+00 3.282395005226135254e-02 -1.052083820104598999e-01 2.273685932159423828e+00 3.520798206329345703e+00
-1.492901563644409180e+00 3.434914052486419678e-01 4.008181095123291016e-01 1.540818333625793457e+00 2.925396680831909180e+00
-1.455736279487609863e+00 5.156914889812469482e-02 2.136585712432861328e-01 1.913543939590454102e+00 2.680615663528442383e+00
-1.454861521720886230e+00 -8.461151272058486938e-03 2.324990630149841309e-01 1.869127154350280762e+00 2.692817449569702148e+00
-1.637551546096801758e+00 -1.817662119865417480e-01 3.847885727882385254e-01 1.920619606971740723e+00 2.868369817733764648e+00
-1.629840254783630371e+00 -7.253832370042800903e-02 3.617770373821258545e-01 1.789755582809448242e+00 3.031764507293701172e+00
-1.723722815513610840e+00 2.409351915121078491e-01 2.337727546691894531e-01 2.144755840301513672e+00 3.338801145553588867e+00
-1.727030038833618164e+00 2.014028429985046387e-01 1.228911057114601135e-01 2.183371067047119141e+00 3.273004531860351562e+00
-1.734110474586486816e+00 5.409156084060668945e-01 8.741820231080055237e-03 2.067672729492187500e+00 3.885329008102416992e+00
-1.786158323287963867e+00 3.502705991268157959e-01 -5.201242566108703613e-01 2.160048007965087891e+00 4.523086071014404297e+00
-1.348375797271728516e+00 3.372750580310821533e-01 -4.932884275913238525e-01 2.444278717041015625e+00 4.720693588256835938e+00
-6.585995554924011230e-01 -3.765054345130920410e-01 -1.299258917570114136e-01 1.595922470092773438e+00 3.356747865676879883e+00
-5.700929760932922363e-01 -5.230163335800170898e-01 9.227079153060913086e-02 1.588279485702514648e+00 3.383521795272827148e+00
-5.124964714050292969e-01 -6.502358913421630859e-01 -6.781253218650817871e-01 1.461805462837219238e+00 2.994709968566894531e+00
-1.174812197685241699e+00 -4.416018724441528320e-01 2.345789968967437744e-02 1.738388895988464355e+00 3.081660747528076172e+00
-6.309570670127868652e-01 -3.638716340065002441e-01 4.951232671737670898e-01 1.682219266891479492e+00 2.711069583892822266e+00
1.222386136651039124e-01 -5.489255785942077637e-01 1.485224254429340363e-02 1.225661158561706543e+00 2.333398342132568359e+00
-5.433500409126281738e-01 2.393647879362106323e-01 -2.480941116809844971e-01 3.657780587673187256e-01 8.910428881645202637e-01
-5.397572517395019531e-01 2.727723121643066406e-01 -2.212286442518234253e-01 3.642438054084777832e-01 8.587635755538940430e-01
-5.125783681869506836e-01 -1.549411267042160034e-01 -4.742128252983093262e-01 -3.654164373874664307e-01 2.593797147274017334e-01
-4.958318769931793213e-01 -1.821355521678924561e-01 -4.336006641387939453e-01 -4.046103358268737793e-01 2.764774858951568604e-01
-4.904962778091430664e-01 -1.390468627214431763e-01 -3.868382275104522705e-01 -4.023541212081909180e-01 2.655116021633148193e-01
-4.974740445613861084e-01 -1.788365244865417480e-01 -3.780519664287567139e-01 -4.074099957942962646e-01 2.611964344978332520e-01
-4.998094737529754639e-01 -1.950615048408508301e-01 -3.918216228485107422e-01 -3.878753483295440674e-01 2.700226604938507080e-01
-4.998094737529754639e-01 -1.950615048408508301e-01 -3.918216228485107422e-01 -3.878753483295440674e-01 2.700226604938507080e-01
-5.056206583976745605e-01 -1.560776233673095703e-01 -3.940789699554443359e-01 -3.791817426681518555e-01 2.872022688388824463e-01
-5.056206583976745605e-01 -1.560776233673095703e-01 -3.940789699554443359e-01 -3.791817426681518555e-01 2.872022688388824463e-01
-5.056206583976745605e-01 -1.560776233673095703e-01 -3.940789699554443359e-01 -3.791817426681518555e-01 2.872022688388824463e-01
-5.056206583976745605e-01 -1.560776233673095703e-01 -3.940789699554443359e-01 -3.791817426681518555e-01 2.872022688388824463e-01
-5.662790536880493164e-01 -5.703094601631164551e-02 -3.418059647083282471e-01 -9.714390337467193604e-02 4.770474433898925781e-01
-5.902037024497985840e-01 -3.612677380442619324e-02 -7.023613452911376953e-01 -1.740223467350006104e-01 6.525961756706237793e-01


==> images/mnist_ood/gan_0.txt <==
-8.844456672668457031e-01 9.032207727432250977e-01 -1.452451467514038086e+00 1.001958608627319336e+00 1.592256665229797363e+00
-9.938591122627258301e-01 1.316771626472473145e+00 -1.300374746322631836e+00 8.884880542755126953e-01 1.934113740921020508e+00
-9.627571105957031250e-01 1.354944467544555664e+00 -1.233843803405761719e+00 8.505086898803710938e-01 1.926527023315429688e+00
-9.627571105957031250e-01 1.354944467544555664e+00 -1.233843803405761719e+00 8.505086898803710938e-01 1.926527023315429688e+00
-1.065930604934692383e+00 5.046718716621398926e-01 -1.162627339363098145e+00 8.695662021636962891e-01 1.977590322494506836e+00
-1.034785747528076172e+00 6.121960878372192383e-01 -1.252251863479614258e+00 7.808501720428466797e-01 1.902580261230468750e+00
-9.456255435943603516e-01 4.141274392604827881e-01 -1.876696467399597168e+00 1.194525718688964844e+00 2.281003475189208984e+00
-6.442575454711914062e-01 4.691754281520843506e-01 -6.519110798835754395e-01 9.563226103782653809e-01 2.485454797744750977e+00
-4.652512669563293457e-01 3.849862813949584961e-01 -7.795721888542175293e-01 1.303484439849853516e+00 2.532142877578735352e+00
-4.225037992000579834e-01 4.212249815464019775e-01 -5.841978788375854492e-01 1.193506360054016113e+00 2.442354917526245117e+00
-4.131702780723571777e-01 4.182237684726715088e-01 -4.476213455200195312e-01 1.018193721771240234e+00 2.355261802673339844e+00
-3.178927302360534668e-01 4.374969601631164551e-01 -4.565280675888061523e-01 7.743490338325500488e-01 2.030416965484619141e+00
-3.684142529964447021e-01 5.840513706207275391e-01 -1.108159124851226807e-01 1.046665787696838379e+00 2.113269567489624023e+00
4.298115968704223633e-01 7.676699161529541016e-01 -6.251941323280334473e-01 1.495833873748779297e+00 1.618726134300231934e+00
-6.170175224542617798e-02 4.273939728736877441e-01 -6.020846962928771973e-01 1.313513636589050293e+00 2.576420545578002930e+00
4.425378143787384033e-02 4.312689304351806641e-01 -4.122192263603210449e-01 1.445051193237304688e+00 2.527688026428222656e+00
2.318637073040008545e-01 8.935698270797729492e-01 -1.866254210472106934e-01 1.555034875869750977e+00 1.631411433219909668e+00
2.789166271686553955e-01 7.270545363426208496e-01 -3.241026699542999268e-01 1.680616736412048340e+00 1.526938199996948242e+00
3.130344152450561523e-01 6.658918857574462891e-01 -3.311983942985534668e-01 1.727892279624938965e+00 1.495429635047912598e+00
5.897545814514160156e-01 9.386167526245117188e-01 -4.931813180446624756e-01 1.581398844718933105e+00 1.639500737190246582e+00
5.851855278015136719e-01 9.766886830329895020e-01 -4.478329122066497803e-01 1.557207345962524414e+00 1.647151350975036621e+00
4.377507269382476807e-01 9.608749747276306152e-01 -6.883640289306640625e-01 1.906311273574829102e+00 1.795587301254272461e+00
4.937853515148162842e-01 1.891842782497406006e-01 3.501260280609130859e-01 1.440126419067382812e+00 3.497993469238281250e+00
3.047401607036590576e-01 2.754704654216766357e-01 -1.967956721782684326e-01 1.566965579986572266e+00 3.207953691482543945e+00
2.048210799694061279e-01 3.599983155727386475e-01 -7.251486182212829590e-02 1.640388488769531250e+00 3.388838529586791992e+00
6.275138854980468750e-01 7.499564886093139648e-01 5.344963669776916504e-01 1.796622514724731445e+00 1.958328723907470703e+00
4.350507855415344238e-01 5.399948358535766602e-01 6.429039239883422852e-01 1.485870480537414551e+00 2.014277696609497070e+00
2.221273928880691528e-01 7.566249966621398926e-01 3.467143476009368896e-01 1.414876937866210938e+00 2.221501111984252930e+00
-5.361965298652648926e-01 1.264660000801086426e+00 -1.626089960336685181e-01 1.279223322868347168e+00 1.955989003181457520e+00
-5.657473206520080566e-01 1.001406788825988770e+00 -2.948407083749771118e-02 1.127035379409790039e+00 1.951633572578430176e+00
-4.508180916309356689e-01 5.777081847190856934e-01 4.350789189338684082e-01 9.277263283729553223e-01 1.862748742103576660e+00
-6.044162511825561523e-01 6.160312294960021973e-01 4.157422184944152832e-01 7.872713208198547363e-01 1.981734395027160645e+00
-6.044162511825561523e-01 6.160312294960021973e-01 4.157422184944152832e-01 7.872713208198547363e-01 1.981734395027160645e+00
-6.353787183761596680e-01 5.894241929054260254e-01 3.416416347026824951e-01 7.782034277915954590e-01 1.979846835136413574e+00
-7.372011542320251465e-01 5.281543135643005371e-01 2.916951775550842285e-01 7.326010465621948242e-01 1.888232231140136719e+00
-6.461579203605651855e-01 5.740565657615661621e-01 3.537700772285461426e-01 8.519685268402099609e-01 1.549145221710205078e+00
-2.222072124481201172e+00 1.031560420989990234e+00 -1.087694525718688965e+00 1.521103143692016602e+00 2.093367815017700195e+00
-2.191456317901611328e+00 1.234644055366516113e+00 -7.941215038299560547e-01 1.414088964462280273e+00 1.876101136207580566e+00
-2.166341066360473633e+00 1.379468917846679688e+00 -8.388448357582092285e-01 1.445629954338073730e+00 1.925616383552551270e+00
-1.319953680038452148e+00 8.550639748573303223e-01 7.875388264656066895e-01 1.200500011444091797e+00 2.116115808486938477e+00
-1.309206008911132812e+00 9.243020415306091309e-01 7.825665473937988281e-01 1.214388012886047363e+00 1.995523571968078613e+00
-9.571372866630554199e-01 7.127515077590942383e-01 3.203958868980407715e-01 6.461790204048156738e-01 1.483267664909362793e+00
-9.196605682373046875e-01 6.954101920127868652e-01 4.409414157271385193e-02 5.892862677574157715e-01 1.292646408081054688e+00
-9.887697100639343262e-01 6.979538202285766602e-01 -4.431870579719543457e-02 5.892153382301330566e-01 1.299132943153381348e+00
-8.750968575477600098e-01 4.148647785186767578e-01 -2.039789110422134399e-01 5.032437443733215332e-01 1.124371170997619629e+00
-7.291354537010192871e-01 5.861678123474121094e-01 1.594581305980682373e-01 4.969372153282165527e-01 1.075258016586303711e+00
-6.808875203132629395e-01 3.887776732444763184e-01 7.780798673629760742e-01 8.059515357017517090e-01 2.127954244613647461e+00
-6.384680867195129395e-01 3.517623841762542725e-01 7.383548021316528320e-01 8.590836524963378906e-01 2.102287054061889648e+00
-5.992090106010437012e-01 4.913035333156585693e-01 7.821943759918212891e-01 9.003039598464965820e-01 1.981576561927795410e+00
-5.259639024734497070e-01 5.847349762916564941e-01 5.154166221618652344e-01 9.052716493606567383e-01 1.846587181091308594e+00
-5.860511064529418945e-01 5.156173706054687500e-01 4.006325006484985352e-01 9.282249808311462402e-01 1.803641200065612793e+00
-5.626855492591857910e-01 6.358523368835449219e-01 3.654031753540039062e-01 1.300047993659973145e+00 1.656821489334106445e+00
-7.100273966789245605e-01 5.986437797546386719e-01 6.565488576889038086e-01 8.101305961608886719e-01 1.860740900039672852e+00
-9.513300061225891113e-01 8.479017019271850586e-01 2.643160521984100342e-01 1.020381808280944824e+00 2.134841442108154297e+00
-9.833009243011474609e-01 8.071861863136291504e-01 1.702283918857574463e-01 1.076132893562316895e+00 2.094374179840087891e+00
-8.419999480247497559e-01 1.039984822273254395e+00 2.080310434103012085e-01 9.401438832283020020e-01 2.154942989349365234e+00
-2.413952946662902832e-01 8.604418635368347168e-01 5.769668221473693848e-01 1.534637928009033203e+00 1.803337931632995605e+00
-2.826405763626098633e-01 8.290405273437500000e-01 7.211948037147521973e-01 1.328993320465087891e+00 1.842300295829772949e+00
-1.986760497093200684e-01 7.240484356880187988e-01 6.159598827362060547e-01 1.260864138603210449e+00 2.008374214172363281e+00
-1.358871757984161377e-01 6.360431909561157227e-01 8.172302842140197754e-01 1.290239095687866211e+00 1.964725732803344727e+00
-1.461315453052520752e-01 6.594353914260864258e-01 8.289078474044799805e-01 1.177115321159362793e+00 1.992299556732177734e+00
-2.644135951995849609e-01 7.922133207321166992e-01 8.924251794815063477e-01 1.251972436904907227e+00 1.952634096145629883e+00
-3.868640065193176270e-01 9.162139296531677246e-01 6.340819001197814941e-01 1.331422209739685059e+00 1.951889753341674805e+00
-4.091815948486328125e-01 1.009633421897888184e+00 6.201263070106506348e-01 1.234767198562622070e+00 1.857192158699035645e+00
-9.395016431808471680e-01 1.102304220199584961e+00 1.530844807624816895e+00 1.447138547897338867e+00 2.397377252578735352e+00
-1.218218445777893066e+00 7.724626064300537109e-01 5.102874040603637695e-01 9.114124178886413574e-01 2.201836585998535156e+00
-9.364050030708312988e-01 1.650693565607070923e-01 6.370468437671661377e-02 4.287253916263580322e-01 2.328164100646972656e+00
-9.181373715400695801e-01 2.217662036418914795e-01 8.211402595043182373e-02 3.892240524291992188e-01 2.303724050521850586e+00
-6.974638104438781738e-01 7.314299941062927246e-01 6.096890941262245178e-02 1.338623881340026855e+00 1.741454720497131348e+00
-4.874653220176696777e-01 1.116158008575439453e+00 -2.239503562450408936e-01 1.514077425003051758e+00 1.953429698944091797e+00
-3.827710449695587158e-01 1.427228450775146484e+00 -1.904590576887130737e-01 1.658671975135803223e+00 2.050983905792236328e+00
-2.522625327110290527e-01 6.481221318244934082e-01 -4.525425732135772705e-01 1.488816261291503906e+00 2.266850471496582031e+00
-2.551491558551788330e-01 5.865551233291625977e-01 -4.451549649238586426e-01 1.517182469367980957e+00 2.243897438049316406e+00
-2.422709912061691284e-01 1.422639489173889160e+00 -7.477726340293884277e-01 1.845976471900939941e+00 1.782476902008056641e+00
-3.207806944847106934e-01 1.333607912063598633e+00 -8.681136965751647949e-01 1.901164174079895020e+00 1.766813874244689941e+00
-2.413537204265594482e-01 8.170390725135803223e-01 -1.043117284774780273e+00 1.889621257781982422e+00 1.556334972381591797e+00
-9.085035324096679688e-01 1.267145872116088867e+00 -3.306875228881835938e-01 1.117138028144836426e+00 2.315401554107666016e+00
-1.319938302040100098e+00 8.800000548362731934e-01 -2.489469647407531738e-01 1.312209010124206543e+00 2.710883855819702148e+00
-8.125430345535278320e-01 3.335705995559692383e-01 -1.398730754852294922e+00 6.296368837356567383e-01 2.101598739624023438e+00
-8.015717864036560059e-01 3.287543356418609619e-01 -1.439707159996032715e+00 5.960066318511962891e-01 2.085951805114746094e+00
-9.350690841674804688e-01 6.147252917289733887e-01 -1.552744626998901367e+00 7.327452898025512695e-01 2.394201040267944336e+00
-9.449637532234191895e-01 9.367309808731079102e-01 -1.901855826377868652e+00 9.461422562599182129e-01 2.446006774902343750e+00
-8.129394054412841797e-01 9.188393354415893555e-01 -1.781332612037658691e+00 1.081953525543212891e+00 2.200231313705444336e+00
-1.287857294082641602e+00 5.970877408981323242e-01 -1.057630896568298340e+00 6.964054107666015625e-01 2.776227712631225586e+00
-1.349692106246948242e+00 5.605541467666625977e-01 -1.016759634017944336e+00 6.898171305656433105e-01 2.705757141113281250e+00
-1.554114580154418945e+00 5.684208273887634277e-01 -1.749680757522583008e+00 4.942830502986907959e-01 2.913490533828735352e+00
-1.398102760314941406e+00 2.449065744876861572e-01 -1.296837925910949707e+00 -8.459558710455894470e-03 2.763257265090942383e+00
-1.418711900711059570e+00 2.126846164464950562e-01 -1.383854031562805176e+00 3.203353583812713623e-01 2.473507881164550781e+00
-6.877877712249755859e-01 4.049335420131683350e-01 -6.107952594757080078e-01 7.400788664817810059e-01 1.600497484207153320e+00
-9.002887010574340820e-01 2.229285538196563721e-01 -5.357648730278015137e-01 4.549220204353332520e-01 1.636433482170104980e+00
-8.487738370895385742e-01 4.390052855014801025e-01 -5.591050982475280762e-01 4.376064538955688477e-01 1.626863479614257812e+00
-5.853927731513977051e-01 3.326919376850128174e-01 -2.141655832529067993e-01 4.726957678794860840e-01 7.813196182250976562e-01
-5.578729510307312012e-01 3.352246582508087158e-01 -1.671189069747924805e-01 4.530224800109863281e-01 7.815037369728088379e-01
-4.816194474697113037e-01 4.693617522716522217e-01 -5.240311622619628906e-01 6.387020945549011230e-01 8.995140790939331055e-01
-4.530302286148071289e-01 5.211751461029052734e-01 -4.824405610561370850e-01 6.281852126121520996e-01 8.688585758209228516e-01
-4.759241044521331787e-01 3.999592363834381104e-01 -5.045682191848754883e-01 6.031936407089233398e-01 9.629753828048706055e-01
-6.067612171173095703e-01 3.814637064933776855e-01 -3.143561780452728271e-01 6.197264194488525391e-01 8.540900349617004395e-01
-6.120058298110961914e-01 4.485983848571777344e-01 -3.970572352409362793e-01 6.505538821220397949e-01 8.689200282096862793e-01
-8.292555212974548340e-01 4.506064355373382568e-01 -3.775738775730133057e-01 3.372640609741210938e-01 6.842924356460571289e-01
-6.628722548484802246e-01 4.160555601119995117e-01 -5.506954789161682129e-01 4.373410046100616455e-01 7.797663807868957520e-01
-6.487150788307189941e-01 3.377399444580078125e-01 -4.640051126480102539e-01 4.502170681953430176e-01 8.019434213638305664e-01
-6.787198185920715332e-01 2.803211808204650879e-01 -1.583876907825469971e-01 5.063667297363281250e-01 1.222294926643371582e+00
-5.736057162284851074e-01 3.287847638130187988e-01 1.385334506630897522e-02 4.642734229564666748e-01 1.280036449432373047e+00
-6.984874010086059570e-01 2.365412414073944092e-01 6.425835937261581421e-02 5.261194109916687012e-01 1.295933365821838379e+00
-6.984874010086059570e-01 2.365412414073944092e-01 6.425835937261581421e-02 5.261194109916687012e-01 1.295933365821838379e+00
-6.984874010086059570e-01 2.365412414073944092e-01 6.425835937261581421e-02 5.261194109916687012e-01 1.295933365821838379e+00
-6.984874010086059570e-01 2.365412414073944092e-01 6.425835937261581421e-02 5.261194109916687012e-01 1.295933365821838379e+00
-7.238643765449523926e-01 4.973928630352020264e-01 2.715296857059001923e-02 6.263232827186584473e-01 1.076460838317871094e+00
-5.549384355545043945e-01 6.154681444168090820e-01 -6.007846072316169739e-02 4.783295392990112305e-01 1.079503178596496582e+00
-5.643428564071655273e-01 4.942026138305664062e-01 -2.853447794914245605e-01 5.145899653434753418e-01 1.091201543807983398e+00
-1.101858377456665039e+00 6.541399359703063965e-01 2.131083756685256958e-01 5.470455884933471680e-01 1.388096690177917480e+00
-1.030294179916381836e+00 4.585194885730743408e-01 1.605736762285232544e-01 5.603862404823303223e-01 1.428732395172119141e+00
-8.368105292320251465e-01 3.852431774139404297e-01 1.556891202926635742e-01 5.960482358932495117e-01 1.319972515106201172e+00
-8.109291791915893555e-01 3.283703327178955078e-01 1.914281547069549561e-01 6.085134148597717285e-01 1.318374633789062500e+00
-8.216181993484497070e-01 3.926942646503448486e-01 1.846911460161209106e-01 6.112990379333496094e-01 1.254409670829772949e+00
-5.427617579698562622e-03 3.211672604084014893e-01 -1.553229987621307373e-01 9.532407522201538086e-01 1.786097288131713867e+00
9.019575268030166626e-02 2.351636588573455811e-01 -7.476067543029785156e-02 9.508556723594665527e-01 1.819302558898925781e+00
9.240499883890151978e-02 2.441856265068054199e-01 -3.727720677852630615e-02 9.066907167434692383e-01 1.831982851028442383e+00
9.365662932395935059e-02 2.960577011108398438e-01 -1.772218197584152222e-02 8.890272974967956543e-01 1.855205774307250977e+00
6.440437585115432739e-02 6.766458749771118164e-01 -5.891470313072204590e-01 1.051754236221313477e+00 1.240440726280212402e+00
1.471368670463562012e-01 8.931475877761840820e-01 -7.270084619522094727e-01 9.676082730293273926e-01 1.228648424148559570e+00
2.155730128288269043e-01 9.121842980384826660e-01 -6.424877047538757324e-01 9.583163857460021973e-01 1.238253235816955566e+00
1.008145958185195923e-01 6.126338243484497070e-01 -6.200183033943176270e-01 1.019979834556579590e+00 1.031629204750061035e+00
1.038363352417945862e-01 6.204739212989807129e-01 -5.647692680358886719e-01 1.011527180671691895e+00 1.006203532218933105e+00
8.312104642391204834e-02 6.329088807106018066e-01 -5.822774171829223633e-01 1.015343666076660156e+00 1.138325691223144531e+00
6.421158462762832642e-02 6.643539071083068848e-01 -5.090650320053100586e-01 8.228985667228698730e-01 1.151035308837890625e+00
-2.787254750728607178e-01 4.818309545516967773e-01 -3.104363977909088135e-01 8.931668400764465332e-01 1.334182143211364746e+00
2.935485243797302246e-01 5.263438820838928223e-01 -1.478200107812881470e-01 1.271234273910522461e+00 1.808512926101684570e+00
-3.016360998153686523e-01 4.852946996688842773e-01 6.568909436464309692e-02 1.245139837265014648e+00 1.920939326286315918e+00
-1.399147957563400269e-01 3.941970169544219971e-01 -3.233747556805610657e-02 7.770283222198486328e-01 1.888121008872985840e+00
-1.339405328035354614e-01 3.425566256046295166e-01 -9.561204910278320312e-02 7.929958701133728027e-01 1.843335986137390137e+00
-1.857705861330032349e-01 2.800698876380920410e-01 -1.605491340160369873e-01 7.126004099845886230e-01 1.717807173728942871e+00
-2.001518607139587402e-01 2.485343962907791138e-01 -1.170316115021705627e-01 6.001169681549072266e-01 1.778902053833007812e+00
-2.304676473140716553e-01 1.884223222732543945e-01 -6.335626840591430664e-01 7.515646815299987793e-01 1.746468544006347656e+00
-2.958116233348846436e-01 2.636719346046447754e-01 2.030140608549118042e-01 7.250182628631591797e-01 1.627557873725891113e+00
-5.111489892005920410e-01 6.585350632667541504e-01 1.569052189588546753e-01 7.483236789703369141e-01 1.665673017501831055e+00
-1.095797657966613770e+00 8.642311692237854004e-01 -1.493054628372192383e-02 1.023170232772827148e+00 2.061966180801391602e+00
-9.935262799263000488e-01 1.033647418022155762e+00 -1.755660623311996460e-01 9.477528333663940430e-01 2.177774906158447266e+00
-1.116374135017395020e+00 1.294397592544555664e+00 2.814451158046722412e-01 1.322429180145263672e+00 2.443111658096313477e+00
-9.283858537673950195e-01 1.491597414016723633e+00 1.609761267900466919e-01 1.189461588859558105e+00 2.420323610305786133e+00
-8.834885954856872559e-01 2.089191675186157227e+00 2.898923158645629883e-01 2.267151832580566406e+00 2.403318881988525391e+00
-1.335831403732299805e+00 2.086341142654418945e+00 8.434711098670959473e-01 1.657258749008178711e+00 2.364193201065063477e+00
-1.350073218345642090e+00 2.034038305282592773e+00 7.689357995986938477e-01 1.694533824920654297e+00 2.326818943023681641e+00
-1.467334628105163574e+00 2.209560394287109375e+00 8.622553944587707520e-01 1.554161787033081055e+00 2.206167697906494141e+00
-4.152290225028991699e-01 2.054701566696166992e+00 1.424921154975891113e+00 1.946997880935668945e+00 2.644469738006591797e+00
-4.193512797355651855e-01 2.063222646713256836e+00 1.247183442115783691e+00 2.003885984420776367e+00 2.646681070327758789e+00
-1.660052537918090820e-01 1.909712910652160645e+00 1.241645574569702148e+00 2.138067245483398438e+00 2.640620470046997070e+00
-1.180753111839294434e+00 2.060575008392333984e+00 7.596414089202880859e-01 2.671749830245971680e+00 2.181859016418457031e+00
-1.442142248153686523e+00 1.881528615951538086e+00 7.889980673789978027e-01 2.592698812484741211e+00 2.207124233245849609e+00
-1.513587117195129395e+00 1.722497463226318359e+00 6.267541646957397461e-01 2.541100978851318359e+00 1.916020750999450684e+00
-1.485830664634704590e+00 1.594767093658447266e+00 6.305145621299743652e-01 2.736148357391357422e+00 1.835243940353393555e+00
-1.128916025161743164e+00 1.427940130233764648e+00 1.181112408638000488e+00 2.422263860702514648e+00 1.872074246406555176e+00
-1.299047470092773438e+00 9.101907610893249512e-01 6.524748802185058594e-01 1.648799300193786621e+00 1.799190878868103027e+00
-1.485701322555541992e+00 1.410668373107910156e+00 1.140532732009887695e+00 1.658912539482116699e+00 1.715386271476745605e+00
-1.568974137306213379e+00 1.329346418380737305e+00 1.248777389526367188e+00 1.820559382438659668e+00 1.558083176612854004e+00
-1.786225438117980957e+00 1.963065266609191895e+00 6.562997698783874512e-01 3.049584150314331055e+00 7.488517165184020996e-01
-1.964805841445922852e+00 1.796243309974670410e+00 6.504710912704467773e-01 3.151172399520874023e+00 4.491552114486694336e-01
-2.083182096481323242e+00 2.362095832824707031e+00 8.857073783874511719e-01 2.846651315689086914e+00 3.729968667030334473e-01
-2.042141437530517578e+00 1.748060464859008789e+00 4.509634077548980713e-01 3.248476266860961914e+00 5.811530351638793945e-01
-1.359478473663330078e+00 1.970184683799743652e+00 1.028674840927124023e+00 3.378920793533325195e+00 6.688876748085021973e-01
-1.555196642875671387e+00 2.067997217178344727e+00 6.008540391921997070e-01 3.281934499740600586e+00 7.139233350753784180e-01
-1.516016244888305664e+00 1.977288722991943359e+00 9.050709605216979980e-01 3.612885713577270508e+00 1.854815483093261719e-01
-1.488249063491821289e+00 1.844093918800354004e+00 6.608319878578186035e-01 3.217000722885131836e+00 3.142527937889099121e-01
-1.460184454917907715e+00 1.859865665435791016e+00 7.569427490234375000e-01 3.212978601455688477e+00 3.099645376205444336e-01
-1.526780366897583008e+00 1.977149486541748047e+00 8.404653072357177734e-01 3.005789518356323242e+00 6.764180064201354980e-01
-1.716456651687622070e+00 1.213458538055419922e+00 1.975841075181961060e-01 2.954820394515991211e+00 1.204474091529846191e+00
-1.747374892234802246e+00 1.358382701873779297e+00 1.734977215528488159e-01 2.983683824539184570e+00 1.222163796424865723e+00
-1.807049155235290527e+00 1.484227538108825684e+00 2.164374142885208130e-01 3.105227708816528320e+00 9.452448487281799316e-01
-1.942828655242919922e+00 1.866584420204162598e+00 6.698097586631774902e-01 3.052125692367553711e+00 1.188641667366027832e+00
-1.846652984619140625e+00 1.956934571266174316e+00 9.594618678092956543e-01 2.914405107498168945e+00 9.801086783409118652e-01
-1.633826851844787598e+00 1.695214748382568359e+00 1.065107464790344238e+00 2.932612657546997070e+00 7.641110420227050781e-01
-1.068470239639282227e+00 1.146145582199096680e+00 -1.605654060840606689e-01 2.629595994949340820e+00 8.505036830902099609e-01
-1.648276329040527344e+00 1.225339055061340332e+00 -2.487139701843261719e-01 2.770909547805786133e+00 7.745431661605834961e-01
-7.952544689178466797e-01 1.049735665321350098e+00 -1.277386546134948730e+00 2.347709655761718750e+00 1.361696720123291016e+00
-1.123087882995605469e+00 6.928156614303588867e-01 -1.349597811698913574e+00 1.706134676933288574e+00 1.187833070755004883e+00
-1.074890375137329102e+00 7.225742936134338379e-01 -1.205610990524291992e+00 1.636389970779418945e+00 1.192180871963500977e+00
-3.573967218399047852e-01 9.776029586791992188e-01 -3.007676005363464355e-01 2.053966045379638672e+00 1.806217432022094727e+00
-6.773372292518615723e-01 9.333627223968505859e-01 -3.969317972660064697e-01 1.469104409217834473e+00 1.572136998176574707e+00
-3.274325132369995117e-01 7.243125438690185547e-01 -6.078298687934875488e-01 1.394003987312316895e+00 1.294270038604736328e+00
-5.696629881858825684e-01 2.049628943204879761e-01 -1.850883513689041138e-01 6.278421878814697266e-01 1.539042353630065918e+00
-6.917212605476379395e-01 4.578475058078765869e-01 -4.583148956298828125e-01 6.691481471061706543e-01 1.174791932106018066e+00
-5.042861700057983398e-01 4.996073842048645020e-01 -6.348954439163208008e-01 5.203804969787597656e-01 1.098267078399658203e+00
-4.925252497196197510e-01 4.546179175376892090e-01 -6.396862268447875977e-01 5.674962997436523438e-01 1.076370477676391602e+00
-5.515365004539489746e-01 1.810935884714126587e-01 -2.257256209850311279e-01 2.767277359962463379e-01 1.253295302391052246e+00
-5.161215662956237793e-01 1.351419687271118164e-01 -2.723733484745025635e-01 3.030545115470886230e-01 1.273942232131958008e+00
1.302305608987808228e-01 5.307028889656066895e-01 -2.920855768024921417e-02 1.020964980125427246e+00 1.490395545959472656e+00
-6.890989840030670166e-02 6.936181783676147461e-01 1.841952800750732422e-01 1.135046005249023438e+00 1.709371089935302734e+00
-3.102574050426483154e-01 7.267252802848815918e-01 7.454282045364379883e-02 1.002320885658264160e+00 1.842365860939025879e+00
-3.171250224113464355e-01 8.394508957862854004e-01 6.796127557754516602e-02 1.025565862655639648e+00 1.847529768943786621e+00
-3.273655474185943604e-01 7.484650611877441406e-01 -3.823539614677429199e-01 1.485958814620971680e+00 1.688660264015197754e+00
-2.999504208564758301e-01 6.187327504158020020e-01 -3.966582119464874268e-01 1.435089826583862305e+00 1.689023375511169434e+00
-2.146973162889480591e-01 5.461782217025756836e-01 -3.902002274990081787e-01 1.361893534660339355e+00 1.844198942184448242e+00
-1.052464470267295837e-01 5.587327480316162109e-01 -5.203195214271545410e-01 1.360695481300354004e+00 1.801985144615173340e+00
-2.353819906711578369e-01 6.879282593727111816e-01 -6.654042005538940430e-01 1.239114165306091309e+00 1.784188151359558105e+00
-2.402899861335754395e-01 6.717453598976135254e-01 -5.715191364288330078e-01 1.253427147865295410e+00 1.825118422508239746e+00
-5.764051675796508789e-01 3.508873283863067627e-01 -5.539436638355255127e-02 1.091088533401489258e+00 2.600375890731811523e+00
-8.481902629137039185e-02 1.779894232749938965e-01 -7.965871095657348633e-01 1.082529187202453613e+00 2.903719902038574219e+00
-3.654063940048217773e-01 2.162930518388748169e-01 -7.367870807647705078e-01 1.003969669342041016e+00 2.601860284805297852e+00
-1.026446074247360229e-01 8.835207223892211914e-01 2.055606544017791748e-01 1.797241210937500000e+00 2.030024766921997070e+00
1.157657653093338013e-01 8.901024460792541504e-01 2.334906607866287231e-01 1.840176224708557129e+00 1.935526609420776367e+00
1.104268357157707214e-01 9.754322767257690430e-01 1.960225850343704224e-01 1.789635419845581055e+00 1.929334044456481934e+00
5.723134875297546387e-01 9.798318147659301758e-01 -8.087638616561889648e-01 1.923575162887573242e+00 1.398710608482360840e+00
4.913615584373474121e-01 9.406279325485229492e-01 -8.316292762756347656e-01 1.952343106269836426e+00 1.431566596031188965e+00
8.362877964973449707e-01 1.147945165634155273e+00 -9.665785431861877441e-01 2.209550380706787109e+00 1.430792093276977539e+00
-1.073930382728576660e+00 2.379783689975738525e-01 9.829851239919662476e-02 4.799311459064483643e-01 1.342092990875244141e+00
-5.719876885414123535e-01 5.098934173583984375e-01 -3.297109007835388184e-01 9.485952854156494141e-01 1.334805488586425781e+00
-5.644280314445495605e-01 6.605558395385742188e-01 -3.958742916584014893e-01 9.271245002746582031e-01 1.325036883354187012e+00
-4.054549336433410645e-01 6.140293478965759277e-01 -2.995727658271789551e-01 7.890377044677734375e-01 1.363526821136474609e+00
-3.598843812942504883e-01 7.775693535804748535e-01 -7.542123198509216309e-01 8.188955187797546387e-01 1.529371261596679688e+00
-3.840211927890777588e-01 7.337979674339294434e-01 -4.482708275318145752e-01 1.028197765350341797e+00 1.425151109695434570e+00
-4.364213049411773682e-01 8.746149539947509766e-01 -7.900164127349853516e-01 1.064200401306152344e+00 1.178545951843261719e+00
-4.170385301113128662e-01 7.834798097610473633e-01 -7.047631144523620605e-01 1.046567201614379883e+00 1.370890974998474121e+00
-5.111832022666931152e-01 7.829292416572570801e-01 -8.313966989517211914e-01 7.708413600921630859e-01 1.757016301155090332e+00
-5.347363948822021484e-01 1.409014940261840820e+00 1.861867666244506836e+00 2.081063032150268555e+00 3.028754472732543945e+00
1.394228190183639526e-01 9.860865473747253418e-01 -6.922058463096618652e-01 1.721491098403930664e+00 2.443468809127807617e+00
4.175817966461181641e-01 9.167720675468444824e-01 -4.761736392974853516e-01 1.693530917167663574e+00 1.581913113594055176e+00
2.498967051506042480e-01 8.488728404045104980e-01 -4.569765627384185791e-01 1.755464673042297363e+00 1.349059343338012695e+00
1.004806458950042725e-01 8.795810341835021973e-01 -6.264963150024414062e-01 1.783023834228515625e+00 1.416305184364318848e+00
3.201441168785095215e-01 8.871585726737976074e-01 -6.049709916114807129e-01 1.781015396118164062e+00 1.215949177742004395e+00
4.439166486263275146e-01 8.183274865150451660e-01 -4.580098688602447510e-01 1.782385945320129395e+00 1.229852676391601562e+00
4.388361871242523193e-01 9.226364493370056152e-01 -5.337181091308593750e-01 1.823968768119812012e+00 1.334567427635192871e+00
3.819714486598968506e-01 9.185083508491516113e-01 -3.623177409172058105e-01 1.775308728218078613e+00 1.402630567550659180e+00
2.388109862804412842e-01 7.619071006774902344e-01 -4.645459353923797607e-01 1.895464181900024414e+00 1.326094627380371094e+00
3.768158853054046631e-01 7.344288229942321777e-01 -1.375436782836914062e-01 1.701938152313232422e+00 1.308760881423950195e+00
6.470302939414978027e-01 4.023127257823944092e-01 -2.313404083251953125e-01 1.197594642639160156e+00 1.380199790000915527e+00
5.659567713737487793e-01 2.598799467086791992e-01 -2.261548191308975220e-01 9.885420799255371094e-01 1.336330533027648926e+00
5.516794919967651367e-01 2.177006304264068604e-01 -9.079413115978240967e-02 9.552432298660278320e-01 1.467170596122741699e+00
1.458474546670913696e-01 3.629919588565826416e-01 -1.427673399448394775e-01 8.433632254600524902e-01 1.140056967735290527e+00
-1.659545302391052246e-01 2.559262216091156006e-01 -3.719019144773483276e-02 3.980022072792053223e-01 1.088934183120727539e+00
-1.659545302391052246e-01 2.559262216091156006e-01 -3.719019144773483276e-02 3.980022072792053223e-01 1.088934183120727539e+00
-1.659545302391052246e-01 2.559262216091156006e-01 -3.719019144773483276e-02 3.980022072792053223e-01 1.088934183120727539e+00
-7.671610265970230103e-02 2.057588994503021240e-01 -6.006987392902374268e-02 4.974571168422698975e-01 1.048325061798095703e+00
-9.291117638349533081e-02 1.875547021627426147e-01 -7.477755099534988403e-02 5.263992547988891602e-01 1.056629896163940430e+00
-7.084701210260391235e-02 1.866309940814971924e-01 -1.265041232109069824e-01 5.399793386459350586e-01 1.113211035728454590e+00
-1.449491530656814575e-01 2.225723266601562500e-01 1.199387013912200928e-03 5.758757591247558594e-01 1.099307179450988770e+00
-2.022635638713836670e-01 2.483848631381988525e-01 5.586340650916099548e-02 5.616100430488586426e-01 1.082244038581848145e+00
-1.997342407703399658e-01 3.638368248939514160e-01 1.145019829273223877e-01 5.851464271545410156e-01 1.054041624069213867e+00
-1.050947904586791992e+00 3.734219670295715332e-01 3.621858060359954834e-01 4.908832609653472900e-01 1.369954466819763184e+00
-1.048229217529296875e+00 4.490446448326110840e-01 2.907761335372924805e-01 5.182415843009948730e-01 1.345559358596801758e+00
-1.049932003021240234e+00 3.184849023818969727e-01 2.208300083875656128e-01 5.437449216842651367e-01 1.318172931671142578e+00
-1.022434234619140625e+00 3.807592391967773438e-01 3.013091683387756348e-01 5.025787949562072754e-01 1.326847672462463379e+00
-1.049147248268127441e+00 4.966239929199218750e-01 3.435103595256805420e-01 4.593954682350158691e-01 1.214242458343505859e+00
-9.932296872138977051e-01 5.327839851379394531e-01 2.874446511268615723e-01 5.357780456542968750e-01 1.211272120475769043e+00
-6.850487589836120605e-01 4.468365907669067383e-01 6.464515626430511475e-02 6.906308531761169434e-01 2.386367321014404297e+00
-6.793779134750366211e-01 4.985302984714508057e-01 1.708019152283668518e-02 6.837168931961059570e-01 2.395060777664184570e+00
-6.491457223892211914e-01 6.246794462203979492e-01 -1.849402934312820435e-01 7.128351926803588867e-01 2.278838872909545898e+00
-6.491457223892211914e-01 6.246794462203979492e-01 -1.849402934312820435e-01 7.128351926803588867e-01 2.278838872909545898e+00
-5.976667404174804688e-01 6.959180831909179688e-01 -3.843512833118438721e-01 8.156175613403320312e-01 2.245013713836669922e+00
-6.437596082687377930e-01 5.033596754074096680e-01 -4.756994843482971191e-01 8.382392525672912598e-01 2.272451639175415039e+00
-8.200433850288391113e-01 3.275790214538574219e-01 -5.106517672538757324e-01 7.020185589790344238e-01 2.439687490463256836e+00
-5.137846469879150391e-01 3.463862538337707520e-01 5.135667324066162109e-01 6.345873475074768066e-01 1.505190491676330566e+00
-4.959692358970642090e-01 3.519403636455535889e-01 4.715594053268432617e-01 6.110711097717285156e-01 1.494548082351684570e+00
-4.743466079235076904e-01 5.987434387207031250e-01 -7.108635902404785156e-01 6.417794823646545410e-01 1.254525423049926758e+00
-5.258007049560546875e-01 5.330440998077392578e-01 -6.470863819122314453e-01 7.786599993705749512e-01 1.284602046012878418e+00
-4.817864596843719482e-01 3.854417204856872559e-01 -7.708624601364135742e-01 8.723094463348388672e-01 1.153748631477355957e+00
-2.029371261596679688e-01 5.418027639389038086e-01 -7.863373756408691406e-01 6.982409954071044922e-01 1.000040173530578613e+00
-1.309742927551269531e-01 6.297423243522644043e-01 -8.133761882781982422e-01 6.582090854644775391e-01 8.740884661674499512e-01
-9.928677231073379517e-02 5.084748864173889160e-01 -7.150213122367858887e-01 7.159613966941833496e-01 9.394472837448120117e-01
-9.091973304748535156e-02 5.509351491928100586e-01 -7.867288589477539062e-01 6.894654631614685059e-01 9.729978442192077637e-01
-1.272922158241271973e-01 5.200790762901306152e-01 -8.122672438621520996e-01 6.997217535972595215e-01 9.323536753654479980e-01
-1.275056302547454834e-01 4.491556286811828613e-01 -8.060179948806762695e-01 7.042185068130493164e-01 9.311459660530090332e-01
-1.275056302547454834e-01 4.491556286811828613e-01 -8.060179948806762695e-01 7.042185068130493164e-01 9.311459660530090332e-01
-1.126602739095687866e-01 4.017436206340789795e-01 -8.074609637260437012e-01 7.198338508605957031e-01 8.954920768737792969e-01
-1.638948768377304077e-01 3.193287849426269531e-01 -6.966477632522583008e-01 6.675713658332824707e-01 9.488586783409118652e-01
-1.130777075886726379e-01 3.563269376754760742e-01 -7.853819727897644043e-01 8.430255651473999023e-01 9.701972603797912598e-01
-1.130777075886726379e-01 3.563269376754760742e-01 -7.853819727897644043e-01 8.430255651473999023e-01 9.701972603797912598e-01
-3.894964978098869324e-02 6.121417284011840820e-01 -9.200280904769897461e-01 6.152864098548889160e-01 8.325327038764953613e-01
-1.286246180534362793e-01 6.330748200416564941e-01 -1.023932695388793945e+00 6.317079663276672363e-01 8.603538274765014648e-01
-8.387117087841033936e-02 6.178231835365295410e-01 -9.617184400558471680e-01 6.648229956626892090e-01 8.730348348617553711e-01
2.347875237464904785e-01 6.591592431068420410e-01 -8.615497350692749023e-01 6.801343560218811035e-01 8.585212230682373047e-01
2.029883563518524170e-01 6.479756236076354980e-01 -8.615325689315795898e-01 7.433830499649047852e-01 8.410865068435668945e-01
9.317303448915481567e-02 5.886421799659729004e-01 -8.453040122985839844e-01 6.638171672821044922e-01 8.119509816169738770e-01
3.090750873088836670e-01 6.768004298210144043e-01 -8.436369895935058594e-01 7.556276917457580566e-01 9.930773377418518066e-01
1.856004744768142700e-01 7.198790311813354492e-01 -7.609044313430786133e-01 9.762302637100219727e-01 1.240164518356323242e+00
4.117586463689804077e-02 2.174947857856750488e-01 2.652218937873840332e-01 7.118999361991882324e-01 1.623259544372558594e+00
5.945267528295516968e-02 2.345939278602600098e-01 2.488172352313995361e-01 7.011097669601440430e-01 1.613075971603393555e+00
-1.784051768481731415e-02 4.002903103828430176e-01 1.833680868148803711e-01 8.709950447082519531e-01 1.585091233253479004e+00
-5.862236768007278442e-02 4.779741168022155762e-01 -1.586936414241790771e-01 9.366253614425659180e-01 1.680638432502746582e+00
-7.423631101846694946e-02 5.891258716583251953e-01 -3.882562369108200073e-02 1.025966882705688477e+00 1.726252675056457520e+00
1.378341615200042725e-01 4.590542614459991455e-01 -8.386004567146301270e-01 1.060313105583190918e+00 1.696105241775512695e+00
2.580287158489227295e-01 4.768334925174713135e-01 -5.448294878005981445e-01 1.327742695808410645e+00 1.565598487854003906e+00
2.279196381568908691e-01 4.384706616401672363e-01 -5.262490510940551758e-01 1.340138792991638184e+00 1.557802796363830566e+00
6.327003985643386841e-02 9.550444483757019043e-01 -1.315951943397521973e+00 1.427797317504882812e+00 1.969008803367614746e+00
-2.284408733248710632e-02 8.012521266937255859e-01 -9.562755227088928223e-01 1.314985275268554688e+00 2.027692794799804688e+00
-2.573845386505126953e-01 5.893927812576293945e-01 5.156194791197776794e-02 1.013585329055786133e+00 1.765400171279907227e+00
-2.356287539005279541e-01 5.846027135848999023e-01 -1.564927399158477783e-02 1.090446352958679199e+00 1.701051473617553711e+00
-1.805240511894226074e-01 6.728128194808959961e-01 9.641690552234649658e-02 1.125389218330383301e+00 1.471422672271728516e+00
-2.310831844806671143e-01 3.686965703964233398e-01 -1.096071153879165649e-01 7.356457114219665527e-01 1.784318327903747559e+00
-3.572161495685577393e-01 5.840533971786499023e-01 -3.969293460249900818e-02 7.974449396133422852e-01 1.519910693168640137e+00
-3.243899941444396973e-01 4.390111267566680908e-01 -1.837561428546905518e-01 5.979445576667785645e-01 1.450527548789978027e+00
-3.322707414627075195e-01 4.970197677612304688e-01 -2.574527561664581299e-01 5.770293474197387695e-01 1.452324986457824707e+00
-4.092650711536407471e-01 5.297912955284118652e-01 -4.516259729862213135e-01 7.124841213226318359e-01 1.209146738052368164e+00
-3.440294265747070312e-01 7.271957993507385254e-01 -2.541508674621582031e-01 7.359892725944519043e-01 1.219588279724121094e+00
-9.230478405952453613e-01 2.279336601495742798e-01 -8.425482362508773804e-02 3.444533944129943848e-01 9.876062870025634766e-01
-9.230478405952453613e-01 2.279336601495742798e-01 -8.425482362508773804e-02 3.444533944129943848e-01 9.876062870025634766e-01
-7.943079471588134766e-01 3.024497628211975098e-01 1.186039745807647705e-01 2.908420860767364502e-01 8.859549760818481445e-01
-7.703096270561218262e-01 3.403744399547576904e-01 1.221168637275695801e-01 3.305678665637969971e-01 1.023254156112670898e+00
-7.163483500480651855e-01 1.337353289127349854e-01 5.558127909898757935e-02 3.016816973686218262e-01 1.026085138320922852e+00
-6.453973054885864258e-01 8.719965815544128418e-02 4.603114426136016846e-01 2.918057441711425781e-01 1.003800034523010254e+00
-6.687756180763244629e-01 1.471649706363677979e-01 4.545882940292358398e-01 2.824743390083312988e-01 1.015692114830017090e+00
-6.980170607566833496e-01 -2.733538299798965454e-02 2.782655358314514160e-01 2.838167250156402588e-01 9.564424157142639160e-01
-7.000375986099243164e-01 -8.282445371150970459e-03 1.801773458719253540e-01 2.495526373386383057e-01 8.855371475219726562e-01
-7.510081529617309570e-01 -5.920821800827980042e-02 5.447951555252075195e-01 1.808938086032867432e-01 9.223689436912536621e-01
-7.300776243209838867e-01 2.235435321927070618e-02 6.796755790710449219e-01 2.363220155239105225e-01 9.060841798782348633e-01
-7.649890184402465820e-01 7.525442540645599365e-02 7.114811539649963379e-01 3.087019920349121094e-01 8.808513879776000977e-01
-7.708035707473754883e-01 4.989957064390182495e-02 7.169786691665649414e-01 3.401995003223419189e-01 8.076090216636657715e-01
-7.646365165710449219e-01 -1.928105950355529785e-03 7.764590978622436523e-01 3.185433447360992432e-01 8.640574216842651367e-01
-7.832071781158447266e-01 2.172805666923522949e-01 2.823115587234497070e-01 3.707138597965240479e-01 1.206656098365783691e+00
-1.195220589637756348e+00 5.582015514373779297e-01 2.000789791345596313e-01 4.975313842296600342e-01 1.418224096298217773e+00
-1.110488176345825195e+00 6.833612918853759766e-01 1.086172163486480713e-01 6.845133900642395020e-01 1.712332844734191895e+00
-1.108567833900451660e+00 6.741251349449157715e-01 1.866859383881092072e-02 6.987654566764831543e-01 1.629442214965820312e+00
-9.761806726455688477e-01 5.570129156112670898e-01 1.832573413848876953e-01 8.713721632957458496e-01 1.649132370948791504e+00
-9.390171170234680176e-01 5.795899629592895508e-01 7.121700048446655273e-02 7.756184339523315430e-01 1.685771822929382324e+00
-1.023102760314941406e+00 6.207676529884338379e-01 -8.472120761871337891e-01 7.220532894134521484e-01 1.958094716072082520e+00
-4.225486218929290771e-01 7.977258563041687012e-01 6.882805228233337402e-01 1.124358057975769043e+00 2.270639419555664062e+00
-6.015051007270812988e-01 8.948363065719604492e-01 7.221151590347290039e-01 1.197899222373962402e+00 2.135928153991699219e+00
-5.161597132682800293e-01 9.077869653701782227e-01 4.182135760784149170e-01 1.202667117118835449e+00 2.323683977127075195e+00
-4.874759018421173096e-01 1.151590108871459961e+00 4.992074072360992432e-01 1.406619548797607422e+00 2.342102766036987305e+00
-4.891126751899719238e-01 1.177250266075134277e+00 6.023083329200744629e-01 1.388408184051513672e+00 2.305890321731567383e+00
-5.296014547348022461e-01 1.173118233680725098e+00 6.564269661903381348e-01 1.497587800025939941e+00 2.463978290557861328e+00
-5.207809209823608398e-01 1.180828213691711426e+00 5.768772363662719727e-01 1.455044269561767578e+00 2.474290370941162109e+00
-2.206407636404037476e-01 6.283637881278991699e-01 -8.506526350975036621e-01 9.545892477035522461e-01 1.334984898567199707e+00
-1.232364326715469360e-01 3.959723711013793945e-01 -3.851450979709625244e-01 5.797500610351562500e-01 1.308112740516662598e+00
-6.926225125789642334e-02 4.314710199832916260e-01 -1.043171361088752747e-01 6.420060396194458008e-01 1.359410524368286133e+00
-7.121714949607849121e-02 3.701947331428527832e-01 2.143678069114685059e-01 7.690169215202331543e-01 1.192783832550048828e+00
-4.699957370758056641e-02 4.110193550586700439e-01 2.173349112272262573e-01 7.741169929504394531e-01 1.167059540748596191e+00
3.798639401793479919e-03 3.936653733253479004e-01 1.482830941677093506e-01 6.900002956390380859e-01 1.059545397758483887e+00
-2.117351889610290527e-01 3.157277405261993408e-01 8.136381953954696655e-02 7.163128852844238281e-01 1.146848678588867188e+00
-7.816204801201820374e-03 4.900358617305755615e-01 -3.012143373489379883e-01 6.032433509826660156e-01 1.115700483322143555e+00
-2.546408586204051971e-02 5.672707557678222656e-01 -1.955617666244506836e-01 6.072125434875488281e-01 1.030928373336791992e+00
-2.546408586204051971e-02 5.672707557678222656e-01 -1.955617666244506836e-01 6.072125434875488281e-01 1.030928373336791992e+00
1.404546014964580536e-02 4.952728748321533203e-01 -2.667679488658905029e-01 6.296986341476440430e-01 1.101771593093872070e+00
-2.837155200541019440e-02 4.603458046913146973e-01 -2.714124619960784912e-01 6.314181685447692871e-01 1.030025243759155273e+00
8.887933194637298584e-02 2.889613807201385498e-01 -1.601107865571975708e-01 8.373906016349792480e-01 1.156626701354980469e+00
-8.496059477329254150e-02 4.055013954639434814e-01 1.163902282714843750e-01 9.876259565353393555e-01 1.742222785949707031e+00
-8.947612047195434570e-01 4.494075477123260498e-01 6.540428102016448975e-02 3.727749884128570557e-01 1.370530724525451660e+00
-9.883006811141967773e-01 3.601150512695312500e-01 1.068566888570785522e-01 5.460322499275207520e-01 1.400900840759277344e+00
-1.051272034645080566e+00 3.284494280815124512e-01 1.700763106346130371e-01 5.918515920639038086e-01 1.402229905128479004e+00
-8.095880746841430664e-01 4.696965515613555908e-01 2.558975107967853546e-02 5.022957921028137207e-01 1.217603802680969238e+00
-8.021693229675292969e-01 4.552991986274719238e-01 8.339200913906097412e-02 4.616342186927795410e-01 1.265969038009643555e+00
-7.113817334175109863e-01 5.557321906089782715e-01 3.599026799201965332e-02 5.159543156623840332e-01 1.174490451812744141e+00
-7.276905775070190430e-01 5.656456351280212402e-01 1.407946944236755371e-01 4.859808385372161865e-01 1.254991888999938965e+00
-7.276905775070190430e-01 5.656456351280212402e-01 1.407946944236755371e-01 4.859808385372161865e-01 1.254991888999938965e+00
-7.914357185363769531e-01 6.956755518913269043e-01 -2.547503262758255005e-02 6.313130855560302734e-01 1.108292222023010254e+00
-8.596161007881164551e-01 7.077481746673583984e-01 -1.397612690925598145e-01 4.645118117332458496e-01 1.221212267875671387e+00
-8.642465472221374512e-01 2.358868122100830078e-01 -6.682733297348022461e-01 3.289145231246948242e-01 1.279190421104431152e+00
-6.051946282386779785e-01 2.211374342441558838e-01 -3.093934059143066406e-01 2.593740522861480713e-01 7.286235094070434570e-01
-6.475148200988769531e-01 1.708249300718307495e-01 -2.954315841197967529e-01 2.356203496456146240e-01 7.413414716720581055e-01
-6.475148200988769531e-01 1.708249300718307495e-01 -2.954315841197967529e-01 2.356203496456146240e-01 7.413414716720581055e-01
-6.822354197502136230e-01 1.716040670871734619e-01 -2.194438874721527100e-01 2.534435391426086426e-01 8.017418384552001953e-01
-6.051416397094726562e-01 1.298962831497192383e-01 5.130478739738464355e-02 2.694222629070281982e-01 7.654240727424621582e-01
-5.402083396911621094e-01 3.149895370006561279e-01 -4.157715290784835815e-02 3.823463916778564453e-01 7.916122674942016602e-01
-4.912546277046203613e-01 3.824979960918426514e-01 2.776346504688262939e-01 4.455361068248748779e-01 9.533790349960327148e-01
-4.839393496513366699e-01 3.505219519138336182e-01 2.106997072696685791e-01 3.934015631675720215e-01 1.005432128906250000e+00
-5.585000514984130859e-01 2.831775248050689697e-01 4.279353916645050049e-01 5.478625893592834473e-01 1.015396356582641602e+00
-4.918192028999328613e-01 3.518286347389221191e-01 6.015776991844177246e-01 6.074886322021484375e-01 1.127613782882690430e+00
-3.457154333591461182e-01 4.034041464328765869e-01 -4.116809666156768799e-01 8.240838646888732910e-01 1.328745841979980469e+00
-3.141648769378662109e-01 7.194024920463562012e-01 -4.654613733291625977e-01 9.202796816825866699e-01 1.327432990074157715e+00
-1.536869406700134277e-01 6.705713272094726562e-01 -3.910998404026031494e-01 1.107668995857238770e+00 1.153844714164733887e+00
1.164259016513824463e-01 7.090658545494079590e-01 -4.028969109058380127e-01 1.204447746276855469e+00 1.470676898956298828e+00
4.891913831233978271e-01 7.070963382720947266e-01 -3.820920288562774658e-01 1.134099245071411133e+00 1.366041779518127441e+00
7.795814275741577148e-01 7.829604744911193848e-01 -5.976408123970031738e-01 1.394468665122985840e+00 1.221027493476867676e+00
1.719352602958679199e-02 5.308948755264282227e-01 -2.004381567239761353e-01 1.047745227813720703e+00 1.357429146766662598e+00
1.685321889817714691e-02 6.521704196929931641e-01 -4.103140532970428467e-02 1.055664777755737305e+00 1.313977003097534180e+00
-4.622538387775421143e-02 7.427155375480651855e-01 -1.644923090934753418e-01 1.131168961524963379e+00 1.423388361930847168e+00
4.884964823722839355e-01 6.884381771087646484e-01 -8.924071788787841797e-01 1.360009312629699707e+00 1.160128712654113770e+00
-3.113587200641632080e-01 8.332494497299194336e-01 -5.232991650700569153e-03 1.746288418769836426e+00 1.677220702171325684e+00
-4.536141157150268555e-01 7.385634779930114746e-01 -5.708503127098083496e-01 1.298343658447265625e+00 1.992653369903564453e+00
-5.433147549629211426e-01 8.052833676338195801e-01 -5.787132382392883301e-01 1.161749958992004395e+00 1.834165096282958984e+00
-1.821674108505249023e-01 5.256989002227783203e-01 1.298277229070663452e-01 8.104711771011352539e-01 1.555521130561828613e+00
4.124235361814498901e-02 1.829135119915008545e-01 2.514775469899177551e-02 7.544683814048767090e-01 1.810068488121032715e+00
-4.151687771081924438e-02 2.253848910331726074e-01 -3.129811286926269531e-01 8.197263479232788086e-01 1.813787102699279785e+00
-2.345695346593856812e-02 2.017247676849365234e-01 -3.585899174213409424e-01 7.760799527168273926e-01 1.797335624694824219e+00
-2.345695346593856812e-02 2.017247676849365234e-01 -3.585899174213409424e-01 7.760799527168273926e-01 1.797335624694824219e+00
-2.345695346593856812e-02 2.017247676849365234e-01 -3.585899174213409424e-01 7.760799527168273926e-01 1.797335624694824219e+00
4.319988489151000977e-01 6.753378510475158691e-01 1.692385673522949219e-01 1.818319797515869141e+00 2.289245128631591797e+00
-8.387408405542373657e-02 7.912099957466125488e-01 -2.199344485998153687e-01 1.425088405609130859e+00 1.962655186653137207e+00
-1.818268001079559326e-01 5.907635688781738281e-01 -5.356166958808898926e-01 1.693635344505310059e+00 2.117803335189819336e+00
-1.850447803735733032e-01 6.617451310157775879e-01 -5.733028650283813477e-01 1.654819846153259277e+00 2.111819267272949219e+00
-2.003145515918731689e-01 6.147937774658203125e-01 -5.862172842025756836e-01 1.671364784240722656e+00 2.119678735733032227e+00
-5.744265913963317871e-01 1.259188175201416016e+00 -4.069965779781341553e-01 1.868294239044189453e+00 2.114045619964599609e+00
-5.226826071739196777e-01 1.206037998199462891e+00 -3.791914582252502441e-01 1.976357102394104004e+00 2.087182044982910156e+00
-4.192434549331665039e-01 1.225018262863159180e+00 -4.299980103969573975e-01 1.759756326675415039e+00 2.059554815292358398e+00
-5.329014733433723450e-02 1.536561369895935059e+00 -6.358360648155212402e-01 1.717305064201354980e+00 2.082990646362304688e+00
-9.043607860803604126e-02 1.118962526321411133e+00 -5.158371329307556152e-01 1.450469374656677246e+00 2.332096099853515625e+00
-2.021140903234481812e-01 1.395829439163208008e+00 -5.946832299232482910e-01 1.452152013778686523e+00 2.216116428375244141e+00
-2.280794233083724976e-01 1.070878863334655762e+00 -7.379357218742370605e-01 1.419374346733093262e+00 2.246724605560302734e+00
-2.627680301666259766e-01 9.912223219871520996e-01 -7.060765027999877930e-01 1.459463477134704590e+00 2.249154329299926758e+00
-3.575287759304046631e-01 1.022701025009155273e+00 -9.590947628021240234e-02 1.271748423576354980e+00 2.088215351104736328e+00
-4.041433036327362061e-01 1.052655220031738281e+00 3.552449494600296021e-02 1.334750771522521973e+00 1.978677630424499512e+00
-5.346929430961608887e-01 1.112214922904968262e+00 1.781898140907287598e-01 1.308942556381225586e+00 1.987499356269836426e+00
-6.205170154571533203e-01 9.451317191123962402e-01 4.335226118564605713e-01 1.296472191810607910e+00 1.930024981498718262e+00
-6.539753079414367676e-01 8.244798183441162109e-01 3.727239370346069336e-01 1.340859532356262207e+00 1.919560909271240234e+00
-6.252898573875427246e-01 7.711064815521240234e-01 3.300133347511291504e-01 1.287160873413085938e+00 1.819075465202331543e+00
-6.348794102668762207e-01 7.056134939193725586e-01 3.844419121742248535e-01 1.272377371788024902e+00 1.797568321228027344e+00
-1.735035777091979980e+00 5.933629274368286133e-01 -7.984609603881835938e-01 7.303244471549987793e-01 2.637277364730834961e+00
-1.284823894500732422e+00 3.549911826848983765e-02 -2.230605363845825195e+00 -6.606598496437072754e-01 2.639373064041137695e+00
-1.198808908462524414e+00 -9.000710397958755493e-02 -2.182533025741577148e+00 -9.400864839553833008e-01 2.430309772491455078e+00
-1.187969446182250977e+00 5.945704877376556396e-02 -2.265061140060424805e+00 -1.103271245956420898e+00 2.415322065353393555e+00
-1.091879606246948242e+00 -5.881481170654296875e-01 -2.260535717010498047e+00 -1.138904213905334473e+00 2.304914474487304688e+00
-1.085002303123474121e+00 -5.881548523902893066e-01 -2.332983016967773438e+00 -8.812071084976196289e-01 2.276332139968872070e+00
-1.206893563270568848e+00 -8.870730400085449219e-01 -1.974188327789306641e+00 -1.122910737991333008e+00 2.275016307830810547e+00
-1.177601218223571777e+00 -8.301393389701843262e-01 -2.257962226867675781e+00 -1.070516824722290039e+00 2.080167293548583984e+00
-1.139143586158752441e+00 -8.182965517044067383e-01 -2.244091749191284180e+00 -1.071546435356140137e+00 2.067104578018188477e+00
-1.072119712829589844e+00 -8.933140039443969727e-01 -2.244663953781127930e+00 -1.448494195938110352e+00 2.319223403930664062e+00
-9.983389377593994141e-01 -9.059724807739257812e-01 -2.149312734603881836e+00 -1.071901798248291016e+00 2.225318431854248047e+00
-8.674583435058593750e-01 -1.072827219963073730e+00 -2.521247148513793945e+00 -1.377083420753479004e+00 2.515607833862304688e+00
-9.904978275299072266e-01 -8.565545082092285156e-01 -8.645788431167602539e-01 -1.238221406936645508e+00 2.383137941360473633e+00
-1.111267328262329102e+00 -5.833216309547424316e-01 -8.636339902877807617e-01 -8.955672383308410645e-01 2.507558107376098633e+00
-6.335028409957885742e-01 -1.088067650794982910e+00 -1.393208622932434082e+00 -1.027856588363647461e+00 2.123453378677368164e+00
-5.785358548164367676e-01 -8.293081521987915039e-01 -1.313879251480102539e+00 -1.105131745338439941e+00 2.361742019653320312e+00
-5.029532909393310547e-01 -9.822683334350585938e-01 -1.714559555053710938e+00 -1.240077018737792969e+00 2.400620460510253906e+00
-8.407715559005737305e-01 -4.518243968486785889e-01 -1.817285180091857910e+00 -9.560019373893737793e-01 2.040020227432250977e+00
-9.757412672042846680e-01 -4.573089182376861572e-01 -1.804334044456481934e+00 -8.178241252899169922e-01 2.098793029785156250e+00
-1.127405762672424316e+00 -4.667131900787353516e-01 -1.151835918426513672e+00 -1.025411486625671387e+00 2.015492200851440430e+00
-1.891688346862792969e+00 -3.862411379814147949e-01 -4.709640145301818848e-01 -1.104963272809982300e-01 2.062902688980102539e+00
-1.988135337829589844e+00 4.619646370410919189e-01 -7.756406068801879883e-01 -2.300430685281753540e-01 2.158251523971557617e+00
-2.047156810760498047e+00 4.189965724945068359e-01 -8.536989092826843262e-01 -2.980757057666778564e-01 2.081624984741210938e+00
-2.144794940948486328e+00 3.406729698181152344e-01 -9.223163723945617676e-01 -2.130179405212402344e-01 2.048247814178466797e+00
-2.165302991867065430e+00 4.088918566703796387e-01 -9.584484100341796875e-01 -1.656625866889953613e-01 2.004229784011840820e+00
-2.165302991867065430e+00 4.088918566703796387e-01 -9.584484100341796875e-01 -1.656625866889953613e-01 2.004229784011840820e+00
-1.154963612556457520e+00 8.331936597824096680e-01 1.330931425094604492e+00 1.097312331199645996e+00 2.301425457000732422e+00
-1.416231870651245117e+00 6.638016104698181152e-01 -5.449579358100891113e-01 6.285642385482788086e-01 2.333600997924804688e+00
-1.315246820449829102e+00 4.987653493881225586e-01 -3.250958025455474854e-01 2.956419289112091064e-01 2.165728330612182617e+00
-6.996648758649826050e-02 3.684211969375610352e-01 -7.234854698181152344e-01 8.096225857734680176e-01 1.127135396003723145e+00
-6.614094227552413940e-02 2.898760139942169189e-01 -7.568860054016113281e-01 8.045495152473449707e-01 1.162705302238464355e+00
-6.614094227552413940e-02 2.898760139942169189e-01 -7.568860054016113281e-01 8.045495152473449707e-01 1.162705302238464355e+00
-6.614094227552413940e-02 2.898760139942169189e-01 -7.568860054016113281e-01 8.045495152473449707e-01 1.162705302238464355e+00
-6.614094227552413940e-02 2.898760139942169189e-01 -7.568860054016113281e-01 8.045495152473449707e-01 1.162705302238464355e+00
-8.597186952829360962e-02 3.441365063190460205e-01 -7.205761075019836426e-01 8.695718050003051758e-01 1.088865399360656738e+00
-1.185810640454292297e-01 3.766669034957885742e-01 -7.884566187858581543e-01 8.205311894416809082e-01 1.113431215286254883e+00
-2.040788978338241577e-01 5.970399379730224609e-01 -6.906412839889526367e-01 7.008956670761108398e-01 1.046538829803466797e+00
-2.847979366779327393e-01 3.500471115112304688e-01 -8.172656893730163574e-01 6.792261600494384766e-01 9.616983532905578613e-01
-1.803971230983734131e-01 5.500606298446655273e-01 -9.407971501350402832e-01 6.527305841445922852e-01 1.125449180603027344e+00
-1.981439888477325439e-01 5.946965813636779785e-01 -9.501325488090515137e-01 6.778876185417175293e-01 1.106136202812194824e+00
-2.018534839153289795e-01 5.368098020553588867e-01 -8.926476836204528809e-01 6.843793392181396484e-01 1.121084809303283691e+00
-2.272661030292510986e-01 5.700010061264038086e-01 -8.347761034965515137e-01 7.284007668495178223e-01 1.069073677062988281e+00
-1.916486918926239014e-01 5.372083187103271484e-01 -9.008478522300720215e-01 6.466510891914367676e-01 1.114711999893188477e+00
-2.022745907306671143e-01 6.723153591156005859e-01 -7.543717026710510254e-01 7.878298759460449219e-01 1.023564815521240234e+00
-2.172151952981948853e-01 6.165839433670043945e-01 -7.597292661666870117e-01 9.144455194473266602e-01 9.961765408515930176e-01
-5.649841427803039551e-01 4.729172587394714355e-01 -8.762195110321044922e-01 1.069279909133911133e+00 1.632771611213684082e+00
-4.527866244316101074e-01 6.033716201782226562e-01 -1.016062855720520020e+00 9.684502482414245605e-01 1.566110849380493164e+00
-4.044881165027618408e-01 8.189940452575683594e-01 -7.414801120758056641e-01 1.141404271125793457e+00 1.387682080268859863e+00
-2.290444821119308472e-01 8.106267452239990234e-01 -5.303853154182434082e-01 1.000394463539123535e+00 1.319635987281799316e+00
-1.972640156745910645e-01 5.680055022239685059e-01 -6.252483725547790527e-01 1.045939922332763672e+00 1.345354080200195312e+00
-1.552266031503677368e-01 5.516977310180664062e-01 -6.162411570549011230e-01 1.027308821678161621e+00 1.359028816223144531e+00
1.635060012340545654e-01 9.159514904022216797e-01 -9.606047272682189941e-01 1.044916510581970215e+00 1.266516923904418945e+00
2.959981560707092285e-01 1.074344635009765625e+00 -1.186754345893859863e+00 1.158949017524719238e+00 1.230991244316101074e+00
2.411570399999618530e-01 1.187336921691894531e+00 -1.032082557678222656e+00 1.196479916572570801e+00 1.383504390716552734e+00
2.546949982643127441e-01 1.135766625404357910e+00 -1.028769493103027344e+00 1.206217169761657715e+00 1.389670491218566895e+00
3.168039917945861816e-01 6.719703078269958496e-01 -9.286509156227111816e-01 1.040141820907592773e+00 1.250682234764099121e+00
2.441451102495193481e-01 6.005797982215881348e-01 -7.612390518188476562e-01 1.299791932106018066e+00 1.267786860466003418e+00
3.044091165065765381e-01 5.629062056541442871e-01 -6.905044317245483398e-01 1.304074168205261230e+00 1.224721550941467285e+00
-1.522239893674850464e-01 7.703543305397033691e-01 -8.346235752105712891e-01 1.669807434082031250e+00 1.553011059761047363e+00
4.648335874080657959e-01 7.067315578460693359e-01 5.514988675713539124e-02 1.632265329360961914e+00 1.733887910842895508e+00
-1.563766747713088989e-01 8.449580669403076172e-01 5.151478573679924011e-02 1.152297377586364746e+00 1.738754153251647949e+00
4.167631566524505615e-01 7.692315578460693359e-01 -3.598353266716003418e-01 1.375164270401000977e+00 1.794120907783508301e+00
-5.694277882575988770e-01 6.515393257141113281e-01 -7.645102143287658691e-01 1.308322429656982422e+00 1.315848231315612793e+00
-5.893523097038269043e-01 7.169065475463867188e-01 -3.885748386383056641e-01 1.241235852241516113e+00 1.846842169761657715e+00
-5.639798045158386230e-01 6.642873287200927734e-01 -2.878891527652740479e-01 1.577648758888244629e+00 1.793008208274841309e+00
-5.639798045158386230e-01 6.642873287200927734e-01 -2.878891527652740479e-01 1.577648758888244629e+00 1.793008208274841309e+00
-4.216012954711914062e-01 7.038590908050537109e-01 -3.294417858123779297e-01 1.514088511466979980e+00 1.668886303901672363e+00
1.728743463754653931e-01 6.603285074234008789e-01 -6.876380443572998047e-01 1.173891544342041016e+00 1.605660676956176758e+00
3.464004099369049072e-01 1.059578299522399902e+00 -3.297383189201354980e-01 1.740098595619201660e+00 1.771597385406494141e+00
3.901781737804412842e-01 8.009871244430541992e-01 -3.283585309982299805e-01 1.623770356178283691e+00 1.619663238525390625e+00
1.087451338768005371e+00 7.637003064155578613e-01 -6.668613553047180176e-01 1.874878644943237305e+00 1.526942014694213867e+00
9.851484298706054688e-01 1.011647105216979980e+00 -7.021379470825195312e-01 1.812035679817199707e+00 1.583714842796325684e+00
2.543131411075592041e-01 1.286791324615478516e+00 -1.181344270706176758e+00 2.417954921722412109e+00 1.820838212966918945e+00
8.695448040962219238e-01 1.394649386405944824e+00 -1.435313969850540161e-01 2.298868417739868164e+00 2.440113544464111328e+00
9.315397143363952637e-01 1.241662383079528809e+00 -5.074264407157897949e-01 2.469546079635620117e+00 2.718667030334472656e+00
3.644603788852691650e-01 1.192823290824890137e+00 -1.134147644042968750e+00 2.561712741851806641e+00 2.649020195007324219e+00
5.628939270973205566e-01 1.212099790573120117e+00 -1.358232736587524414e+00 2.553396940231323242e+00 2.671650648117065430e+00
4.588751792907714844e-01 1.865849018096923828e+00 -8.043345808982849121e-01 2.376268386840820312e+00 2.666706562042236328e+00
8.630136847496032715e-01 1.490227103233337402e+00 -6.466975212097167969e-01 2.181247472763061523e+00 2.651816844940185547e+00
-2.210118472576141357e-01 1.399647235870361328e+00 -2.759342193603515625e-01 2.477602481842041016e+00 2.492100715637207031e+00
-4.435598850250244141e-01 8.222868442535400391e-01 -6.417132019996643066e-01 2.070485591888427734e+00 2.856469631195068359e+00
-2.503154754638671875e+00 1.713080704212188721e-01 -3.052169978618621826e-01 1.220028400421142578e+00 1.950371742248535156e+00
-2.475769996643066406e+00 1.588310003280639648e-01 -2.397980540990829468e-01 1.188834190368652344e+00 1.989552736282348633e+00
-2.494566679000854492e+00 1.614474058151245117e-01 -1.573426425457000732e-01 1.141380071640014648e+00 1.984035849571228027e+00
-2.452088117599487305e+00 4.589978158473968506e-01 -1.447957158088684082e-01 1.014368176460266113e+00 1.978388190269470215e+00
-2.445134639739990234e+00 4.015625119209289551e-01 -1.508146077394485474e-01 1.132669806480407715e+00 1.881686687469482422e+00
-2.234482765197753906e+00 5.046799182891845703e-01 -2.615040540695190430e-01 1.247040987014770508e+00 1.921030163764953613e+00
-2.383578062057495117e+00 6.708089113235473633e-01 -3.089963793754577637e-01 1.202505230903625488e+00 1.982004642486572266e+00
-8.551003932952880859e-01 5.633757114410400391e-01 -3.354420065879821777e-01 1.074463129043579102e+00 2.922998905181884766e+00
-9.329578280448913574e-01 2.406126558780670166e-01 -1.865142881870269775e-01 9.941499829292297363e-01 2.895687103271484375e+00
-4.723704159259796143e-01 5.514810681343078613e-01 -7.788041234016418457e-02 1.056302070617675781e+00 2.672125101089477539e+00
-4.569250047206878662e-01 4.708424210548400879e-01 -1.484448760747909546e-01 1.116365075111389160e+00 2.663843393325805664e+00
-4.360863566398620605e-01 4.386275708675384521e-01 -1.639612764120101929e-01 1.134504914283752441e+00 2.662169456481933594e+00
-4.425769150257110596e-01 8.552207946777343750e-01 -4.082223773002624512e-01 1.416372537612915039e+00 1.337702631950378418e+00
-4.526718258857727051e-01 7.674342989921569824e-01 -3.416694402694702148e-01 1.385462760925292969e+00 1.305125594139099121e+00
-5.218885540962219238e-01 7.223984599113464355e-01 -9.372738599777221680e-01 1.209598541259765625e+00 1.481365442276000977e+00
-4.572513103485107422e-01 9.287447929382324219e-01 -9.584246277809143066e-01 1.265247344970703125e+00 1.235844731330871582e+00
-4.711937308311462402e-01 9.050785899162292480e-01 -1.012762427330017090e+00 1.215471744537353516e+00 1.232255339622497559e+00
-8.525434136390686035e-01 7.659336924552917480e-01 -5.309234261512756348e-01 1.054036617279052734e+00 1.412644267082214355e+00
-5.316919684410095215e-01 5.451232194900512695e-01 -2.937412261962890625e-01 9.397052526473999023e-01 1.217252969741821289e+00
-4.030759930610656738e-01 3.832174241542816162e-01 -4.385173022747039795e-01 9.268409609794616699e-01 1.305222630500793457e+00
-4.030759930610656738e-01 3.832174241542816162e-01 -4.385173022747039795e-01 9.268409609794616699e-01 1.305222630500793457e+00
8.956434130668640137e-01 5.406545996665954590e-01 -1.050240039825439453e+00 1.275745272636413574e+00 1.539427638053894043e+00
6.215945482254028320e-01 8.121880292892456055e-01 -1.239723682403564453e+00 1.548853516578674316e+00 1.114141821861267090e+00
6.710586547851562500e-01 9.986393451690673828e-01 -1.046539545059204102e+00 1.664345264434814453e+00 1.564471125602722168e+00
6.428484320640563965e-01 8.499453663825988770e-01 -1.387325882911682129e+00 1.359072685241699219e+00 1.481950879096984863e+00
6.455755829811096191e-01 9.796571135520935059e-01 -1.350269556045532227e+00 1.380482792854309082e+00 1.599435091018676758e+00
-6.773701310157775879e-01 -1.298548460006713867e+00 -6.082221865653991699e-02 -9.783720970153808594e-01 1.962559342384338379e+00
-6.709225773811340332e-01 -1.291788101196289062e+00 -3.460177779197692871e-02 -9.288336038589477539e-01 1.953391313552856445e+00
-5.096537470817565918e-01 -1.370344400405883789e+00 7.283937931060791016e-01 -1.327618479728698730e+00 1.634558677673339844e+00
-4.098882675170898438e-01 -1.417775630950927734e+00 5.911010503768920898e-01 -1.148752927780151367e+00 1.474376559257507324e+00
-5.489610433578491211e-01 -1.358104586601257324e+00 4.738873839378356934e-01 -1.281867980957031250e+00 1.511473774909973145e+00
-3.787179589271545410e-01 -1.770327925682067871e+00 7.805945873260498047e-01 -1.304485917091369629e+00 1.098133325576782227e+00
-2.306245565414428711e-01 -1.483893990516662598e+00 6.121925711631774902e-01 -1.150912761688232422e+00 1.390945911407470703e+00
-2.103948295116424561e-01 -1.413976192474365234e+00 5.858290791511535645e-01 -1.149509906768798828e+00 1.387778162956237793e+00
-1.687359064817428589e-01 -1.415548920631408691e+00 6.784713268280029297e-01 -1.192043423652648926e+00 1.359918713569641113e+00
-1.769635826349258423e-01 -1.326957941055297852e+00 1.331658363342285156e+00 -1.281949758529663086e+00 1.256619691848754883e+00
-2.007383108139038086e-01 -1.380112767219543457e+00 1.356722712516784668e+00 -1.099481105804443359e+00 1.304849147796630859e+00
-2.284094542264938354e-01 -1.576318144798278809e+00 1.407328486442565918e+00 -1.098855495452880859e+00 1.528262019157409668e+00
-1.640098989009857178e-01 -1.388298630714416504e+00 1.330785632133483887e+00 -1.117967128753662109e+00 1.445937037467956543e+00
-1.692947745323181152e-01 -1.406905293464660645e+00 1.305730462074279785e+00 -1.060197710990905762e+00 1.423898935317993164e+00
-2.761070132255554199e-01 -1.350798726081848145e+00 7.366923093795776367e-01 -9.403304457664489746e-01 1.213340640068054199e+00
-3.323027789592742920e-01 -1.274543881416320801e+00 8.874784111976623535e-01 -1.003690123558044434e+00 1.269987821578979492e+00
-3.365214765071868896e-01 -1.239308238029479980e+00 1.130421638488769531e+00 -6.829406619071960449e-01 1.117895841598510742e+00
-3.365214765071868896e-01 -1.239308238029479980e+00 1.130421638488769531e+00 -6.829406619071960449e-01 1.117895841598510742e+00
-3.365214765071868896e-01 -1.239308238029479980e+00 1.130421638488769531e+00 -6.829406619071960449e-01 1.117895841598510742e+00
-3.554431796073913574e-01 -1.218024373054504395e+00 1.172559142112731934e+00 -7.338432669639587402e-01 1.085031628608703613e+00
-4.277733266353607178e-01 -1.240093111991882324e+00 1.175441503524780273e+00 -7.817385196685791016e-01 1.277777791023254395e+00
-4.508491754531860352e-01 -1.245655298233032227e+00 1.178442239761352539e+00 -7.762165665626525879e-01 1.272111535072326660e+00
-3.264243602752685547e-01 -1.268300294876098633e+00 1.152145862579345703e+00 -8.112191557884216309e-01 1.272633194923400879e+00
-3.571853339672088623e-01 -1.278182029724121094e+00 1.255002498626708984e+00 -7.632842063903808594e-01 1.349198341369628906e+00
-1.126688271760940552e-01 -1.305694222450256348e+00 9.561852216720581055e-01 -1.114386320114135742e+00 1.272577285766601562e+00
-1.108987554907798767e-01 -1.378196597099304199e+00 1.081305503845214844e+00 -1.267032861709594727e+00 1.444577217102050781e+00
-1.219717264175415039e-01 -1.318275809288024902e+00 1.166724801063537598e+00 -1.229533553123474121e+00 1.413302659988403320e+00
-1.401331275701522827e-01 -1.440746307373046875e+00 1.080586791038513184e+00 -1.406208515167236328e+00 1.209222078323364258e+00
-1.163062304258346558e-01 -1.484523415565490723e+00 6.375710964202880859e-01 -1.421415805816650391e+00 1.170964121818542480e+00
-3.992663919925689697e-01 -2.004148244857788086e+00 1.189772248268127441e+00 -1.437442064285278320e+00 1.166658997535705566e+00
-3.462292253971099854e-01 -1.670933961868286133e+00 1.157025933265686035e+00 -1.411987543106079102e+00 1.434979915618896484e+00
-3.766631186008453369e-01 -1.666715383529663086e+00 1.013128161430358887e+00 -1.269567966461181641e+00 1.357509613037109375e+00
-5.451156497001647949e-01 -1.273159265518188477e+00 1.036013603210449219e+00 -9.959999322891235352e-01 1.320355653762817383e+00
-5.567893981933593750e-01 -1.341347575187683105e+00 1.087295770645141602e+00 -1.242359399795532227e+00 1.414414048194885254e+00
-5.412981510162353516e-01 -1.397963166236877441e+00 9.214988350868225098e-01 -1.274128556251525879e+00 1.503809094429016113e+00
-7.048083543777465820e-01 -1.358471274375915527e+00 1.149061918258666992e+00 -1.254676342010498047e+00 2.176448106765747070e+00
-6.918343901634216309e-01 -1.547128796577453613e+00 1.087204456329345703e+00 -1.034976243972778320e+00 2.067095518112182617e+00
-6.550043225288391113e-01 -1.370738267898559570e+00 7.224158644676208496e-01 -1.146029233932495117e+00 2.418819427490234375e+00
-7.307023406028747559e-01 -1.386967539787292480e+00 5.898023247718811035e-01 -1.170260906219482422e+00 2.321675777435302734e+00
-8.892578482627868652e-01 -1.317049503326416016e+00 5.756540894508361816e-01 -1.377114892005920410e+00 2.484440088272094727e+00
-7.782107591629028320e-01 -1.494670748710632324e+00 5.607270598411560059e-01 -1.173515915870666504e+00 2.313640356063842773e+00
-6.932807564735412598e-01 -1.372737288475036621e+00 8.505013585090637207e-01 -1.178762674331665039e+00 2.510784387588500977e+00
-6.932181119918823242e-01 -1.470822930335998535e+00 8.324816226959228516e-01 -1.154228448867797852e+00 2.505566596984863281e+00
-9.853191375732421875e-01 -1.518831729888916016e+00 8.029298782348632812e-01 -1.195070981979370117e+00 2.467812776565551758e+00
-1.032919287681579590e+00 -1.333055257797241211e+00 8.497343659400939941e-01 -1.229018568992614746e+00 2.504422903060913086e+00
-1.044544100761413574e+00 -1.481814980506896973e+00 7.054601907730102539e-01 -1.128339886665344238e+00 2.428842306137084961e+00
-5.643186569213867188e-01 -8.094142675399780273e-01 -7.601014524698257446e-02 -9.870268106460571289e-01 1.832262039184570312e+00
-8.055194616317749023e-01 -9.167072772979736328e-01 4.739617109298706055e-01 -1.146295785903930664e+00 1.921171426773071289e+00
-7.586269378662109375e-01 -1.000518918037414551e+00 2.813980281352996826e-01 -1.324170112609863281e+00 1.920964121818542480e+00
-7.781727910041809082e-01 -9.415460228919982910e-01 3.247853517532348633e-01 -1.424852013587951660e+00 1.967290163040161133e+00
-7.528836727142333984e-01 -8.988639116287231445e-01 3.301151990890502930e-01 -1.422292709350585938e+00 1.961654186248779297e+00
-7.193534374237060547e-01 -9.651488661766052246e-01 2.644402086734771729e-01 -1.358647346496582031e+00 1.940483331680297852e+00
-7.041912078857421875e-01 -9.483855962753295898e-01 1.625079810619354248e-01 -1.242862224578857422e+00 2.003981590270996094e+00
-1.341322660446166992e-01 -1.024474263191223145e+00 8.723524808883666992e-01 -9.865998029708862305e-01 1.131047129631042480e+00
-5.065187066793441772e-02 -1.158166766166687012e+00 7.663091421127319336e-01 -1.036816000938415527e+00 1.370200037956237793e+00
-9.344041347503662109e-02 -1.188549518585205078e+00 5.019029974937438965e-01 -9.132879972457885742e-01 1.337379336357116699e+00
3.511070832610130310e-02 -1.264495611190795898e+00 6.389561891555786133e-01 -1.034693956375122070e+00 1.407172322273254395e+00
-1.325601246207952499e-02 -1.100075364112854004e+00 5.367059111595153809e-01 -1.029532670974731445e+00 1.587312698364257812e+00
-1.325601246207952499e-02 -1.100075364112854004e+00 5.367059111595153809e-01 -1.029532670974731445e+00 1.587312698364257812e+00
-1.083705946803092957e-02 -1.131907463073730469e+00 4.987847208976745605e-01 -9.858044981956481934e-01 1.590023517608642578e+00
3.762239217758178711e-02 -1.270410418510437012e+00 6.480375528335571289e-01 -8.829368352890014648e-01 1.568875670433044434e+00
8.735019713640213013e-02 -1.332511901855468750e+00 7.174216508865356445e-01 -1.048490166664123535e+00 1.450642585754394531e+00
5.754315480589866638e-02 -1.302617073059082031e+00 4.021167755126953125e-01 -1.079764485359191895e+00 1.587882757186889648e+00
5.754315480589866638e-02 -1.302617073059082031e+00 4.021167755126953125e-01 -1.079764485359191895e+00 1.587882757186889648e+00
-2.233190461993217468e-03 -1.293116450309753418e+00 5.078633427619934082e-01 -1.124607205390930176e+00 1.633533239364624023e+00
-8.721172213554382324e-01 -1.068769097328186035e+00 3.089792132377624512e-01 -1.003899574279785156e+00 1.828417658805847168e+00
-7.233212590217590332e-01 -1.112881422042846680e+00 6.720466017723083496e-01 -1.023885369300842285e+00 1.989640355110168457e+00
-5.945155620574951172e-01 -8.920654654502868652e-01 1.292608827352523804e-01 -1.028154969215393066e+00 1.710568308830261230e+00
-4.882129132747650146e-01 -1.107276558876037598e+00 1.249560415744781494e-01 -9.422881007194519043e-01 1.807938218116760254e+00
-6.473706364631652832e-01 -1.115676641464233398e+00 1.651623845100402832e-01 -1.163548111915588379e+00 1.952148675918579102e+00
-8.590839505195617676e-01 -1.017663002014160156e+00 2.561171650886535645e-01 -1.031218051910400391e+00 1.916063666343688965e+00
-7.558254599571228027e-01 -1.130084156990051270e+00 1.416229903697967529e-01 -9.642751216888427734e-01 2.005980253219604492e+00
-7.496935725212097168e-01 -7.532702684402465820e-01 5.979909747838973999e-02 -1.109025120735168457e+00 1.960073828697204590e+00
-9.868090152740478516e-01 -8.426480889320373535e-01 -1.911742091178894043e-01 -6.755388379096984863e-01 2.002211809158325195e+00
-9.732095599174499512e-01 -7.853854298591613770e-01 -1.267554759979248047e-01 -6.811912059783935547e-01 2.025007247924804688e+00
-9.508332610130310059e-01 -7.891631722450256348e-01 -8.272076398134231567e-02 -5.795545578002929688e-01 2.057287454605102539e+00
-8.761092424392700195e-01 -7.766097784042358398e-01 -1.503430306911468506e-01 -5.637208819389343262e-01 2.142419338226318359e+00
-9.431755542755126953e-01 -6.979544162750244141e-01 -1.525559127330780029e-01 -6.787430047988891602e-01 2.036145210266113281e+00
-6.646519899368286133e-01 -9.146630764007568359e-01 4.173326492309570312e-01 -8.099488019943237305e-01 1.617355346679687500e+00
-4.204494953155517578e-01 -9.690811634063720703e-01 5.732212066650390625e-01 -9.714040756225585938e-01 1.510563254356384277e+00
-3.927962481975555420e-01 -1.040658235549926758e+00 6.153659224510192871e-01 -1.031079053878784180e+00 1.447133660316467285e+00
-2.506873607635498047e-01 -1.030424952507019043e+00 4.477560222148895264e-01 -9.109077453613281250e-01 1.586281657218933105e+00
-2.536139190196990967e-01 -1.033009409904479980e+00 4.769783914089202881e-01 -8.802618384361267090e-01 1.563428401947021484e+00
-1.329152584075927734e-01 -1.574656724929809570e+00 8.759564161300659180e-01 -1.181014537811279297e+00 1.684503793716430664e+00
-2.205357849597930908e-01 -1.405563354492187500e+00 7.914762496948242188e-01 -9.927771687507629395e-01 1.773566126823425293e+00
-2.418706715106964111e-01 -1.380998849868774414e+00 8.053810000419616699e-01 -1.050584912300109863e+00 1.747904300689697266e+00
-3.321833014488220215e-01 -1.180729866027832031e+00 8.925056457519531250e-01 -1.071827530860900879e+00 1.672825813293457031e+00
-3.753771781921386719e-01 -1.377461075782775879e+00 3.583200275897979736e-02 -1.195059061050415039e+00 1.775971293449401855e+00
-8.419253230094909668e-01 -8.286494016647338867e-01 3.628242015838623047e-01 -9.122785329818725586e-01 1.917648553848266602e+00
-5.315338969230651855e-01 -8.259087204933166504e-01 2.464266419410705566e-01 -8.476268053054809570e-01 1.543036341667175293e+00
-6.385416388511657715e-01 -9.370030760765075684e-01 4.220769703388214111e-01 -8.288589715957641602e-01 1.695259451866149902e+00
-3.959421217441558838e-01 -1.209544897079467773e+00 4.379653632640838623e-01 -9.183709025382995605e-01 1.505651235580444336e+00
-4.165177345275878906e-01 -1.017652034759521484e+00 5.740395188331604004e-01 -1.035362005233764648e+00 1.561137557029724121e+00
-3.485249280929565430e-01 -1.187275052070617676e+00 6.094204187393188477e-01 -1.087071299552917480e+00 1.465394735336303711e+00
-4.277501404285430908e-01 -1.128358602523803711e+00 3.790375590324401855e-01 -8.853933811187744141e-01 1.457227706909179688e+00
-4.069492593407630920e-02 -1.250369191169738770e+00 5.468440055847167969e-01 -1.251499652862548828e+00 1.328804254531860352e+00
-1.542029231786727905e-01 -1.494271636009216309e+00 2.267852127552032471e-01 -1.473731279373168945e+00 1.307555079460144043e+00
-8.764919638633728027e-02 -1.440135478973388672e+00 1.752533763647079468e-01 -1.399508833885192871e+00 1.344658017158508301e+00
-3.167395591735839844e-01 -1.521176099777221680e+00 5.274074077606201172e-01 -1.478448152542114258e+00 1.310444235801696777e+00
-2.290575057268142700e-01 -1.464507579803466797e+00 7.186583280563354492e-01 -1.538039088249206543e+00 1.470662593841552734e+00
-3.411099910736083984e-01 -1.486231207847595215e+00 6.059087514877319336e-01 -1.464952111244201660e+00 1.369425296783447266e+00
-2.098092138767242432e-01 -1.471945881843566895e+00 5.227367281913757324e-01 -1.402922868728637695e+00 1.444032073020935059e+00
-1.336935758590698242e-01 -1.383077263832092285e+00 4.312121868133544922e-01 -1.221586704254150391e+00 1.546061158180236816e+00
-1.409185528755187988e-01 -1.439724445343017578e+00 4.674154520034790039e-01 -1.201357722282409668e+00 1.618186473846435547e+00
-1.474701911211013794e-01 -1.432675004005432129e+00 5.032668113708496094e-01 -1.205020546913146973e+00 1.647320747375488281e+00
3.490529209375381470e-02 -1.398583531379699707e+00 1.836105585098266602e-01 -1.438566803932189941e+00 1.388342022895812988e+00
-4.522551298141479492e-01 -1.783168673515319824e+00 6.284036636352539062e-01 -1.397903561592102051e+00 2.205055236816406250e+00
-5.031089186668395996e-01 -1.969580054283142090e+00 6.134854555130004883e-01 -1.590414285659790039e+00 2.563468694686889648e+00
-5.138514041900634766e-01 -2.001567125320434570e+00 5.866703987121582031e-01 -1.553977608680725098e+00 2.557148694992065430e+00
-5.622195601463317871e-01 -1.760100603103637695e+00 1.813830733299255371e-01 -1.568242669105529785e+00 2.700843334197998047e+00
-3.057737052440643311e-01 -2.230475425720214844e+00 7.082673311233520508e-01 -1.908639311790466309e+00 2.657274246215820312e+00
-3.057737052440643311e-01 -2.230475425720214844e+00 7.082673311233520508e-01 -1.908639311790466309e+00 2.657274246215820312e+00
-3.448871970176696777e-01 -2.210606098175048828e+00 9.888803362846374512e-01 -1.963237166404724121e+00 2.749164581298828125e+00
3.017345070838928223e-02 -1.904209375381469727e+00 8.570534586906433105e-01 -1.909687280654907227e+00 2.066909790039062500e+00
1.155625581741333008e-01 -1.719127058982849121e+00 5.904442667961120605e-01 -1.876072168350219727e+00 1.913431525230407715e+00
1.874690204858779907e-01 -1.700430989265441895e+00 7.354016900062561035e-01 -1.792405128479003906e+00 1.944836735725402832e+00
1.736346483230590820e-01 -1.424082398414611816e+00 3.135998845100402832e-01 -1.356375455856323242e+00 1.306726932525634766e+00
3.036222457885742188e-01 -1.417363166809082031e+00 3.683401942253112793e-01 -1.578942894935607910e+00 1.393548488616943359e+00
8.336916565895080566e-01 -1.407930612564086914e+00 1.093672156333923340e+00 -1.039513945579528809e+00 1.179142951965332031e+00
8.214800953865051270e-01 -2.118527650833129883e+00 1.273966431617736816e+00 -1.222203731536865234e+00 1.208811998367309570e+00
6.273360252380371094e-01 -1.308946967124938965e+00 1.238466978073120117e+00 -1.181071519851684570e+00 8.924863338470458984e-01
7.777228355407714844e-01 -1.689951062202453613e+00 1.088681817054748535e+00 -1.199540495872497559e+00 1.110896110534667969e+00
5.797541141510009766e-01 -1.285911321640014648e+00 7.038502693176269531e-01 -1.154285550117492676e+00 9.493594169616699219e-01
4.820319116115570068e-01 -1.220109224319458008e+00 6.333191394805908203e-01 -1.244640469551086426e+00 9.672794342041015625e-01
4.415534734725952148e-01 -1.194823145866394043e+00 4.376567602157592773e-01 -1.348973274230957031e+00 1.031969308853149414e+00
3.635601401329040527e-01 -1.241909146308898926e+00 4.876602888107299805e-01 -1.317095756530761719e+00 9.701457023620605469e-01
3.696179687976837158e-01 -1.438496232032775879e+00 4.301775395870208740e-01 -1.282269954681396484e+00 9.240063428878784180e-01
2.221417278051376343e-01 -2.125248432159423828e+00 4.665805399417877197e-01 -1.408867120742797852e+00 1.009448409080505371e+00
5.019576549530029297e-01 -2.279857158660888672e+00 5.896604061126708984e-01 -1.714609503746032715e+00 9.791647195816040039e-01
5.280789136886596680e-01 -2.233461856842041016e+00 6.463667750358581543e-01 -1.776989817619323730e+00 8.659597635269165039e-01
4.662081599235534668e-01 -2.363130807876586914e+00 5.448308587074279785e-01 -1.801247596740722656e+00 7.810591459274291992e-01
3.840907216072082520e-01 -2.456910371780395508e+00 5.616792440414428711e-01 -1.813567876815795898e+00 8.208791613578796387e-01
4.661112427711486816e-01 -2.963266134262084961e+00 6.191825270652770996e-01 -1.588448286056518555e+00 7.196282744407653809e-01
3.381756544113159180e-01 -2.834878921508789062e+00 6.878561377525329590e-01 -1.616340756416320801e+00 5.632796883583068848e-01
3.136034309864044189e-01 -2.678249120712280273e+00 7.590280771255493164e-01 -1.905587434768676758e+00 6.308228373527526855e-01
3.158099651336669922e-01 -2.664777517318725586e+00 7.389693260192871094e-01 -1.799467682838439941e+00 7.147200107574462891e-01
3.275079727172851562e-01 -2.723080873489379883e+00 6.004631519317626953e-01 -1.556293129920959473e+00 6.303880810737609863e-01
2.782075405120849609e-01 -2.391404151916503906e+00 5.638026595115661621e-01 -1.724452257156372070e+00 6.562075614929199219e-01
2.788681089878082275e-01 -2.688098192214965820e+00 6.104317307472229004e-01 -1.633662581443786621e+00 7.022135257720947266e-01
1.686860322952270508e-01 -2.704971790313720703e+00 7.639458179473876953e-01 -1.578151345252990723e+00 6.610888242721557617e-01
2.524929642677307129e-01 -2.670570373535156250e+00 7.557018399238586426e-01 -1.514035105705261230e+00 8.391699790954589844e-01
2.561542093753814697e-01 -2.655572891235351562e+00 7.411844730377197266e-01 -1.476110219955444336e+00 8.407933712005615234e-01
2.389754354953765869e-01 -2.609016895294189453e+00 7.840758562088012695e-01 -1.501318335533142090e+00 8.382037878036499023e-01
6.063827313482761383e-03 -2.558551788330078125e+00 7.274265885353088379e-01 -1.596191048622131348e+00 1.016923308372497559e+00
-1.280118376016616821e-01 -2.344056606292724609e+00 5.544111728668212891e-01 -1.787710785865783691e+00 1.110095500946044922e+00
3.393214643001556396e-01 -2.714594125747680664e+00 7.339910268783569336e-01 -1.700928926467895508e+00 9.123414158821105957e-01
2.869547009468078613e-01 -2.765086412429809570e+00 5.886998176574707031e-01 -1.613189935684204102e+00 9.815373420715332031e-01
2.957530915737152100e-01 -2.605476617813110352e+00 5.537647008895874023e-01 -1.635082602500915527e+00 9.620859622955322266e-01
1.748544871807098389e-01 -2.626555681228637695e+00 6.904073357582092285e-01 -1.766522288322448730e+00 9.183875322341918945e-01
1.082436218857765198e-01 -2.341714382171630859e+00 6.277494430541992188e-01 -1.873799800872802734e+00 6.603754758834838867e-01
1.591803282499313354e-01 -2.524963140487670898e+00 6.710342764854431152e-01 -1.903070449829101562e+00 7.604363560676574707e-01
1.694223433732986450e-01 -2.950566053390502930e+00 6.833949685096740723e-01 -1.615998387336730957e+00 9.087335467338562012e-01
2.287000417709350586e-01 -1.975875020027160645e+00 4.246965050697326660e-01 -1.527698636054992676e+00 1.039976477622985840e+00
2.552345395088195801e-01 -2.057876586914062500e+00 5.257174968719482422e-01 -1.385111808776855469e+00 9.498879313468933105e-01
2.552345395088195801e-01 -2.057876586914062500e+00 5.257174968719482422e-01 -1.385111808776855469e+00 9.498879313468933105e-01
2.114536911249160767e-01 -2.391540050506591797e+00 5.409518480300903320e-01 -1.635366797447204590e+00 1.154298186302185059e+00
6.902034878730773926e-01 -1.551290273666381836e+00 7.296742200851440430e-01 -1.324452877044677734e+00 7.371885776519775391e-01
7.200267910957336426e-01 -1.456492900848388672e+00 7.920635938644409180e-01 -1.378217458724975586e+00 6.904236674308776855e-01
8.194249272346496582e-01 -1.273994684219360352e+00 8.560561537742614746e-01 -1.224168539047241211e+00 8.262822031974792480e-01
8.191608190536499023e-01 -1.208122611045837402e+00 8.062889575958251953e-01 -1.049676299095153809e+00 5.419201850891113281e-01
8.486697077751159668e-01 -1.180732846260070801e+00 7.241146564483642578e-01 -9.955006241798400879e-01 4.771241545677185059e-01
8.486697077751159668e-01 -1.180732846260070801e+00 7.241146564483642578e-01 -9.955006241798400879e-01 4.771241545677185059e-01
8.647869825363159180e-01 -1.177046060562133789e+00 7.427336573600769043e-01 -1.046485662460327148e+00 4.748032689094543457e-01
8.578920960426330566e-01 -1.198487162590026855e+00 7.125594615936279297e-01 -1.045194149017333984e+00 4.672195315361022949e-01
8.604850172996520996e-01 -1.318244218826293945e+00 6.530613303184509277e-01 -1.081008911132812500e+00 5.463648438453674316e-01
1.317694902420043945e+00 -1.417117953300476074e+00 9.199510216712951660e-01 -1.226526260375976562e+00 1.629988700151443481e-01
1.422494530677795410e+00 -1.696866273880004883e+00 8.534557223320007324e-01 -1.393331289291381836e+00 4.491558670997619629e-01
7.543465495109558105e-01 -2.562760114669799805e+00 5.834559798240661621e-01 -1.588868618011474609e+00 2.749657630920410156e-01
1.050787091255187988e+00 -2.431277275085449219e+00 4.628313183784484863e-01 -1.188327431678771973e+00 6.353736668825149536e-02
1.122173666954040527e+00 -2.424583673477172852e+00 4.227626025676727295e-01 -1.286997318267822266e+00 2.097245156764984131e-01
1.136572957038879395e+00 -2.456657409667968750e+00 5.247875452041625977e-01 -1.212032198905944824e+00 2.605777978897094727e-01
1.216512560844421387e+00 -2.181210756301879883e+00 5.472764372825622559e-01 -1.214830875396728516e+00 5.679128766059875488e-01
7.931232452392578125e-01 -2.316502809524536133e+00 7.694466710090637207e-01 -1.256766319274902344e+00 5.432671308517456055e-01
7.869527339935302734e-01 -2.259532690048217773e+00 7.599596381187438965e-01 -1.332836627960205078e+00 5.681829452514648438e-01
7.119711637496948242e-01 -2.468891143798828125e+00 8.400912880897521973e-01 -1.424528360366821289e+00 5.590560436248779297e-01
1.100806355476379395e+00 -2.362898349761962891e+00 6.784690618515014648e-01 -1.568071365356445312e+00 6.144923567771911621e-01
1.447274923324584961e+00 -1.862906098365783691e+00 9.185896515846252441e-01 -1.067388296127319336e+00 -4.134398326277732849e-02
1.563641190528869629e+00 -1.285427927970886230e+00 7.810654044151306152e-01 -9.128049015998840332e-01 -3.429643511772155762e-01
1.111601233482360840e+00 -1.661484837532043457e+00 1.193945407867431641e+00 -1.437552571296691895e+00 5.779797434806823730e-01
7.404633760452270508e-01 -2.020708799362182617e+00 6.421985030174255371e-01 -1.221229672431945801e+00 6.414251923561096191e-01
8.179593086242675781e-01 -1.991431832313537598e+00 7.389802336692810059e-01 -1.311915516853332520e+00 4.907970428466796875e-01
8.961834907531738281e-01 -1.940792918205261230e+00 9.453008174896240234e-01 -1.363968491554260254e+00 5.438143014907836914e-01
8.866314291954040527e-01 -1.971500754356384277e+00 9.198837876319885254e-01 -1.328423261642456055e+00 5.476821660995483398e-01
8.382648825645446777e-01 -1.953972339630126953e+00 7.362576723098754883e-01 -1.278111457824707031e+00 3.509873449802398682e-01
8.287576436996459961e-01 -1.999391555786132812e+00 9.095577597618103027e-01 -1.284218430519104004e+00 2.826613187789916992e-01
9.500755667686462402e-01 -2.123969316482543945e+00 8.329735994338989258e-01 -1.193792462348937988e+00 2.304181158542633057e-01
9.253146052360534668e-01 -1.956968784332275391e+00 8.803508877754211426e-01 -1.238109469413757324e+00 2.748032212257385254e-01
1.547520995140075684e+00 -1.428843975067138672e+00 1.496875762939453125e+00 -9.949873089790344238e-01 -5.070868134498596191e-01
8.963124752044677734e-01 -2.682497978210449219e+00 2.004231929779052734e+00 -1.095347523689270020e+00 3.153784871101379395e-01
1.017292141914367676e+00 -2.349186420440673828e+00 2.456933021545410156e+00 -1.004976987838745117e+00 3.102432191371917725e-01
1.117443919181823730e+00 -2.086064577102661133e+00 2.029638051986694336e+00 -1.034218907356262207e+00 7.566785812377929688e-02
1.417290329933166504e+00 -2.156054973602294922e+00 1.651542067527770996e+00 -1.638475656509399414e+00 1.395714879035949707e-01
1.397312521934509277e+00 -2.152675151824951172e+00 1.439111232757568359e+00 -1.700749993324279785e+00 2.060557007789611816e-01
1.425573587417602539e+00 -1.986990094184875488e+00 1.790118098258972168e+00 -1.820813536643981934e+00 3.119168877601623535e-01
1.311597466468811035e+00 -2.225861310958862305e+00 1.777415275573730469e+00 -1.689192175865173340e+00 1.967492997646331787e-01
6.518057584762573242e-01 -1.686405777931213379e+00 1.863820195198059082e+00 -1.383099794387817383e+00 6.852668523788452148e-01
3.772198557853698730e-01 -1.728046178817749023e+00 1.520462751388549805e+00 -1.200786828994750977e+00 5.509924888610839844e-01
3.108793199062347412e-01 -1.991346359252929688e+00 1.363694906234741211e+00 -1.216660261154174805e+00 6.457138657569885254e-01
3.059735298156738281e-01 -2.017787218093872070e+00 1.399485707283020020e+00 -1.228097796440124512e+00 6.457503437995910645e-01
9.970715641975402832e-02 -2.011371850967407227e+00 1.327141165733337402e+00 -1.204445004463195801e+00 5.703057050704956055e-01
-1.161171495914459229e-01 -1.731579899787902832e+00 1.893183469772338867e+00 -1.497060298919677734e+00 1.197380185127258301e+00
9.182617068290710449e-04 -1.751810789108276367e+00 2.124864816665649414e+00 -1.615550041198730469e+00 1.078251481056213379e+00
-4.914244636893272400e-02 -1.852146625518798828e+00 1.991051077842712402e+00 -1.591020107269287109e+00 1.076221227645874023e+00
-5.419923663139343262e-01 -1.087483167648315430e+00 4.919367432594299316e-01 -6.452143192291259766e-01 1.542357325553894043e+00
-4.421920180320739746e-01 -1.079578518867492676e+00 6.584300398826599121e-01 -8.285849690437316895e-01 1.499342679977416992e+00
-4.589629471302032471e-01 -1.080013394355773926e+00 7.033985853195190430e-01 -8.249090909957885742e-01 1.515205621719360352e+00
-4.589629471302032471e-01 -1.080013394355773926e+00 7.033985853195190430e-01 -8.249090909957885742e-01 1.515205621719360352e+00
-4.589629471302032471e-01 -1.080013394355773926e+00 7.033985853195190430e-01 -8.249090909957885742e-01 1.515205621719360352e+00
-4.354751110076904297e-01 -1.129626870155334473e+00 6.737671494483947754e-01 -8.391972780227661133e-01 1.557237267494201660e+00
-4.594137147068977356e-02 -1.618108987808227539e+00 1.098550438880920410e+00 -1.229593873023986816e+00 1.296137332916259766e+00
-2.734048068523406982e-01 -1.608493089675903320e+00 1.116985917091369629e+00 -1.154875040054321289e+00 1.345551967620849609e+00
4.053786993026733398e-01 -1.666663765907287598e+00 1.937912464141845703e+00 -1.130691885948181152e+00 5.844163894653320312e-01
-5.848094820976257324e-01 -8.400154709815979004e-01 -1.068116798996925354e-01 -9.884951710700988770e-01 1.882010221481323242e+00
-5.848094820976257324e-01 -8.400154709815979004e-01 -1.068116798996925354e-01 -9.884951710700988770e-01 1.882010221481323242e+00
-5.614157915115356445e-01 -9.068916440010070801e-01 6.760917603969573975e-03 -1.002166986465454102e+00 1.922465920448303223e+00
-5.614157915115356445e-01 -9.068916440010070801e-01 6.760917603969573975e-03 -1.002166986465454102e+00 1.922465920448303223e+00
-7.962024211883544922e-01 -1.101907253265380859e+00 4.055824875831604004e-01 -1.053451895713806152e+00 2.012192010879516602e+00
-8.454497456550598145e-01 -9.633566141128540039e-01 -4.192228987812995911e-02 -1.054041862487792969e+00 2.232151031494140625e+00
-7.733108997344970703e-01 -1.111999869346618652e+00 -3.700210154056549072e-02 -1.066821813583374023e+00 2.144197702407836914e+00
-7.673485279083251953e-01 -1.082697987556457520e+00 -5.336629599332809448e-02 -1.042094349861145020e+00 2.103713989257812500e+00
-7.031617164611816406e-01 -8.271821737289428711e-01 3.126498460769653320e-01 -8.747935891151428223e-01 2.004192590713500977e+00
-4.619655013084411621e-01 -1.285008430480957031e+00 4.356335997581481934e-01 -9.931932091712951660e-01 1.793759822845458984e+00
-4.826195538043975830e-01 -1.227716565132141113e+00 3.933877646923065186e-01 -8.713448047637939453e-01 1.769020915031433105e+00
-5.926927328109741211e-01 -1.251050114631652832e+00 2.721650302410125732e-01 -9.635210633277893066e-01 1.823282122611999512e+00
-6.385591626167297363e-01 -1.222421526908874512e+00 4.097540676593780518e-01 -9.733416438102722168e-01 1.920567512512207031e+00
-6.524358391761779785e-01 -9.108754992485046387e-01 4.534250497817993164e-02 -1.210766315460205078e+00 2.094374418258666992e+00
-6.145225763320922852e-01 -1.018133044242858887e+00 1.213443130254745483e-01 -1.138698339462280273e+00 2.128384113311767578e+00
-6.191370487213134766e-01 -1.174258589744567871e+00 1.923049390316009521e-01 -1.136195778846740723e+00 1.847528457641601562e+00
-5.909751057624816895e-01 -1.041429638862609863e+00 1.648498177528381348e-01 -1.160448551177978516e+00 1.925381541252136230e+00
-3.958269655704498291e-01 -1.004846096038818359e+00 2.376726083457469940e-02 -1.204307079315185547e+00 1.963225603103637695e+00
-3.958269655704498291e-01 -1.004846096038818359e+00 2.376726083457469940e-02 -1.204307079315185547e+00 1.963225603103637695e+00
-1.006476759910583496e+00 -8.973128199577331543e-01 2.677649557590484619e-01 -8.547294735908508301e-01 2.000095605850219727e+00
-1.700885295867919922e+00 6.626635193824768066e-01 1.618876010179519653e-01 9.113374948501586914e-01 3.247131347656250000e+00
-1.290175914764404297e+00 9.950401186943054199e-01 6.398476362228393555e-01 1.012266516685485840e+00 2.936665296554565430e+00
-1.252472281455993652e+00 8.811290264129638672e-01 6.241610050201416016e-01 1.011864662170410156e+00 2.899884223937988281e+00
-1.129598379135131836e+00 1.182677388191223145e+00 6.776709556579589844e-01 1.155526161193847656e+00 3.004381179809570312e+00
-1.166534781455993652e+00 1.328715562820434570e+00 6.826097369194030762e-01 1.106903910636901855e+00 2.918008565902709961e+00
-1.343720197677612305e+00 7.460164427757263184e-01 -8.818441629409790039e-01 1.329766392707824707e+00 3.076560020446777344e+00
-1.273192524909973145e+00 8.249220848083496094e-01 -1.350621819496154785e+00 1.421041607856750488e+00 3.063839673995971680e+00
-7.908170819282531738e-01 7.932465672492980957e-01 -1.784892916679382324e+00 1.763435006141662598e+00 2.940372943878173828e+00
-5.484822392463684082e-01 9.496376514434814453e-01 -1.907703161239624023e+00 1.642755985260009766e+00 2.580992221832275391e+00
-5.736724138259887695e-01 4.596197605133056641e-01 -1.719665646553039551e+00 1.255304455757141113e+00 2.369254350662231445e+00
-4.746359288692474365e-01 6.652452945709228516e-01 -2.134609222412109375e-01 1.005168437957763672e+00 2.195780992507934570e+00
-3.188984394073486328e-01 5.585782527923583984e-01 2.246622145175933838e-01 9.382455945014953613e-01 2.207259654998779297e+00
-5.663428306579589844e-01 6.811090707778930664e-01 -5.128507018089294434e-01 8.621660470962524414e-01 2.050706624984741211e+00
-5.438763499259948730e-01 7.519749402999877930e-01 -6.798585057258605957e-01 7.907750010490417480e-01 2.052889108657836914e+00
-5.196825265884399414e-01 7.871156930923461914e-01 -5.089524984359741211e-01 8.456789255142211914e-01 2.015094995498657227e+00
-5.061675310134887695e-01 7.470801472663879395e-01 -4.787522256374359131e-01 9.196287393569946289e-01 1.983761072158813477e+00
-4.911988079547882080e-01 7.674393057823181152e-01 -4.632951319217681885e-01 8.727409243583679199e-01 1.948025226593017578e+00
-4.835641980171203613e-01 8.654586076736450195e-01 -4.698763787746429443e-01 8.572086691856384277e-01 1.956340909004211426e+00
-5.363726615905761719e-01 6.788766384124755859e-01 -5.576804876327514648e-01 1.125174164772033691e+00 2.153331279754638672e+00
-5.163708925247192383e-01 5.433920025825500488e-01 -5.409727096557617188e-01 1.329102873802185059e+00 2.212251663208007812e+00
-3.365431427955627441e-01 6.318429112434387207e-01 -8.777368664741516113e-01 1.560068488121032715e+00 1.830514430999755859e+00
3.802505135536193848e-02 1.058031678199768066e+00 -2.069711834192276001e-01 1.371579408645629883e+00 1.790249466896057129e+00
3.802505135536193848e-02 1.058031678199768066e+00 -2.069711834192276001e-01 1.371579408645629883e+00 1.790249466896057129e+00
-2.544178068637847900e-01 5.001679062843322754e-01 -4.236682057380676270e-01 9.585444927215576172e-01 2.065094709396362305e+00
-2.959155738353729248e-01 2.444061785936355591e-01 -8.446686267852783203e-01 8.660233020782470703e-01 2.265112638473510742e+00
-5.429374575614929199e-01 4.097946584224700928e-01 -5.148070454597473145e-01 1.065496444702148438e+00 2.270997524261474609e+00
-3.446051180362701416e-01 2.867869436740875244e-01 -4.340483248233795166e-01 1.058092951774597168e+00 2.293185949325561523e+00
-3.406847119331359863e-01 3.276459872722625732e-01 -4.093295931816101074e-01 1.060705542564392090e+00 2.330028295516967773e+00
-5.873658061027526855e-01 5.102375149726867676e-01 -7.172778993844985962e-02 1.206542611122131348e+00 2.214826345443725586e+00
-5.545091629028320312e-01 4.208257794380187988e-01 -6.623361259698867798e-02 1.155062913894653320e+00 2.213309526443481445e+00
-4.759951233863830566e-01 4.730703830718994141e-01 -1.086822450160980225e-01 1.096848011016845703e+00 2.141939640045166016e+00
-5.418975949287414551e-01 4.609844088554382324e-01 -3.478284478187561035e-01 7.728808522224426270e-01 1.941597342491149902e+00
-2.008272111415863037e-01 5.928096771240234375e-01 -1.226531714200973511e-02 8.453352451324462891e-01 1.488662481307983398e+00
-5.143360495567321777e-01 4.971968531608581543e-01 -9.131908416748046875e-01 1.181547045707702637e+00 1.284928321838378906e+00
-4.168337583541870117e-01 7.282810807228088379e-01 -9.731689691543579102e-01 1.020031571388244629e+00 1.070615410804748535e+00
-3.402929604053497314e-01 3.490649163722991943e-01 -7.014524340629577637e-01 9.582457542419433594e-01 1.207308053970336914e+00
-4.093008041381835938e-01 6.266311407089233398e-01 -8.059121966361999512e-01 8.697695732116699219e-01 1.058389186859130859e+00
-1.663620769977569580e-01 4.023043215274810791e-01 -8.367525935173034668e-01 8.757772445678710938e-01 1.463872551918029785e+00
-4.587647020816802979e-01 5.065485239028930664e-01 -5.117149949073791504e-01 6.240160465240478516e-01 1.223947048187255859e+00
-3.848458528518676758e-01 5.412817001342773438e-01 -5.813800096511840820e-01 5.346953868865966797e-01 1.258933067321777344e+00
-5.236902236938476562e-01 4.063552021980285645e-01 -5.741649866104125977e-01 5.930621027946472168e-01 1.243756175041198730e+00
-7.690541744232177734e-01 2.690711021423339844e-01 -4.675869643688201904e-01 4.933607280254364014e-01 1.349431633949279785e+00
-7.623779177665710449e-01 2.254531532526016235e-01 -4.135714769363403320e-01 5.011742711067199707e-01 1.347737908363342285e+00
-4.811807274818420410e-01 5.037795305252075195e-01 -2.974903583526611328e-01 4.783369302749633789e-01 9.420481920242309570e-01
-4.516203403472900391e-01 5.307788252830505371e-01 -4.236104190349578857e-01 6.623018383979797363e-01 9.334022998809814453e-01
-4.711388647556304932e-01 4.937206208705902100e-01 -4.074665307998657227e-01 5.860045552253723145e-01 1.041613221168518066e+00
-5.484413504600524902e-01 5.966678857803344727e-01 -4.935539960861206055e-01 6.410573720932006836e-01 1.053965687751770020e+00
-4.986898005008697510e-01 4.372781813144683838e-01 -5.739329457283020020e-01 6.918775439262390137e-01 1.147323608398437500e+00
-4.722264409065246582e-01 2.771649658679962158e-01 -7.844828367233276367e-01 5.870597362518310547e-01 1.092873573303222656e+00
-4.971155524253845215e-01 2.804593741893768311e-01 -5.879657864570617676e-01 4.396202266216278076e-01 1.125791192054748535e+00
-6.765813827514648438e-01 3.392485082149505615e-01 -6.380730271339416504e-01 5.222215056419372559e-01 1.152073025703430176e+00
-7.319594025611877441e-01 3.631215393543243408e-01 -5.279853940010070801e-01 4.030849337577819824e-01 1.000806331634521484e+00
-9.566844701766967773e-01 5.641077160835266113e-01 4.298416376113891602e-01 5.773284435272216797e-01 1.502944827079772949e+00
-9.189532995223999023e-01 4.569930136203765869e-01 3.045995235443115234e-01 5.163368582725524902e-01 1.536920189857482910e+00
-9.312256574630737305e-01 6.073025465011596680e-01 1.670611202716827393e-01 5.860108733177185059e-01 1.406662225723266602e+00
-8.872499465942382812e-01 5.336143970489501953e-01 1.736191362142562866e-01 6.237733960151672363e-01 1.362360835075378418e+00
-9.378502964973449707e-01 2.793822288513183594e-01 2.185454219579696655e-01 5.275375247001647949e-01 1.506057024002075195e+00
-9.524711966514587402e-01 2.349080890417098999e-01 1.798330545425415039e-01 5.257306098937988281e-01 1.519918203353881836e+00
-1.077003598213195801e+00 4.618821144104003906e-01 -1.297934949398040771e-01 3.799797296524047852e-01 1.444340109825134277e+00
-8.227576017379760742e-01 4.220345020294189453e-01 7.448644042015075684e-01 6.949474811553955078e-01 1.370012640953063965e+00
-8.908843994140625000e-01 4.474023878574371338e-01 3.946296274662017822e-01 7.898423075675964355e-01 2.512398719787597656e+00
-6.637516021728515625e-01 8.265671133995056152e-01 2.876084744930267334e-01 8.685067296028137207e-01 1.862482905387878418e+00
-6.025955677032470703e-01 7.886900305747985840e-01 -7.484004497528076172e-01 1.382277846336364746e+00 1.960973739624023438e+00
-5.495657324790954590e-01 9.279372692108154297e-01 -7.355787754058837891e-01 1.289552688598632812e+00 2.059536457061767578e+00
-4.545315504074096680e-01 1.004721522331237793e+00 -6.389904618263244629e-01 1.143579602241516113e+00 2.013276100158691406e+00
-3.787784576416015625e-01 5.850775241851806641e-01 -1.439507901668548584e-01 1.163287878036499023e+00 2.306964874267578125e+00
-6.810321807861328125e-01 6.928902268409729004e-01 -4.974716007709503174e-01 1.193952322006225586e+00 2.080694198608398438e+00
-6.305824518203735352e-01 8.477285504341125488e-01 -5.814183354377746582e-01 7.292249202728271484e-01 1.604675292968750000e+00
-5.083394050598144531e-01 8.404765129089355469e-01 -1.295426964759826660e+00 1.194574236869812012e+00 1.680184841156005859e+00
-1.769177168607711792e-01 1.087761402130126953e+00 -6.343375444412231445e-01 1.419772267341613770e+00 1.830032348632812500e+00
-1.866915673017501831e-01 1.055573821067810059e+00 -5.428339838981628418e-01 1.559964537620544434e+00 1.732240438461303711e+00
4.308081790804862976e-02 8.502542972564697266e-01 -6.125184297561645508e-01 1.180238246917724609e+00 1.748462915420532227e+00
-2.154571861028671265e-01 7.212065458297729492e-01 -8.769460320472717285e-01 1.026526570320129395e+00 1.222245693206787109e+00
-6.818411350250244141e-01 4.661971330642700195e-01 -1.259838819503784180e+00 1.364946842193603516e+00 1.213629961013793945e+00
3.922196105122566223e-02 7.932959198951721191e-01 -2.125329375267028809e-01 1.682827115058898926e+00 1.670273184776306152e+00
4.877004772424697876e-02 8.341728448867797852e-01 -2.033833712339401245e-01 1.687932848930358887e+00 1.705608725547790527e+00
6.900908797979354858e-02 7.223119735717773438e-01 -4.298955202102661133e-01 1.658074617385864258e+00 1.532648444175720215e+00
8.140029013156890869e-02 6.742247343063354492e-01 -4.070827364921569824e-01 1.674777150154113770e+00 1.520335912704467773e+00
1.655174791812896729e-02 6.879827380180358887e-01 -1.833750605583190918e-01 1.364664316177368164e+00 1.485335588455200195e+00
1.619853377342224121e-01 6.861405372619628906e-01 -1.136054694652557373e-01 1.217105627059936523e+00 1.664819955825805664e+00
3.436369299888610840e-01 5.061567425727844238e-01 1.148390322923660278e-01 1.309595227241516113e+00 1.486781477928161621e+00
3.486739099025726318e-01 4.835915863513946533e-01 2.409689128398895264e-02 1.321472048759460449e+00 1.488728046417236328e+00
5.955111980438232422e-01 5.452873706817626953e-01 1.652554422616958618e-01 1.373322606086730957e+00 1.659476995468139648e+00
6.034414172172546387e-01 4.935705661773681641e-01 1.680043339729309082e-01 1.400868177413940430e+00 1.664384245872497559e+00
6.976653933525085449e-01 4.637255966663360596e-01 1.308869868516921997e-01 1.351980566978454590e+00 1.754376888275146484e+00
6.780325770378112793e-01 4.128227531909942627e-01 1.559601128101348877e-01 1.285200715065002441e+00 1.705203890800476074e+00
6.587553024291992188e-01 3.505705893039703369e-01 2.555768936872482300e-03 1.297989249229431152e+00 1.786031007766723633e+00
6.571420431137084961e-01 3.276826739311218262e-01 -1.655314303934574127e-02 1.303252339363098145e+00 1.760770082473754883e+00
6.571420431137084961e-01 3.276826739311218262e-01 -1.655314303934574127e-02 1.303252339363098145e+00 1.760770082473754883e+00
6.571420431137084961e-01 3.276826739311218262e-01 -1.655314303934574127e-02 1.303252339363098145e+00 1.760770082473754883e+00
6.488387584686279297e-01 4.886925518512725830e-01 -1.081302482634782791e-02 1.271028757095336914e+00 1.761361956596374512e+00
2.009291052818298340e-01 9.406386017799377441e-01 -1.477748990058898926e+00 2.008956909179687500e+00 1.875009059906005859e+00
3.447545468807220459e-01 1.270508766174316406e+00 -8.089112639427185059e-01 1.863952755928039551e+00 1.694582819938659668e+00
4.499214291572570801e-01 1.125117063522338867e+00 -8.812398314476013184e-01 1.846678018569946289e+00 1.735839128494262695e+00
5.788699388504028320e-01 9.856941103935241699e-01 -5.423461794853210449e-01 1.558201909065246582e+00 1.930922508239746094e+00
5.601347684860229492e-01 1.064231395721435547e+00 -8.831545710563659668e-01 1.525805592536926270e+00 1.815048217773437500e+00
4.397408068180084229e-01 1.076869606971740723e+00 -8.288248777389526367e-01 1.650382161140441895e+00 1.619728326797485352e+00
3.740308880805969238e-01 7.695944309234619141e-01 -5.495216846466064453e-01 1.420652508735656738e+00 1.210318088531494141e+00
7.338746786117553711e-01 6.925060153007507324e-01 -4.023012518882751465e-01 1.172174334526062012e+00 1.309444069862365723e+00
4.910688698291778564e-01 7.472703456878662109e-01 -5.349345207214355469e-01 1.266548395156860352e+00 1.575891733169555664e+00
1.480681821703910828e-02 6.215317249298095703e-01 -3.263416588306427002e-01 1.157360911369323730e+00 1.467563748359680176e+00
-4.272887408733367920e-01 1.652067750692367554e-01 -5.128968358039855957e-01 7.390686869621276855e-01 2.143923997879028320e+00
-4.272887408733367920e-01 1.652067750692367554e-01 -5.128968358039855957e-01 7.390686869621276855e-01 2.143923997879028320e+00
-5.082122683525085449e-01 1.590448915958404541e-01 -3.362924158573150635e-01 6.442881822586059570e-01 1.903242826461791992e+00
-5.082122683525085449e-01 1.590448915958404541e-01 -3.362924158573150635e-01 6.442881822586059570e-01 1.903242826461791992e+00
-5.082122683525085449e-01 1.590448915958404541e-01 -3.362924158573150635e-01 6.442881822586059570e-01 1.903242826461791992e+00
-5.253452658653259277e-01 1.979187577962875366e-01 -1.979160457849502563e-01 6.950883269309997559e-01 1.708471417427062988e+00
-5.253452658653259277e-01 1.979187577962875366e-01 -1.979160457849502563e-01 6.950883269309997559e-01 1.708471417427062988e+00
-5.253452658653259277e-01 1.979187577962875366e-01 -1.979160457849502563e-01 6.950883269309997559e-01 1.708471417427062988e+00
-5.253452658653259277e-01 1.979187577962875366e-01 -1.979160457849502563e-01 6.950883269309997559e-01 1.708471417427062988e+00
-4.674285352230072021e-01 2.636895775794982910e-01 -3.683330416679382324e-01 6.388758420944213867e-01 1.866797685623168945e+00
-4.942590594291687012e-01 2.059082984924316406e-01 -3.015245199203491211e-01 6.449913978576660156e-01 1.863273859024047852e+00
-5.391319394111633301e-01 1.129734069108963013e-01 -2.480920404195785522e-01 6.285091638565063477e-01 1.936308145523071289e+00
-5.391319394111633301e-01 1.129734069108963013e-01 -2.480920404195785522e-01 6.285091638565063477e-01 1.936308145523071289e+00
-5.374751091003417969e-01 1.186387762427330017e-01 -2.503832578659057617e-01 6.099852919578552246e-01 1.949300050735473633e+00
-5.625670552253723145e-01 1.498068869113922119e-01 -3.125210702419281006e-01 5.282855629920959473e-01 1.995165228843688965e+00
-4.940426349639892578e-01 1.779701113700866699e-01 1.952452063560485840e-01 4.333166182041168213e-01 1.971266508102416992e+00
-4.940426349639892578e-01 1.779701113700866699e-01 1.952452063560485840e-01 4.333166182041168213e-01 1.971266508102416992e+00
-4.940426349639892578e-01 1.779701113700866699e-01 1.952452063560485840e-01 4.333166182041168213e-01 1.971266508102416992e+00
-4.824657142162322998e-01 2.031325995922088623e-01 1.252594292163848877e-01 4.689238965511322021e-01 1.933563709259033203e+00
-5.185062289237976074e-01 2.054392695426940918e-01 5.900353938341140747e-02 4.769376218318939209e-01 1.920598030090332031e+00
-4.322899878025054932e-01 9.326295554637908936e-02 1.455847620964050293e-01 4.181029200553894043e-01 1.800180077552795410e+00
-4.374577999114990234e-01 1.208185255527496338e-01 8.972422033548355103e-02 4.379408061504364014e-01 1.806643128395080566e+00
-5.457422733306884766e-01 1.127926632761955261e-01 5.888823419809341431e-03 4.861766397953033447e-01 1.833005070686340332e+00
-5.319173336029052734e-01 6.071506440639495850e-02 -1.557705104351043701e-01 5.040864944458007812e-01 1.836317896842956543e+00
-3.274846971035003662e-01 1.619431376457214355e-01 -4.832149446010589600e-01 6.859434247016906738e-01 1.892877697944641113e+00
-8.175430297851562500e-01 2.514998316764831543e-01 -2.721062898635864258e-01 2.913631200790405273e-01 1.929339408874511719e+00
-8.195391893386840820e-01 1.657186746597290039e-01 -3.891163468360900879e-01 3.876622915267944336e-01 1.963273048400878906e+00
-2.131836265325546265e-01 1.917792707681655884e-01 -8.331934809684753418e-01 8.284316062927246094e-01 1.965447664260864258e+00
-9.499888867139816284e-02 1.633035838603973389e-01 -7.163849472999572754e-01 7.113156318664550781e-01 1.998827457427978516e+00
-1.328565627336502075e-01 2.129716873168945312e-01 -7.088750004768371582e-01 7.324352264404296875e-01 1.959344029426574707e+00
-1.328565627336502075e-01 2.129716873168945312e-01 -7.088750004768371582e-01 7.324352264404296875e-01 1.959344029426574707e+00
-1.788175106048583984e-01 1.772350519895553589e-01 -6.932112574577331543e-01 7.757863998413085938e-01 1.945090532302856445e+00
-2.115158289670944214e-01 2.137374281883239746e-01 -7.674217820167541504e-01 7.005805969238281250e-01 1.942584276199340820e+00
-2.239985316991806030e-01 2.315410226583480835e-01 -7.584587931632995605e-01 7.267774343490600586e-01 1.918205142021179199e+00
-1.451672613620758057e-01 3.107860684394836426e-01 -7.010390162467956543e-01 8.105547428131103516e-01 2.022475957870483398e+00
-1.792793124914169312e-01 3.634661436080932617e-01 -6.859896183013916016e-01 7.621113657951354980e-01 1.977768063545227051e+00
-4.202423691749572754e-01 4.568241238594055176e-01 -4.711561799049377441e-01 7.341263294219970703e-01 1.904469251632690430e+00
-5.680263638496398926e-01 3.306251764297485352e-01 -5.577031373977661133e-01 6.584161520004272461e-01 1.709486126899719238e+00
-4.451354742050170898e-01 4.097522199153900146e-01 -7.938935160636901855e-01 8.327392935752868652e-01 1.611331224441528320e+00
-2.076726555824279785e-01 4.244137108325958252e-01 -8.439233899116516113e-01 6.998892426490783691e-01 1.343291401863098145e+00
-1.676026284694671631e-01 3.372937440872192383e-01 -7.555319666862487793e-01 7.202314734458923340e-01 1.348275542259216309e+00
-2.520764619112014771e-02 2.169880717992782593e-01 -5.338338017463684082e-01 7.300605773925781250e-01 1.349889993667602539e+00
3.543938994407653809e-01 4.867312312126159668e-01 -2.928690612316131592e-01 8.051118254661560059e-01 9.751880764961242676e-01
-1.580700278282165527e-01 4.644404649734497070e-01 -3.931394517421722412e-01 5.457228422164916992e-01 6.749760508537292480e-01
-1.831639856100082397e-01 4.573436379432678223e-01 -4.516359269618988037e-01 4.447642862796783447e-01 6.647946834564208984e-01
-1.831639856100082397e-01 4.573436379432678223e-01 -4.516359269618988037e-01 4.447642862796783447e-01 6.647946834564208984e-01
-7.406161725521087646e-02 3.417455255985260010e-01 -4.333446621894836426e-01 4.894305467605590820e-01 6.669642925262451172e-01
-6.303866207599639893e-02 3.519140481948852539e-01 -3.223551511764526367e-01 5.453228354454040527e-01 7.008095979690551758e-01
-3.329061716794967651e-02 2.771730720996856689e-01 -2.340576946735382080e-01 6.243970990180969238e-01 6.989676952362060547e-01
-7.412883639335632324e-02 2.959125638008117676e-01 -2.096241712570190430e-01 5.689194798469543457e-01 7.170520424842834473e-01
-2.367746680974960327e-01 2.933104634284973145e-01 -4.534233212471008301e-01 5.554478764533996582e-01 7.821983098983764648e-01
-2.339405119419097900e-01 3.486890792846679688e-01 -3.936090469360351562e-01 5.336233973503112793e-01 8.022310137748718262e-01
-3.155648112297058105e-01 4.375008940696716309e-01 6.807228922843933105e-02 5.466031432151794434e-01 1.038086056709289551e+00
-2.016726583242416382e-01 4.278527796268463135e-01 8.275160565972328186e-03 4.853592514991760254e-01 9.619017839431762695e-01
-3.204791247844696045e-01 4.956587255001068115e-01 -1.242262572050094604e-01 6.674827337265014648e-01 9.377593398094177246e-01
-3.169034719467163086e-01 4.592758417129516602e-01 -1.231023818254470825e-01 6.523524522781372070e-01 9.887359738349914551e-01
-4.091754853725433350e-01 4.292495250701904297e-01 -2.905319929122924805e-01 7.161019444465637207e-01 1.016862630844116211e+00
-3.934476673603057861e-01 4.073286950588226318e-01 -1.944770663976669312e-01 6.692737340927124023e-01 1.057533621788024902e+00
-3.956990242004394531e-01 3.163819909095764160e-01 -8.847895264625549316e-02 5.270539522171020508e-01 8.805852532386779785e-01
-5.597031116485595703e-01 3.008237183094024658e-01 -5.142038464546203613e-01 6.257512569427490234e-01 7.447435855865478516e-01
-5.511311292648315430e-01 2.333328127861022949e-01 -4.748113453388214111e-01 5.160761475563049316e-01 6.368469595909118652e-01
-5.579304695129394531e-01 2.658974826335906982e-01 -4.787938594818115234e-01 5.324809551239013672e-01 6.656779050827026367e-01
-5.688740015029907227e-01 2.524627149105072021e-01 -3.926061093807220459e-01 5.729820728302001953e-01 7.326515316963195801e-01
-3.735243678092956543e-01 2.269515097141265869e-01 -1.008720174431800842e-01 3.797363638877868652e-01 9.673393964767456055e-01
-3.983914256095886230e-01 2.125096917152404785e-01 -1.381918489933013916e-01 3.993765413761138916e-01 9.541355371475219727e-01
-4.300217330455780029e-01 2.745783329010009766e-01 -1.790604889392852783e-01 3.266871869564056396e-01 1.009496569633483887e+00
-5.203455090522766113e-01 2.338061034679412842e-01 -1.375645101070404053e-01 3.713635802268981934e-01 9.849323034286499023e-01
-7.470553517341613770e-01 4.962292313575744629e-01 4.938967823982238770e-01 7.266025543212890625e-01 1.448010087013244629e+00
-1.053221702575683594e+00 2.157090753316879272e-01 -3.864327669143676758e-01 3.059003055095672607e-01 2.265939950942993164e+00
-1.118668556213378906e+00 4.628017544746398926e-01 1.949078887701034546e-01 7.211165428161621094e-01 2.003569126129150391e+00
-1.715280055999755859e+00 9.318481087684631348e-01 -9.905128479003906250e-01 3.129489719867706299e-01 2.685824394226074219e+00
-1.330657958984375000e+00 7.347877621650695801e-01 2.135351449251174927e-01 8.063216805458068848e-01 1.932971358299255371e+00
-1.368297219276428223e+00 7.246207594871520996e-01 1.704914718866348267e-01 8.516109585762023926e-01 1.914933085441589355e+00
-8.418365120887756348e-01 4.546131193637847900e-01 1.006667971611022949e+00 6.844530105590820312e-01 1.644083619117736816e+00
-6.837250590324401855e-01 5.042015910148620605e-01 9.223401546478271484e-01 7.573987841606140137e-01 1.487620115280151367e+00
-6.802754402160644531e-01 4.913903474807739258e-01 9.087591767311096191e-01 8.093996644020080566e-01 1.462721824645996094e+00
-7.522881031036376953e-01 4.223917126655578613e-01 9.539722204208374023e-01 8.178160190582275391e-01 1.411927819252014160e+00
-7.704653143882751465e-01 4.824859201908111572e-01 1.064980506896972656e+00 6.864739656448364258e-01 1.441997885704040527e+00
-7.202577590942382812e-01 5.754243135452270508e-01 9.209930300712585449e-01 8.223120570182800293e-01 1.606296420097351074e+00
-7.226599454879760742e-01 5.824804902076721191e-01 1.111488461494445801e+00 7.445824146270751953e-01 1.508941888809204102e+00
-1.139690399169921875e+00 1.412088513374328613e+00 -2.049624919891357422e-01 1.539155960083007812e+00 2.221057176589965820e+00
-8.189175128936767578e-01 2.123239755630493164e+00 -8.129098415374755859e-01 1.279894113540649414e+00 1.873817801475524902e+00
-1.151455163955688477e+00 1.746118783950805664e+00 -3.486942052841186523e-01 1.186148166656494141e+00 1.770775198936462402e+00
-1.274433374404907227e+00 1.781149506568908691e+00 -1.290298938751220703e+00 1.219534158706665039e+00 1.816818356513977051e+00
-1.046740174293518066e+00 1.750578880310058594e+00 -1.421676516532897949e+00 1.396580457687377930e+00 1.899421453475952148e+00
-1.277840971946716309e+00 1.902289390563964844e+00 -1.161078214645385742e+00 9.138025641441345215e-01 1.715491771697998047e+00
-7.356448173522949219e-01 1.897273302078247070e+00 -9.180912375450134277e-01 1.558611512184143066e+00 1.935959339141845703e+00
-6.587436199188232422e-01 1.772182464599609375e+00 -8.421118259429931641e-01 1.328442215919494629e+00 1.872683525085449219e+00
-9.712406396865844727e-01 1.747661352157592773e+00 -4.904555380344390869e-01 1.677699089050292969e+00 2.098492622375488281e+00
-7.686280608177185059e-01 1.350854277610778809e+00 -6.130622029304504395e-01 1.269373893737792969e+00 2.134049654006958008e+00
-7.100274562835693359e-01 1.040062665939331055e+00 -8.794798254966735840e-01 1.465337038040161133e+00 2.182217121124267578e+00
-7.736461162567138672e-01 9.109327197074890137e-01 -8.793227672576904297e-01 1.453664422035217285e+00 2.164433002471923828e+00
-8.593820333480834961e-01 6.093047857284545898e-01 -1.151296734809875488e+00 1.553383231163024902e+00 2.016227960586547852e+00
-7.297601103782653809e-01 5.680167078971862793e-01 -1.011377692222595215e+00 1.044685363769531250e+00 1.868893980979919434e+00
-5.459398627281188965e-01 3.263074755668640137e-01 -7.415683865547180176e-01 5.910901427268981934e-01 1.305845856666564941e+00
-5.281943082809448242e-01 3.146127462387084961e-01 -7.705616354942321777e-01 5.601782798767089844e-01 1.323368906974792480e+00
-5.884672999382019043e-01 1.796797215938568115e-01 -7.752237915992736816e-01 5.536547303199768066e-01 1.293566465377807617e+00
-1.215976551175117493e-01 2.569209635257720947e-01 1.350816935300827026e-01 6.862781047821044922e-01 1.788607120513916016e+00
-1.236707866191864014e-01 2.310797870159149170e-01 2.113089859485626221e-01 6.746083498001098633e-01 1.843295097351074219e+00
-1.226363480091094971e-01 2.160885632038116455e-01 1.936594843864440918e-01 7.351999282836914062e-01 1.838122606277465820e+00
-9.326761960983276367e-02 2.318979948759078979e-01 1.683639734983444214e-01 7.029235959053039551e-01 1.822007536888122559e+00
-7.948820292949676514e-02 1.893794983625411987e-01 1.841793954372406006e-01 7.183852195739746094e-01 1.751904845237731934e+00
-6.258208304643630981e-02 2.679161429405212402e-01 2.868598699569702148e-01 6.879009604454040527e-01 1.760278582572937012e+00
-6.258208304643630981e-02 2.679161429405212402e-01 2.868598699569702148e-01 6.879009604454040527e-01 1.760278582572937012e+00
-6.258208304643630981e-02 2.679161429405212402e-01 2.868598699569702148e-01 6.879009604454040527e-01 1.760278582572937012e+00
-6.258208304643630981e-02 2.679161429405212402e-01 2.868598699569702148e-01 6.879009604454040527e-01 1.760278582572937012e+00
-6.258208304643630981e-02 2.679161429405212402e-01 2.868598699569702148e-01 6.879009604454040527e-01 1.760278582572937012e+00
-5.804802104830741882e-02 5.321910977363586426e-01 6.697375327348709106e-02 1.175710916519165039e+00 1.723316907882690430e+00
9.510117024183273315e-02 1.040614843368530273e+00 -3.622995316982269287e-01 1.331699967384338379e+00 1.714365482330322266e+00
1.134873703122138977e-01 3.679108619689941406e-01 -4.488928616046905518e-01 1.174883723258972168e+00 1.550381064414978027e+00
-2.312579751014709473e-01 2.567616105079650879e-01 -7.778529524803161621e-01 5.874443650245666504e-01 1.340710997581481934e+00
-1.983598768711090088e-01 6.779243350028991699e-01 -7.286855578422546387e-01 9.998496174812316895e-01 1.266043663024902344e+00
-1.576721519231796265e-01 6.090145111083984375e-01 -6.671966910362243652e-01 1.138985633850097656e+00 1.387299060821533203e+00
-5.681400299072265625e-01 2.663913667201995850e-01 -1.057832479476928711e+00 6.970908045768737793e-01 1.303458094596862793e+00
-5.569115281105041504e-01 3.040958940982818604e-01 -9.156724214553833008e-01 7.284469604492187500e-01 1.248298883438110352e+00
-3.045552372932434082e-01 3.601748943328857422e-01 -5.447453260421752930e-01 7.701945304870605469e-01 1.681448936462402344e+00
-2.945343554019927979e-01 3.209541141986846924e-01 -6.563247442245483398e-01 8.220936059951782227e-01 1.599308013916015625e+00
-1.840670853853225708e-01 5.875483155250549316e-01 -3.080885410308837891e-01 7.241573333740234375e-01 1.418313980102539062e+00
-1.966648697853088379e-01 5.533409118652343750e-01 -3.568903803825378418e-01 7.309326529502868652e-01 1.403228998184204102e+00
-2.061188668012619019e-01 6.759080886840820312e-01 -1.900996565818786621e-01 8.952204585075378418e-01 1.434727549552917480e+00
-1.571987867355346680e-01 4.305056333541870117e-01 1.301216632127761841e-01 9.515825510025024414e-01 1.763434052467346191e+00
-2.949836552143096924e-01 6.244742870330810547e-01 -6.191182136535644531e-01 9.890838861465454102e-01 2.214910984039306641e+00
-5.647534728050231934e-01 9.121648669242858887e-01 -6.284767389297485352e-01 9.873441457748413086e-01 1.777225732803344727e+00
-3.824606835842132568e-01 1.049899458885192871e+00 -5.252607464790344238e-01 9.980992078781127930e-01 1.632972359657287598e+00
-2.788406610488891602e-01 5.900712609291076660e-01 -1.208143949508666992e+00 1.423735499382019043e+00 1.447077751159667969e+00
-6.912880539894104004e-01 6.523416042327880859e-01 -5.506330728530883789e-01 9.276880621910095215e-01 1.288186311721801758e+00
-2.610662877559661865e-01 8.008031249046325684e-01 -2.164577692747116089e-01 1.065633773803710938e+00 1.703639030456542969e+00
-2.245876491069793701e-01 7.985749244689941406e-01 -1.453242152929306030e-01 1.187003016471862793e+00 1.579380035400390625e+00
-2.655870318412780762e-01 8.839380145072937012e-01 -2.626975476741790771e-01 1.173825740814208984e+00 2.224673748016357422e+00
-4.830323159694671631e-01 9.999560117721557617e-01 -2.891756892204284668e-01 1.275680422782897949e+00 2.152119636535644531e+00
-8.980109095573425293e-01 7.388582825660705566e-01 2.786892354488372803e-01 1.084706544876098633e+00 2.246456861495971680e+00
-8.840721845626831055e-01 6.648522615432739258e-01 2.605549693107604980e-01 1.124995470046997070e+00 2.233672380447387695e+00
-8.640559315681457520e-01 6.624498963356018066e-01 3.171881735324859619e-01 1.138526678085327148e+00 2.292147874832153320e+00
-1.286326766014099121e+00 7.828438282012939453e-01 5.498130321502685547e-01 7.057256102561950684e-01 2.086686134338378906e+00
-1.424180030822753906e+00 6.398525834083557129e-01 -1.581769883632659912e-01 6.509363651275634766e-01 2.502387523651123047e+00
-1.542238116264343262e+00 9.842494726181030273e-01 1.641396805644035339e-02 7.736246585845947266e-01 2.666409492492675781e+00
-1.556218504905700684e+00 1.100857734680175781e+00 2.169113457202911377e-01 6.761462092399597168e-01 2.682519912719726562e+00
-2.582591056823730469e+00 1.155941843986511230e+00 2.948136925697326660e-01 2.948394060134887695e+00 1.678126931190490723e+00
-2.446726560592651367e+00 1.088539838790893555e+00 5.072137713432312012e-01 2.349251508712768555e+00 1.321997404098510742e+00
-2.281870126724243164e+00 1.815195322036743164e+00 -1.002325341105461121e-01 2.354852676391601562e+00 1.096106290817260742e+00
-2.059258222579956055e+00 1.832919478416442871e+00 -2.778194248676300049e-01 1.434749603271484375e+00 8.128327727317810059e-01
-2.005558013916015625e+00 1.873813033103942871e+00 -3.257666528224945068e-01 1.622214198112487793e+00 8.855332136154174805e-01
-1.603965163230895996e+00 9.302570223808288574e-01 -5.162521004676818848e-01 1.897347927093505859e+00 1.121007800102233887e+00
-1.625006198883056641e+00 9.000595211982727051e-01 -2.671049833297729492e-01 1.948933482170104980e+00 1.491932153701782227e+00
-1.841551542282104492e+00 9.053016901016235352e-01 -3.650707006454467773e-01 1.956808209419250488e+00 1.558106303215026855e+00
-1.633113265037536621e+00 1.081430077552795410e+00 -5.409648418426513672e-01 2.114387273788452148e+00 1.535243153572082520e+00
-1.395898103713989258e+00 1.095478177070617676e+00 -3.518082201480865479e-01 1.946138858795166016e+00 1.331971287727355957e+00
-1.740036249160766602e+00 8.199522495269775391e-01 -5.001723170280456543e-01 1.794600725173950195e+00 1.012474656105041504e+00
-1.943305015563964844e+00 9.513966441154479980e-01 -7.629017829895019531e-01 2.125013113021850586e+00 7.325481772422790527e-01
-1.963661193847656250e+00 9.686346650123596191e-01 -7.580705285072326660e-01 2.159322023391723633e+00 7.995939850807189941e-01
-1.896338343620300293e+00 1.183451890945434570e+00 -8.571928739547729492e-01 2.738989591598510742e+00 6.628730297088623047e-01
-2.048693180084228516e+00 8.653075695037841797e-01 -6.809682250022888184e-01 2.664529323577880859e+00 7.458077669143676758e-01
-1.993362307548522949e+00 9.072160124778747559e-01 -7.540907859802246094e-01 2.670392751693725586e+00 7.743449211120605469e-01
-1.745655655860900879e+00 6.783642768859863281e-01 -1.087514638900756836e+00 2.574575662612915039e+00 5.484942793846130371e-01
-1.193000316619873047e+00 1.141864418983459473e+00 -1.166460752487182617e+00 2.922842025756835938e+00 6.603667736053466797e-01
-1.273398518562316895e+00 1.208465456962585449e+00 -1.247887730598449707e+00 3.064947366714477539e+00 7.533396482467651367e-01
-1.586277484893798828e+00 1.556150674819946289e+00 -2.557154595851898193e-01 3.394314050674438477e+00 9.576387405395507812e-01
-1.386745095252990723e+00 1.464845418930053711e+00 -3.332098126411437988e-01 3.510926246643066406e+00 8.164793252944946289e-01
-1.506814360618591309e+00 1.498760461807250977e+00 -2.936973273754119873e-01 3.429221391677856445e+00 8.532062768936157227e-01
-1.559465527534484863e+00 1.393338680267333984e+00 3.637971580028533936e-01 2.142752170562744141e+00 1.105787515640258789e+00
-2.209458351135253906e+00 7.795648574829101562e-01 -1.105897426605224609e+00 2.351350545883178711e+00 1.679109930992126465e+00
-2.135111570358276367e+00 7.085079550743103027e-01 -9.347125887870788574e-01 2.425708055496215820e+00 1.601997494697570801e+00
-2.197656631469726562e+00 8.453860878944396973e-01 -5.954782962799072266e-01 2.222946882247924805e+00 1.329040884971618652e+00
-2.076420545578002930e+00 8.350864648818969727e-01 -1.376116752624511719e+00 1.885752916336059570e+00 2.409988403320312500e+00
-1.674452662467956543e+00 1.348979830741882324e+00 3.786070346832275391e-01 1.542377948760986328e+00 1.718764185905456543e+00


==> images/mnist_ood/gan_1.txt <==
5.561066269874572754e-01 -1.910838603973388672e+00 -1.834639191627502441e+00 8.232510089874267578e-01 3.189187943935394287e-01
5.144973993301391602e-01 -1.876953721046447754e+00 -1.767927765846252441e+00 6.523603200912475586e-01 2.479367852210998535e-01
9.022102952003479004e-01 -1.708848118782043457e+00 -2.012636423110961914e+00 5.977150201797485352e-01 -2.631212212145328522e-02
1.383523821830749512e+00 -1.281448006629943848e+00 2.803689837455749512e-01 1.142950057983398438e+00 9.669156670570373535e-01
1.246367454528808594e+00 -9.625635147094726562e-01 -1.679996550083160400e-01 6.912829279899597168e-01 1.001008987426757812e+00
2.993575334548950195e-01 -3.960838615894317627e-01 -3.031862676143646240e-01 6.904472708702087402e-01 1.181901991367340088e-01
1.968029141426086426e-01 -3.843141794204711914e-01 -4.185543358325958252e-01 6.838598251342773438e-01 1.113845854997634888e-01
1.609117537736892700e-01 -2.484408020973205566e-01 -3.810843527317047119e-01 6.776668429374694824e-01 2.499819397926330566e-01
9.446330368518829346e-02 1.546597480773925781e-02 -1.170352220535278320e+00 6.422777175903320312e-01 1.045495748519897461e+00
9.446330368518829346e-02 1.546597480773925781e-02 -1.170352220535278320e+00 6.422777175903320312e-01 1.045495748519897461e+00
9.446330368518829346e-02 1.546597480773925781e-02 -1.170352220535278320e+00 6.422777175903320312e-01 1.045495748519897461e+00
-2.169921249151229858e-02 -5.517847836017608643e-02 -1.235135078430175781e+00 6.411455273628234863e-01 1.072221040725708008e+00
-2.169921249151229858e-02 -5.517847836017608643e-02 -1.235135078430175781e+00 6.411455273628234863e-01 1.072221040725708008e+00
-8.806406520307064056e-03 -9.551516175270080566e-02 -1.086093425750732422e+00 6.690958738327026367e-01 8.510676026344299316e-01
-7.576305419206619263e-02 -5.436176434159278870e-02 -9.880533218383789062e-01 7.043385505676269531e-01 7.732620835304260254e-01
-9.476971626281738281e-02 -1.549182385206222534e-01 -8.684787154197692871e-01 7.444371581077575684e-01 7.648418545722961426e-01
-7.501580566167831421e-02 -8.516485989093780518e-02 -9.493750333786010742e-01 7.351496815681457520e-01 9.135162830352783203e-01
-2.479223534464836121e-02 -1.600943207740783691e-01 -8.482124805450439453e-01 8.748233318328857422e-01 5.723932385444641113e-01
1.277977377176284790e-01 -7.018676400184631348e-02 -8.632733225822448730e-01 8.712123632431030273e-01 5.702832937240600586e-01
3.022266924381256104e-01 -2.662416398525238037e-01 4.441067576408386230e-03 7.387257814407348633e-01 5.390818119049072266e-01
2.675094008445739746e-01 -6.878904253244400024e-02 3.464222699403762817e-02 6.872946023941040039e-01 5.021774768829345703e-01
4.012061357498168945e-01 -1.379204690456390381e-01 -2.713336981832981110e-02 8.228229880332946777e-01 4.252711832523345947e-01
1.550964713096618652e-01 -3.412634730339050293e-01 2.410040199756622314e-01 5.680106878280639648e-01 -1.003325819969177246e+00
4.976803362369537354e-01 -5.055917501449584961e-01 5.553286075592041016e-01 4.699100553989410400e-01 -9.295446872711181641e-01
5.082603693008422852e-01 -4.942088127136230469e-01 5.862740278244018555e-01 3.570425808429718018e-01 -7.678471207618713379e-01
3.672346174716949463e-01 -5.306441783905029297e-01 4.907630085945129395e-01 2.805660367012023926e-01 -5.658997297286987305e-01
1.724458932876586914e-01 -7.800942659378051758e-01 2.722757756710052490e-01 -1.267714202404022217e-01 2.103367298841476440e-01
1.976500451564788818e-01 -7.446585297584533691e-01 2.238774746656417847e-01 -1.480791270732879639e-01 1.432116627693176270e-01
1.386952698230743408e-01 -6.880304813385009766e-01 3.100225329399108887e-01 -1.998206675052642822e-01 6.349818706512451172e-01
1.102624058723449707e+00 -3.750045597553253174e-01 -8.273807764053344727e-01 -1.525256484746932983e-01 1.448519825935363770e-01
9.832924604415893555e-01 -4.602819085121154785e-01 -7.756099104881286621e-01 -9.872107207775115967e-02 5.520796775817871094e-01
1.011081933975219727e+00 -4.137694835662841797e-01 -6.771988272666931152e-01 -5.812035501003265381e-02 3.395711779594421387e-01
1.002677321434020996e+00 -2.675631344318389893e-01 -7.755862474441528320e-01 -2.193660587072372437e-01 3.346258699893951416e-01
1.170507907867431641e+00 -5.778779983520507812e-01 -7.719675302505493164e-01 -2.570198774337768555e-01 6.768360137939453125e-01
9.180748462677001953e-01 -5.211445689201354980e-01 -7.662538886070251465e-01 3.617692738771438599e-02 5.631171464920043945e-01
7.302407026290893555e-01 -5.550429224967956543e-01 -9.600311517715454102e-01 -1.883056163787841797e-01 3.292305171489715576e-01
8.502025604248046875e-01 -6.760953068733215332e-01 -5.771188139915466309e-01 -2.784998416900634766e-01 6.066122651100158691e-01
8.030000329017639160e-01 -1.349518895149230957e+00 -1.963189721107482910e+00 5.846344232559204102e-01 -1.661437451839447021e-01
1.130603313446044922e+00 -1.558765649795532227e+00 -1.430963158607482910e+00 5.415614247322082520e-01 -1.772209405899047852e-01
1.055653095245361328e+00 -1.634018898010253906e+00 -1.331265926361083984e+00 3.232748806476593018e-01 -3.516109660267829895e-02
7.832602858543395996e-01 -5.124453306198120117e-01 -7.515706419944763184e-01 5.652874708175659180e-02 6.731727123260498047e-01
6.885219812393188477e-01 -3.783400058746337891e-01 -7.769950032234191895e-01 1.026580259203910828e-01 2.263455986976623535e-01
7.033380866050720215e-01 -2.796689569950103760e-01 -6.624619960784912109e-01 7.538373768329620361e-02 2.080502808094024658e-01
1.151485323905944824e+00 -7.491416931152343750e-01 4.481167793273925781e-01 -4.013164639472961426e-01 1.193435668945312500e+00
1.161937832832336426e+00 -8.296848535537719727e-01 5.632977485656738281e-01 -2.614626586437225342e-01 8.069331049919128418e-01
1.240403294563293457e+00 -7.829702496528625488e-01 4.962711930274963379e-01 -1.123629435896873474e-01 6.026215553283691406e-01
1.265421032905578613e+00 -7.952948808670043945e-01 3.469967246055603027e-01 5.709553509950637817e-02 1.001336216926574707e+00
8.960315585136413574e-01 -4.075073003768920898e-01 -2.788388133049011230e-01 4.981144070625305176e-01 1.229504048824310303e-01
1.061138987541198730e+00 -2.462911158800125122e-01 -5.103019475936889648e-01 4.689443409442901611e-01 5.102038383483886719e-01
1.069420695304870605e+00 -2.718585729598999023e-01 -5.736589431762695312e-01 4.803411662578582764e-01 4.838721454143524170e-01
9.808921217918395996e-01 -2.455323785543441772e-01 -1.865634322166442871e-02 2.247637361288070679e-01 3.496007323265075684e-01
8.803707957267761230e-01 -2.864286005496978760e-01 -1.595506444573402405e-02 2.648447751998901367e-01 4.129574298858642578e-01
9.574138522148132324e-01 -2.108678221702575684e-01 7.105425596237182617e-01 5.684927701950073242e-01 5.727633237838745117e-01
8.657623529434204102e-01 -9.248336553573608398e-01 2.203994542360305786e-01 1.195171117782592773e+00 1.130181550979614258e+00
8.071053624153137207e-01 -9.786989688873291016e-01 3.227193951606750488e-01 1.231152296066284180e+00 1.198141932487487793e+00
8.540417551994323730e-01 -1.219135999679565430e+00 5.802651047706604004e-01 1.166461944580078125e+00 6.932975053787231445e-01
8.238164186477661133e-01 -1.114267706871032715e+00 7.671887278556823730e-01 1.143399000167846680e+00 7.418833971023559570e-01
7.167464494705200195e-01 -1.104148030281066895e+00 7.424630522727966309e-01 1.063031196594238281e+00 9.322541356086730957e-01
7.756690382957458496e-01 -1.143294334411621094e+00 4.688157737255096436e-01 9.053304791450500488e-01 7.721151709556579590e-01
8.503154516220092773e-01 -1.710270166397094727e+00 -3.911194503307342529e-01 1.470187425613403320e+00 -2.439383417367935181e-01
8.793032169342041016e-01 -1.612274646759033203e+00 -4.303376376628875732e-01 1.473061680793762207e+00 -1.799758374691009521e-01
5.751237273216247559e-01 -1.057201027870178223e+00 -6.759337186813354492e-01 1.481568336486816406e+00 -4.946219027042388916e-01
6.227908730506896973e-01 -9.428387880325317383e-01 -7.689692974090576172e-01 1.412568807601928711e+00 -4.008744955062866211e-01
9.356058835983276367e-01 -9.858163595199584961e-01 -4.647207260131835938e-01 1.155170202255249023e+00 -1.932842135429382324e-01
7.058376073837280273e-01 -1.025837659835815430e+00 -9.537923336029052734e-01 1.367227792739868164e+00 -5.205442905426025391e-01
6.982527375221252441e-01 -9.964787960052490234e-01 -1.600486397743225098e+00 1.558308124542236328e+00 9.408910572528839111e-02
1.340011477470397949e+00 -8.829336166381835938e-01 -1.383386135101318359e+00 2.035239219665527344e+00 8.912034630775451660e-01
1.508462429046630859e+00 -9.377130270004272461e-01 -1.371941447257995605e+00 1.930736660957336426e+00 9.845935702323913574e-01
8.322079181671142578e-01 -6.565989255905151367e-01 -1.333425521850585938e+00 1.081233620643615723e+00 9.425196796655654907e-02
1.238071680068969727e+00 -6.937214136123657227e-01 -5.044835805892944336e-01 6.682075262069702148e-01 6.211264729499816895e-01
1.141608834266662598e+00 -6.946491599082946777e-01 -1.347136378288269043e+00 3.688614070415496826e-01 3.195486068725585938e-01
1.123870253562927246e+00 -6.886188387870788574e-01 -1.201340794563293457e+00 4.788272082805633545e-01 3.075828850269317627e-01
1.168705224990844727e+00 -9.429630041122436523e-01 -9.410778284072875977e-01 3.095425963401794434e-01 4.000663459300994873e-01
1.560171246528625488e+00 -5.712696313858032227e-01 -8.249092698097229004e-01 -3.907561600208282471e-01 3.233896195888519287e-01
1.518612384796142578e+00 -5.667135715484619141e-01 -4.555913507938385010e-01 -4.868459701538085938e-01 3.297303915023803711e-01
9.809791445732116699e-01 -1.443799018859863281e+00 -6.592911481857299805e-01 8.617408871650695801e-01 9.924313426017761230e-01
9.218100309371948242e-01 -1.222343683242797852e+00 -7.904302477836608887e-01 5.136385560035705566e-01 1.142568111419677734e+00
8.455238342285156250e-01 -1.110471725463867188e+00 -7.235522270202636719e-01 4.254311621189117432e-01 1.501765727996826172e+00
9.197464585304260254e-01 -6.206434369087219238e-01 -1.700195670127868652e-01 3.952870070934295654e-01 1.392894268035888672e+00
8.667821884155273438e-01 -5.652369260787963867e-01 7.746991515159606934e-02 3.367274701595306396e-01 1.246243476867675781e+00
7.043851017951965332e-01 -4.078078269958496094e-01 3.332003355026245117e-01 3.316158950328826904e-01 1.337919235229492188e+00
6.903184652328491211e-01 -4.225245118141174316e-01 2.892490029335021973e-01 2.249744534492492676e-01 1.332248568534851074e+00
9.766834378242492676e-01 -4.916326105594635010e-01 1.662279665470123291e-01 2.937087118625640869e-01 1.199760079383850098e+00
9.766834378242492676e-01 -4.916326105594635010e-01 1.662279665470123291e-01 2.937087118625640869e-01 1.199760079383850098e+00
-4.337757080793380737e-02 -5.112856030464172363e-01 -3.044891059398651123e-01 9.539344906806945801e-01 5.379210710525512695e-01
4.478828310966491699e-01 -3.739779293537139893e-01 -2.761219628155231476e-02 4.228233993053436279e-01 -8.394068479537963867e-01
1.495087891817092896e-01 -3.271442651748657227e-01 2.919052541255950928e-02 3.909951150417327881e-01 -1.173903107643127441e+00
1.716374605894088745e-01 -3.464589118957519531e-01 4.850830137729644775e-02 4.698669016361236572e-01 -1.142455101013183594e+00
2.122348397970199585e-01 -3.955537676811218262e-01 -1.985819637775421143e-01 4.198418557643890381e-01 -1.229313254356384277e+00
4.014914631843566895e-01 -2.182404696941375732e-02 8.425903320312500000e-01 3.312112689018249512e-01 -3.117476105690002441e-01
4.033093452453613281e-01 -5.320418626070022583e-03 8.510180711746215820e-01 3.946484327316284180e-01 -4.489568769931793213e-01
1.659960299730300903e-01 2.847703695297241211e-01 4.157105684280395508e-01 1.502786725759506226e-01 -5.840442180633544922e-01
-1.327807083725929260e-02 2.894060015678405762e-01 4.504886269569396973e-01 2.516373246908187866e-02 -1.231984347105026245e-01
1.232468895614147186e-02 3.219221830368041992e-01 5.559263229370117188e-01 -8.667585998773574829e-02 -2.804936170578002930e-01
6.171196699142456055e-02 3.995200693607330322e-01 7.887923121452331543e-01 -6.689374893903732300e-02 -3.419478833675384521e-01
1.909222453832626343e-01 4.530945420265197754e-01 7.580201625823974609e-01 -1.260453313589096069e-01 -7.597552984952926636e-02
1.158511564135551453e-01 5.078753232955932617e-01 4.889072775840759277e-01 -9.766305238008499146e-02 -4.501774907112121582e-01
3.668443858623504639e-01 3.220263719558715820e-01 9.010932445526123047e-01 -2.445157468318939209e-01 -6.262386441230773926e-01
4.210105910897254944e-02 4.464936554431915283e-01 7.921695709228515625e-01 4.299919903278350830e-01 -4.915446639060974121e-01
2.573931217193603516e-01 2.779998481273651123e-01 6.338979005813598633e-01 5.934970974922180176e-01 -2.542216181755065918e-01
3.853189051151275635e-01 4.381589591503143311e-02 6.322731971740722656e-01 5.874434709548950195e-01 -4.020863175392150879e-01
4.973226189613342285e-01 4.465427249670028687e-02 3.880958557128906250e-01 7.424306869506835938e-01 -5.969294905662536621e-01
5.388833880424499512e-01 6.662369519472122192e-02 5.709868669509887695e-01 7.474558353424072266e-01 -7.132605314254760742e-01
5.043896436691284180e-01 -2.651683613657951355e-02 -1.404459923505783081e-01 4.771345555782318115e-01 -1.415571331977844238e+00
1.651936322450637817e-01 5.371260046958923340e-01 -3.356581926345825195e-01 4.312694370746612549e-01 -5.206233859062194824e-01
4.187612235546112061e-02 3.786223530769348145e-01 -2.237531244754791260e-01 5.487508773803710938e-01 -8.058699369430541992e-01
4.187612235546112061e-02 3.786223530769348145e-01 -2.237531244754791260e-01 5.487508773803710938e-01 -8.058699369430541992e-01
4.187612235546112061e-02 3.786223530769348145e-01 -2.237531244754791260e-01 5.487508773803710938e-01 -8.058699369430541992e-01
4.187612235546112061e-02 3.786223530769348145e-01 -2.237531244754791260e-01 5.487508773803710938e-01 -8.058699369430541992e-01
4.187612235546112061e-02 3.786223530769348145e-01 -2.237531244754791260e-01 5.487508773803710938e-01 -8.058699369430541992e-01
4.187612235546112061e-02 3.786223530769348145e-01 -2.237531244754791260e-01 5.487508773803710938e-01 -8.058699369430541992e-01
4.090856313705444336e-01 9.381869435310363770e-01 1.542103588581085205e-01 4.009154736995697021e-01 -2.022521942853927612e-01
3.266740143299102783e-01 5.459293723106384277e-01 1.159215867519378662e-01 7.154922485351562500e-01 -7.225079536437988281e-01
7.339116334915161133e-01 5.429449081420898438e-01 2.709646821022033691e-01 6.513994932174682617e-01 -9.883115887641906738e-01
6.997913718223571777e-01 6.232880949974060059e-01 4.321961700916290283e-01 6.289969682693481445e-01 -1.175906538963317871e+00
6.009693145751953125e-01 7.335726618766784668e-01 2.420047074556350708e-01 6.083108782768249512e-01 -1.060505986213684082e+00
5.173413753509521484e-01 1.060708999633789062e+00 6.221855282783508301e-01 6.833894252777099609e-01 -1.003281474113464355e+00
3.738101422786712646e-01 6.745941638946533203e-01 1.324073225259780884e-01 6.418034434318542480e-01 -8.797196745872497559e-01
-1.240275800228118896e-03 9.727954268455505371e-01 -3.165768086910247803e-02 3.632512688636779785e-01 -9.314066767692565918e-01
6.018997170031070709e-03 5.760037302970886230e-01 -1.144785135984420776e-01 -1.486276388168334961e-01 8.490046858787536621e-02
2.922508120536804199e-02 1.207480311393737793e+00 -1.975458264350891113e-01 1.220230758190155029e-01 -1.921406686305999756e-01
-1.152063906192779541e-01 8.599601387977600098e-01 4.008832573890686035e-01 -2.482146471738815308e-01 1.474157422780990601e-01
9.483958780765533447e-02 3.800169825553894043e-01 1.468845009803771973e-01 -2.624900043010711670e-01 -1.305729448795318604e-01
8.833567798137664795e-02 4.212110936641693115e-01 1.747845411300659180e-01 -3.298265337944030762e-01 -2.465510070323944092e-01
5.937260985374450684e-01 4.873040020465850830e-01 3.000122606754302979e-01 -3.555478155612945557e-02 -3.794065713882446289e-01
6.351088285446166992e-01 4.932060539722442627e-01 3.890247941017150879e-01 -8.707223832607269287e-02 -2.520052194595336914e-01
6.352252960205078125e-01 6.688637137413024902e-01 4.032313227653503418e-01 1.677225157618522644e-02 -1.451562196016311646e-01
5.279812812805175781e-01 7.819714546203613281e-01 5.194470286369323730e-01 -2.202965021133422852e-01 -5.661051720380783081e-02
4.223982095718383789e-01 6.624541878700256348e-01 4.478185176849365234e-01 -2.420655637979507446e-01 2.669008374214172363e-01
3.828107118606567383e-01 6.329550743103027344e-01 5.010738968849182129e-01 -2.917870283126831055e-01 1.976600885391235352e-01
3.517985045909881592e-01 6.585580110549926758e-01 3.998699486255645752e-01 -3.736383020877838135e-01 6.395691633224487305e-02
1.695550680160522461e-01 8.904345631599426270e-01 6.096652746200561523e-01 -3.155808448791503906e-01 -2.450113892555236816e-01
1.411707252264022827e-01 8.200963139533996582e-01 4.440597295761108398e-01 -3.820695281028747559e-01 -2.211776673793792725e-01
2.047032713890075684e-01 8.640930056571960449e-01 4.078041315078735352e-01 -4.239128232002258301e-01 -2.713658213615417480e-01
-2.329097241163253784e-01 5.232256054878234863e-01 2.873003780841827393e-01 8.138210773468017578e-01 -2.221059501171112061e-01
-2.607284188270568848e-01 5.110728144645690918e-01 2.374559044837951660e-01 7.872596383094787598e-01 -2.264100611209869385e-01
-2.183817327022552490e-01 5.702535510063171387e-01 1.856886446475982666e-01 8.420396447181701660e-01 -2.461839020252227783e-01
-2.988936305046081543e-01 3.932265341281890869e-01 8.229564875364303589e-02 9.955762028694152832e-01 -3.237501978874206543e-01
-2.522717416286468506e-01 3.236858546733856201e-01 3.500725030899047852e-01 1.009282588958740234e+00 -2.165432721376419067e-01
1.384637653827667236e-01 1.837091892957687378e-01 -4.058854654431343079e-03 1.106100678443908691e+00 -5.706349611282348633e-01
1.361198723316192627e-01 1.809438318014144897e-01 -1.382905691862106323e-01 1.057245850563049316e+00 -4.635224342346191406e-01
2.820341587066650391e-01 -1.157451793551445007e-01 -2.994533479213714600e-01 1.505241274833679199e+00 -1.067779958248138428e-01
5.274173617362976074e-02 -7.959976047277450562e-02 -8.352990746498107910e-01 1.658257365226745605e+00 -4.852426052093505859e-01
7.534224539995193481e-02 -3.740032315254211426e-01 -5.552197098731994629e-01 5.735915899276733398e-01 1.370656490325927734e-02
7.372125238180160522e-02 -4.052047133445739746e-01 -5.928773283958435059e-01 3.989737331867218018e-01 -1.198398023843765259e-01
-2.602283656597137451e-01 -3.364958763122558594e-01 -1.133372068405151367e+00 3.608482480049133301e-01 -8.723239302635192871e-01
-2.310023456811904907e-01 -2.709606885910034180e-01 -1.128541946411132812e+00 3.449415564537048340e-01 -9.284897446632385254e-01
-1.861966252326965332e-01 -3.537421524524688721e-01 -1.043132901191711426e+00 3.616317808628082275e-01 -9.466612339019775391e-01
-1.987255811691284180e-01 -5.729823112487792969e-01 -1.026079535484313965e+00 3.193910121917724609e-01 -8.941287994384765625e-01
-4.969782531261444092e-01 -6.728700995445251465e-01 -8.236074447631835938e-01 6.248248219490051270e-01 -1.626585721969604492e-01
-4.822283387184143066e-01 -7.897491455078125000e-01 -7.196477651596069336e-01 5.569199919700622559e-01 -1.104563698172569275e-01
-7.385887205600738525e-02 -8.531336784362792969e-01 -1.485214829444885254e+00 1.248388767242431641e+00 2.841703779995441437e-02
-4.163307249546051025e-01 -9.509150385856628418e-01 -1.265704154968261719e+00 1.316497325897216797e+00 1.674085259437561035e-01
-2.102467417716979980e-02 -7.706952691078186035e-01 -1.048110485076904297e+00 1.169789195060729980e+00 2.156309932470321655e-01
2.836203277111053467e-01 -8.517479300498962402e-01 -3.011047840118408203e-01 7.565747499465942383e-01 -1.741407439112663269e-03
-4.651183784008026123e-01 -3.681061267852783203e-01 -2.413929462432861328e+00 8.433417677879333496e-01 -4.922180771827697754e-01
-1.705283224582672119e-01 -6.206445097923278809e-01 -4.669654965400695801e-01 4.538892209529876709e-01 7.296763658523559570e-01
-6.027825176715850830e-03 -4.891994893550872803e-01 -4.700913429260253906e-01 5.686694979667663574e-01 3.005711138248443604e-01
6.822417974472045898e-01 -8.087033629417419434e-01 1.888176202774047852e-01 1.188197493553161621e+00 3.501642644405364990e-01
4.168668389320373535e-01 -7.085579037666320801e-01 2.824471592903137207e-01 7.925086021423339844e-01 -4.900840818881988525e-01
4.816304147243499756e-01 -9.112308621406555176e-01 4.351747930049896240e-01 7.422422766685485840e-01 -3.686063885688781738e-01
4.816304147243499756e-01 -9.112308621406555176e-01 4.351747930049896240e-01 7.422422766685485840e-01 -3.686063885688781738e-01
5.054241418838500977e-01 -8.858124613761901855e-01 4.305976331233978271e-01 7.210481762886047363e-01 -1.355952024459838867e-01
6.971130967140197754e-01 -8.140642046928405762e-01 7.046554088592529297e-01 8.755692839622497559e-01 2.777687013149261475e-01
1.469848752021789551e+00 -1.405822038650512695e+00 -8.480938673019409180e-01 1.705474972724914551e+00 3.233616352081298828e-01
1.597250580787658691e+00 -1.624719858169555664e+00 -8.578016757965087891e-01 1.959718704223632812e+00 1.591617763042449951e-01
1.490621924400329590e+00 -1.224588155746459961e+00 -1.567024946212768555e+00 1.163551330566406250e+00 -2.433461882174015045e-02
1.540608763694763184e+00 -1.174622774124145508e+00 -1.745926737785339355e+00 1.160900235176086426e+00 -1.547664999961853027e-01
1.173161864280700684e+00 -1.335768938064575195e+00 -1.691144943237304688e+00 1.248485565185546875e+00 -5.983037948608398438e-01
5.079631209373474121e-01 -1.244877815246582031e+00 -2.344573020935058594e+00 8.693888187408447266e-01 -1.966067552566528320e-01
5.010390281677246094e-01 -1.382322311401367188e+00 -2.557789802551269531e+00 8.131147623062133789e-01 -2.766734361648559570e-01
6.673280000686645508e-01 -1.228190541267395020e+00 -1.727007269859313965e+00 1.393363833427429199e+00 1.298007369041442871e-01
5.522442460060119629e-01 -1.132300257682800293e+00 -1.630617380142211914e+00 1.449445486068725586e+00 3.955734670162200928e-01
6.195452809333801270e-01 -1.678479075431823730e+00 -1.330789208412170410e+00 1.841481566429138184e+00 2.076111733913421631e-03
5.991103053092956543e-01 -1.579231142997741699e+00 2.568514943122863770e-01 1.708228826522827148e+00 4.797787368297576904e-01
1.146050453186035156e+00 -1.855648279190063477e+00 -1.753080487251281738e-01 1.837984323501586914e+00 6.607660055160522461e-01
4.816302061080932617e-01 -6.797097325325012207e-01 -1.075414419174194336e-01 9.757518172264099121e-01 -1.928564161062240601e-02
5.587442517280578613e-01 -8.214019536972045898e-01 -2.270724065601825714e-02 6.754324436187744141e-01 -3.959432989358901978e-02
4.460693895816802979e-01 -6.815149784088134766e-01 6.917288303375244141e-01 5.552399754524230957e-01 5.579231977462768555e-01
8.549829721450805664e-01 -8.246475458145141602e-01 7.400725483894348145e-01 1.012739539146423340e+00 8.539624810218811035e-01
8.936924338340759277e-01 -7.418715953826904297e-01 6.290190815925598145e-01 1.025906205177307129e+00 6.442845463752746582e-01
8.278388381004333496e-01 -9.486920833587646484e-01 5.840321183204650879e-01 1.117699384689331055e+00 4.006948471069335938e-01
8.137084841728210449e-01 -9.233764410018920898e-01 4.675441384315490723e-01 1.038313269615173340e+00 4.592666625976562500e-01
6.252200007438659668e-01 -9.292342066764831543e-01 4.042624235153198242e-01 9.474475979804992676e-01 5.835150480270385742e-01
6.854830384254455566e-01 -9.414297938346862793e-01 1.971450299024581909e-01 8.588733673095703125e-01 3.256976008415222168e-01
2.856219112873077393e-01 -5.433143973350524902e-01 5.159397721290588379e-01 5.931048393249511719e-01 1.097406521439552307e-01
-1.796590834856033325e-01 -5.276678800582885742e-01 6.531121730804443359e-01 4.860279858112335205e-01 2.998115718364715576e-01
-8.919801563024520874e-02 -6.218994259834289551e-01 7.625349760055541992e-01 3.224488198757171631e-01 -6.026878952980041504e-02
2.667502164840698242e-01 -5.645194053649902344e-01 5.826218128204345703e-01 3.447408378124237061e-01 -6.285639405250549316e-01
1.350736916065216064e-01 -4.331140816211700439e-01 5.581401586532592773e-01 4.783750772476196289e-01 -6.451233625411987305e-01
1.747550368309020996e-01 -4.981428384780883789e-01 -1.663258075714111328e-01 3.853301703929901123e-01 -1.413679718971252441e+00
1.282644718885421753e-01 -6.599054336547851562e-01 -5.738421902060508728e-02 3.977299332618713379e-01 -1.493331193923950195e+00
3.903925418853759766e-01 -6.209861636161804199e-01 -3.053129911422729492e-01 5.920898318290710449e-01 -1.536081075668334961e+00
3.079273998737335205e-01 -3.634854257106781006e-01 -3.774755597114562988e-01 6.515138745307922363e-01 -1.432469487190246582e+00
4.504048824310302734e-01 -3.283973038196563721e-01 -3.313045203685760498e-01 7.822158932685852051e-01 -1.446281790733337402e+00
6.472944021224975586e-01 -8.167409300804138184e-01 6.856799125671386719e-01 5.711934566497802734e-01 -1.507650017738342285e+00
6.472944021224975586e-01 -8.167409300804138184e-01 6.856799125671386719e-01 5.711934566497802734e-01 -1.507650017738342285e+00
5.814122557640075684e-01 -8.176395297050476074e-01 7.694553136825561523e-01 5.528682470321655273e-01 -1.490878462791442871e+00
5.787144303321838379e-01 -8.392813801765441895e-01 7.321695089340209961e-01 5.459746718406677246e-01 -1.591492176055908203e+00
4.220813214778900146e-01 -8.001286983489990234e-01 6.391236782073974609e-01 7.061416506767272949e-01 -1.535843491554260254e+00
-3.036727905273437500e-01 -7.253094017505645752e-02 2.985963821411132812e-01 6.151543259620666504e-01 -6.236434578895568848e-01
-3.725087642669677734e-01 6.761339306831359863e-02 2.952409684658050537e-01 6.069551110267639160e-01 -7.879132032394409180e-01
4.022399187088012695e-01 -4.940152764320373535e-01 1.304735183715820312e+00 5.239092707633972168e-01 -7.539914846420288086e-01
3.217808008193969727e-01 -4.209774434566497803e-01 1.252592921257019043e+00 5.603477954864501953e-01 -9.250944256782531738e-01
3.791204392910003662e-01 -4.567558765411376953e-01 1.220836877822875977e+00 5.838304162025451660e-01 -7.942461967468261719e-01
5.450218170881271362e-02 -3.711841404438018799e-01 7.149344682693481445e-01 5.047442913055419922e-01 -6.277139186859130859e-01
5.708390474319458008e-02 -3.647952675819396973e-01 7.694198489189147949e-01 5.797191858291625977e-01 -7.016042470932006836e-01
2.134201228618621826e-01 -5.347341895103454590e-01 5.661820173263549805e-01 5.865017175674438477e-01 -8.203871846199035645e-01
1.935487538576126099e-01 -6.026408076286315918e-01 2.758467793464660645e-01 4.485695362091064453e-01 -8.363121151924133301e-01
2.919332981109619141e-01 -5.789544582366943359e-01 7.681784033775329590e-01 2.664698064327239990e-01 -8.499224185943603516e-01
4.720516204833984375e-01 -8.095581531524658203e-01 5.673142075538635254e-01 4.285743236541748047e-01 -9.779788255691528320e-01
4.247124195098876953e-01 -3.947095870971679688e-01 6.629485487937927246e-01 5.694758296012878418e-01 5.726113915443420410e-02
2.110722959041595459e-01 -1.815034002065658569e-01 1.686959564685821533e-01 4.482646882534027100e-01 2.596380114555358887e-01
3.483927249908447266e-01 -2.732594311237335205e-01 1.669601052999496460e-01 6.077833175659179688e-01 1.488359570503234863e-01
2.997294664382934570e-01 -2.764695882797241211e-01 1.880184859037399292e-01 6.649783849716186523e-01 2.108017206192016602e-01
1.914163231849670410e-01 -4.339354038238525391e-01 2.661215662956237793e-01 6.796779632568359375e-01 3.184390068054199219e-01
6.552543640136718750e-01 -5.090318918228149414e-01 -1.347612142562866211e-01 8.211388587951660156e-01 -3.106513619422912598e-01
9.523086547851562500e-01 -4.689221382141113281e-01 -5.370106101036071777e-01 4.097953438758850098e-01 -2.983067929744720459e-01
9.665607213973999023e-01 -4.298579990863800049e-01 4.752685427665710449e-01 4.844402670860290527e-01 2.937773764133453369e-01
1.279804825782775879e+00 -8.506864309310913086e-01 -4.807932078838348389e-01 -1.517912596464157104e-01 3.448151350021362305e-01
1.321708083152770996e+00 -8.548232913017272949e-01 -4.409956336021423340e-01 -2.973414361476898193e-01 8.706461638212203979e-02
1.295664548873901367e+00 -8.482764363288879395e-01 -3.866269886493682861e-01 -4.709576964378356934e-01 6.521242111921310425e-02
1.278730988502502441e+00 -9.328546524047851562e-01 -8.480856418609619141e-01 -2.818987369537353516e-01 2.082546651363372803e-01
1.132250547409057617e+00 -9.370936751365661621e-01 -7.055203318595886230e-01 -5.142174363136291504e-01 4.078044891357421875e-01
1.210660099983215332e+00 -1.081654310226440430e+00 -6.088507175445556641e-01 -5.033189058303833008e-01 2.382701337337493896e-01
1.582670927047729492e+00 -8.447818160057067871e-01 4.590253829956054688e-01 -7.056898474693298340e-01 4.309852719306945801e-01
1.859319210052490234e+00 -9.309607744216918945e-01 -1.111425876617431641e+00 -7.028050422668457031e-01 4.101963043212890625e-01
1.537026047706604004e+00 -1.429244279861450195e+00 -6.707396507263183594e-01 -5.575150251388549805e-01 3.841997385025024414e-01
1.524009346961975098e+00 -1.391369581222534180e+00 -5.159148573875427246e-01 -5.921756029129028320e-01 2.784538269042968750e-01
1.470117807388305664e+00 -1.224953413009643555e+00 -6.767646670341491699e-01 -5.656102895736694336e-01 3.996157646179199219e-01
1.862271666526794434e+00 -1.443136453628540039e+00 -1.200880169868469238e+00 -9.841434657573699951e-02 4.158562123775482178e-01
7.019687891006469727e-01 -4.157882034778594971e-01 -4.396708309650421143e-01 -1.656439155340194702e-01 4.300757646560668945e-01
6.954156160354614258e-01 -3.407063484191894531e-01 -4.706570208072662354e-01 -1.568211764097213745e-01 5.781770944595336914e-01
3.618478775024414062e-02 -1.095186710357666016e+00 4.901399612426757812e-01 4.503281414508819580e-01 1.215232536196708679e-03
3.618478775024414062e-02 -1.095186710357666016e+00 4.901399612426757812e-01 4.503281414508819580e-01 1.215232536196708679e-03
9.059935808181762695e-02 -1.122942328453063965e+00 4.387750923633575439e-01 3.527538180351257324e-01 2.918226718902587891e-01
1.353615522384643555e-01 -9.654937982559204102e-01 -9.689863026142120361e-02 2.428351640701293945e-01 5.389562249183654785e-01
5.747115239500999451e-02 -1.149712562561035156e+00 -7.648120522499084473e-01 1.282172799110412598e-01 3.851599991321563721e-01
7.044433355331420898e-01 -1.128561973571777344e+00 -7.607403993606567383e-01 1.677997596561908722e-02 8.486988544464111328e-01
6.348750591278076172e-01 -1.101795315742492676e+00 -7.889780402183532715e-01 -3.222352266311645508e-02 9.772329926490783691e-01
9.190651178359985352e-01 -1.088724613189697266e+00 -3.073514997959136963e-01 -1.901203095912933350e-01 2.969379425048828125e-01
1.972476720809936523e+00 -1.007558941841125488e+00 9.049797058105468750e-02 3.899407088756561279e-01 -5.319361388683319092e-02
1.027236223220825195e+00 -9.636121988296508789e-01 -6.982546448707580566e-01 2.392067760229110718e-01 -3.996032476425170898e-02
9.526737928390502930e-01 -1.014191508293151855e+00 -7.676655650138854980e-01 2.955631017684936523e-01 -2.795196324586868286e-02
9.920966029167175293e-01 -7.624565958976745605e-01 -1.045093297958374023e+00 2.235379368066787720e-01 -4.330036416649818420e-02
1.032404422760009766e+00 -5.631488561630249023e-01 -1.220643758773803711e+00 7.771920412778854370e-02 3.812236189842224121e-01
9.461250305175781250e-01 -4.432206451892852783e-01 -1.297415137290954590e+00 6.656421720981597900e-02 1.664976477622985840e-01
9.678674936294555664e-01 -3.819551765918731689e-01 -9.705982208251953125e-01 5.804847180843353271e-02 2.765920758247375488e-01
9.465867877006530762e-01 -4.395528733730316162e-01 -1.367495059967041016e+00 7.016191631555557251e-02 2.442542910575866699e-01
1.455376297235488892e-01 -1.435432732105255127e-01 1.715040653944015503e-01 3.974719941616058350e-01 1.243929266929626465e-01
4.915135204792022705e-01 -1.679539829492568970e-01 4.089736044406890869e-01 8.852399587631225586e-01 1.329406443983316422e-02
5.404732227325439453e-01 -2.298608422279357910e-02 4.844538122415542603e-02 5.682008266448974609e-01 4.206425249576568604e-01
5.404732227325439453e-01 -2.298608422279357910e-02 4.844538122415542603e-02 5.682008266448974609e-01 4.206425249576568604e-01
4.917985200881958008e-01 -3.635606169700622559e-02 -9.593462198972702026e-02 5.430562496185302734e-01 4.282229244709014893e-01
5.285581946372985840e-01 -7.707439363002777100e-02 -8.755718916654586792e-02 4.620740413665771484e-01 6.880918145179748535e-02
3.941494226455688477e-01 -2.058405876159667969e-01 -1.346534192562103271e-01 6.280500292778015137e-01 2.304299175739288330e-01
8.678014278411865234e-01 -8.518809676170349121e-01 -6.332393884658813477e-01 7.681429386138916016e-01 -1.145731657743453979e-01
8.605284094810485840e-01 -8.605548143386840820e-01 -6.250932216644287109e-01 8.525729179382324219e-01 -2.241279929876327515e-02
1.032131552696228027e+00 -8.111488819122314453e-01 -1.457571983337402344e-01 9.242097139358520508e-01 -3.617308139801025391e-01
9.870318770408630371e-01 -8.376159667968750000e-01 -1.538876146078109741e-01 8.279791474342346191e-01 -2.705878019332885742e-01
1.046422123908996582e+00 -3.980029523372650146e-01 -5.598180890083312988e-01 7.152720689773559570e-01 5.101003125309944153e-02
1.187299728393554688e+00 -3.708249330520629883e-01 -5.721636414527893066e-01 6.219518780708312988e-01 -4.894644021987915039e-03
5.850116014480590820e-01 -2.911734580993652344e-01 -4.301304817199707031e-01 1.608594208955764771e-01 -6.107842922210693359e-02
9.757417440414428711e-01 -4.760238230228424072e-01 -1.817254304885864258e+00 1.821019351482391357e-01 1.449580788612365723e-01
1.014441967010498047e+00 -4.795060455799102783e-01 -1.689920902252197266e+00 1.322823464870452881e-01 8.857341110706329346e-02
1.108170866966247559e+00 -6.017507910728454590e-01 -1.621691465377807617e+00 3.511441871523857117e-02 4.415320605039596558e-02
1.022658824920654297e+00 -6.389276981353759766e-01 -1.960425615310668945e+00 2.139209210872650146e-01 1.668074429035186768e-01
1.067382931709289551e+00 -4.759308099746704102e-01 -1.807511329650878906e+00 2.154653519392013550e-01 -1.829716265201568604e-01
1.029181599617004395e+00 -3.289995789527893066e-01 -1.945607900619506836e+00 1.491426974534988403e-01 1.662721484899520874e-01
9.208475947380065918e-01 -1.531285643577575684e-01 -1.662004947662353516e+00 -1.187487468123435974e-01 -8.162124454975128174e-02
9.000124931335449219e-01 -1.041943952441215515e-01 -1.656308650970458984e+00 -1.135868057608604431e-01 -3.750038519501686096e-02
9.345773458480834961e-01 -1.809067130088806152e-01 -1.570234656333923340e+00 -1.335955560207366943e-01 -1.049048081040382385e-01
9.200825691223144531e-01 -1.628322899341583252e-01 -1.631564855575561523e+00 -1.792992055416107178e-01 -1.598963141441345215e-02
8.951304554939270020e-01 -1.016849502921104431e-01 -1.684646964073181152e+00 -1.498619914054870605e-01 -2.109553106129169464e-02
9.956511259078979492e-01 -2.269686013460159302e-01 -1.482917547225952148e+00 4.580683261156082153e-02 -5.534246563911437988e-03
9.599815607070922852e-01 -2.343978583812713623e-01 -1.513250589370727539e+00 -4.327235370874404907e-02 2.287384420633316040e-01
1.039668917655944824e+00 -2.442003339529037476e-01 -1.397129178047180176e+00 -1.867907866835594177e-02 3.157088458538055420e-01
5.088369846343994141e-01 -4.815254211425781250e-01 -3.087232410907745361e-01 1.482209861278533936e-01 6.911701560020446777e-01
6.329258084297180176e-01 -5.225237011909484863e-01 -1.032677531242370605e+00 3.795137107372283936e-01 2.935724854469299316e-01
4.481329321861267090e-01 -4.226673841476440430e-01 -1.162637114524841309e+00 1.456817835569381714e-01 -3.875547647476196289e-02
4.296475052833557129e-01 -3.706310391426086426e-01 -1.273096561431884766e+00 1.861977577209472656e-02 3.232426047325134277e-01
5.461863279342651367e-01 -1.510807573795318604e-01 -1.197286725044250488e+00 1.880730316042900085e-02 7.862063646316528320e-01
5.302639007568359375e-01 -3.071842193603515625e-01 -1.310492992401123047e+00 -1.487035676836967468e-02 5.509423017501831055e-01
6.676012873649597168e-01 -5.160031914710998535e-01 -1.403604865074157715e+00 4.794940352439880371e-01 5.405136346817016602e-01
1.083053588867187500e+00 -8.060779571533203125e-01 -1.056537389755249023e+00 2.415272295475006104e-01 2.743472903966903687e-02
1.014212608337402344e+00 -8.290829658508300781e-01 -8.673761487007141113e-01 2.712966203689575195e-01 -1.386945545673370361e-01
9.827822446823120117e-01 -8.625673055648803711e-01 -7.653472423553466797e-01 3.920342028141021729e-01 5.957722067832946777e-01
1.352769374847412109e+00 -1.045080304145812988e+00 -4.419680833816528320e-01 1.278737068176269531e+00 2.532004714012145996e-01
1.388155102729797363e+00 -1.055636525154113770e+00 -4.201770126819610596e-01 1.346017122268676758e+00 2.436865121126174927e-01
1.011648893356323242e+00 -1.072154045104980469e+00 -5.413035154342651367e-01 3.062349557876586914e+00 -2.883324027061462402e-01
3.119833767414093018e-01 -8.057371377944946289e-01 -1.104225873947143555e+00 2.279005050659179688e+00 -4.094590544700622559e-01
-8.430944383144378662e-02 -1.334072232246398926e+00 -1.555423974990844727e+00 1.189771056175231934e+00 1.606426954269409180e+00
-7.874780148267745972e-02 -1.398187756538391113e+00 -1.270797848701477051e+00 1.362322330474853516e+00 1.579916119575500488e+00
-5.833314061164855957e-01 -1.455181598663330078e+00 -1.991097092628479004e+00 1.324130177497863770e+00 1.537256598472595215e+00
1.662608608603477478e-02 -1.152469754219055176e+00 -1.615021109580993652e+00 1.438669085502624512e+00 6.577666401863098145e-01
3.298141658306121826e-01 -1.025447130203247070e+00 -1.254727125167846680e+00 1.104230999946594238e+00 1.472731828689575195e-01
6.057807058095932007e-02 -1.651420593261718750e-01 -1.437876105308532715e+00 7.861840724945068359e-01 5.340815782546997070e-01
3.317917287349700928e-01 -5.133497714996337891e-01 -1.480226397514343262e+00 8.703370094299316406e-01 -8.843131363391876221e-02
6.943023204803466797e-02 -4.119586348533630371e-01 -1.720790624618530273e+00 7.860280275344848633e-01 -4.791855216026306152e-01
5.410484224557876587e-02 -7.932283878326416016e-01 -1.973669409751892090e+00 8.541536331176757812e-01 -3.950486183166503906e-01
1.346752047538757324e-01 -7.595567107200622559e-01 -2.246844530105590820e+00 7.177619934082031250e-01 -4.298537969589233398e-03
5.171166732907295227e-03 -7.746597379446029663e-02 -2.083095312118530273e+00 1.012707829475402832e+00 2.433213442564010620e-01
-4.174716770648956299e-02 -1.600802242755889893e-01 -1.717138648033142090e+00 8.059201240539550781e-01 6.017960309982299805e-01
-1.147510185837745667e-01 -3.137814700603485107e-01 -1.305343985557556152e+00 2.897444963455200195e-01 6.852851063013076782e-02
2.077028155326843262e-01 -5.857916548848152161e-02 -1.227520465850830078e+00 9.859880805015563965e-01 4.539052844047546387e-01
2.737866044044494629e-01 -4.654815793037414551e-02 -1.562386393547058105e+00 9.072622656822204590e-01 1.202015876770019531e+00
7.604211568832397461e-01 3.851236030459403992e-02 -1.077476739883422852e+00 1.010452389717102051e+00 1.268290638923645020e+00
8.649150729179382324e-01 -1.737323254346847534e-01 -4.828713834285736084e-01 1.703047752380371094e+00 8.088703751564025879e-01
7.925011515617370605e-01 -1.617482304573059082e-01 -4.153916835784912109e-01 1.913382887840270996e+00 1.179957866668701172e+00
8.633407354354858398e-01 -6.213675737380981445e-01 -2.843436896800994873e-01 1.657813668251037598e+00 5.540094375610351562e-01
9.169575572013854980e-01 -1.245164722204208374e-01 5.719253420829772949e-01 2.074946403503417969e+00 6.348842978477478027e-01
8.674128651618957520e-01 -1.809202134609222412e-02 2.244486808776855469e-01 1.972345232963562012e+00 6.574800610542297363e-01
9.498613476753234863e-01 -2.340674772858619690e-02 8.629953861236572266e-02 1.813815593719482422e+00 1.339037299156188965e+00
4.397796988487243652e-01 -3.330349624156951904e-01 -9.418395906686782837e-02 9.537617564201354980e-01 -1.613502502441406250e-01
1.923365443944931030e-01 1.394095122814178467e-01 2.711236476898193359e-01 8.841932415962219238e-01 -1.008533388376235962e-01
1.280253767967224121e+00 -1.285936713218688965e+00 -1.578150987625122070e+00 4.737291932106018066e-01 2.094266414642333984e-01
1.290972948074340820e+00 -9.505831003189086914e-01 -1.143929481506347656e+00 1.114554882049560547e+00 3.831716179847717285e-01
1.905347943305969238e+00 -1.011927843093872070e+00 -1.707474470138549805e+00 1.915401101112365723e+00 -2.404763549566268921e-02
2.125684499740600586e+00 -1.339713811874389648e+00 -1.290567040443420410e+00 1.899112224578857422e+00 1.911483258008956909e-01
2.151367187500000000e+00 -1.588528394699096680e+00 -6.695056557655334473e-01 1.242529869079589844e+00 -1.150923147797584534e-01
2.175909042358398438e+00 -1.700593471527099609e+00 -5.125836730003356934e-01 1.327188134193420410e+00 -2.030492573976516724e-01
2.127526760101318359e+00 -2.090040922164916992e+00 -9.223064184188842773e-01 1.613126993179321289e+00 -3.191484883427619934e-02
9.528316259384155273e-01 -1.439087629318237305e+00 -2.796327769756317139e-01 2.280483722686767578e+00 -1.826971620321273804e-01
7.906547188758850098e-01 -6.715813875198364258e-01 -5.350922942161560059e-01 1.872081518173217773e+00 -1.282859742641448975e-01
8.023099303245544434e-01 -7.529249191284179688e-01 6.581734120845794678e-02 1.029324293136596680e+00 -1.680730283260345459e-01
6.399247646331787109e-01 -1.319981932640075684e+00 -1.088709712028503418e+00 1.184891462326049805e+00 6.635942459106445312e-01
8.730421662330627441e-01 -1.116382956504821777e+00 -7.517275810241699219e-01 7.856780886650085449e-01 5.874124914407730103e-02
5.325090885162353516e-01 -1.654893398284912109e+00 2.758805155754089355e-01 5.772032141685485840e-01 8.708989024162292480e-01
2.717611789703369141e-01 -1.410503983497619629e+00 -9.382174164056777954e-02 8.112494945526123047e-01 5.900003314018249512e-01
4.571761786937713623e-01 -1.508424758911132812e+00 -5.384930372238159180e-01 2.487507611513137817e-01 8.246896266937255859e-01
5.612899065017700195e-01 -1.173734784126281738e+00 -2.908669412136077881e-01 -2.578038275241851807e-01 6.047723889350891113e-01
6.064813137054443359e-01 -1.100295901298522949e+00 -2.700354158878326416e-02 -2.161218971014022827e-02 1.059027194976806641e+00
6.064813137054443359e-01 -1.100295901298522949e+00 -2.700354158878326416e-02 -2.161218971014022827e-02 1.059027194976806641e+00
5.059759020805358887e-01 -1.072072744369506836e+00 -8.677156269550323486e-02 -5.533635616302490234e-02 8.457162976264953613e-01
8.234424591064453125e-01 -1.145994901657104492e+00 -5.279211401939392090e-01 1.824871748685836792e-01 7.943339943885803223e-01
4.459417164325714111e-01 -5.316992402076721191e-01 -1.026382088661193848e+00 -7.663467526435852051e-02 1.060133337974548340e+00
4.459417164325714111e-01 -5.316992402076721191e-01 -1.026382088661193848e+00 -7.663467526435852051e-02 1.060133337974548340e+00
4.003219604492187500e-01 -5.695204734802246094e-01 -9.327399134635925293e-01 -7.698173820972442627e-02 8.291196823120117188e-01
8.103536367416381836e-01 -1.051231503486633301e+00 -5.617909431457519531e-01 3.003142476081848145e-01 1.307570457458496094e+00
6.542276144027709961e-01 -5.683251023292541504e-01 -2.870404422283172607e-01 -2.025417611002922058e-02 1.343226552009582520e+00
4.288527369499206543e-01 -4.594403803348541260e-01 -4.967964291572570801e-01 7.131869345903396606e-02 1.024774074554443359e+00
1.745688915252685547e-01 -4.935171604156494141e-01 1.785530745983123779e-01 9.285234808921813965e-01 -1.447616815567016602e-01
-3.418844640254974365e-01 -4.925691783428192139e-01 -2.019283920526504517e-01 6.557793617248535156e-01 4.518743604421615601e-02
-2.976275682449340820e-01 -4.563134312629699707e-01 -3.361170291900634766e-01 6.352360844612121582e-01 1.230740770697593689e-01
-3.046269118785858154e-01 -3.637595772743225098e-01 -3.941152691841125488e-01 7.035891413688659668e-01 2.647273540496826172e-01
2.381335571408271790e-02 -9.247711300849914551e-02 -1.176565766334533691e+00 4.241481125354766846e-01 3.644082844257354736e-01
-1.986939460039138794e-01 -2.702996134757995605e-02 -1.172389626502990723e+00 5.999227166175842285e-01 4.659391939640045166e-01
-1.385055631399154663e-01 -2.044574022293090820e-01 -8.345826864242553711e-01 7.354241013526916504e-01 1.127844691276550293e+00
1.213055551052093506e-01 -2.882028222084045410e-01 -4.690797924995422363e-01 5.511737465858459473e-01 1.125648975372314453e+00
1.213055551052093506e-01 -2.882028222084045410e-01 -4.690797924995422363e-01 5.511737465858459473e-01 1.125648975372314453e+00
9.372569620609283447e-02 -2.899471521377563477e-01 -4.709475636482238770e-01 5.154741406440734863e-01 1.215817213058471680e+00
1.453128010034561157e-01 -2.996724545955657959e-01 -5.167095661163330078e-01 5.511661767959594727e-01 1.120384573936462402e+00
2.786488234996795654e-01 -3.178543150424957275e-01 -5.548840761184692383e-01 6.242494583129882812e-01 1.269545793533325195e+00
2.870984375476837158e-01 -8.341524004936218262e-01 -2.283074408769607544e-01 1.052589774131774902e+00 1.374841213226318359e+00
2.870984375476837158e-01 -8.341524004936218262e-01 -2.283074408769607544e-01 1.052589774131774902e+00 1.374841213226318359e+00
2.152616977691650391e-01 -9.296193122863769531e-01 -5.629253983497619629e-01 1.046747803688049316e+00 1.546881914138793945e+00
3.461405932903289795e-01 -1.094657182693481445e+00 -7.619670033454895020e-01 9.987819194793701172e-01 1.590847492218017578e+00
2.402363866567611694e-01 -1.357787609100341797e+00 -1.119766712188720703e+00 1.105343580245971680e+00 1.396927118301391602e+00
1.413107216358184814e-01 -1.564175605773925781e+00 -1.952920913696289062e+00 9.109048247337341309e-01 1.025388360023498535e+00
1.476426720619201660e-01 -1.481241345405578613e+00 -1.933239936828613281e+00 1.223122358322143555e+00 6.766546964645385742e-01
-1.192303299903869629e-01 -1.610072255134582520e+00 -2.860006332397460938e+00 1.228258252143859863e+00 4.852634668350219727e-01
1.959051191806793213e-01 -1.446266293525695801e+00 -2.564813137054443359e+00 1.382322669029235840e+00 3.892581760883331299e-01
-4.779982566833496094e-01 -8.075245618820190430e-01 -2.094298601150512695e+00 1.488388538360595703e+00 -4.696210920810699463e-01
-6.175381690263748169e-02 -1.064612150192260742e+00 -1.887219667434692383e+00 1.070681452751159668e+00 -4.092883765697479248e-01
-4.210571646690368652e-01 -8.430112600326538086e-01 -1.721658945083618164e+00 1.522131443023681641e+00 -7.107154130935668945e-01
-4.933999180793762207e-01 -8.259542584419250488e-01 -1.711111426353454590e+00 1.532950997352600098e+00 -7.365938425064086914e-01
-7.558997273445129395e-01 -6.533205509185791016e-01 6.116247177124023438e-02 1.542540907859802246e+00 -1.064008116722106934e+00
-8.619807362556457520e-01 -1.332499384880065918e-01 5.730189085006713867e-01 1.065525293350219727e+00 -9.587521553039550781e-01
-8.118648529052734375e-01 -2.699906826019287109e-01 9.321191906929016113e-01 1.037976384162902832e+00 -8.051558732986450195e-01
-8.433635830879211426e-01 1.297149993479251862e-02 3.592514991760253906e-01 1.346362829208374023e+00 -1.470619320869445801e+00
-8.506076335906982422e-01 -5.286710336804389954e-03 4.046930968761444092e-01 1.303795337677001953e+00 -1.463414788246154785e+00
-8.506076335906982422e-01 -5.286710336804389954e-03 4.046930968761444092e-01 1.303795337677001953e+00 -1.463414788246154785e+00
-1.058687448501586914e+00 -1.497031152248382568e-01 5.328371524810791016e-01 1.280316948890686035e+00 -1.209569334983825684e+00
-3.309617042541503906e-01 -7.914112210273742676e-01 -2.150221616029739380e-01 9.921223521232604980e-01 -8.450132608413696289e-01
-2.174182236194610596e-01 -5.560725331306457520e-01 -4.185434281826019287e-01 1.062573552131652832e+00 -1.335278868675231934e+00
-1.758921295404434204e-01 -6.048796176910400391e-01 -5.190014839172363281e-01 1.486855596303939819e-01 -1.508805751800537109e+00
-3.226813673973083496e-01 -5.955600142478942871e-01 -5.141194462776184082e-01 2.115925252437591553e-01 -1.488771438598632812e+00
-1.588067859411239624e-01 -6.015843749046325684e-01 -4.942711293697357178e-01 3.527000546455383301e-01 -1.463486790657043457e+00
-1.740337312221527100e-01 -6.147310733795166016e-01 -9.049130082130432129e-01 5.387827754020690918e-01 -1.601170539855957031e+00
-7.734377682209014893e-02 -4.624695479869842529e-01 -1.298655033111572266e+00 6.096161603927612305e-01 -1.449740886688232422e+00
-1.111824735999107361e-01 -3.178852796554565430e-01 -1.037860870361328125e+00 8.051292300224304199e-01 -1.361006498336791992e+00
-1.346800848841667175e-02 -9.813018888235092163e-02 -3.951410651206970215e-01 1.007644176483154297e+00 -8.970267176628112793e-01
-2.302518784999847412e-01 -2.716891169548034668e-01 -1.380895376205444336e-01 8.066558241844177246e-01 1.370088458061218262e-01
5.581889152526855469e-01 -2.743688821792602539e-01 1.887743473052978516e-01 6.880951523780822754e-01 8.905552327632904053e-02
1.637160778045654297e-01 -5.627025365829467773e-01 -1.556940078735351562e+00 5.881716012954711914e-01 -3.947488963603973389e-01
1.895967274904251099e-01 -6.108195185661315918e-01 -1.593376636505126953e+00 5.552294254302978516e-01 -5.095551013946533203e-01
1.428735256195068359e-01 -6.456040740013122559e-01 -1.315260171890258789e+00 7.242247462272644043e-01 -1.373417973518371582e-01
-3.168944418430328369e-01 -1.121474742889404297e+00 -6.637109518051147461e-01 1.587233304977416992e+00 -1.278906613588333130e-01
3.082135692238807678e-02 -1.202868103981018066e+00 -8.514020442962646484e-01 1.442673683166503906e+00 -9.122658967971801758e-01
-1.302164196968078613e-01 -1.289448142051696777e+00 -6.677851080894470215e-01 1.426966309547424316e+00 -7.224435806274414062e-01
-3.151551783084869385e-01 -9.766286611557006836e-01 -3.469637334346771240e-01 1.678655147552490234e+00 -1.100537419319152832e+00
-4.643570780754089355e-01 -1.020187139511108398e+00 -3.826894462108612061e-01 1.393721699714660645e+00 -1.054277658462524414e+00
-6.911893486976623535e-01 -1.403163075447082520e+00 -4.471317827701568604e-01 1.074401974678039551e+00 -1.033516407012939453e+00
-8.159669041633605957e-01 -1.290509700775146484e+00 6.730312108993530273e-01 1.779176235198974609e+00 -1.359383583068847656e+00
-8.996236324310302734e-01 -1.092410564422607422e+00 -2.748012542724609375e-01 1.428194642066955566e+00 -9.725148677825927734e-01
-1.042061448097229004e+00 -9.882601499557495117e-01 -4.096048176288604736e-01 1.313278198242187500e+00 -1.254043817520141602e+00
-7.270174026489257812e-01 -1.349572181701660156e+00 -6.788377463817596436e-02 1.078055381774902344e+00 -7.947332262992858887e-01
-7.691383957862854004e-01 -1.312222838401794434e+00 -1.733254790306091309e-01 1.118256688117980957e+00 -9.450956583023071289e-01
-6.698132157325744629e-01 -1.276000976562500000e+00 -1.819365918636322021e-01 1.301321268081665039e+00 -1.038254737854003906e+00
-8.658249974250793457e-01 -1.483157396316528320e+00 1.293211132287979126e-01 1.477638006210327148e+00 -9.519571661949157715e-01
-1.058199524879455566e+00 -1.449825406074523926e+00 1.400230675935745239e-01 1.157422661781311035e+00 -9.291049838066101074e-01
-8.761282563209533691e-01 -1.020462512969970703e+00 -4.203901439905166626e-02 1.427170515060424805e+00 -9.800019264221191406e-01
-6.439197659492492676e-01 -1.644898176193237305e+00 8.660095334053039551e-01 1.012933492660522461e+00 -9.006940126419067383e-01
-7.024223804473876953e-01 -1.109323263168334961e+00 3.677845001220703125e-01 1.412742733955383301e+00 -6.378194093704223633e-01
-7.024223804473876953e-01 -1.109323263168334961e+00 3.677845001220703125e-01 1.412742733955383301e+00 -6.378194093704223633e-01
-7.024223804473876953e-01 -1.109323263168334961e+00 3.677845001220703125e-01 1.412742733955383301e+00 -6.378194093704223633e-01
-6.600412726402282715e-01 -1.062782049179077148e+00 3.430081009864807129e-01 1.335948705673217773e+00 -7.738660573959350586e-01
-1.362995654344558716e-01 -9.137820601463317871e-01 4.243433773517608643e-01 1.603521585464477539e+00 -1.643372893333435059e+00
-3.403056561946868896e-01 -4.451743364334106445e-01 1.050483465194702148e+00 1.226417183876037598e+00 -9.925714731216430664e-01
-4.019605368375778198e-02 1.550608873367309570e-01 1.456355929374694824e+00 1.245215058326721191e+00 -2.557411193847656250e+00
-1.309273838996887207e-01 8.126858621835708618e-03 1.843995690345764160e+00 1.673230886459350586e+00 -2.305005311965942383e+00
1.023834198713302612e-01 -3.361948998644948006e-03 1.596623063087463379e+00 1.565266132354736328e+00 -2.132574081420898438e+00
4.112265408039093018e-01 -3.324595689773559570e-01 1.874538540840148926e+00 1.317175030708312988e+00 -2.437458276748657227e+00
4.254969656467437744e-01 -2.685306966304779053e-01 1.703877210617065430e+00 1.239471197128295898e+00 -2.482982635498046875e+00
-4.662025570869445801e-01 -2.668484449386596680e-01 1.047974944114685059e+00 6.114730238914489746e-01 -1.292930841445922852e+00
-2.692208588123321533e-01 -3.363090157508850098e-01 8.707166910171508789e-01 3.982205390930175781e-01 -1.407824397087097168e+00
3.038575947284698486e-01 -5.024042129516601562e-01 8.454399108886718750e-01 4.744225442409515381e-01 -1.738034009933471680e+00
4.693863093852996826e-01 -6.070162057876586914e-01 2.980867624282836914e-01 8.334364891052246094e-01 -1.330390214920043945e+00
5.347295403480529785e-01 -4.821164309978485107e-01 3.478621244430541992e-01 8.260990381240844727e-01 -1.369462251663208008e+00
3.672060668468475342e-01 -8.438188433647155762e-01 6.608385443687438965e-01 7.311073541641235352e-01 -1.625537633895874023e+00
3.078020811080932617e-01 3.029656410217285156e-01 3.790294229984283447e-01 1.857748031616210938e-01 -5.297225117683410645e-01
2.833791971206665039e-01 2.679744660854339600e-01 3.108215630054473877e-01 4.012649357318878174e-01 -2.930100560188293457e-01
4.214770197868347168e-01 4.198411703109741211e-01 6.942113637924194336e-01 3.729932606220245361e-01 -3.743207156658172607e-01
5.605618357658386230e-01 2.311048209667205811e-01 6.926269531250000000e-01 4.108510017395019531e-01 -2.240866422653198242e-01
5.482699275016784668e-01 2.317841202020645142e-01 6.594817042350769043e-01 4.269993007183074951e-01 -1.371292769908905029e-01
5.843107700347900391e-01 3.022654950618743896e-01 6.847642660140991211e-01 3.924896419048309326e-01 -2.636317610740661621e-01
6.596255898475646973e-01 2.738899886608123779e-01 6.417947411537170410e-01 3.085019886493682861e-01 -3.918758034706115723e-01
5.949882864952087402e-01 1.576517373323440552e-01 5.886319875717163086e-01 5.930966734886169434e-01 -5.473293662071228027e-01
5.342236161231994629e-01 1.555675119161605835e-01 8.550914525985717773e-01 4.922585487365722656e-01 -5.633397102355957031e-01
7.017580270767211914e-01 7.095947861671447754e-01 1.505845189094543457e+00 3.556103110313415527e-01 -9.439942836761474609e-01
5.404380559921264648e-01 5.819551348686218262e-01 1.547975778579711914e+00 3.403285145759582520e-02 -7.541450262069702148e-01
1.902032196521759033e-01 5.608783364295959473e-01 2.321399599313735962e-01 2.405934333801269531e-01 -7.582066059112548828e-01
2.596357464790344238e-01 9.067608118057250977e-01 -3.676816821098327637e-02 3.345651626586914062e-01 -3.034726083278656006e-01
3.291798830032348633e-01 9.148900508880615234e-01 1.759374141693115234e-02 3.372578620910644531e-01 -4.407438933849334717e-01
5.261077880859375000e-01 8.043758869171142578e-01 4.761277437210083008e-01 2.050300091505050659e-01 -3.634978830814361572e-01
6.584525704383850098e-01 8.234828710556030273e-01 7.031084895133972168e-01 1.454563066363334656e-02 -4.365692734718322754e-01
5.053681135177612305e-01 6.964408755302429199e-01 6.972886919975280762e-01 8.680386841297149658e-02 -5.420460700988769531e-01
7.256986498832702637e-01 1.059963345527648926e+00 9.882740974426269531e-01 2.939422130584716797e-01 -6.253619790077209473e-01
9.786522388458251953e-02 4.680278003215789795e-01 1.177422642707824707e+00 3.244608342647552490e-01 -8.104397654533386230e-01
5.922302603721618652e-01 1.990380883216857910e-01 1.066516280174255371e+00 4.894231259822845459e-01 -9.937791824340820312e-01
6.148403882980346680e-01 1.788337081670761108e-01 1.214389801025390625e+00 3.652464151382446289e-01 -9.202406406402587891e-01
7.057595252990722656e-01 1.096718683838844299e-01 1.322860836982727051e+00 2.692278027534484863e-01 -1.361129283905029297e+00
7.057595252990722656e-01 1.096718683838844299e-01 1.322860836982727051e+00 2.692278027534484863e-01 -1.361129283905029297e+00
6.872271299362182617e-01 1.165063306689262390e-01 1.069907069206237793e+00 3.442289233207702637e-01 -1.457321763038635254e+00
1.211728811264038086e+00 -1.144477911293506622e-02 9.597936272621154785e-01 6.152064204216003418e-01 -1.589314579963684082e+00
9.079919457435607910e-01 1.771966964006423950e-01 1.034231662750244141e+00 5.965175628662109375e-01 -1.873807311058044434e+00
1.183686256408691406e+00 6.531660556793212891e-01 1.764039516448974609e+00 1.379513621330261230e+00 -2.235414028167724609e+00
1.156774878501892090e+00 4.291078448295593262e-01 2.057734251022338867e+00 1.181004524230957031e+00 -2.231005430221557617e+00
1.184704422950744629e+00 4.004105925559997559e-01 1.914537906646728516e+00 1.333047866821289062e+00 -1.946581363677978516e+00
1.209677934646606445e+00 3.514017164707183838e-01 2.318788528442382812e+00 1.099471926689147949e+00 -2.485187768936157227e+00
1.437506794929504395e+00 -2.820729017257690430e-01 1.310833930969238281e+00 8.167394995689392090e-01 -2.764561176300048828e+00
1.467644810676574707e+00 -3.354712724685668945e-01 1.377400875091552734e+00 8.896354436874389648e-01 -2.630654811859130859e+00
1.816606283187866211e+00 -2.991067171096801758e-01 1.141206383705139160e+00 1.056097745895385742e+00 -2.103788375854492188e+00
1.741571664810180664e+00 -2.156635820865631104e-01 1.199818015098571777e+00 1.048906803131103516e+00 -2.237261772155761719e+00
1.126055002212524414e+00 -1.971164792776107788e-01 8.451917171478271484e-01 4.477264285087585449e-01 -2.378487348556518555e+00
1.143885135650634766e+00 -2.847639024257659912e-01 9.328892827033996582e-01 5.980979204177856445e-01 -2.118642091751098633e+00
1.082414150238037109e+00 -2.790248692035675049e-01 9.250069856643676758e-01 7.244671583175659180e-01 -2.042820215225219727e+00
1.033224225044250488e+00 -2.229598611593246460e-01 8.021714687347412109e-01 6.364967823028564453e-01 -2.238070249557495117e+00
8.248808979988098145e-01 -3.189205378293991089e-02 6.081642508506774902e-01 4.772605597972869873e-01 -1.848463416099548340e+00
7.699496150016784668e-01 -2.392542064189910889e-01 1.030317068099975586e+00 5.445955395698547363e-01 -1.730501294136047363e+00
4.675213098526000977e-01 -3.323603868484497070e-01 2.632015198469161987e-02 4.447047412395477295e-01 -4.834860563278198242e-01
1.191180124878883362e-01 -1.900198757648468018e-01 -1.155700802803039551e+00 5.915502905845642090e-01 -6.625138521194458008e-01
2.502901256084442139e-01 -2.060108184814453125e-01 -1.289666891098022461e+00 5.316823720932006836e-01 -6.055774092674255371e-01
2.746070623397827148e-01 -2.186387032270431519e-01 -8.804686069488525391e-01 2.709906101226806641e-01 -4.473195225000381470e-02
1.844719648361206055e-01 -1.171084791421890259e-01 -7.251887321472167969e-01 -1.021417528390884399e-01 4.875506460666656494e-01
1.844719648361206055e-01 -1.171084791421890259e-01 -7.251887321472167969e-01 -1.021417528390884399e-01 4.875506460666656494e-01
4.888657033443450928e-01 -3.494179844856262207e-01 7.139834165573120117e-01 3.163259923458099365e-01 -1.395219862461090088e-01
7.052643299102783203e-01 -4.514133930206298828e-01 4.728946983814239502e-01 3.290076851844787598e-01 -3.198897242546081543e-01
1.257471084594726562e+00 -5.431959033012390137e-01 5.477635860443115234e-01 3.755506873130798340e-01 -9.618520736694335938e-02
1.228272795677185059e+00 -9.373164176940917969e-01 -1.172959327697753906e+00 3.237117826938629150e-01 -3.039836883544921875e-06
1.167887449264526367e+00 -8.911190032958984375e-01 -1.111971616744995117e+00 3.569650352001190186e-01 2.938090860843658447e-01
9.084643721580505371e-01 -1.093378186225891113e+00 -1.124330282211303711e+00 1.206725239753723145e-01 3.010927140712738037e-01
7.084456682205200195e-01 -7.660704255104064941e-01 -2.091878890991210938e+00 -3.167447745800018311e-01 1.639294922351837158e-01
7.084456682205200195e-01 -7.660704255104064941e-01 -2.091878890991210938e+00 -3.167447745800018311e-01 1.639294922351837158e-01
6.856561303138732910e-01 -7.979071140289306641e-01 -2.086876869201660156e+00 -3.171426057815551758e-01 2.880361080169677734e-01
6.549509763717651367e-01 -7.790398001670837402e-01 -1.964651226997375488e+00 -3.188506960868835449e-01 4.140444993972778320e-01
5.875278115272521973e-01 -7.381223440170288086e-01 -1.719370126724243164e+00 -1.950595527887344360e-01 2.030443847179412842e-01
6.711666584014892578e-01 -7.867165803909301758e-01 -1.924632906913757324e+00 2.929481863975524902e-02 2.545555830001831055e-01
6.451736688613891602e-01 -8.471549749374389648e-01 -1.896522521972656250e+00 1.532626152038574219e-01 2.419848293066024780e-01
6.905184388160705566e-01 -9.679440855979919434e-01 -1.869868755340576172e+00 2.246163040399551392e-02 8.987440913915634155e-02
7.541653513908386230e-01 -1.399162292480468750e+00 -2.196493625640869141e+00 7.785381078720092773e-01 -2.303729951381683350e-01
5.857753753662109375e-01 -1.391507983207702637e+00 -1.058646440505981445e+00 5.248525738716125488e-01 3.188357055187225342e-01
9.299136400222778320e-01 -1.802561640739440918e+00 -1.982204169034957886e-01 4.510542154312133789e-01 6.165992021560668945e-01
9.175752997398376465e-01 -1.487246394157409668e+00 -1.688536167144775391e+00 6.626356393098831177e-03 4.010598957538604736e-01
1.034792900085449219e+00 -1.642330884933471680e+00 1.068046540021896362e-01 7.772318720817565918e-01 2.295562028884887695e-01
9.199873208999633789e-01 -1.475685000419616699e+00 -3.526812046766281128e-02 7.843589186668395996e-01 2.798093557357788086e-01
8.201069831848144531e-01 -1.470479011535644531e+00 7.971906661987304688e-02 1.107242703437805176e+00 8.226799964904785156e-01
6.963520646095275879e-01 -1.644177913665771484e+00 2.745470702648162842e-01 1.048374295234680176e+00 6.248548030853271484e-01
8.394467234611511230e-01 -1.367510080337524414e+00 -5.036187171936035156e-01 5.589044094085693359e-01 6.160491704940795898e-01
8.086906075477600098e-01 -1.434562087059020996e+00 -3.850997984409332275e-01 5.385694503784179688e-01 6.701179146766662598e-01
1.018726229667663574e+00 -1.209916830062866211e+00 1.723824739456176758e-01 1.557734847068786621e+00 5.767095461487770081e-02
2.003239095211029053e-01 -7.624616026878356934e-01 -5.762802362442016602e-01 9.914630055427551270e-01 5.388520285487174988e-02
2.507753372192382812e-01 -6.793625950813293457e-01 -6.147982478141784668e-01 8.706813454627990723e-01 7.888869196176528931e-02
6.315024197101593018e-02 -5.449848175048828125e-01 -5.844714045524597168e-01 9.757703542709350586e-01 6.898196786642074585e-02
-7.161764055490493774e-02 -4.421821832656860352e-01 -8.676064610481262207e-01 1.655247569084167480e+00 5.331263542175292969e-01
-7.367186546325683594e-01 -7.334893345832824707e-01 -1.222995996475219727e+00 1.324445486068725586e+00 1.371029913425445557e-01
6.277559697628021240e-02 -6.869374513626098633e-01 -5.981355905532836914e-01 1.285541296005249023e+00 3.897094726562500000e-01
1.370787024497985840e-01 -2.435944378376007080e-01 -8.485214114189147949e-01 8.354625105857849121e-01 1.032722711563110352e+00
3.579548299312591553e-01 -3.523739278316497803e-01 -5.082468390464782715e-01 7.872473597526550293e-01 2.208593487739562988e-02
5.377213358879089355e-01 -1.037592411041259766e+00 -3.364788889884948730e-01 8.394107222557067871e-01 5.628887414932250977e-01
6.199851632118225098e-01 -1.247730731964111328e+00 -6.227678656578063965e-01 6.241323947906494141e-01 3.705506324768066406e-01
7.718722820281982422e-01 -1.173859596252441406e+00 -7.122439146041870117e-01 6.009863615036010742e-01 9.764730930328369141e-03
6.150011420249938965e-01 -1.286738991737365723e+00 -4.275715351104736328e-01 7.310878634452819824e-01 -2.297530621290206909e-01
4.983828067779541016e-01 -1.330990791320800781e+00 -5.486723184585571289e-01 4.851560294628143311e-01 2.329585552215576172e-01
-4.736812040209770203e-02 -9.524878859519958496e-01 1.022969931364059448e-01 8.963502049446105957e-01 6.070367693901062012e-01
1.740515828132629395e-01 -9.175120592117309570e-01 1.685432642698287964e-01 9.551690220832824707e-01 1.015223503112792969e+00
1.274034380912780762e-01 -9.994892477989196777e-01 2.214331477880477905e-01 8.788862824440002441e-01 6.328896284103393555e-01
1.971017122268676758e-01 -9.357585906982421875e-01 2.933938205242156982e-01 1.105672955513000488e+00 4.800781011581420898e-01
2.129359543323516846e-01 -8.218454718589782715e-01 2.589804530143737793e-01 1.217550992965698242e+00 3.085832297801971436e-01
1.150017499923706055e+00 -7.562568783760070801e-01 -5.235447287559509277e-01 1.465812802314758301e+00 -9.098602086305618286e-02
5.120347440242767334e-02 2.231305986642837524e-01 2.722558081150054932e-01 2.679747104644775391e+00 -1.917897164821624756e-01
7.535248249769210815e-02 1.761440634727478027e-01 -2.152748584747314453e+00 1.247797489166259766e+00 1.035696029663085938e+00
9.865190833806991577e-02 2.611369788646697998e-01 -2.309289693832397461e+00 1.067321300506591797e+00 8.584345579147338867e-01
2.322923988103866577e-01 5.475170910358428955e-03 -1.738038301467895508e+00 7.906624674797058105e-01 1.432640194892883301e+00
5.393500328063964844e-01 -3.391126915812492371e-02 -1.402011156082153320e+00 8.915549516677856445e-01 1.481538295745849609e+00
5.591574311256408691e-01 -1.829990930855274200e-02 -1.374737739562988281e+00 8.697504401206970215e-01 1.421534061431884766e+00
5.591574311256408691e-01 -1.829990930855274200e-02 -1.374737739562988281e+00 8.697504401206970215e-01 1.421534061431884766e+00
5.055543184280395508e-01 1.005921810865402222e-01 -1.077278017997741699e+00 9.282230734825134277e-01 9.721060395240783691e-01
4.805012047290802002e-01 5.295202136039733887e-04 -1.240977644920349121e+00 8.753662705421447754e-01 9.515311717987060547e-01
3.397327661514282227e-01 1.818376779556274414e-02 -9.745271801948547363e-01 9.236990213394165039e-01 1.031888008117675781e+00
5.970181226730346680e-01 -1.037340536713600159e-01 -9.791885018348693848e-01 1.006419539451599121e+00 1.232614874839782715e+00
9.447986483573913574e-01 -3.989896476268768311e-01 -5.018149614334106445e-01 6.688528656959533691e-01 1.524877190589904785e+00
1.034410357475280762e+00 -6.249024271965026855e-01 -4.307851791381835938e-01 7.873347401618957520e-01 1.515339374542236328e+00
1.269931674003601074e+00 -1.308161616325378418e+00 -2.961398065090179443e-01 6.497799158096313477e-01 4.595000743865966797e-01
5.252083539962768555e-01 -1.632261037826538086e+00 -3.397374749183654785e-01 3.115662038326263428e-01 3.919105827808380127e-01
6.705536246299743652e-01 -1.558879852294921875e+00 1.747033894062042236e-01 4.376392364501953125e-01 3.946448862552642822e-01
9.800249934196472168e-01 -1.241849899291992188e+00 -1.204923838376998901e-01 3.058352768421173096e-01 7.114368677139282227e-01
8.494333028793334961e-01 -1.114171147346496582e+00 3.882775455713272095e-02 -2.986840903759002686e-01 2.449390888214111328e-01
9.857204556465148926e-01 -9.265678524971008301e-01 -6.231824681162834167e-02 4.540297091007232666e-01 -2.236208617687225342e-01
9.857204556465148926e-01 -9.265678524971008301e-01 -6.231824681162834167e-02 4.540297091007232666e-01 -2.236208617687225342e-01
1.138305068016052246e+00 -9.984547495841979980e-01 -4.091769456863403320e-01 1.057923316955566406e+00 6.859443187713623047e-01
8.873062133789062500e-01 -1.041808843612670898e+00 -4.822663664817810059e-01 1.267092943191528320e+00 9.157579541206359863e-01
1.097944140434265137e+00 -9.893258810043334961e-01 -7.651425600051879883e-01 1.407656550407409668e+00 6.619305610656738281e-01
7.697123885154724121e-01 -1.033331036567687988e+00 4.863028824329376221e-01 -3.326528146862983704e-02 5.462610125541687012e-01
2.224033772945404053e-01 1.517028212547302246e-01 4.479490816593170166e-01 5.191009044647216797e-01 -4.667707979679107666e-01
3.660516142845153809e-01 1.489743888378143311e-01 5.713176131248474121e-01 5.883228778839111328e-01 -2.266731113195419312e-01
1.425946503877639771e-01 7.090967893600463867e-02 1.164362668991088867e+00 3.756588995456695557e-01 -7.132645249366760254e-01
2.013453245162963867e-01 2.937422394752502441e-01 1.093839764595031738e+00 8.671253919601440430e-03 -7.119144201278686523e-01
2.578553855419158936e-01 2.003622055053710938e-01 1.090075731277465820e+00 -4.344047978520393372e-03 -6.612797975540161133e-01
2.579644322395324707e-01 2.838102877140045166e-01 1.136209964752197266e+00 -1.135030947625637054e-02 -7.341620922088623047e-01
5.414138436317443848e-01 1.810674667358398438e-01 1.432986140251159668e+00 3.373359739780426025e-01 -8.046903610229492188e-01
4.219540953636169434e-01 4.570659697055816650e-01 1.544412732124328613e+00 2.752031385898590088e-01 -4.089963436126708984e-01
3.467599451541900635e-01 6.270143389701843262e-01 1.459316134452819824e+00 2.205212563276290894e-01 -3.159377276897430420e-01
6.764999032020568848e-01 5.030524134635925293e-01 1.053225159645080566e+00 2.437858134508132935e-01 -2.721833586692810059e-01
6.264206171035766602e-01 5.311136841773986816e-01 1.038181900978088379e+00 2.430590093135833740e-01 -3.228443562984466553e-01
1.832060217857360840e-01 6.726800799369812012e-01 3.522824048995971680e-01 2.879133820533752441e-01 -6.302808523178100586e-01
2.499153465032577515e-01 6.250098347663879395e-01 1.892936080694198608e-01 5.984405279159545898e-01 -4.471130073070526123e-01
4.089772701263427734e-01 6.252392530441284180e-01 3.441697955131530762e-01 3.570357561111450195e-01 -5.676161870360374451e-02
2.078767269849777222e-01 3.458318114280700684e-01 2.050921469926834106e-01 4.241593778133392334e-01 -6.778101325035095215e-01
1.120718568563461304e-01 5.906521677970886230e-01 4.657616019248962402e-01 3.544000983238220215e-01 -6.120548248291015625e-01
2.856014072895050049e-01 7.030959725379943848e-01 1.734260320663452148e-01 5.071967244148254395e-01 -4.553845524787902832e-01
3.154259324073791504e-01 7.339662313461303711e-01 1.691585332155227661e-01 5.567836165428161621e-01 -4.072725772857666016e-01
3.149175047874450684e-01 7.996270060539245605e-01 -1.092311665415763855e-01 3.833791017532348633e-01 -3.380214869976043701e-01
3.161611557006835938e-01 6.322967410087585449e-01 7.913345843553543091e-02 -1.522860825061798096e-01 -8.091326355934143066e-01
3.161611557006835938e-01 6.322967410087585449e-01 7.913345843553543091e-02 -1.522860825061798096e-01 -8.091326355934143066e-01
2.188626080751419067e-01 2.530443370342254639e-01 6.228283643722534180e-01 -4.438004642724990845e-02 -8.479305505752563477e-01
3.122876286506652832e-01 2.381111532449722290e-01 5.478677749633789062e-01 -4.608157649636268616e-02 -8.116632103919982910e-01
3.360165357589721680e-01 2.571995854377746582e-01 4.543651044368743896e-01 -5.708564072847366333e-03 -8.407949209213256836e-01
-8.096321821212768555e-01 -4.562159478664398193e-01 1.524588614702224731e-01 8.908700942993164062e-01 -8.153269290924072266e-01
-7.528678178787231445e-01 -4.274063110351562500e-01 1.334554105997085571e-01 8.135177493095397949e-01 -8.556466698646545410e-01
-6.379885673522949219e-01 -1.079957127571105957e+00 9.551548957824707031e-02 1.156663060188293457e+00 -9.590166807174682617e-01
-3.273266553878784180e-01 -1.181091144680976868e-01 1.824558377265930176e-01 7.221953868865966797e-01 -1.169095277786254883e+00
-5.597758889198303223e-01 -2.435518056154251099e-01 3.880596160888671875e-01 6.381959915161132812e-01 -9.012172222137451172e-01
-6.389418244361877441e-01 -5.404729247093200684e-01 3.612521290779113770e-01 1.141739487648010254e+00 -1.546347022056579590e+00
-4.724709689617156982e-01 -7.493315339088439941e-01 6.150066852569580078e-01 1.000762224197387695e+00 -1.563893437385559082e+00
-5.206388235092163086e-01 -8.039869666099548340e-01 1.355362772941589355e+00 8.171632885932922363e-01 -1.611534595489501953e+00
-3.529265522956848145e-01 -3.587031662464141846e-01 -1.850501775741577148e+00 1.189342260360717773e+00 4.545023143291473389e-01
-4.438326060771942139e-01 -4.659927189350128174e-01 -1.491572737693786621e+00 9.378107786178588867e-01 1.161780357360839844e-01
-5.872125029563903809e-01 -2.717303633689880371e-01 -8.369706273078918457e-01 4.569268822669982910e-01 5.260959863662719727e-01
-4.894716143608093262e-01 -1.464078277349472046e-01 -7.057709097862243652e-01 7.443472743034362793e-01 3.772248327732086182e-01
-5.170637369155883789e-01 2.706502005457878113e-02 -1.173422574996948242e+00 9.474669098854064941e-01 2.478859126567840576e-01
7.187153100967407227e-01 -1.883183717727661133e+00 -4.737525284290313721e-01 7.651265859603881836e-01 2.490643858909606934e-01
5.917631983757019043e-01 -1.960321307182312012e+00 -6.594648361206054688e-01 8.728975057601928711e-01 5.457821488380432129e-01
4.762389659881591797e-01 -1.831752657890319824e+00 -7.010838985443115234e-01 6.664530038833618164e-01 3.257153928279876709e-01
4.169571399688720703e-01 -1.813597559928894043e+00 -7.329840064048767090e-01 6.176269650459289551e-01 5.358500480651855469e-01
7.650947570800781250e-01 -1.982131123542785645e+00 -8.629401326179504395e-01 7.077937126159667969e-01 7.492740452289581299e-02
3.550871312618255615e-01 -8.878242969512939453e-01 -1.347546696662902832e+00 5.093536376953125000e-01 1.361400485038757324e-01
2.101799726486206055e+00 -1.470508575439453125e+00 1.996252834796905518e-01 1.131828501820564270e-01 -1.422072798013687134e-01
1.557388305664062500e+00 -1.560937047004699707e+00 3.203640505671501160e-02 -1.747679412364959717e-01 1.167746558785438538e-01
1.557388305664062500e+00 -1.560937047004699707e+00 3.203640505671501160e-02 -1.747679412364959717e-01 1.167746558785438538e-01
1.806651234626770020e+00 -9.839413762092590332e-01 -9.597803652286529541e-02 3.469353616237640381e-01 -8.225759863853454590e-02
1.898004889488220215e+00 -1.396843791007995605e+00 -3.995759189128875732e-01 -6.521266698837280273e-01 8.251070380210876465e-01
1.707093119621276855e+00 -1.155068516731262207e+00 7.711268961429595947e-02 -5.024654269218444824e-01 2.244385778903961182e-01
8.484951257705688477e-01 -5.523025393486022949e-01 -8.161706328392028809e-01 6.352224946022033691e-01 -1.009243652224540710e-01
8.539482951164245605e-01 -6.309917569160461426e-01 -1.257847905158996582e+00 7.450515627861022949e-01 -7.315295934677124023e-02
3.026332706212997437e-02 -1.959002375602722168e+00 -2.256742954254150391e+00 1.736320257186889648e+00 5.428146123886108398e-01
-1.224681586027145386e-01 -1.661980152130126953e+00 -1.995071768760681152e+00 1.378508210182189941e+00 6.070739030838012695e-01
8.434204459190368652e-01 -3.350038528442382812e-01 -6.690406203269958496e-01 1.813466668128967285e+00 6.972604990005493164e-01
8.829585313796997070e-01 -2.299187630414962769e-01 -1.276859998703002930e+00 1.411184787750244141e+00 5.026496648788452148e-01
7.464399337768554688e-01 -1.785694360733032227e-01 -1.277374148368835449e+00 1.397074818611145020e+00 2.480224370956420898e-01
4.680060744285583496e-01 -3.089883551001548767e-02 -1.303315758705139160e+00 1.023900270462036133e+00 1.424809098243713379e-01
3.838932514190673828e-01 2.506668679416179657e-02 -1.034393191337585449e+00 1.249893903732299805e+00 -2.077665030956268311e-01
2.182125568389892578e+00 -1.804459214210510254e+00 4.441248625516891479e-02 -2.950679659843444824e-01 1.075935587286949158e-01
2.064903497695922852e+00 -1.698944449424743652e+00 -1.209453493356704712e-01 -9.649502485990524292e-02 4.362306892871856689e-01
2.105545043945312500e+00 -1.713626503944396973e+00 -3.115278482437133789e-01 -7.561321556568145752e-02 3.243254423141479492e-01
2.445475578308105469e+00 -1.538551211357116699e+00 -2.519640326499938965e-02 -3.941207528114318848e-01 5.029572248458862305e-01
2.475763320922851562e+00 -1.471281528472900391e+00 -6.122839450836181641e-02 -4.975236058235168457e-01 2.677210271358489990e-01
1.476928114891052246e+00 -7.538728117942810059e-01 3.075976967811584473e-01 -2.248470634222030640e-01 -1.334885209798812866e-01
1.476928114891052246e+00 -7.538728117942810059e-01 3.075976967811584473e-01 -2.248470634222030640e-01 -1.334885209798812866e-01
1.476928114891052246e+00 -7.538728117942810059e-01 3.075976967811584473e-01 -2.248470634222030640e-01 -1.334885209798812866e-01
1.568044662475585938e+00 -7.694537043571472168e-01 4.489786028861999512e-01 4.022049903869628906e-02 -1.312956213951110840e-01
1.595559835433959961e+00 -5.396489500999450684e-01 5.659965276718139648e-01 6.991003453731536865e-02 1.426825672388076782e-02
1.651842594146728516e+00 -6.670059561729431152e-01 5.515312552452087402e-01 -1.936631798744201660e-01 -2.334827184677124023e-02
1.514464259147644043e+00 -8.161402940750122070e-01 6.979201436042785645e-01 -1.481838077306747437e-01 -8.902402967214584351e-02
1.821683764457702637e+00 -1.036402940750122070e+00 7.197253704071044922e-01 1.188805922865867615e-01 1.567705124616622925e-01
1.822458028793334961e+00 -1.064849257469177246e+00 6.925292015075683594e-01 8.890874683856964111e-02 1.525599062442779541e-01
1.913938879966735840e+00 -1.055246829986572266e+00 6.046019196510314941e-01 1.604272574186325073e-01 -1.170267462730407715e-01
2.178809881210327148e+00 -1.114304900169372559e+00 5.608720183372497559e-01 2.021220326423645020e-02 -1.069237738847732544e-01
2.017644405364990234e+00 -6.359686851501464844e-01 -1.853569969534873962e-02 -1.847054809331893921e-01 6.823842525482177734e-01
2.017644405364990234e+00 -6.359686851501464844e-01 -1.853569969534873962e-02 -1.847054809331893921e-01 6.823842525482177734e-01
1.459257721900939941e+00 -1.088577389717102051e+00 3.068472445011138916e-01 -3.184296190738677979e-01 3.157385066151618958e-02
1.482630968093872070e+00 -1.023979425430297852e+00 2.113187760114669800e-01 -3.441562652587890625e-01 -2.730963751673698425e-02
1.420977592468261719e+00 -9.740768671035766602e-01 2.125938534736633301e-01 -3.999980986118316650e-01 5.475854501128196716e-02
1.452189445495605469e+00 -8.538103103637695312e-01 3.738893270492553711e-01 -2.603018879890441895e-01 -6.470762938261032104e-02
1.426579952239990234e+00 -8.385639786720275879e-01 3.651404082775115967e-01 -2.904053926467895508e-01 -9.141784906387329102e-02
1.345157146453857422e+00 -8.872607946395874023e-01 3.335961997509002686e-01 -3.058340251445770264e-01 3.522821664810180664e-01
1.302318453788757324e+00 -1.110840201377868652e+00 2.410668134689331055e-01 -2.324933558702468872e-01 1.523981690406799316e-01
1.302318453788757324e+00 -1.110840201377868652e+00 2.410668134689331055e-01 -2.324933558702468872e-01 1.523981690406799316e-01
8.952260017395019531e-01 -7.103928923606872559e-01 3.001480698585510254e-01 -3.112814128398895264e-01 -9.790360927581787109e-03
8.867194056510925293e-01 -5.112783908843994141e-01 5.603755265474319458e-02 -4.186656177043914795e-01 2.842427045106887817e-02
7.804827690124511719e-01 -6.445246934890747070e-01 -2.417921721935272217e-01 -2.778432667255401611e-01 1.151293665170669556e-01
8.710577487945556641e-01 -2.521390020847320557e-01 7.171724438667297363e-01 1.282508492469787598e+00 1.460405737161636353e-01
7.322440147399902344e-01 -2.901710867881774902e-01 6.080470681190490723e-01 7.452256679534912109e-01 -7.035402953624725342e-02
2.005716413259506226e-02 -7.234502434730529785e-01 2.696860134601593018e-01 1.060355305671691895e+00 -6.515006422996520996e-01
2.254840582609176636e-01 -4.640677571296691895e-01 5.015115737915039062e-01 8.471722602844238281e-01 -1.205883845686912537e-01
3.963364958763122559e-01 1.902908235788345337e-01 -3.486810326576232910e-01 1.146746873855590820e+00 5.716267228126525879e-01
3.967232704162597656e-01 1.876734048128128052e-01 -3.550942242145538330e-01 1.208647966384887695e+00 5.242236256599426270e-01
4.372373521327972412e-01 1.961041986942291260e-01 -3.413895070552825928e-01 1.318830251693725586e+00 4.109874665737152100e-01
2.696681320667266846e-01 1.136935725808143616e-01 -1.022193729877471924e-01 1.313704371452331543e+00 5.196007490158081055e-01
3.146055638790130615e-01 -4.427015036344528198e-02 -2.806653976440429688e-01 1.080453515052795410e+00 5.065928101539611816e-01
5.857061147689819336e-01 5.132178962230682373e-02 2.308056503534317017e-02 9.706133604049682617e-01 5.310836434364318848e-01
3.030171692371368408e-01 -1.597597450017929077e-01 1.269684284925460815e-01 6.987395286560058594e-01 2.111834287643432617e-01
-4.066974520683288574e-01 1.913711428642272949e-01 -7.366483211517333984e-01 1.514673352241516113e+00 -2.416576445102691650e-02
-3.801624476909637451e-01 9.813238680362701416e-02 -1.220899939537048340e+00 1.390083789825439453e+00 -6.533255577087402344e-01
-3.801624476909637451e-01 9.813238680362701416e-02 -1.220899939537048340e+00 1.390083789825439453e+00 -6.533255577087402344e-01
1.870602220296859741e-01 -1.552439779043197632e-01 -8.728163838386535645e-01 1.595620155334472656e+00 -2.336263656616210938e-03
4.990340471267700195e-01 1.232831738889217377e-02 -1.367809772491455078e+00 1.653553247451782227e+00 4.625856876373291016e-01
5.926922559738159180e-01 -1.558475941419601440e-01 -1.025293827056884766e+00 1.337853789329528809e+00 7.878550887107849121e-01
4.210558235645294189e-01 -5.774412155151367188e-01 -1.168168544769287109e+00 1.143378138542175293e+00 7.758013606071472168e-01
4.631845057010650635e-01 -7.895877361297607422e-01 -1.166032910346984863e+00 7.921215295791625977e-01 6.162036657333374023e-01
5.237374901771545410e-01 -3.704175651073455811e-01 -1.656502962112426758e+00 8.603019714355468750e-01 6.244224905967712402e-01
4.756235778331756592e-01 -2.032649666070938110e-01 -1.592564105987548828e+00 7.944287657737731934e-01 1.160078644752502441e-01
3.225956559181213379e-01 -4.973408281803131104e-01 -1.692227840423583984e+00 7.569737434387207031e-01 8.967138528823852539e-01
1.286010742187500000e-01 -6.960713863372802734e-01 -1.115843653678894043e+00 1.074713349342346191e+00 1.509284734725952148e+00
5.044661760330200195e-01 -2.481503188610076904e-01 -9.570887684822082520e-01 1.111978054046630859e+00 6.912412643432617188e-01
2.648693919181823730e-01 -5.610629916191101074e-01 -1.105242848396301270e+00 1.002191543579101562e+00 1.093127131462097168e+00
3.622093498706817627e-01 -2.569010555744171143e-01 9.631952643394470215e-02 7.029964327812194824e-01 -5.286094546318054199e-01
2.272949814796447754e-01 6.574334949254989624e-02 -1.435235738754272461e-01 1.265743136405944824e+00 4.941249191761016846e-01
8.497114777565002441e-01 3.455889225006103516e-01 -6.581236124038696289e-01 1.445079803466796875e+00 3.896816372871398926e-01
8.497114777565002441e-01 3.455889225006103516e-01 -6.581236124038696289e-01 1.445079803466796875e+00 3.896816372871398926e-01
9.162260890007019043e-01 -8.789304494857788086e-01 -4.584564566612243652e-01 1.251061201095581055e+00 3.532916009426116943e-01
8.413897156715393066e-01 -9.445495605468750000e-01 -8.223668336868286133e-01 1.323141813278198242e+00 1.109991371631622314e-01
7.439798116683959961e-01 -9.205588698387145996e-01 -8.756632208824157715e-01 1.340666174888610840e+00 1.367104500532150269e-01
6.195063591003417969e-01 -1.012999415397644043e+00 -6.938333511352539062e-01 1.441815137863159180e+00 -4.376062154769897461e-01
1.589849591255187988e+00 -8.115580081939697266e-01 -7.507823705673217773e-01 -3.275703191757202148e-01 4.570885896682739258e-01
2.098283529281616211e+00 -8.069759011268615723e-01 -1.135814428329467773e+00 -4.046262502670288086e-01 -8.701372146606445312e-02
1.993227601051330566e+00 -1.204903960227966309e+00 -7.579967975616455078e-01 -6.193757057189941406e-01 -6.575133651494979858e-02
1.648871183395385742e+00 -6.918944120407104492e-01 -5.047050714492797852e-01 -4.984585046768188477e-01 -8.886843174695968628e-02
1.718193292617797852e+00 -7.067305445671081543e-01 -4.489009082317352295e-01 -4.532101452350616455e-01 2.267429232597351074e-02
1.795971512794494629e+00 -8.264982700347900391e-01 -4.212111830711364746e-01 -7.135933637619018555e-01 5.202402472496032715e-01
8.701030611991882324e-01 -9.505470991134643555e-01 -5.150158405303955078e-01 -7.348001599311828613e-01 7.047051787376403809e-01
1.588501811027526855e+00 -8.725817799568176270e-01 -9.628657102584838867e-01 -7.717085480690002441e-01 7.739872336387634277e-01
1.934324502944946289e+00 -1.116010427474975586e+00 -5.875025391578674316e-01 -5.271783471107482910e-01 4.247207939624786377e-01
1.922572135925292969e+00 -1.125026464462280273e+00 -5.246647596359252930e-01 -5.459632277488708496e-01 2.273040711879730225e-01
2.016558170318603516e+00 -8.412637114524841309e-01 -1.097002744674682617e+00 5.091682672500610352e-01 5.134193897247314453e-01
1.667398214340209961e+00 -1.261955857276916504e+00 2.843909896910190582e-02 2.249459475278854370e-01 1.232476085424423218e-01
1.576470851898193359e+00 -1.295464634895324707e+00 1.323031038045883179e-01 2.818615138530731201e-01 5.835166200995445251e-02
1.894990682601928711e+00 -1.579454421997070312e+00 -1.583220660686492920e-01 -5.733481049537658691e-01 2.815838158130645752e-01
2.011680841445922852e+00 -1.445579171180725098e+00 -3.321821093559265137e-01 -2.846351563930511475e-01 1.281356811523437500e-01
1.754749059677124023e+00 -9.744788408279418945e-01 -1.520908951759338379e+00 7.535637915134429932e-02 -8.566553890705108643e-02
2.027288198471069336e+00 -6.883466243743896484e-01 -1.892237782478332520e+00 -8.977073244750499725e-03 1.313292384147644043e-01
1.273001790046691895e+00 -1.224980950355529785e+00 -1.365460395812988281e+00 -2.892552018165588379e-01 5.364909768104553223e-01
1.708240747451782227e+00 -1.150593638420104980e+00 -1.173283100128173828e+00 -3.961803317070007324e-01 2.751225233078002930e-02
1.721616625785827637e+00 -1.129528641700744629e+00 -1.137465953826904297e+00 -6.378806829452514648e-01 -1.439172327518463135e-01
1.117000102996826172e+00 -1.302429437637329102e+00 -4.234716892242431641e-01 -5.788435935974121094e-01 6.354990005493164062e-01
1.030108809471130371e+00 -1.432448148727416992e+00 -6.370000839233398438e-01 -2.190879434347152710e-01 3.825175762176513672e-01
7.817795276641845703e-01 -1.378412723541259766e+00 -4.975916445255279541e-01 -3.846876323223114014e-01 5.716196298599243164e-01
1.043158173561096191e+00 -1.211498975753784180e+00 -2.213653177022933960e-01 2.177785634994506836e-01 4.628081321716308594e-01
8.899937868118286133e-01 -1.664649367332458496e+00 -8.192108273506164551e-01 1.961481720209121704e-01 3.959357738494873047e-01
1.497671306133270264e-01 -7.933791875839233398e-01 -1.746462881565093994e-01 -2.632680535316467285e-01 6.841278076171875000e-01
1.769477128982543945e-01 -6.290047764778137207e-01 -1.515306681394577026e-01 -1.706160753965377808e-01 4.629610478878021240e-01
7.480192184448242188e-02 -4.160133302211761475e-01 -3.581391870975494385e-01 9.108640551567077637e-01 4.265401959419250488e-01
3.236207067966461182e-01 -6.026431918144226074e-01 -8.042917847633361816e-01 1.522484183311462402e+00 7.674769163131713867e-01
5.602534860372543335e-02 -1.114023685455322266e+00 -4.646366536617279053e-01 1.113272428512573242e+00 -3.748417496681213379e-01
2.568850517272949219e-01 -7.871706485748291016e-01 -2.840409576892852783e-01 8.245404362678527832e-01 -3.631481528282165527e-01
2.855205535888671875e-01 -5.092997550964355469e-01 6.506914496421813965e-01 7.100653052330017090e-01 -5.749080777168273926e-01
2.813690602779388428e-01 -4.756965637207031250e-01 7.555614709854125977e-01 7.246880531311035156e-01 -4.276867806911468506e-01
1.008535847067832947e-01 -5.056182742118835449e-01 1.123568654060363770e+00 1.117176055908203125e+00 -1.718178749084472656e+00
6.898970901966094971e-02 -5.204964876174926758e-01 1.124627709388732910e+00 1.045133352279663086e+00 -1.704525709152221680e+00
-2.132529616355895996e-01 -7.170259356498718262e-01 1.063424825668334961e+00 1.031312704086303711e+00 -1.014963388442993164e+00
-2.024730741977691650e-01 -5.887175798416137695e-01 8.563897609710693359e-01 1.057332515716552734e+00 -1.295215368270874023e+00
-2.353762686252593994e-01 -6.939694881439208984e-01 1.023168921470642090e+00 1.073945403099060059e+00 -7.635217308998107910e-01
-3.389437496662139893e-01 -7.338441014289855957e-01 2.873227745294570923e-02 1.265437245368957520e+00 -1.493639469146728516e+00
-7.321530580520629883e-01 -5.156074166297912598e-01 -6.663610339164733887e-01 1.480081319808959961e+00 -1.864808678627014160e+00
-7.208627462387084961e-01 -5.205932855606079102e-01 -4.940696060657501221e-01 1.118879675865173340e+00 -1.116420745849609375e+00
-5.459565520286560059e-01 -2.893753349781036377e-01 -3.529984951019287109e-01 1.006611704826354980e+00 -9.067522287368774414e-01
-5.595813989639282227e-01 -7.384192943572998047e-01 2.861387655138969421e-02 8.755977153778076172e-01 -1.454365611076354980e+00
-5.449419617652893066e-01 -6.483180522918701172e-01 8.686594665050506592e-02 9.161415100097656250e-01 -1.357342600822448730e+00
-5.811981558799743652e-01 -3.053652048110961914e-01 -1.228188127279281616e-01 9.834272265434265137e-01 -1.341659545898437500e+00
-1.117807269096374512e+00 -5.726274251937866211e-01 7.789304852485656738e-01 1.402693748474121094e+00 -1.300991535186767578e+00
-4.360756576061248779e-01 -4.335884451866149902e-01 -9.483569860458374023e-02 8.256697058677673340e-01 -7.714253067970275879e-01
-4.963950514793395996e-01 -1.233396053314208984e+00 -7.138365507125854492e-02 1.036930322647094727e+00 -7.488306164741516113e-01
-4.722518622875213623e-01 -1.270742297172546387e+00 -9.675045311450958252e-02 1.028560996055603027e+00 -6.968508958816528320e-01
-5.102697014808654785e-01 -1.308616399765014648e+00 -4.477784782648086548e-02 8.485223054885864258e-01 -5.793740153312683105e-01
-4.556809961795806885e-01 -3.088738620281219482e-01 -8.955340832471847534e-02 1.237610340118408203e+00 -8.438151478767395020e-01
-4.788982570171356201e-01 -2.325036823749542236e-01 -1.034072935581207275e-01 1.238153100013732910e+00 -9.315689802169799805e-01
-6.448144316673278809e-01 -4.452021121978759766e-01 -3.824413940310478210e-02 1.087524533271789551e+00 -7.167860269546508789e-01
-3.727236390113830566e-01 -5.167524814605712891e-01 -4.433952271938323975e-01 9.871076345443725586e-01 -9.921733140945434570e-01
-2.684677541255950928e-01 -1.688271164894104004e-01 1.029001355171203613e+00 5.525094866752624512e-01 -7.595397830009460449e-01
-4.644475877285003662e-01 -1.582250893115997314e-01 -5.695804208517074585e-02 9.152247309684753418e-01 -1.143330097198486328e+00
-3.785865604877471924e-01 -3.655789494514465332e-01 4.574361741542816162e-01 9.718368053436279297e-01 -6.706348061561584473e-01
-3.653950095176696777e-01 -4.208694398403167725e-01 4.502762556076049805e-01 9.902026057243347168e-01 -6.057226061820983887e-01
7.704302668571472168e-01 -6.957243084907531738e-01 4.212687909603118896e-01 -2.388724684715270996e-02 -2.081459313631057739e-01
7.832851409912109375e-01 -6.421481966972351074e-01 2.047827243804931641e-01 -8.058442175388336182e-02 -8.741258829832077026e-02
1.025367259979248047e+00 -1.008475422859191895e+00 -1.172999106347560883e-02 7.920444943010807037e-03 1.598635911941528320e-01
7.220121622085571289e-01 -5.903777480125427246e-01 -2.632163763046264648e-01 7.555210590362548828e-01 3.320349156856536865e-01
5.691846460103988647e-02 -1.809780597686767578e-01 -4.702621996402740479e-01 1.309492230415344238e+00 9.366009235382080078e-01
1.108459532260894775e-01 -1.636626720428466797e-01 -5.531420111656188965e-01 1.298312067985534668e+00 8.780775666236877441e-01
1.741664558649063110e-01 -1.694431006908416748e-01 -6.742397546768188477e-01 1.245126485824584961e+00 9.142946004867553711e-01
2.740166783332824707e-01 -9.008248895406723022e-02 -8.101311922073364258e-01 1.045822739601135254e+00 4.177531599998474121e-01
5.719805359840393066e-01 -1.075653433799743652e-01 -9.402694702148437500e-01 1.072231173515319824e+00 5.602073073387145996e-01
-5.734740197658538818e-02 -2.354547567665576935e-02 -2.334570646286010742e+00 1.776710867881774902e+00 6.590037941932678223e-01
-1.257272213697433472e-01 1.330413371324539185e-01 -2.648342370986938477e+00 1.648659348487854004e+00 1.098231077194213867e+00
-3.149892389774322510e-01 -1.962165832519531250e-01 -1.532457113265991211e+00 1.282151460647583008e+00 1.071897745132446289e+00
1.464083641767501831e-01 -9.985415637493133545e-02 -1.387254953384399414e+00 9.183118343353271484e-01 3.402436375617980957e-01
1.867178678512573242e-01 -3.941919505596160889e-01 -1.264162182807922363e+00 6.464476585388183594e-01 6.406606435775756836e-01
8.678394556045532227e-02 -4.502665698528289795e-01 -1.635020256042480469e+00 8.941519260406494141e-01 4.903732240200042725e-01
1.595240831375122070e-01 -5.003910660743713379e-01 -1.659016728401184082e+00 6.462419629096984863e-01 3.465376198291778564e-01
5.103865638375282288e-02 -5.603132247924804688e-01 -1.693222761154174805e+00 6.656838655471801758e-01 8.224110305309295654e-02
7.370081543922424316e-01 -1.442450881004333496e+00 -1.458828091621398926e+00 2.751256152987480164e-02 1.279358863830566406e-01
9.288123846054077148e-01 -1.279731631278991699e+00 -1.088637113571166992e+00 6.466956138610839844e-01 9.861622005701065063e-02
8.616262674331665039e-01 -1.243555903434753418e+00 -1.120562195777893066e+00 5.673326253890991211e-01 -1.807814463973045349e-02
6.866886019706726074e-01 -1.627262830734252930e+00 -7.601999044418334961e-01 8.139289021492004395e-01 1.211434155702590942e-01
3.250328898429870605e-01 -5.358329415321350098e-01 3.493436574935913086e-01 1.496038198471069336e+00 9.127459675073623657e-02
2.967515289783477783e-01 -5.114923119544982910e-01 4.317466616630554199e-01 1.538267731666564941e+00 1.597812771797180176e-01
6.172612309455871582e-01 -4.184484183788299561e-01 -1.126383244991302490e-01 6.471922397613525391e-01 -6.781170368194580078e-01
2.494057267904281616e-01 -1.651787310838699341e-01 4.422189891338348389e-01 3.276258707046508789e-01 4.153686761856079102e-02
2.299713045358657837e-01 -1.497871726751327515e-01 3.861407935619354248e-01 4.120084643363952637e-01 1.314826905727386475e-01
2.586966156959533691e-01 -2.228225767612457275e-01 2.684414982795715332e-01 4.022772908210754395e-01 9.217356145381927490e-02
1.903527528047561646e-01 -4.066180884838104248e-01 2.938609123229980469e-01 4.976924359798431396e-01 6.916315853595733643e-02
1.845070421695709229e-01 -1.116610884666442871e+00 2.621046602725982666e-01 9.688060879707336426e-01 3.586671873927116394e-02
2.292603999376296997e-01 -1.047500371932983398e+00 2.347153574228286743e-01 1.546497046947479248e-01 1.314813494682312012e-01
5.880869626998901367e-01 -6.264157295227050781e-01 1.290767788887023926e-01 -1.187636628746986389e-01 3.923071920871734619e-01
7.894666790962219238e-01 -6.603455543518066406e-01 -4.325083494186401367e-01 4.931670799851417542e-02 3.361960649490356445e-01
6.353442668914794922e-01 -1.746639609336853027e-01 -8.753000497817993164e-01 2.640198469161987305e-01 5.635589957237243652e-01
5.736521482467651367e-01 -6.939572691917419434e-01 -4.283807277679443359e-01 5.233783721923828125e-01 3.182886838912963867e-01
1.077700778841972351e-01 -1.055167555809020996e+00 -1.836021840572357178e-01 6.198538541793823242e-01 3.452439308166503906e-01
1.145928502082824707e-01 -1.113281965255737305e+00 -5.404572933912277222e-02 6.620238423347473145e-01 3.756739199161529541e-01
4.100634753704071045e-01 -1.228733301162719727e+00 -5.322313308715820312e-01 5.821909904479980469e-01 1.210461854934692383e+00
1.193353056907653809e+00 -1.112603545188903809e+00 1.311507821083068848e+00 5.865961909294128418e-01 4.535669684410095215e-01
1.209828257560729980e+00 -1.111777663230895996e+00 1.465808868408203125e+00 6.567779183387756348e-01 6.461389064788818359e-01
1.302540421485900879e+00 -9.637757539749145508e-01 1.430362820625305176e+00 4.961857497692108154e-01 3.791144788265228271e-01
1.581361293792724609e+00 -1.145770430564880371e+00 1.323363304138183594e+00 7.036693692207336426e-01 5.735134482383728027e-01
1.526541113853454590e+00 -1.188539147377014160e+00 1.287086963653564453e+00 8.595865964889526367e-01 5.186227560043334961e-01
1.518333435058593750e+00 -1.141126394271850586e+00 1.209515452384948730e+00 6.427097320556640625e-01 6.722962260246276855e-01
1.137519240379333496e+00 -1.054582595825195312e+00 1.039871096611022949e+00 7.179443836212158203e-01 8.754724860191345215e-01
9.918555021286010742e-01 -7.517294287681579590e-01 -2.903251349925994873e-01 2.894739508628845215e-01 9.257408976554870605e-01
2.412144690752029419e-01 -5.769355297088623047e-01 -1.804990470409393311e-01 4.240465760231018066e-01 8.220062255859375000e-01
2.746004760265350342e-01 -4.664144814014434814e-01 -4.137864410877227783e-01 4.010636508464813232e-01 6.123870611190795898e-01
3.285617828369140625e-01 -1.580660492181777954e-01 -8.341468572616577148e-01 -1.919664740562438965e-01 6.696745157241821289e-01
3.285617828369140625e-01 -1.580660492181777954e-01 -8.341468572616577148e-01 -1.919664740562438965e-01 6.696745157241821289e-01
3.285617828369140625e-01 -1.580660492181777954e-01 -8.341468572616577148e-01 -1.919664740562438965e-01 6.696745157241821289e-01
2.591533064842224121e-01 -2.366341650485992432e-01 -6.948101520538330078e-01 -1.835308521986007690e-01 6.138267517089843750e-01
2.018984407186508179e-01 -2.458735555410385132e-01 -7.357816696166992188e-01 -2.141671776771545410e-01 6.109442710876464844e-01
1.328101605176925659e-01 -1.195534020662307739e-01 -1.066419601440429688e+00 1.558413505554199219e-01 5.447423458099365234e-01
5.577371269464492798e-02 -2.785390615463256836e-01 -9.688478112220764160e-01 1.121370345354080200e-01 6.222733855247497559e-01
7.652403116226196289e-01 -4.015350043773651123e-01 -9.776949882507324219e-01 3.307886123657226562e-01 2.241767197847366333e-01
8.277927041053771973e-01 -4.419480860233306885e-01 -9.995337724685668945e-01 2.736772298812866211e-01 1.385767459869384766e-01
7.759003043174743652e-01 -4.393520355224609375e-01 -8.854784965515136719e-01 2.810846269130706787e-01 3.556835949420928955e-01
9.445152282714843750e-01 -4.462077915668487549e-01 -6.375322341918945312e-01 3.388416171073913574e-01 6.150701045989990234e-01
1.099872231483459473e+00 -4.671515822410583496e-01 -9.893523454666137695e-01 1.971448659896850586e-01 5.484626293182373047e-01
6.604882478713989258e-01 -8.912842869758605957e-01 -9.319286048412322998e-02 5.793414115905761719e-01 6.163411140441894531e-01
1.199539005756378174e-01 -7.684884667396545410e-01 -1.198947310447692871e+00 6.457487344741821289e-01 7.994076609611511230e-01
4.548301994800567627e-01 -6.524738669395446777e-01 -1.402110815048217773e+00 9.900184273719787598e-01 8.926576972007751465e-01
5.217643380165100098e-01 -5.272241830825805664e-01 -1.370184063911437988e+00 1.357954263687133789e+00 1.565069913864135742e+00
6.801136136054992676e-01 -4.555024504661560059e-01 -6.854388117790222168e-01 1.404419422149658203e+00 7.249339222908020020e-01
-1.157564222812652588e-01 3.930326402187347412e-01 5.884386301040649414e-01 6.444683074951171875e-01 -9.661054015159606934e-01
-1.157564222812652588e-01 3.930326402187347412e-01 5.884386301040649414e-01 6.444683074951171875e-01 -9.661054015159606934e-01
-1.157564222812652588e-01 3.930326402187347412e-01 5.884386301040649414e-01 6.444683074951171875e-01 -9.661054015159606934e-01
-3.995169326663017273e-02 2.316469848155975342e-01 4.981425702571868896e-01 1.220815062522888184e+00 -2.643837630748748779e-01
4.299767315387725830e-04 2.060078978538513184e-01 1.217570081353187561e-01 1.250714540481567383e+00 -5.211324244737625122e-02
1.411387771368026733e-01 -8.910629749298095703e-01 -3.478339612483978271e-01 1.683648824691772461e+00 1.222824901342391968e-01
-1.456406116485595703e-01 -7.599430084228515625e-01 -4.277955889701843262e-01 1.503911614418029785e+00 5.187957286834716797e-01
4.795489832758903503e-03 -7.859005928039550781e-01 -1.413713097572326660e-01 1.487129449844360352e+00 3.415091335773468018e-01
4.820636808872222900e-01 -1.421531081199645996e+00 1.165940389037132263e-01 7.756407260894775391e-01 5.249465107917785645e-01
3.108594417572021484e-01 -3.147215545177459717e-01 -3.762300014495849609e-01 7.019118070602416992e-01 -4.874771833419799805e-01
1.155089974403381348e+00 -1.219806671142578125e+00 -1.940358877182006836e-01 5.471647977828979492e-01 1.265628822147846222e-02
1.286629676818847656e+00 -1.490649819374084473e+00 -6.414514183998107910e-01 5.075508952140808105e-01 7.975155115127563477e-01
9.731941223144531250e-01 -1.147674202919006348e+00 -5.325410366058349609e-01 1.470588088035583496e+00 1.172046422958374023e+00
1.374975442886352539e+00 -3.095663487911224365e-01 -5.536161661148071289e-01 1.238597393035888672e+00 1.256538748741149902e+00
1.124748945236206055e+00 -2.258019447326660156e-01 -7.722781896591186523e-01 1.447494387626647949e+00 1.056013941764831543e+00
1.232780814170837402e+00 -2.800369262695312500e-01 -7.820305824279785156e-01 1.543995380401611328e+00 5.901203155517578125e-01
1.394364356994628906e+00 -6.475719213485717773e-01 2.112685143947601318e-01 1.335594654083251953e+00 1.523328304290771484e+00
1.420725584030151367e+00 -4.821467101573944092e-01 3.942469954490661621e-01 1.242959022521972656e+00 1.454167366027832031e+00
1.264953732490539551e+00 -1.961377859115600586e-01 1.037275716662406921e-01 1.422469615936279297e+00 1.339478135108947754e+00
5.454575419425964355e-01 -4.370646476745605469e-01 -2.246840894222259521e-01 1.052430510520935059e+00 -2.624825239181518555e-01
2.523992955684661865e-02 -4.642572999000549316e-01 -5.666899681091308594e-01 1.272161841392517090e+00 4.277463555335998535e-01
2.643674612045288086e-02 -1.020294666290283203e+00 -4.706740677356719971e-01 1.126777052879333496e+00 1.547911405563354492e+00
2.643674612045288086e-02 -1.020294666290283203e+00 -4.706740677356719971e-01 1.126777052879333496e+00 1.547911405563354492e+00
7.651284337043762207e-02 -9.617322683334350586e-01 -5.274718999862670898e-01 9.831447601318359375e-01 1.492228746414184570e+00
2.207495570182800293e-01 -1.237841010093688965e+00 -9.152004122734069824e-01 4.273781776428222656e-01 1.371580600738525391e+00
4.987317323684692383e-01 -1.067560553550720215e+00 -3.808687925338745117e-01 7.536193132400512695e-01 1.674853801727294922e+00
3.931718468666076660e-01 -1.041463971138000488e+00 -3.896909058094024658e-01 5.753241777420043945e-01 1.097311854362487793e+00
8.033756613731384277e-01 -1.042472481727600098e+00 2.626662850379943848e-01 2.135525643825531006e-01 2.903446555137634277e-01
1.038180515170097351e-01 -6.432489752769470215e-01 3.229078650474548340e-01 1.007550120353698730e+00 4.990452826023101807e-01
1.468875110149383545e-01 -2.598436176776885986e-01 -6.837704777717590332e-02 1.035853981971740723e+00 -5.765553116798400879e-01
1.683312207460403442e-01 -4.423116445541381836e-01 -8.800026774406433105e-01 1.054015517234802246e+00 1.076027825474739075e-01
2.147264927625656128e-01 -1.593006849288940430e+00 -3.829683363437652588e-01 9.190414547920227051e-01 7.753232121467590332e-01
3.114866018295288086e-01 -1.438161373138427734e+00 -5.821013450622558594e-01 4.516448974609375000e-01 5.076885968446731567e-02
3.445667624473571777e-01 -1.446596264839172363e+00 -6.373500227928161621e-01 4.811587929725646973e-01 2.174913287162780762e-01
2.614614963531494141e-01 -1.455113768577575684e+00 -4.525010585784912109e-01 7.222836017608642578e-01 2.280251830816268921e-01
-4.576665163040161133e-01 -5.629119873046875000e-01 -7.425937056541442871e-01 9.912707805633544922e-01 1.831814087927341461e-02
-4.206880629062652588e-01 -5.858673453330993652e-01 -7.046055793762207031e-01 9.967650175094604492e-01 1.635487526655197144e-01
4.965916275978088379e-01 -5.929666161537170410e-01 -8.127059936523437500e-01 1.570016026496887207e+00 1.163063645362854004e+00
4.613846242427825928e-01 -4.989934563636779785e-01 -3.707787990570068359e-01 1.772838950157165527e+00 1.366092324256896973e+00
5.010727643966674805e-01 -5.683627724647521973e-01 -6.559301018714904785e-01 1.561182141304016113e+00 1.349288821220397949e+00
3.530723452568054199e-01 -7.257965207099914551e-01 -1.291996479034423828e+00 1.525175809860229492e+00 1.028043389320373535e+00
5.839971899986267090e-01 -4.486672878265380859e-01 -1.085051894187927246e+00 1.674630284309387207e+00 1.189003109931945801e+00
5.101545527577400208e-02 -8.077703714370727539e-01 -8.289852738380432129e-01 2.343448638916015625e+00 4.154810309410095215e-01
1.265482753515243530e-01 -2.558561861515045166e-01 -6.498172283172607422e-01 2.554199934005737305e+00 -1.322546601295471191e-01
2.663880586624145508e-01 -3.833981752395629883e-01 3.577593564987182617e-01 1.584283947944641113e+00 1.111407801508903503e-01
-2.654702365398406982e-01 -4.916182532906532288e-02 -4.670382738113403320e-01 1.442799210548400879e+00 7.431237399578094482e-02
-1.955923438072204590e-01 5.375593528151512146e-02 -4.822815656661987305e-01 1.466579198837280273e+00 1.780700385570526123e-01
-1.567832827568054199e-01 5.966880917549133301e-02 -5.191491246223449707e-01 1.314611792564392090e+00 -1.499510258436203003e-01
-2.530577480792999268e-01 -2.376666292548179626e-02 -5.209133625030517578e-01 1.251174807548522949e+00 -4.701642990112304688e-01
-2.481232434511184692e-01 -2.593494653701782227e-01 -9.737641811370849609e-01 5.145918130874633789e-01 -9.977264702320098877e-02
-2.880367040634155273e-01 -2.669292986392974854e-01 -9.557703137397766113e-01 5.008983016014099121e-01 -2.795549035072326660e-01
-2.581178247928619385e-01 -3.670535981655120850e-01 -9.608668088912963867e-01 4.812935590744018555e-01 1.108915209770202637e-01
3.539934158325195312e-01 -1.067676424980163574e+00 -9.870342612266540527e-01 8.218477964401245117e-01 8.905963301658630371e-01
4.010435640811920166e-01 -9.390593171119689941e-01 -5.428287982940673828e-01 4.087439775466918945e-01 4.953586161136627197e-01
4.278494119644165039e-01 -9.565568566322326660e-01 5.692250132560729980e-01 6.449340581893920898e-01 6.933263540267944336e-01
9.733691811561584473e-03 -8.371268510818481445e-01 4.458341896533966064e-01 7.367587685585021973e-01 6.498820185661315918e-01
1.263733357191085815e-01 -4.391864538192749023e-01 4.559914767742156982e-01 6.897529363632202148e-01 3.176298141479492188e-01
2.594662085175514221e-02 -4.094731211662292480e-01 4.042741656303405762e-01 7.110142707824707031e-01 2.659226953983306885e-01
1.440965831279754639e-01 -8.170171976089477539e-01 -6.921216100454330444e-02 1.075189590454101562e+00 1.739958077669143677e-01
2.753211259841918945e-01 -8.659672737121582031e-01 -2.914486825466156006e-01 4.341364800930023193e-01 -4.443324804306030273e-01
2.129874676465988159e-01 -5.025658607482910156e-01 -1.460671275854110718e-01 5.237391591072082520e-01 1.212455406785011292e-01
2.580548226833343506e-01 -8.552406430244445801e-01 -2.170821875333786011e-01 6.208974719047546387e-01 4.856581091880798340e-01
8.871942758560180664e-02 -9.693021178245544434e-01 1.237522065639495850e-01 7.891939878463745117e-01 5.631675720214843750e-01
9.604125618934631348e-01 -2.742934823036193848e-01 -6.301283240318298340e-01 1.582366675138473511e-01 3.718916475772857666e-01
1.040997982025146484e+00 -2.601191103458404541e-01 -7.564687728881835938e-01 1.368429660797119141e-01 2.755257487297058105e-01
1.113088369369506836e+00 -2.449200004339218140e-01 -6.714035868644714355e-01 5.438481271266937256e-02 2.760009765625000000e-01
7.445238828659057617e-01 -2.551872432231903076e-01 -3.161847591400146484e-01 3.494853973388671875e-01 1.650987267494201660e-01
4.387542605400085449e-01 -6.766746044158935547e-01 6.381297111511230469e-01 5.282941460609436035e-01 -9.258593320846557617e-01
2.335140407085418701e-01 -7.852302789688110352e-01 6.480353474617004395e-01 6.153897047042846680e-01 -7.200756072998046875e-01
2.564550340175628662e-01 -1.706143021583557129e-01 9.160336107015609741e-02 4.020002186298370361e-01 -5.403734445571899414e-01
1.314763575792312622e-01 -6.129797697067260742e-01 8.403666615486145020e-01 4.073434472084045410e-01 2.100484445691108704e-02
-7.854946702718734741e-02 -6.985141634941101074e-01 6.898787021636962891e-01 4.092054665088653564e-01 1.978189051151275635e-01
-1.445551812648773193e-01 -5.031472444534301758e-01 4.954296946525573730e-01 6.097394824028015137e-01 2.298575341701507568e-01
-7.659088075160980225e-02 -5.738113522529602051e-01 6.254405379295349121e-01 5.878206491470336914e-01 3.331218063831329346e-01
4.804927706718444824e-01 -9.611705541610717773e-01 4.180537462234497070e-01 3.387312293052673340e-01 6.863573789596557617e-01
3.408420085906982422e-01 -9.974935054779052734e-01 6.611722111701965332e-01 2.497459053993225098e-01 8.160089254379272461e-01
3.715257048606872559e-01 -1.006990313529968262e+00 5.405126214027404785e-01 2.809436023235321045e-01 6.995487809181213379e-01
4.525578916072845459e-01 -8.240047693252563477e-01 9.528763294219970703e-01 7.964703440666198730e-01 1.489762663841247559e-01
4.000245332717895508e-01 -7.962867021560668945e-01 9.184573292732238770e-01 7.274687290191650391e-01 8.259236067533493042e-02
4.996056258678436279e-01 -6.218614578247070312e-01 9.166869521141052246e-01 6.883069872856140137e-01 -1.281289458274841309e-01
7.482405900955200195e-01 -2.187243252992630005e-01 5.084646344184875488e-01 3.534185141324996948e-02 2.462274283170700073e-01
1.032191276550292969e+00 -8.876595497131347656e-01 3.745370805263519287e-01 2.170747816562652588e-01 3.307095468044281006e-01
1.204061985015869141e+00 -6.956879496574401855e-01 7.137068510055541992e-01 3.378804028034210205e-01 5.938789844512939453e-01
1.369069814682006836e+00 -6.597855687141418457e-01 8.448956608772277832e-01 1.331272572278976440e-01 7.086559534072875977e-01
1.350914478302001953e+00 -7.320948243141174316e-01 5.261799097061157227e-01 -2.315964102745056152e-01 6.079722046852111816e-01
8.545304536819458008e-01 -7.168765664100646973e-01 4.096735715866088867e-01 -2.762305438518524170e-01 5.948647856712341309e-01
8.665057420730590820e-01 -7.019699215888977051e-01 3.685384392738342285e-01 -3.114066720008850098e-01 6.744261980056762695e-01
6.769616007804870605e-01 -7.668522596359252930e-01 4.414182901382446289e-01 -3.316577076911926270e-01 1.831360161304473877e-01
7.603927850723266602e-01 -7.394456267356872559e-01 3.607184290885925293e-01 -3.589210510253906250e-01 1.786350160837173462e-01
9.026147723197937012e-01 -7.575957775115966797e-01 2.076074779033660889e-01 -5.678213238716125488e-01 1.879243552684783936e-01
1.355452656745910645e+00 -1.201089739799499512e+00 -7.200975418090820312e-01 -7.493073940277099609e-01 7.523173093795776367e-01
1.303283810615539551e+00 -1.256562113761901855e+00 -3.543223440647125244e-01 -8.448121547698974609e-01 5.608953237533569336e-01
1.283643841743469238e+00 -1.265287637710571289e+00 -3.308421075344085693e-01 -8.707729578018188477e-01 6.256605982780456543e-01
1.311127185821533203e+00 -1.256833791732788086e+00 -3.664468228816986084e-01 -8.357776999473571777e-01 7.467238903045654297e-01
1.242428064346313477e+00 -1.194786071777343750e+00 -4.267975389957427979e-01 -7.631262540817260742e-01 8.202012181282043457e-01
1.242428064346313477e+00 -1.194786071777343750e+00 -4.267975389957427979e-01 -7.631262540817260742e-01 8.202012181282043457e-01
1.203643083572387695e+00 -1.152003407478332520e+00 -3.766867220401763916e-01 -7.821598649024963379e-01 6.556748747825622559e-01
1.196518898010253906e+00 -1.143379211425781250e+00 -4.463166892528533936e-01 -6.974057555198669434e-01 6.903073191642761230e-01
1.258674025535583496e+00 -1.139409899711608887e+00 -2.979109883308410645e-01 -6.658458709716796875e-01 7.136761546134948730e-01
1.258674025535583496e+00 -1.139409899711608887e+00 -2.979109883308410645e-01 -6.658458709716796875e-01 7.136761546134948730e-01
1.355114579200744629e+00 -1.056121826171875000e+00 -1.267200589179992676e+00 -4.956704378128051758e-01 7.383384704589843750e-01
1.287569642066955566e+00 -9.496948719024658203e-01 -1.064982295036315918e+00 -4.012274146080017090e-01 6.876088976860046387e-01
1.518183946609497070e+00 -8.096926212310791016e-01 -1.241163730621337891e+00 -4.660446643829345703e-01 4.612058401107788086e-01
1.249883890151977539e+00 -6.552997827529907227e-01 -1.063234925270080566e+00 -5.940733850002288818e-02 5.944657325744628906e-01
1.420490980148315430e+00 -5.335500836372375488e-01 -1.003899574279785156e+00 1.060032993555068970e-01 9.806077480316162109e-01
1.433508276939392090e+00 -5.416236519813537598e-01 -7.866063714027404785e-01 9.369405359029769897e-02 1.175440549850463867e+00
1.320513606071472168e+00 -6.040327548980712891e-01 -9.410246014595031738e-01 2.282908558845520020e-01 9.492462873458862305e-01
1.358459591865539551e+00 -7.458066940307617188e-01 -1.048772335052490234e+00 3.511568009853363037e-01 6.901956796646118164e-01
1.175863623619079590e+00 -8.252333402633666992e-01 -1.061309576034545898e+00 -1.624485254287719727e-01 6.614148616790771484e-01
1.034134268760681152e+00 -4.678205549716949463e-01 -1.026780486106872559e+00 -6.637369096279144287e-02 -2.074809372425079346e-02
1.012848377227783203e+00 -6.095631122589111328e-01 -8.385145664215087891e-01 -4.308879077434539795e-01 2.658261656761169434e-01
8.738986253738403320e-01 -5.939578413963317871e-01 -7.878971099853515625e-01 -5.161492228507995605e-01 6.023066043853759766e-01
1.042140245437622070e+00 -6.085034608840942383e-01 -4.874461889266967773e-01 -4.665278196334838867e-01 7.750424146652221680e-01
1.042140245437622070e+00 -6.085034608840942383e-01 -4.874461889266967773e-01 -4.665278196334838867e-01 7.750424146652221680e-01
1.292104959487915039e+00 -7.099549770355224609e-01 -4.289920926094055176e-01 -1.712100356817245483e-01 3.253784179687500000e-01
1.303175687789916992e+00 -7.090882658958435059e-01 -5.011759400367736816e-01 -2.986789643764495850e-01 1.438053250312805176e-01
1.369916439056396484e+00 -5.772523283958435059e-01 -6.701676845550537109e-01 -4.135317802429199219e-01 1.755326241254806519e-01
1.371680855751037598e+00 -6.468281149864196777e-01 -5.829880237579345703e-01 -4.053705930709838867e-01 -1.983886212110519409e-02
1.724421739578247070e+00 -1.248737335205078125e+00 -9.600711464881896973e-01 4.685696959495544434e-02 3.387989401817321777e-01
8.081843852996826172e-01 -1.326024174690246582e+00 -7.584440112113952637e-01 2.061617612838745117e+00 9.680184125900268555e-01
8.315359354019165039e-01 -1.245487928390502930e+00 -7.462294697761535645e-01 2.057821035385131836e+00 8.166186809539794922e-01
5.970788598060607910e-01 -1.323030948638916016e+00 2.729785740375518799e-01 1.229107379913330078e+00 2.907004356384277344e-01
3.116979300975799561e-01 -1.125058770179748535e+00 1.324363201856613159e-01 9.351050257682800293e-01 2.053597569465637207e-01
3.750147670507431030e-02 -1.425691127777099609e+00 -4.160345196723937988e-01 8.790181279182434082e-01 1.007830381393432617e+00
-4.157047867774963379e-01 -1.392425417900085449e+00 -9.585760235786437988e-01 7.588511109352111816e-01 1.755034446716308594e+00
-7.716709971427917480e-01 -1.022863984107971191e+00 -1.481919884681701660e+00 1.437516927719116211e+00 6.908518671989440918e-01
-7.716709971427917480e-01 -1.022863984107971191e+00 -1.481919884681701660e+00 1.437516927719116211e+00 6.908518671989440918e-01
2.727342545986175537e-01 -9.831711649894714355e-02 1.091205954551696777e+00 4.047139883041381836e-01 -1.457130551338195801e+00
1.639702171087265015e-02 -9.081361442804336548e-02 9.404368400573730469e-01 3.476659655570983887e-01 -1.492302536964416504e+00
-1.654444821178913116e-02 1.850575208663940430e-04 8.362213969230651855e-01 4.663775265216827393e-01 -1.298022270202636719e+00
-2.727846205234527588e-01 -6.643801331520080566e-01 9.449096918106079102e-01 2.767344117164611816e-01 -1.745316863059997559e+00
-3.623192906379699707e-01 -2.115216106176376343e-01 6.457266807556152344e-01 7.589179873466491699e-01 -1.180334329605102539e+00
-4.046976864337921143e-01 -1.652724295854568481e-01 5.433726310729980469e-01 7.067247629165649414e-01 -6.183199882507324219e-01
-4.153093993663787842e-01 -2.373845577239990234e-01 5.270627737045288086e-01 7.788169384002685547e-01 -7.441551685333251953e-01
-4.138466119766235352e-01 -1.121691390872001648e-01 3.329721093177795410e-01 8.544074296951293945e-01 -7.938215136528015137e-01
-3.190800249576568604e-01 -1.357799619436264038e-01 3.535141646862030029e-01 1.051184296607971191e+00 -7.477707266807556152e-01
-1.498102843761444092e-01 -1.097828596830368042e-01 4.730144143104553223e-01 8.721317052841186523e-01 -1.239470243453979492e+00
5.281284824013710022e-02 -3.796078562736511230e-01 9.650599956512451172e-01 7.681026458740234375e-01 -1.028600931167602539e+00
-2.755776345729827881e-01 -3.454411923885345459e-01 7.904785871505737305e-01 8.403351306915283203e-01 -1.085219264030456543e+00
-4.696918129920959473e-01 -3.259353339672088623e-01 2.703853845596313477e-01 6.744036078453063965e-01 -8.012776970863342285e-01
4.090449810028076172e-01 -5.316095948219299316e-01 1.153147578239440918e+00 9.243227839469909668e-01 -1.265750288963317871e+00
1.263020485639572144e-01 -5.547134876251220703e-01 4.987159967422485352e-01 6.299643516540527344e-01 -1.672677397727966309e+00
2.109875530004501343e-02 -7.310907840728759766e-01 5.117369294166564941e-01 3.296688795089721680e-01 -1.773982644081115723e+00
2.109875530004501343e-02 -7.310907840728759766e-01 5.117369294166564941e-01 3.296688795089721680e-01 -1.773982644081115723e+00
-1.604161858558654785e-01 -8.880895972251892090e-01 5.755487680435180664e-01 2.524106502532958984e-01 -1.203297019004821777e+00
-1.874106973409652710e-01 -6.514850854873657227e-01 4.078009128570556641e-01 4.502660036087036133e-01 -9.769325256347656250e-01
-1.338096559047698975e-01 -5.843657255172729492e-01 2.208237648010253906e-01 5.129604935646057129e-01 -7.485632896423339844e-01
-8.330389112234115601e-02 -7.920424938201904297e-01 3.670118153095245361e-01 4.750598967075347900e-01 -6.714797616004943848e-01
-1.088150292634963989e-01 -8.229956030845642090e-01 3.071282207965850830e-01 4.165139794349670410e-01 -6.480169296264648438e-01
3.034999594092369080e-03 -4.977120459079742432e-01 1.043843388557434082e+00 4.394921660423278809e-01 -8.665519952774047852e-01
-1.554458141326904297e-01 -4.515175223350524902e-01 1.178207159042358398e+00 6.774834990501403809e-01 -9.479708671569824219e-01
-2.451110184192657471e-01 -3.013218194246292114e-02 8.867592811584472656e-01 8.191915154457092285e-01 -1.566585659980773926e+00
-1.169113963842391968e-01 -2.497548758983612061e-01 6.908807754516601562e-01 7.840359807014465332e-01 -1.651707768440246582e+00
5.960081517696380615e-02 -3.425863981246948242e-01 6.844562888145446777e-01 5.635794997215270996e-01 -1.814506888389587402e+00
2.467742562294006348e-01 -1.646179556846618652e-01 9.482435584068298340e-01 4.609203636646270752e-01 -1.451168417930603027e+00
1.609845906496047974e-01 -3.435582667589187622e-02 9.288926124572753906e-01 3.813826441764831543e-01 -1.583266019821166992e+00
3.323811292648315430e-02 -7.000792026519775391e-02 1.006953477859497070e+00 4.214024543762207031e-01 -1.903608918190002441e+00
-3.671169281005859375e-02 -1.401418149471282959e-01 1.129933834075927734e+00 6.199430227279663086e-01 -1.821834206581115723e+00
-1.910223513841629028e-01 -2.057728618383407593e-01 5.015673041343688965e-01 8.100094199180603027e-01 -1.207818150520324707e+00
-3.034681081771850586e-01 -3.195362687110900879e-01 6.218311190605163574e-01 9.996932148933410645e-01 -8.095397353172302246e-01
-3.125353157520294189e-01 -3.274101614952087402e-01 6.323322653770446777e-01 1.037172317504882812e+00 -6.686524748802185059e-01
-3.125353157520294189e-01 -3.274101614952087402e-01 6.323322653770446777e-01 1.037172317504882812e+00 -6.686524748802185059e-01
-2.842608094215393066e-01 -2.783178985118865967e-01 5.611920356750488281e-01 9.644654393196105957e-01 -7.223595380783081055e-01
-1.009968519210815430e-01 -5.113865733146667480e-01 1.112867355346679688e+00 2.492848336696624756e-01 -1.661943435668945312e+00
-5.153536051511764526e-02 -5.310156345367431641e-01 1.043905615806579590e+00 1.579601615667343140e-01 -1.347360134124755859e+00
6.544489413499832153e-02 -4.169571101665496826e-01 9.739554524421691895e-01 3.204214870929718018e-01 -1.384352803230285645e+00
6.447736918926239014e-02 -4.127137064933776855e-01 1.048699378967285156e+00 3.973237276077270508e-01 -1.323658227920532227e+00
1.522949934005737305e-01 -4.764076173305511475e-01 9.607404470443725586e-01 2.592872977256774902e-01 -9.692760109901428223e-01
1.379546523094177246e-01 -5.247301459312438965e-01 8.797115087509155273e-01 2.548950314521789551e-01 -9.594099521636962891e-01
7.888000607490539551e-01 -4.551261067390441895e-01 3.977179527282714844e-03 1.143221020698547363e+00 -2.576899528503417969e-01
3.776962161064147949e-01 -5.492118597030639648e-01 -6.578662395477294922e-01 2.041863441467285156e+00 -4.587517678737640381e-01
2.686215937137603760e-01 -3.577670454978942871e-01 -2.403621673583984375e+00 1.138248801231384277e+00 4.621488451957702637e-01
-2.768385410308837891e-01 -5.771042108535766602e-01 -2.205057382583618164e+00 1.150541305541992188e+00 4.124954342842102051e-01
-4.520394206047058105e-01 -2.335307300090789795e-01 -1.913806557655334473e+00 9.718198180198669434e-01 9.630472660064697266e-01
-4.148562252521514893e-01 -2.927938699722290039e-01 -1.838076710700988770e+00 8.175550103187561035e-01 7.389032840728759766e-01
-3.119732439517974854e-01 -4.237148165702819824e-01 -1.659948945045471191e+00 8.662005662918090820e-01 4.976198673248291016e-01
-5.016365647315979004e-01 -7.083496451377868652e-01 -1.945554137229919434e+00 8.868216872215270996e-01 1.269479990005493164e+00
-3.012259900569915771e-01 -7.174832820892333984e-01 -1.920037627220153809e+00 1.014428138732910156e+00 1.250053167343139648e+00
3.354814946651458740e-01 -4.592747390270233154e-01 -1.034396052360534668e+00 1.565774321556091309e+00 5.061368346214294434e-01
4.939517378807067871e-01 -3.124394714832305908e-01 -1.221808910369873047e+00 5.885673165321350098e-01 -1.919602751731872559e-01
4.005302190780639648e-01 -1.874234080314636230e-01 -1.013587474822998047e+00 4.762382209300994873e-01 -3.353142142295837402e-01
2.947519719600677490e-01 -2.907581925392150879e-01 -8.945067524909973145e-01 3.990294039249420166e-01 -3.183239400386810303e-01
5.297916531562805176e-01 -6.586251854896545410e-01 -9.003043174743652344e-01 5.943627953529357910e-01 -1.830931603908538818e-01
7.782096266746520996e-01 -4.592644274234771729e-01 -7.414563894271850586e-01 1.102465271949768066e+00 1.834172308444976807e-01
1.110745906829833984e+00 -2.167836129665374756e-01 -1.186489462852478027e+00 1.444441318511962891e+00 3.436160683631896973e-01
8.316296339035034180e-01 8.766873180866241455e-02 -8.573914170265197754e-01 1.620771408081054688e+00 3.772828876972198486e-01
1.177497506141662598e+00 -1.539133548736572266e+00 -1.981507986783981323e-01 1.496332168579101562e+00 1.450033426284790039e+00
1.476428747177124023e+00 -1.485441088676452637e+00 -3.010450303554534912e-01 1.489933609962463379e+00 1.377491474151611328e+00
1.549495339393615723e+00 -1.701091766357421875e+00 -4.874634742736816406e-01 1.768988728523254395e+00 1.425935149192810059e+00
1.115488052368164062e+00 -1.356836915016174316e+00 -1.342284560203552246e+00 1.807446956634521484e+00 -1.282158046960830688e-01
8.645620942115783691e-01 -1.414362668991088867e+00 -6.945207715034484863e-01 2.011720895767211914e+00 5.338763594627380371e-01
1.244237422943115234e+00 -1.837503433227539062e+00 -6.582862734794616699e-01 1.411767363548278809e+00 3.207989335060119629e-01
1.524913311004638672e+00 -1.619527935981750488e+00 -5.699038505554199219e-01 1.278933286666870117e+00 9.624438881874084473e-01
1.553976058959960938e+00 -1.677496433258056641e+00 -7.332984805107116699e-01 1.322452902793884277e+00 6.274989843368530273e-01
6.711822152137756348e-01 -1.015716314315795898e+00 2.234457433223724365e-01 1.245098948478698730e+00 1.163917422294616699e+00
7.135829329490661621e-01 -9.968566894531250000e-01 6.712058186531066895e-02 1.193954110145568848e+00 1.102300286293029785e+00
7.638441324234008789e-01 -7.156351208686828613e-01 3.079620003700256348e-01 1.058341622352600098e+00 9.080549478530883789e-01
7.286781668663024902e-01 -5.860216617584228516e-01 -3.245668113231658936e-01 9.080412387847900391e-01 5.269870162010192871e-01
4.350244104862213135e-01 -3.336997926235198975e-01 -6.349533796310424805e-01 1.678961396217346191e+00 3.630090653896331787e-01
-2.633118033409118652e-01 1.889579594135284424e-01 -1.115088343620300293e+00 2.753781080245971680e+00 2.455990947782993317e-02
-4.657961800694465637e-02 4.209906756877899170e-01 -9.222896099090576172e-01 3.145323753356933594e+00 -1.990160495042800903e-01
-3.706798255443572998e-01 9.781591594219207764e-02 -1.212287068367004395e+00 3.051532983779907227e+00 -2.249239012598991394e-02
8.850574493408203125e-02 3.639273345470428467e-01 -1.742216229438781738e+00 2.645938634872436523e+00 -3.241212368011474609e-01
-3.414938449859619141e-01 -1.494598835706710815e-01 -2.288026213645935059e-01 2.649354696273803711e+00 7.594400644302368164e-02
8.570779561996459961e-01 -9.784215688705444336e-02 -1.568514466285705566e+00 3.056514739990234375e+00 5.947721749544143677e-02
1.026666641235351562e+00 2.317267507314682007e-01 -7.472822666168212891e-01 2.858847141265869141e+00 -5.495576262474060059e-01
1.026666641235351562e+00 2.317267507314682007e-01 -7.472822666168212891e-01 2.858847141265869141e+00 -5.495576262474060059e-01
1.050075054168701172e+00 2.047470211982727051e-01 -8.054857850074768066e-01 3.070689439773559570e+00 -1.271500289440155029e-01
1.150534749031066895e+00 1.512313038110733032e-01 -1.705656349658966064e-01 3.099576473236083984e+00 -6.098529696464538574e-01
1.081502318382263184e+00 -7.141771912574768066e-01 -3.402271270751953125e-01 4.925270676612854004e-01 9.402220845222473145e-01
1.102504730224609375e+00 -8.437967896461486816e-01 -4.003991484642028809e-01 4.827540218830108643e-01 8.222951292991638184e-01
3.566505014896392822e-01 -1.013651728630065918e+00 -5.536020994186401367e-01 1.001154780387878418e+00 1.658989548683166504e+00
9.362452626228332520e-01 -1.298923969268798828e+00 -6.399902105331420898e-01 9.061132073402404785e-01 1.222750902175903320e+00
1.071653246879577637e+00 -1.146142840385437012e+00 -1.216078996658325195e+00 5.527117848396301270e-01 2.283841818571090698e-01
1.023237943649291992e+00 -1.377217173576354980e+00 -6.662800908088684082e-01 2.326312363147735596e-01 9.402904510498046875e-01
1.212363243103027344e+00 -1.131981730461120605e+00 -7.903954386711120605e-01 2.836470603942871094e-01 3.015848398208618164e-01
2.145973682403564453e+00 -6.729775667190551758e-01 -5.911247134208679199e-01 9.955560788512229919e-03 2.719936072826385498e-01
1.267216324806213379e+00 -4.156439304351806641e-01 -1.961295008659362793e-01 -2.674108445644378662e-01 3.434076309204101562e-01
1.488574981689453125e+00 -5.584763884544372559e-01 2.918117046356201172e-01 3.774975985288619995e-02 2.512111365795135498e-01
1.258075356483459473e+00 -7.563771605491638184e-01 3.361553847789764404e-01 -1.694059371948242188e-01 2.476479411125183105e-01
1.172253489494323730e+00 -8.616227507591247559e-01 3.807671666145324707e-01 -2.020474076271057129e-01 -2.822977304458618164e-02
1.771881937980651855e+00 -7.235710024833679199e-01 6.447370052337646484e-01 -3.343185484409332275e-01 1.008951067924499512e+00
1.771881937980651855e+00 -7.235710024833679199e-01 6.447370052337646484e-01 -3.343185484409332275e-01 1.008951067924499512e+00
1.845987558364868164e+00 -6.430978775024414062e-01 1.142523527145385742e+00 -1.191577613353729248e-01 7.985119819641113281e-01


==> images/mnist_ood/gan_3.txt <==
-6.619472801685333252e-02 -2.249247789382934570e+00 3.013567328453063965e-01 7.806620001792907715e-01 1.557667404413223267e-01
-4.437614977359771729e-01 -2.351453542709350586e+00 1.551093533635139465e-02 7.256119847297668457e-01 1.200974285602569580e-01
3.730257153511047363e-01 -2.244436025619506836e+00 -2.923334240913391113e-01 6.846255064010620117e-01 1.006465926766395569e-01
6.825595498085021973e-01 -1.367991924285888672e+00 -1.113239407539367676e+00 2.249206602573394775e-01 -1.270064234733581543e+00
4.482064843177795410e-01 -1.081193685531616211e+00 -8.679808974266052246e-01 8.496741056442260742e-01 -2.061941623687744141e+00
6.504013538360595703e-01 -1.624280691146850586e+00 -1.141084671020507812e+00 7.229025363922119141e-01 -2.527009487152099609e+00
-6.505239009857177734e-02 -1.515075683593750000e+00 -8.645449876785278320e-01 2.948695421218872070e-01 -1.916588902473449707e+00
-1.892810016870498657e-01 -1.566330671310424805e+00 -9.913711547851562500e-01 1.674659848213195801e-01 -1.072089672088623047e+00
-5.681030750274658203e-01 -1.080725550651550293e+00 -2.358469963073730469e+00 5.795304179191589355e-01 -1.790828824043273926e+00
-7.168774306774139404e-02 -1.121926546096801758e+00 -2.457353353500366211e+00 1.495870798826217651e-01 -1.406066060066223145e+00
9.993199259042739868e-02 -8.181741237640380859e-01 -2.374056816101074219e+00 1.529208421707153320e-01 -1.483096122741699219e+00
4.648235812783241272e-02 -1.195769548416137695e+00 -2.515666246414184570e+00 2.092218101024627686e-01 -2.238389015197753906e+00
1.020850017666816711e-01 -1.882398128509521484e+00 -6.381820440292358398e-01 9.450884461402893066e-01 -2.890836954116821289e+00
3.607966601848602295e-01 -1.366341948509216309e+00 -4.020943939685821533e-01 7.911965847015380859e-01 -2.692898988723754883e+00
1.154701039195060730e-02 -2.391741037368774414e+00 9.467582702636718750e-01 9.001813530921936035e-01 -2.631092071533203125e+00
5.727779120206832886e-02 -2.478965759277343750e+00 7.794730663299560547e-01 7.354958057403564453e-01 -2.583884477615356445e+00
-2.397101372480392456e-01 -2.398482561111450195e+00 8.943064808845520020e-01 5.413212776184082031e-01 -2.975492000579833984e+00
-5.556280612945556641e-01 -1.757245421409606934e+00 -4.596953094005584717e-02 1.308219432830810547e-01 -7.281030416488647461e-01
-7.990282773971557617e-01 -2.351193904876708984e+00 3.444622159004211426e-01 5.118865519762039185e-02 -1.031503319740295410e+00
-7.945975661277770996e-01 -2.454980373382568359e+00 2.972747683525085449e-01 1.000336855649948120e-01 -9.602890014648437500e-01
-9.873043894767761230e-01 -2.293067216873168945e+00 3.755385875701904297e-01 1.083434373140335083e-01 -9.974047541618347168e-01
-6.683054566383361816e-01 -2.306427478790283203e+00 4.084303975105285645e-01 1.994027942419052124e-01 -9.797323942184448242e-01
-3.867215812206268311e-01 -2.242596626281738281e+00 2.343105152249336243e-02 3.035190105438232422e-01 -7.041197419166564941e-01
-4.472122490406036377e-01 -2.156046867370605469e+00 4.148691520094871521e-02 4.874036014080047607e-01 -6.829545497894287109e-01
-3.375231921672821045e-01 -2.511976003646850586e+00 -8.267728984355926514e-02 4.044161736965179443e-01 -4.770741164684295654e-01
4.394669532775878906e-01 -1.335253000259399414e+00 -1.234679579734802246e+00 -1.274527013301849365e-01 -3.744796514511108398e-01
3.169334530830383301e-01 -1.312089443206787109e+00 -1.263867974281311035e+00 -1.099891960620880127e-03 -2.339746356010437012e-01
8.745310902595520020e-01 -1.955884933471679688e+00 -1.160545706748962402e+00 -7.433654740452766418e-03 -1.514664053916931152e+00
7.778834104537963867e-01 -1.395632743835449219e+00 -1.452689766883850098e+00 1.074918955564498901e-01 -1.179052948951721191e+00
1.042185306549072266e+00 -1.366139769554138184e+00 -1.427505016326904297e+00 -5.992516875267028809e-02 -1.359998822212219238e+00
8.547243475914001465e-01 -2.057855129241943359e+00 -9.477239847183227539e-01 -1.647354662418365479e-01 -1.415013670921325684e+00
9.993543624877929688e-01 -2.462567567825317383e+00 -1.306377410888671875e+00 -3.259645998477935791e-01 -1.051147937774658203e+00
7.798689007759094238e-01 -2.310221910476684570e+00 -1.283332824707031250e+00 -6.446284055709838867e-01 -1.254018783569335938e+00
1.215634942054748535e+00 -9.188929796218872070e-01 -1.288008809089660645e+00 3.853802680969238281e-01 -1.628532648086547852e+00
9.331696629524230957e-01 -1.751137256622314453e+00 -7.464091777801513672e-01 5.132276415824890137e-01 -2.385939598083496094e+00
8.786572813987731934e-01 -2.383967638015747070e+00 -6.077779531478881836e-01 9.677569866180419922e-01 -1.924590587615966797e+00
-1.422614574432373047e+00 -2.075895071029663086e+00 -7.685161828994750977e-01 -4.533967971801757812e-01 -7.814059853553771973e-01
-1.555736899375915527e+00 -1.823147416114807129e+00 -7.261212468147277832e-01 4.147046208381652832e-01 -1.146387219429016113e+00
-6.674338579177856445e-01 -2.357857227325439453e+00 -1.726582884788513184e+00 1.830694973468780518e-01 7.113431692123413086e-01
-7.097182869911193848e-01 -2.428665161132812500e+00 -1.708319067955017090e+00 1.231086328625679016e-01 7.861168980598449707e-01
-7.934035658836364746e-01 -1.431481122970581055e+00 3.573458790779113770e-01 -7.271087914705276489e-02 1.544757187366485596e-01
-2.652836441993713379e-01 -1.364351153373718262e+00 -6.432819366455078125e-01 3.176944851875305176e-01 -1.629255414009094238e-01
-2.317846417427062988e-01 -1.368046760559082031e+00 -5.995455980300903320e-01 1.606700122356414795e-01 -1.142263337969779968e-01
-2.711242139339447021e-01 -1.322601675987243652e+00 -5.974169373512268066e-01 1.908626407384872437e-01 -7.351674139499664307e-02
-5.218053460121154785e-01 -7.776739001274108887e-01 -2.382605373859405518e-01 9.148692339658737183e-02 5.953094735741615295e-02
-5.218053460121154785e-01 -7.776739001274108887e-01 -2.382605373859405518e-01 9.148692339658737183e-02 5.953094735741615295e-02
-5.218053460121154785e-01 -7.776739001274108887e-01 -2.382605373859405518e-01 9.148692339658737183e-02 5.953094735741615295e-02
-5.263116359710693359e-01 -8.252071142196655273e-01 -3.155674934387207031e-01 1.285322755575180054e-01 5.001875758171081543e-02
-5.599350929260253906e-01 -8.017867803573608398e-01 -3.166538774967193604e-01 5.620357394218444824e-02 7.162927091121673584e-02
-5.355541706085205078e-01 -7.791916131973266602e-01 -3.771371543407440186e-01 9.107788652181625366e-02 8.553308993577957153e-02
-4.895227849483489990e-01 -7.352564334869384766e-01 -3.229588866233825684e-01 1.108985692262649536e-01 1.246413290500640869e-01
-3.839941322803497314e-01 -7.679660916328430176e-01 -2.792224287986755371e-01 1.493909657001495361e-01 3.807035833597183228e-02
-3.718336820602416992e-01 -9.281719326972961426e-01 -3.123839795589447021e-01 2.168083041906356812e-01 -1.974421441555023193e-01
-3.852681517601013184e-01 -1.095528602600097656e+00 -3.354924321174621582e-01 2.338624000549316406e-01 -2.243930995464324951e-01
-6.476898193359375000e-01 -8.624882102012634277e-01 -8.175256848335266113e-01 2.049827426671981812e-01 -1.651506125926971436e-01
-4.963596910238265991e-02 -2.327779054641723633e+00 -7.928073406219482422e-01 4.101195335388183594e-01 -5.650590062141418457e-01
1.365248411893844604e-01 -2.322155952453613281e+00 -1.205217242240905762e+00 5.029187798500061035e-01 -2.245377600193023682e-01
2.690763026475906372e-02 -2.209733009338378906e+00 -1.221970796585083008e+00 4.753499031066894531e-01 -1.516012549400329590e-01
-7.539353799074888229e-03 -2.184401273727416992e+00 -9.653179049491882324e-01 4.816189408302307129e-01 -6.785191595554351807e-02
-2.895613387227058411e-02 -1.867467880249023438e+00 -1.740074753761291504e+00 3.219614923000335693e-01 -7.867779731750488281e-01
7.118496298789978027e-02 -2.163086175918579102e+00 -1.808693885803222656e+00 3.292189240455627441e-01 -7.506830692291259766e-01
1.855969130992889404e-01 -2.255109071731567383e+00 -1.644144654273986816e+00 1.821872591972351074e-02 -7.634032368659973145e-01
3.124546706676483154e-01 -1.911819696426391602e+00 -1.915396809577941895e+00 -6.661202907562255859e-01 -1.204060018062591553e-01
2.424201071262359619e-01 -2.838227748870849609e+00 -1.246509432792663574e+00 4.003212451934814453e-01 -6.423987150192260742e-01
5.935947299003601074e-01 -2.518179416656494141e+00 -1.326941251754760742e+00 2.057314813137054443e-01 -1.034982681274414062e+00
-2.793244421482086182e-01 -1.244789958000183105e+00 -1.548139691352844238e+00 6.493729948997497559e-01 -1.195314049720764160e+00
-4.044932126998901367e-01 -1.073140144348144531e+00 -1.476767420768737793e+00 -1.610035598278045654e-01 -1.477017283439636230e+00
-8.431344628334045410e-01 -2.408764600753784180e+00 -1.293776631355285645e-01 -5.588731914758682251e-02 1.533277630805969238e-01
-9.106428027153015137e-01 -2.144523859024047852e+00 -3.754581212997436523e-01 -6.828346103429794312e-02 1.765926927328109741e-02
-8.458527922630310059e-01 -1.938382148742675781e+00 -4.045020639896392822e-01 -3.418394923210144043e-01 2.789316773414611816e-01
-6.029371619224548340e-01 -2.026111125946044922e+00 -1.245296224951744080e-01 -3.145841509103775024e-02 1.575993895530700684e-01
2.006295919418334961e-01 -1.643381476402282715e+00 -1.196983933448791504e+00 1.530913710594177246e+00 -1.434884667396545410e+00
-4.331099241971969604e-02 -1.337891101837158203e+00 -1.248113393783569336e+00 1.310983657836914062e+00 -1.667253851890563965e+00
-1.447692066431045532e-01 -1.595906019210815430e+00 -1.759325742721557617e+00 1.056920289993286133e+00 -1.688723683357238770e+00
-3.409740328788757324e-01 -1.092263340950012207e+00 -1.487335324287414551e+00 9.416117668151855469e-01 -1.023307442665100098e+00
-3.632823526859283447e-01 -1.170242547988891602e+00 -1.418355584144592285e+00 9.674239158630371094e-01 -1.177556633949279785e+00
-3.342514038085937500e-01 -1.141589164733886719e+00 -1.347712516784667969e+00 9.070479273796081543e-01 -1.176404714584350586e+00
-5.601856708526611328e-01 -8.647198081016540527e-01 -1.596021533012390137e+00 7.570902109146118164e-01 -3.372249305248260498e-01
-5.601856708526611328e-01 -8.647198081016540527e-01 -1.596021533012390137e+00 7.570902109146118164e-01 -3.372249305248260498e-01
-6.895721554756164551e-01 -1.893801689147949219e+00 -7.365645170211791992e-01 -3.273177146911621094e-01 6.168951094150543213e-02
-7.644350528717041016e-01 -1.843731999397277832e+00 -6.021147966384887695e-01 -3.623626232147216797e-01 2.307750582695007324e-01
-7.286739945411682129e-01 -1.818024754524230957e+00 -6.670547723770141602e-01 -4.152057766914367676e-01 1.996400505304336548e-01
-9.370113015174865723e-01 -1.641819715499877930e+00 -3.515598475933074951e-01 6.770597398281097412e-02 1.159570574760437012e+00
-1.185296535491943359e+00 -6.638290882110595703e-01 -4.008459448814392090e-01 1.035636663436889648e-01 1.476209402084350586e+00
-1.202529430389404297e+00 -4.948267936706542969e-01 -7.628596425056457520e-01 2.160641551017761230e-01 1.395359635353088379e+00
5.101748108863830566e-01 -2.128076553344726562e-02 5.029157996177673340e-01 9.304192066192626953e-01 1.387098550796508789e+00
5.392214059829711914e-01 2.144359648227691650e-01 6.098774075508117676e-01 1.162712335586547852e+00 1.341448903083801270e+00
5.457346439361572266e-01 1.538605690002441406e-01 5.806942582130432129e-01 1.191986441612243652e+00 1.402757287025451660e+00
2.404783666133880615e-01 -3.122787773609161377e-01 1.362206339836120605e+00 8.386347889900207520e-01 8.860690593719482422e-01
-2.708744630217552185e-02 -5.538023114204406738e-01 1.863619923591613770e+00 7.910980582237243652e-01 8.787202835083007812e-01
2.015144824981689453e-01 -6.908482313156127930e-01 1.559976339340209961e+00 1.042155385017395020e+00 1.403127670288085938e+00
2.558396160602569580e-01 -5.226193070411682129e-01 1.224316596984863281e+00 1.065296530723571777e+00 1.455760836601257324e+00
-1.267115473747253418e-01 -3.830510079860687256e-01 1.305866479873657227e+00 7.907345890998840332e-01 1.035229206085205078e+00
7.359297573566436768e-02 5.760056525468826294e-02 1.275056958198547363e+00 8.685061335563659668e-01 1.154611468315124512e+00
8.396779000759124756e-02 -1.488272547721862793e-01 1.254979372024536133e+00 7.597823143005371094e-01 6.086337566375732422e-01
1.241548657417297363e-01 -8.803690075874328613e-01 1.394611716270446777e+00 5.601827502250671387e-01 5.720658600330352783e-02
1.068605855107307434e-01 -8.786787390708923340e-01 1.423593878746032715e+00 5.250321626663208008e-01 7.616806775331497192e-02
2.776979506015777588e-01 -1.241906166076660156e+00 2.143828868865966797e+00 6.719067096710205078e-01 7.532069087028503418e-02
2.175637334585189819e-01 -1.386730313301086426e+00 2.274284124374389648e+00 5.591731667518615723e-01 -1.188092082738876343e-01
7.586581110954284668e-01 -2.064365148544311523e+00 7.652012705802917480e-01 4.053321182727813721e-01 6.137944757938385010e-02
6.631140708923339844e-01 -2.540511131286621094e+00 1.218818187713623047e+00 1.715963184833526611e-01 -4.386669993400573730e-01
9.731444120407104492e-01 -2.547102451324462891e+00 5.353783369064331055e-01 3.810219466686248779e-01 7.573868036270141602e-01
8.926611542701721191e-01 -2.370694875717163086e+00 5.716723203659057617e-01 3.699811697006225586e-01 1.055623292922973633e+00
8.362125754356384277e-01 -2.318874835968017578e+00 3.263060450553894043e-01 4.197097420692443848e-01 1.141595005989074707e+00
8.551508188247680664e-01 -2.506394147872924805e+00 3.374044299125671387e-01 8.192636966705322266e-01 1.080267310142517090e+00
6.741138696670532227e-01 -2.509229421615600586e+00 2.721021473407745361e-01 8.043955564498901367e-01 7.335280179977416992e-01
7.720810770988464355e-01 -2.082837104797363281e+00 2.969061434268951416e-01 7.054212689399719238e-01 -2.144193500280380249e-01
1.155173778533935547e+00 -2.608779430389404297e+00 6.848965883255004883e-01 1.268054962158203125e+00 9.598962962627410889e-02
1.242760777473449707e+00 1.590659856796264648e+00 1.941571384668350220e-01 1.465415358543395996e+00 -1.318354606628417969e+00
8.994053602218627930e-01 3.973717987537384033e-01 -4.034606516361236572e-01 7.928095459938049316e-01 -1.130148768424987793e+00
9.449790120124816895e-01 3.417147099971771240e-01 -5.847710967063903809e-01 7.189406156539916992e-01 -1.115294814109802246e+00
5.138045549392700195e-01 1.235490441322326660e+00 -3.800047039985656738e-01 9.686962962150573730e-01 -1.293693065643310547e+00
5.731339454650878906e-01 1.433330059051513672e+00 -3.065458834171295166e-01 9.367893934249877930e-01 -1.219845533370971680e+00
8.497779369354248047e-01 1.039388701319694519e-01 -5.102892518043518066e-01 9.123586416244506836e-01 -1.258808135986328125e+00
1.214669227600097656e+00 5.243439078330993652e-01 -2.292200475931167603e-01 1.197803854942321777e+00 -3.740137219429016113e-01
1.168389558792114258e+00 6.975570917129516602e-01 -1.578597873449325562e-01 1.230064868927001953e+00 -5.132015943527221680e-01
8.481384515762329102e-01 1.358668804168701172e+00 -1.390029549598693848e+00 2.046583294868469238e-01 -8.999099135398864746e-01
1.012694120407104492e+00 9.578866958618164062e-01 -1.627989292144775391e+00 3.163977861404418945e-01 -7.504041194915771484e-01
6.652643680572509766e-01 9.012247920036315918e-01 -5.471653938293457031e-01 1.171145796775817871e+00 -6.680867075920104980e-01
5.150426626205444336e-01 1.459441304206848145e+00 -9.198618531227111816e-01 1.132323026657104492e+00 -6.280745863914489746e-01
1.807201504707336426e+00 -4.416441172361373901e-02 -9.238474965095520020e-01 -6.377815008163452148e-01 -3.419557213783264160e-01
1.891725301742553711e+00 4.623665660619735718e-02 -1.096060395240783691e+00 -6.423633098602294922e-01 2.792247533798217773e-01
2.148744583129882812e+00 -5.245050191879272461e-01 -1.300458073616027832e+00 -9.951046705245971680e-01 3.117543756961822510e-01
2.133509635925292969e+00 -4.990988373756408691e-01 -1.123678803443908691e+00 -9.094366431236267090e-01 1.288610100746154785e-01
2.352265834808349609e+00 -6.165572404861450195e-01 -9.305848479270935059e-01 -8.343066573143005371e-01 4.087713360786437988e-01
6.787745952606201172e-01 5.340561866760253906e-01 -2.141838788986206055e+00 6.479791402816772461e-01 -6.644431352615356445e-01
1.450788974761962891e+00 3.560450077056884766e-01 -1.850280642509460449e+00 1.065749287605285645e+00 2.341486215591430664e-01
1.502553582191467285e+00 2.269485890865325928e-01 -1.898582100868225098e+00 1.090838909149169922e+00 -1.719221174716949463e-01
7.846138477325439453e-01 5.936692282557487488e-02 -1.432168364524841309e+00 -1.662862300872802734e-01 -2.179955244064331055e-01
-5.172999501228332520e-01 1.019291758537292480e+00 -1.631382346153259277e+00 1.758282184600830078e-01 8.662995696067810059e-01
-5.827588438987731934e-01 1.237971663475036621e+00 -1.035745620727539062e+00 1.081067100167274475e-01 1.103237628936767578e+00
-4.602886736392974854e-01 1.190045237541198730e+00 -1.111911296844482422e+00 2.834512889385223389e-01 1.278599023818969727e+00
-1.444774866104125977e-01 1.634573698043823242e+00 -1.335511326789855957e+00 -1.043542772531509399e-01 8.299259543418884277e-01
1.366174966096878052e-01 1.160065770149230957e+00 -1.657709479331970215e+00 -6.838429570198059082e-01 1.169143199920654297e+00
8.564291149377822876e-02 1.072899937629699707e+00 -1.976351261138916016e+00 -7.860487699508666992e-02 1.474425077438354492e+00
-1.797262206673622131e-02 1.161529421806335449e+00 -2.167656898498535156e+00 -5.069786310195922852e-01 1.370611548423767090e+00
6.439579129219055176e-01 2.148157358169555664e+00 -1.628794789314270020e+00 -3.952323496341705322e-01 6.527295112609863281e-01
6.444346904754638672e-01 1.440263032913208008e+00 -1.383084058761596680e+00 -4.682902991771697998e-01 7.433549761772155762e-01
6.503705382347106934e-01 1.414201259613037109e+00 -1.428646683692932129e+00 -4.799484312534332275e-01 8.594852089881896973e-01
7.134590744972229004e-01 1.588883996009826660e+00 -1.484849572181701660e+00 -1.196672767400741577e-01 1.238024711608886719e+00
7.031227946281433105e-01 1.662518978118896484e+00 -1.493027091026306152e+00 -4.286165535449981689e-01 7.601590156555175781e-01
4.491475820541381836e-01 1.602469205856323242e+00 -1.536962866783142090e+00 -4.364944994449615479e-01 9.164340496063232422e-01
4.404325783252716064e-01 1.562188029289245605e+00 -1.492439627647399902e+00 -3.808735907077789307e-01 9.133869409561157227e-01
4.461545050144195557e-01 1.408837795257568359e+00 -1.597130537033081055e+00 -3.657549023628234863e-01 8.352464437484741211e-01
4.765973687171936035e-01 1.383899569511413574e+00 -1.726888656616210938e+00 -1.629635095596313477e+00 1.903896331787109375e+00
-2.953224480152130127e-01 8.512143492698669434e-01 -8.155154585838317871e-01 6.926311850547790527e-01 1.313413262367248535e+00
-2.588783502578735352e-01 8.861242532730102539e-01 -7.438635826110839844e-01 6.510012745857238770e-01 1.402915358543395996e+00
-9.758144021034240723e-01 8.274009227752685547e-01 -7.267538905143737793e-01 -8.979079127311706543e-01 2.267280817031860352e+00
-1.037310004234313965e+00 6.687868833541870117e-01 -9.073343873023986816e-01 -9.588988423347473145e-01 2.176043510437011719e+00
-2.814357876777648926e-01 1.343119978904724121e+00 -1.390985608100891113e+00 -7.882956266403198242e-01 1.137998461723327637e+00
1.557494640350341797e+00 -2.512698173522949219e-01 -5.283374786376953125e-01 -1.701897621154785156e+00 2.098583698272705078e+00
1.635378956794738770e+00 -3.482343554496765137e-01 -7.878525853157043457e-01 -1.227696537971496582e+00 1.355062484741210938e+00
1.861325263977050781e+00 4.814721643924713135e-02 1.954663842916488647e-01 -1.103463530540466309e+00 1.435521960258483887e+00
2.066410303115844727e+00 -3.001270592212677002e-01 -3.463833928108215332e-01 -3.095879256725311279e-01 1.139292359352111816e+00
1.076147675514221191e+00 6.797004491090774536e-02 -5.448269844055175781e-02 -5.219141840934753418e-01 1.301306247711181641e+00
8.307018280029296875e-01 2.076335437595844269e-02 -5.614611506462097168e-01 3.857666254043579102e-02 1.546862125396728516e+00
7.019053101539611816e-01 -3.369890153408050537e-01 -8.109084516763687134e-02 1.464780122041702271e-01 1.602036476135253906e+00
6.755731701850891113e-01 -2.102097719907760620e-01 2.058364450931549072e-02 9.514386951923370361e-02 1.580794811248779297e+00
9.960159659385681152e-02 3.488905727863311768e-02 4.369906187057495117e-01 -1.147524356842041016e+00 2.310020446777343750e+00
-3.085416927933692932e-02 4.052345752716064453e-01 2.839229404926300049e-01 -3.766423463821411133e-01 2.438578367233276367e+00
-2.093938887119293213e-01 1.031785488128662109e+00 7.295628786087036133e-01 -7.502425312995910645e-01 1.596868276596069336e+00
-1.858604401350021362e-01 9.000024199485778809e-01 7.796233296394348145e-01 -9.989448785781860352e-01 1.384611368179321289e+00
-1.094295382499694824e+00 -6.142943501472473145e-01 6.910284757614135742e-01 -1.846738338470458984e+00 2.325862884521484375e+00
-1.430157899856567383e+00 2.443266510963439941e-01 1.225919961929321289e+00 -1.415725588798522949e+00 1.643168091773986816e+00
-1.375328540802001953e+00 1.115207597613334656e-01 1.248970270156860352e+00 -1.429978489875793457e+00 1.751150608062744141e+00
-1.332023024559020996e+00 2.417349517345428467e-01 1.159150719642639160e+00 -1.409527301788330078e+00 1.775383353233337402e+00
-1.304098844528198242e+00 2.869628965854644775e-01 1.195530891418457031e+00 -1.312510967254638672e+00 1.523187875747680664e+00
-1.393268823623657227e+00 4.892018437385559082e-01 1.160791754722595215e+00 -1.296798944473266602e+00 1.449135899543762207e+00
-1.300632715225219727e+00 1.036403894424438477e+00 1.136227250099182129e+00 -1.311550736427307129e+00 7.141928672790527344e-01
-1.208522439002990723e+00 4.385375678539276123e-01 9.888271689414978027e-01 -1.390510678291320801e+00 1.030879616737365723e+00
-1.037848591804504395e+00 5.206307768821716309e-01 1.329107999801635742e+00 -1.617924451828002930e+00 1.171261072158813477e+00
-4.167467057704925537e-01 8.555585145950317383e-01 1.325251698493957520e+00 -1.147781729698181152e+00 1.042228460311889648e+00
-2.145653516054153442e-01 1.025547623634338379e+00 9.339368939399719238e-01 -8.706790804862976074e-01 6.047721505165100098e-01
-4.998053982853889465e-02 6.905934214591979980e-01 5.107203722000122070e-01 -4.783313870429992676e-01 4.334991276264190674e-01
-1.429934427142143250e-02 8.324480056762695312e-01 5.076762437820434570e-01 -5.503244996070861816e-01 3.689588904380798340e-01
-1.429934427142143250e-02 8.324480056762695312e-01 5.076762437820434570e-01 -5.503244996070861816e-01 3.689588904380798340e-01
-4.025422781705856323e-02 9.167509078979492188e-01 4.159135520458221436e-01 -4.451465904712677002e-01 4.841799437999725342e-01
-3.937187790870666504e-01 5.012459754943847656e-01 5.829153656959533691e-01 -3.619373142719268799e-01 3.827817440032958984e-01
-3.937187790870666504e-01 5.012459754943847656e-01 5.829153656959533691e-01 -3.619373142719268799e-01 3.827817440032958984e-01
-4.165303707122802734e-01 5.001075267791748047e-01 6.235235333442687988e-01 -3.036754727363586426e-01 4.128963351249694824e-01
-3.641003370285034180e-01 1.951515972614288330e-01 6.900293827056884766e-01 -2.900596559047698975e-01 4.309351146221160889e-01
-3.892657458782196045e-01 2.490366399288177490e-01 7.199684381484985352e-01 -2.359951436519622803e-01 4.930532574653625488e-01
-2.692878544330596924e-01 8.858229964971542358e-02 7.938618063926696777e-01 -1.649457067251205444e-01 6.143944263458251953e-01
-1.045072525739669800e-01 2.232767492532730103e-01 3.127211928367614746e-01 -5.484606623649597168e-01 4.786467552185058594e-01
-9.914965927600860596e-02 5.034012198448181152e-01 3.029633462429046631e-01 -4.268067479133605957e-01 3.795000016689300537e-01
-2.988091111183166504e-01 5.696771144866943359e-01 1.333799660205841064e-01 -5.023030042648315430e-01 5.739890336990356445e-01
-2.938326001167297363e-01 3.420393466949462891e-01 1.116682365536689758e-01 -2.049366384744644165e-01 5.237681269645690918e-01
-1.938044130802154541e-01 5.785506367683410645e-01 -6.176300346851348877e-03 -2.709575295448303223e-01 5.170854330062866211e-01
-1.152838706970214844e+00 -5.068256705999374390e-02 9.321496486663818359e-01 -8.349311947822570801e-01 1.284399390220642090e+00
-9.355844855308532715e-01 -7.840000838041305542e-02 8.062368035316467285e-01 -1.106500267982482910e+00 1.327071547508239746e+00
-7.579348683357238770e-01 5.328022241592407227e-01 3.002126514911651611e-01 -8.110747933387756348e-01 7.761262059211730957e-01
-3.655207157135009766e-01 3.801361620426177979e-01 6.588526070117950439e-02 2.166108787059783936e-02 6.402246356010437012e-01
-4.128130376338958740e-01 4.187149405479431152e-01 1.035820692777633667e-01 7.880217581987380981e-02 5.919883251190185547e-01
-2.696728892624378204e-02 3.684395253658294678e-01 9.487943053245544434e-01 -4.334847331047058105e-01 6.771026253700256348e-01
1.177904009819030762e-01 4.623177647590637207e-01 1.042901039123535156e+00 -3.983689546585083008e-01 8.769962787628173828e-01
-1.446513384580612183e-01 8.384720683097839355e-01 1.127089619636535645e+00 -4.682736396789550781e-01 6.186818480491638184e-01
3.196377456188201904e-01 -8.001106977462768555e-02 6.082497835159301758e-01 -4.583689868450164795e-01 3.343100249767303467e-01
3.359190225601196289e-01 1.120775490999221802e-01 6.209411025047302246e-01 -4.929111897945404053e-01 4.987411499023437500e-01
2.171541303396224976e-01 3.980477899312973022e-02 5.211270451545715332e-01 -4.745439589023590088e-01 2.108376026153564453e-01
1.032633632421493530e-01 2.397274971008300781e-01 -1.113489717245101929e-01 -1.140750646591186523e-01 5.155358314514160156e-01
-7.407842576503753662e-02 7.305332422256469727e-01 -2.853797078132629395e-01 -4.721466824412345886e-02 1.182541966438293457e+00
-1.500234454870223999e-01 6.309645771980285645e-01 -3.318310678005218506e-01 -2.164853736758232117e-02 1.093926072120666504e+00
-1.384161412715911865e-01 7.280513048171997070e-01 -3.388397395610809326e-01 -8.488901704549789429e-02 1.101849317550659180e+00
-1.130480766296386719e-01 5.713344365358352661e-02 1.512322187423706055e+00 -2.792320251464843750e-01 1.337300062179565430e+00
-1.863565146923065186e-01 7.349425554275512695e-01 8.964077234268188477e-01 -9.406803250312805176e-01 1.396968364715576172e+00
-3.542903661727905273e-01 8.152061104774475098e-01 1.065980076789855957e+00 -9.329046010971069336e-01 1.057833552360534668e+00
-2.965829968452453613e-01 3.149184584617614746e-01 1.535361528396606445e+00 -6.177436113357543945e-01 6.226457357406616211e-01
-2.656851410865783691e-01 1.061855077743530273e+00 1.179025173187255859e+00 -7.312715053558349609e-01 6.638353466987609863e-01
-7.180206179618835449e-01 9.104154109954833984e-01 1.000714063644409180e+00 -5.900967121124267578e-01 1.308878779411315918e+00
-4.806450307369232178e-01 7.431625723838806152e-01 1.294168949127197266e+00 -8.732419610023498535e-01 1.484344959259033203e+00
-2.454229891300201416e-01 6.348808407783508301e-01 2.852359712123870850e-01 -1.042450889945030212e-01 8.473625779151916504e-01
2.828555703163146973e-01 2.392188310623168945e-01 -2.788280844688415527e-01 -7.477734684944152832e-01 5.155371427536010742e-01
7.613673061132431030e-02 5.516105294227600098e-01 4.475774988532066345e-02 -4.545517563819885254e-01 5.384452939033508301e-01
2.468736320734024048e-01 7.512875199317932129e-01 1.030378043651580811e-02 -5.062405467033386230e-01 5.317927598953247070e-01
2.417452931404113770e-01 8.571125268936157227e-01 -7.068581879138946533e-02 -5.129799246788024902e-01 5.042691826820373535e-01
4.406281709671020508e-01 7.080986499786376953e-01 8.227609097957611084e-02 -4.202772974967956543e-01 6.276238560676574707e-01
3.114684224128723145e-01 6.157947182655334473e-01 -4.438930004835128784e-02 -2.329502999782562256e-01 7.906125187873840332e-01
5.545060634613037109e-01 6.151636838912963867e-01 -1.454928666353225708e-01 -1.949800699949264526e-01 5.867066383361816406e-01
4.335670769214630127e-01 5.235136151313781738e-01 1.499658972024917603e-01 -4.925506711006164551e-01 6.623302102088928223e-01
2.898297905921936035e-01 7.349842190742492676e-01 -1.620983034372329712e-01 -7.073017358779907227e-01 3.705734312534332275e-01
2.859915494918823242e-01 7.140701413154602051e-01 -1.199410334229469299e-01 -6.256230473518371582e-01 3.552232384681701660e-01
7.451292127370834351e-02 7.899673581123352051e-01 -2.722035050392150879e-01 -5.147947669029235840e-01 4.302454292774200439e-01
-1.504698675125837326e-02 8.566561341285705566e-01 7.968407869338989258e-02 -4.075542986392974854e-01 6.764068007469177246e-01
-1.368168592453002930e-01 5.848419666290283203e-01 5.955776944756507874e-02 -3.568531572818756104e-01 6.184363961219787598e-01
-2.442175745964050293e-01 3.566557466983795166e-01 1.981128156185150146e-01 -5.213155746459960938e-01 7.109726667404174805e-01
-9.434860944747924805e-02 1.797114610671997070e-01 -2.620706856250762939e-01 -6.978332996368408203e-01 8.593168258666992188e-01
3.566099107265472412e-01 2.581953406333923340e-01 2.948653995990753174e-01 -1.735315620899200439e-01 8.819811344146728516e-01
1.027136445045471191e-01 3.014154732227325439e-01 6.072495877742767334e-02 -1.524559110403060913e-01 1.104681253433227539e+00
-7.679326832294464111e-02 6.798357367515563965e-01 4.279565997421741486e-03 -2.347532510757446289e-01 9.328997135162353516e-01
-4.881417155265808105e-01 1.100505948066711426e+00 -2.336164414882659912e-01 -5.270518064498901367e-01 8.942919373512268066e-01
-4.358938038349151611e-01 1.628091454505920410e+00 8.453816175460815430e-02 -4.333693385124206543e-01 3.744293451309204102e-01
-4.705900549888610840e-01 1.718027830123901367e+00 1.119507327675819397e-01 -5.024105310440063477e-01 5.539575219154357910e-01
-1.078360915184020996e+00 1.161190152168273926e+00 6.128399074077606201e-02 -7.030640840530395508e-01 9.533296823501586914e-01
-4.111740589141845703e-01 1.839129567146301270e+00 -6.738682389259338379e-01 2.095630317926406860e-01 1.402839541435241699e+00
-5.339788794517517090e-01 2.924603819847106934e-01 -3.463657200336456299e-01 -3.106074631214141846e-01 1.421494245529174805e+00
2.614176273345947266e-01 -8.761264085769653320e-01 2.945423424243927002e-01 -1.050212144851684570e+00 2.177773714065551758e+00
3.480360507965087891e-01 -1.198991060256958008e+00 2.862208485603332520e-01 -1.161146879196166992e+00 1.998250722885131836e+00
1.931128501892089844e+00 4.012712836265563965e-01 2.331471070647239685e-02 3.405179083347320557e-02 1.880826830863952637e+00
1.751405835151672363e+00 -3.020539134740829468e-02 1.366398781538009644e-01 7.097568511962890625e-01 2.027563571929931641e+00
1.719807386398315430e+00 6.297763437032699585e-03 2.724459171295166016e-01 7.776037454605102539e-01 2.261818885803222656e+00
1.758944034576416016e+00 9.058934450149536133e-02 3.441930115222930908e-01 1.236106157302856445e-01 1.509828805923461914e+00
-1.127040147781372070e+00 -1.270199537277221680e+00 -7.762444019317626953e-01 9.270331859588623047e-01 7.802221179008483887e-01
-1.032411336898803711e+00 -1.024891614913940430e+00 -9.578833580017089844e-01 8.752191662788391113e-01 8.554889559745788574e-01
-1.355546116828918457e+00 -6.005659699440002441e-01 -1.220042943954467773e+00 1.053999543190002441e+00 1.046481370925903320e+00
-7.931310534477233887e-01 -6.750393509864807129e-01 -8.030594885349273682e-02 9.869896620512008667e-02 1.406384229660034180e+00
-7.462340593338012695e-01 -7.298322319984436035e-01 -6.812935322523117065e-02 3.127883076667785645e-01 1.361507177352905273e+00
1.231834888458251953e+00 -1.349226355552673340e+00 1.153960585594177246e+00 7.569929957389831543e-01 -1.425987929105758667e-01
1.070853948593139648e+00 -1.297491788864135742e+00 8.206369280815124512e-01 8.368167281150817871e-01 -6.315090656280517578e-01
1.319140553474426270e+00 -1.470697283744812012e+00 1.044301748275756836e+00 -9.908880293369293213e-02 -4.050566256046295166e-01
1.364093542098999023e+00 -2.061190128326416016e+00 9.805330634117126465e-01 1.156609952449798584e-01 2.514089345932006836e-01
1.967056691646575928e-01 -2.100842475891113281e+00 9.022351503372192383e-01 3.498185575008392334e-01 5.316179990768432617e-01
-1.665005981922149658e-01 -2.283374547958374023e+00 6.522155404090881348e-01 3.243547677993774414e-01 2.472636103630065918e-01
7.979578524827957153e-02 -1.902714610099792480e+00 8.074812293052673340e-01 6.653783917427062988e-01 3.856041431427001953e-01
3.201483190059661865e-02 -1.825303435325622559e+00 4.711422622203826904e-01 9.392695426940917969e-01 -9.534254670143127441e-01
6.790018826723098755e-02 -1.469335079193115234e+00 5.153712630271911621e-01 9.049807190895080566e-01 -9.376337528228759766e-01
5.272469669580459595e-02 -1.849269151687622070e+00 3.874593675136566162e-01 8.043583631515502930e-01 -1.079622149467468262e+00
2.465572208166122437e-02 -1.839220046997070312e+00 6.177674531936645508e-01 8.131116628646850586e-01 -9.559329748153686523e-01
-4.492301493883132935e-03 -1.918763279914855957e+00 6.548644900321960449e-01 9.501580595970153809e-01 -9.267289042472839355e-01
6.060667634010314941e-01 -9.575931429862976074e-01 3.550951778888702393e-01 -5.106970667839050293e-01 1.269996523857116699e+00
6.205294728279113770e-01 -9.393551349639892578e-01 3.579379916191101074e-01 -4.587683975696563721e-01 1.395442724227905273e+00
6.047977805137634277e-01 -1.473316550254821777e+00 2.020671963691711426e-04 -5.608111619949340820e-01 1.833511114120483398e+00
5.280634164810180664e-01 -1.586239337921142578e+00 -1.192643791437149048e-01 -5.987654328346252441e-01 1.976633548736572266e+00
5.692286491394042969e-01 -1.469955682754516602e+00 -2.561098895967006683e-02 -5.993027687072753906e-01 2.144685983657836914e+00
7.854476571083068848e-01 -1.654209256172180176e+00 -8.486949205398559570e-01 -5.516772866249084473e-01 1.817224264144897461e+00
7.295619845390319824e-01 -1.571710348129272461e+00 -9.040361046791076660e-01 -5.750408172607421875e-01 1.614104390144348145e+00
5.070679187774658203e-01 -1.060595512390136719e+00 -8.744332790374755859e-01 -2.472231388092041016e-01 2.095729589462280273e+00
4.942280650138854980e-01 -1.109744310379028320e+00 -8.661268949508666992e-01 -2.540322244167327881e-01 2.150747776031494141e+00
-2.752744853496551514e-01 -6.709724664688110352e-01 -2.513839006423950195e+00 9.618232399225234985e-02 1.204803705215454102e+00
-2.144753634929656982e-01 -7.167494297027587891e-01 -2.750962495803833008e+00 1.577290892601013184e-01 7.551229596138000488e-01
-4.379906654357910156e-01 -3.701008558273315430e-01 -3.207984924316406250e+00 -1.199389249086380005e-02 3.182291388511657715e-01
-1.037810370326042175e-01 1.320572793483734131e-01 -3.406658887863159180e+00 1.501212567090988159e-01 5.772477984428405762e-01
8.668389916419982910e-01 -6.153376698493957520e-01 -1.446946501731872559e+00 -1.183133482933044434e+00 1.196599364280700684e+00
2.971682846546173096e-01 -5.233070254325866699e-01 -1.901726722717285156e+00 -5.172783732414245605e-01 3.134016394615173340e-01
3.627574443817138672e-01 -5.552185177803039551e-01 -1.845838546752929688e+00 -3.501511216163635254e-01 1.433069854974746704e-01
3.801603019237518311e-01 -5.437956452369689941e-01 -1.821934103965759277e+00 -2.954139113426208496e-01 2.173993289470672607e-01
3.380752801895141602e-01 -6.772679090499877930e-01 -1.799370288848876953e+00 -2.948261499404907227e-01 2.529917657375335693e-01
2.339738309383392334e-01 -8.588460087776184082e-01 -2.069407224655151367e+00 -3.573530018329620361e-01 2.781041860580444336e-01
2.273571342229843140e-01 -8.313860297203063965e-01 -2.231272459030151367e+00 -1.584276407957077026e-01 1.539820134639739990e-01
9.122914820909500122e-02 -8.496277332305908203e-01 -1.960171341896057129e+00 -3.138005137443542480e-01 3.788780272006988525e-01
9.122914820909500122e-02 -8.496277332305908203e-01 -1.960171341896057129e+00 -3.138005137443542480e-01 3.788780272006988525e-01
8.821560740470886230e-01 -5.133576393127441406e-01 -1.045809984207153320e+00 -6.598795652389526367e-01 1.134840585291385651e-02
8.646258711814880371e-01 -5.079627037048339844e-01 -9.950240254402160645e-01 -6.247936487197875977e-01 1.208870932459831238e-01
4.416695237159729004e-01 -8.440035581588745117e-01 -1.134888052940368652e+00 -6.519733667373657227e-01 5.841590166091918945e-01
5.201866626739501953e-01 -6.023082733154296875e-01 -9.149944186210632324e-01 -8.442025780677795410e-01 5.542411208152770996e-01
5.348546504974365234e-01 -5.942664146423339844e-01 -9.389261007308959961e-01 -8.198185563087463379e-01 5.932700634002685547e-01
9.359723329544067383e-01 -1.259086966514587402e+00 -9.815203547477722168e-01 -1.135137081146240234e+00 1.051987767219543457e+00
4.466579854488372803e-01 -1.032697200775146484e+00 -1.370440244674682617e+00 -1.003890037536621094e+00 1.396523952484130859e+00
4.702405929565429688e-01 -6.098212599754333496e-01 -1.468195915222167969e+00 -5.552951693534851074e-01 1.224643111228942871e+00
3.336373344063758850e-02 -8.444856405258178711e-01 -2.292305469512939453e+00 2.383929938077926636e-01 1.736325263977050781e+00
5.218873023986816406e-01 -9.316017627716064453e-01 -1.732577323913574219e+00 8.376185595989227295e-02 1.669014930725097656e+00
6.246378421783447266e-01 -8.597761392593383789e-01 -2.215269327163696289e+00 -6.031417250633239746e-01 1.860625147819519043e+00
7.779123187065124512e-01 -6.493099331855773926e-01 -2.254193067550659180e+00 -2.605357766151428223e-01 1.873852133750915527e+00
8.533750474452972412e-02 -3.598952293395996094e-01 -2.000753402709960938e+00 -2.895517647266387939e-01 1.966312766075134277e+00
2.598631083965301514e-01 -2.156610250473022461e+00 -2.191136598587036133e+00 6.860677003860473633e-01 2.715264081954956055e+00
1.668437272310256958e-01 -1.968499183654785156e+00 -1.750876426696777344e+00 5.166751146316528320e-01 1.929566383361816406e+00
-1.298478484153747559e+00 -1.968392848968505859e+00 1.889932900667190552e-01 -1.057399958372116089e-01 -4.581247866153717041e-01
-4.472698569297790527e-01 -1.703446388244628906e+00 9.335795044898986816e-02 2.894115820527076721e-02 -4.689255356788635254e-01
-3.747509121894836426e-01 -1.686971068382263184e+00 7.058154046535491943e-02 1.716618053615093231e-02 -4.943648278713226318e-01
-3.261628746986389160e-01 -1.775861144065856934e+00 -5.227170884609222412e-03 -3.787184506654739380e-02 -4.883379340171813965e-01
-2.687034010887145996e-02 -2.870755910873413086e+00 -7.897447943687438965e-01 2.382852584123611450e-01 -4.265141785144805908e-01
-9.632727503776550293e-02 -2.863279581069946289e+00 -3.511039614677429199e-01 5.279381275177001953e-01 -5.030222535133361816e-01
-9.415199980139732361e-03 -2.290295362472534180e+00 -3.478283584117889404e-01 6.246069669723510742e-01 -5.769842267036437988e-01
-2.929312735795974731e-02 -2.374849319458007812e+00 -2.908697128295898438e-01 5.891250967979431152e-01 -5.688888430595397949e-01
2.742283940315246582e-01 -2.041643142700195312e+00 -9.902594238519668579e-02 6.788169741630554199e-01 -9.391360878944396973e-01
1.829060316085815430e-01 -1.461040854454040527e+00 -6.871138811111450195e-01 8.685272932052612305e-01 -1.017926931381225586e+00
7.615476846694946289e-01 -1.598079085350036621e+00 -1.422215580940246582e+00 2.490452826023101807e-01 -8.896272182464599609e-01
2.966490089893341064e-01 -2.051961660385131836e+00 -1.055443763732910156e+00 7.677295207977294922e-01 -2.339056432247161865e-01
1.286045610904693604e-01 -2.675167798995971680e+00 -8.002529144287109375e-01 8.916651010513305664e-01 -4.058873951435089111e-01
4.920438230037689209e-01 -2.326889753341674805e+00 -7.149322628974914551e-01 8.577891588211059570e-01 9.166593849658966064e-02
-3.207230865955352783e-01 -1.577338814735412598e+00 1.031126081943511963e-01 9.498516321182250977e-01 -4.564850926399230957e-01
-8.805484771728515625e-01 -1.043000936508178711e+00 9.302990883588790894e-02 -6.775842607021331787e-02 1.342878818511962891e+00
-8.878791928291320801e-01 -3.130779415369033813e-02 4.698211699724197388e-02 1.230494529008865356e-01 1.570033431053161621e+00
-8.068094849586486816e-01 -1.780367195606231689e-01 -2.756102681159973145e-01 -8.530208468437194824e-02 1.819816827774047852e+00
-1.489077091217041016e+00 2.700057029724121094e-01 2.905405759811401367e-01 1.844063960015773773e-02 1.504250645637512207e+00
-7.552385330200195312e-01 -9.536398947238922119e-02 4.616368114948272705e-01 -1.868106424808502197e-01 1.269903063774108887e+00
-7.627698183059692383e-01 -3.143939375877380371e-02 3.995749950408935547e-01 -1.818788647651672363e-01 1.197613239288330078e+00
-7.066090703010559082e-01 -7.609426975250244141e-02 1.432030647993087769e-01 -1.719971001148223877e-01 1.054150342941284180e+00
-6.607357859611511230e-01 -1.105257272720336914e-01 -1.231441572308540344e-01 -1.912967413663864136e-01 9.956672191619873047e-01
-6.607357859611511230e-01 -1.105257272720336914e-01 -1.231441572308540344e-01 -1.912967413663864136e-01 9.956672191619873047e-01
-6.607357859611511230e-01 -1.105257272720336914e-01 -1.231441572308540344e-01 -1.912967413663864136e-01 9.956672191619873047e-01
-6.607357859611511230e-01 -1.105257272720336914e-01 -1.231441572308540344e-01 -1.912967413663864136e-01 9.956672191619873047e-01
-6.333069205284118652e-01 -2.018913626670837402e-01 -7.799147814512252808e-02 -1.231999546289443970e-01 9.949384927749633789e-01
-6.264724135398864746e-01 -2.203040122985839844e-01 -1.839277446269989014e-01 -1.906232237815856934e-01 1.041386961936950684e+00
-5.911803841590881348e-01 -2.371287941932678223e-01 -2.433162182569503784e-01 -1.902867257595062256e-01 1.111227154731750488e+00
-5.579147338867187500e-01 -3.333542644977569580e-01 -2.335961163043975830e-01 -1.485929787158966064e-01 1.141767978668212891e+00
-5.620965361595153809e-01 -4.018794298171997070e-01 -1.748781502246856689e-01 -1.262304484844207764e-01 1.066105842590332031e+00
-5.620965361595153809e-01 -4.018794298171997070e-01 -1.748781502246856689e-01 -1.262304484844207764e-01 1.066105842590332031e+00
-5.620965361595153809e-01 -4.018794298171997070e-01 -1.748781502246856689e-01 -1.262304484844207764e-01 1.066105842590332031e+00
-5.620965361595153809e-01 -4.018794298171997070e-01 -1.748781502246856689e-01 -1.262304484844207764e-01 1.066105842590332031e+00
-2.877301871776580811e-01 -3.502089977264404297e-01 -1.278762817382812500e+00 1.285632848739624023e+00 1.864225506782531738e+00
-9.420589208602905273e-01 -2.015533894300460815e-01 -9.255394339561462402e-01 1.390834808349609375e+00 1.647147893905639648e+00
-9.289577603340148926e-01 -3.839172720909118652e-01 -9.166280627250671387e-01 1.218929529190063477e+00 1.331255316734313965e+00
-1.031193256378173828e+00 -6.822774410247802734e-01 -9.036253690719604492e-01 1.078280806541442871e+00 1.462168693542480469e+00
-1.097736358642578125e+00 -6.149233579635620117e-01 -8.706209063529968262e-01 1.058363795280456543e+00 1.474285960197448730e+00
-1.938514828681945801e+00 -2.114567756652832031e+00 -1.309396624565124512e+00 8.284554481506347656e-01 1.671287178993225098e+00
-1.931347846984863281e+00 -3.071155786514282227e+00 -1.776393413543701172e+00 6.291278600692749023e-01 -1.330112814903259277e+00
-1.383276224136352539e+00 -3.536851406097412109e+00 -2.311685562133789062e+00 1.745188385248184204e-01 -1.871173262596130371e+00
-1.025547742843627930e+00 -3.383287668228149414e+00 -1.784309625625610352e+00 4.152382016181945801e-01 -1.676755189895629883e+00
-1.109207987785339355e+00 -2.050161123275756836e+00 -6.279917955398559570e-01 5.180425047874450684e-01 -1.001597046852111816e-01
-1.323297739028930664e+00 -2.037075519561767578e+00 -5.458008646965026855e-01 5.744926333427429199e-01 -3.810176253318786621e-02
-1.285617113113403320e+00 -2.209052801132202148e+00 -5.687732100486755371e-01 2.723369002342224121e-01 -1.659636795520782471e-01
-6.160661578178405762e-01 -1.769701242446899414e+00 -7.041392922401428223e-01 5.255686044692993164e-01 -6.067626476287841797e-01
-6.297592520713806152e-01 -1.565575480461120605e+00 -5.564666986465454102e-01 5.178008675575256348e-01 -5.915914773941040039e-01
-5.997425913810729980e-01 -1.672809600830078125e+00 -3.243926465511322021e-01 8.277022242546081543e-01 -6.606794595718383789e-01
-7.211031913757324219e-01 -2.020319938659667969e+00 -1.830603778362274170e-01 8.145320415496826172e-01 -8.578950762748718262e-01
-2.283941656351089478e-01 -2.312924385070800781e+00 -1.899145096540451050e-01 -7.498707771301269531e-01 -1.179986953735351562e+00
-3.221539855003356934e-01 -2.154344797134399414e+00 -1.731900274753570557e-01 -6.040840744972229004e-01 -1.360602498054504395e+00
-4.755037128925323486e-01 -2.117210865020751953e+00 -2.726615071296691895e-01 -7.593658566474914551e-01 -1.277071237564086914e+00
-2.217511981725692749e-01 -2.308752775192260742e+00 6.063937544822692871e-01 -1.070806145668029785e+00 -6.306247711181640625e-01
-1.648645102977752686e-01 -1.863923192024230957e+00 4.215412437915802002e-01 -1.146328330039978027e+00 -8.349856734275817871e-01
-1.694535911083221436e-01 -1.737695693969726562e+00 4.418030977249145508e-01 -1.167503952980041504e+00 -7.906630635261535645e-01
-1.217851400375366211e+00 -2.707386732101440430e+00 -3.929164260625839233e-02 -3.428157269954681396e-01 -4.522463977336883545e-01
-1.100736975669860840e+00 -2.627334833145141602e+00 -6.313779950141906738e-02 -3.385426998138427734e-01 1.168600618839263916e-01
-9.152122735977172852e-01 -1.751279711723327637e+00 2.017091810703277588e-01 -4.867585897445678711e-01 4.756866097450256348e-01
-3.312387466430664062e-01 -1.907142043113708496e+00 8.206071257591247559e-01 -3.752031624317169189e-01 1.816437840461730957e-01
-2.025264799594879150e-01 -2.441195726394653320e+00 1.271053314208984375e+00 -3.701705932617187500e-01 -1.305393218994140625e+00
-1.870939433574676514e-01 -2.258279085159301758e+00 1.677614569664001465e+00 1.790324598550796509e-01 -8.525220155715942383e-01
3.963894546031951904e-01 -2.913485288619995117e+00 8.848227262496948242e-01 -7.683241367340087891e-02 -3.995257019996643066e-01
2.758927643299102783e-01 -3.092170953750610352e+00 1.255912303924560547e+00 -8.451349735260009766e-01 6.111560463905334473e-01
3.036246895790100098e-01 -3.040110111236572266e+00 1.268529891967773438e+00 -8.330495953559875488e-01 6.590526700019836426e-01
7.007807493209838867e-01 -2.450431108474731445e+00 6.443244814872741699e-01 -1.191774010658264160e+00 8.261913061141967773e-01
5.979014635086059570e-01 -2.704437017440795898e+00 6.493169069290161133e-01 -1.045196890830993652e+00 1.086623191833496094e+00
8.489162921905517578e-01 -3.184880018234252930e+00 5.998294949531555176e-01 -1.315896272659301758e+00 1.176351904869079590e+00
8.265545964241027832e-01 -2.957560539245605469e+00 5.097620487213134766e-01 -1.406115770339965820e+00 1.126556158065795898e+00
8.413165211677551270e-01 -2.948876142501831055e+00 6.499098539352416992e-01 -1.335277318954467773e+00 1.101092576980590820e+00
7.162480950355529785e-01 -2.868094444274902344e+00 6.037953495979309082e-01 -1.374915957450866699e+00 1.199755787849426270e+00
7.399624586105346680e-01 -2.928457498550415039e+00 5.258641839027404785e-01 -1.334549784660339355e+00 1.207577228546142578e+00
6.479920744895935059e-01 -2.772469282150268555e+00 8.200109601020812988e-01 -1.184728622436523438e+00 9.226770401000976562e-01
6.824002861976623535e-01 -2.867105245590209961e+00 7.279533743858337402e-01 -1.315441370010375977e+00 7.955996394157409668e-01
5.715412497520446777e-01 -2.913585901260375977e+00 6.876432299613952637e-01 -1.255468487739562988e+00 9.634732604026794434e-01
6.631769537925720215e-01 -2.682924270629882812e+00 7.134641408920288086e-01 -1.235142350196838379e+00 8.797923922538757324e-01
8.658582568168640137e-01 -2.836764097213745117e+00 8.575633168220520020e-01 -1.235098004341125488e+00 8.415084481239318848e-01
5.289703607559204102e-01 -3.144453525543212891e+00 7.086465358734130859e-01 -7.637093067169189453e-01 5.973031520843505859e-01
4.746688008308410645e-01 -3.133451461791992188e+00 7.017806172370910645e-01 -8.486856222152709961e-01 5.862068533897399902e-01
3.210622668266296387e-01 -3.381992101669311523e+00 1.100721120834350586e+00 -1.555259346961975098e+00 1.098183035850524902e+00
7.582960128784179688e-01 -3.047321081161499023e+00 8.674506545066833496e-01 -1.548977732658386230e+00 1.009246230125427246e+00
4.205154478549957275e-01 -2.190989494323730469e+00 8.920338749885559082e-01 -5.431539416313171387e-01 6.520822644233703613e-01
-7.986536026000976562e-01 -2.015022516250610352e+00 1.397676825523376465e+00 -1.140323162078857422e+00 6.402177810668945312e-01
-9.590772986412048340e-01 -2.111757755279541016e+00 1.431332468986511230e+00 -3.415376543998718262e-01 1.062530398368835449e+00
-1.187860965728759766e+00 -2.334657430648803711e+00 1.113899946212768555e+00 -7.931342124938964844e-01 1.291590809822082520e+00
-1.370319873094558716e-01 -1.433915615081787109e+00 8.033529520034790039e-01 1.696973592042922974e-01 1.345619916915893555e+00
-3.068169057369232178e-01 -2.499194622039794922e+00 -8.317984938621520996e-01 -9.708697199821472168e-01 2.098219871520996094e+00
-4.503343701362609863e-01 -2.085788249969482422e+00 -1.358289837837219238e+00 -6.249307990074157715e-01 2.281990051269531250e+00
2.934183478355407715e-01 -1.852696180343627930e+00 -2.847880125045776367e-01 -5.445137619972229004e-01 1.056567907333374023e+00
4.649474322795867920e-01 -1.655853986740112305e+00 -4.204430878162384033e-01 -6.717071533203125000e-01 1.059983253479003906e+00
1.068671941757202148e+00 -1.828262448310852051e+00 -4.138586521148681641e-01 -7.655957341194152832e-01 8.756021261215209961e-01
3.501381278038024902e-01 -1.557938814163208008e+00 -1.392744302749633789e+00 -1.510218024253845215e+00 1.555969715118408203e+00
-1.092889159917831421e-02 -9.739671945571899414e-01 -1.666547417640686035e+00 -1.064901232719421387e+00 1.469428300857543945e+00
-7.876601815223693848e-02 -1.385356187820434570e+00 -1.612537384033203125e+00 -8.026582598686218262e-01 1.176452279090881348e+00
-1.427870541810989380e-01 -1.706564903259277344e+00 -1.852344989776611328e+00 -8.291503190994262695e-01 1.277423977851867676e+00
-7.861270010471343994e-02 -1.794064640998840332e+00 -1.974726557731628418e+00 -6.398212313652038574e-01 1.154000401496887207e+00
-1.576512753963470459e-01 -1.727487087249755859e+00 -1.388133049011230469e+00 -9.898861646652221680e-01 1.581233501434326172e+00
1.741246134042739868e-02 -1.764589548110961914e+00 -1.794768095016479492e+00 -7.757872343063354492e-01 1.104586243629455566e+00
3.900886699557304382e-02 -1.735253214836120605e+00 -1.800497531890869141e+00 -6.798027157783508301e-01 1.081130504608154297e+00
1.456265896558761597e-01 -1.910948038101196289e+00 -1.737018227577209473e+00 -8.757987022399902344e-01 1.202071309089660645e+00
-2.112448364496231079e-01 -1.530073285102844238e+00 -1.653840303421020508e+00 -8.517423272132873535e-01 1.196406126022338867e+00
-6.388031244277954102e-01 -1.639222741127014160e+00 -1.591197967529296875e+00 -7.870591878890991211e-01 1.633046627044677734e+00
-7.338023781776428223e-01 -1.433949470520019531e+00 -1.513368725776672363e+00 -5.754262208938598633e-01 1.611839294433593750e+00
-8.353716731071472168e-01 -1.359907984733581543e+00 -1.115140080451965332e+00 -1.589141786098480225e-02 9.635188579559326172e-01
-1.016156196594238281e+00 -1.635131597518920898e+00 -1.347608447074890137e+00 3.079997003078460693e-01 7.864744067192077637e-01
-6.273833513259887695e-01 -7.816453576087951660e-01 -9.766061902046203613e-01 1.354869604110717773e-01 1.205175891518592834e-01
-4.903630018234252930e-01 -1.184090375900268555e+00 -6.388206481933593750e-01 2.671703696250915527e-02 -1.249446999281644821e-02
-5.016744732856750488e-01 -1.272480964660644531e+00 -6.388109922409057617e-01 6.210787221789360046e-03 4.564591869711875916e-02
-2.000522166490554810e-01 -2.393817186355590820e+00 -7.804523110389709473e-01 1.915699243545532227e+00 7.834373116493225098e-01
-4.802059233188629150e-01 -2.762014865875244141e+00 3.414247632026672363e-01 1.910520434379577637e+00 1.857604831457138062e-02
-6.353086233139038086e-01 -2.978092908859252930e+00 2.444451898336410522e-01 1.970078468322753906e+00 -1.477534472942352295e-01
-6.034207940101623535e-01 -2.956166744232177734e+00 6.733030080795288086e-02 1.869663715362548828e+00 -2.262646555900573730e-01
1.668644100427627563e-01 -1.545520186424255371e+00 -1.120463088154792786e-01 2.014636278152465820e+00 -5.020140409469604492e-01
1.666189134120941162e-01 -1.429985404014587402e+00 6.973744928836822510e-02 1.710481524467468262e+00 -1.811582148075103760e-01
4.891699180006980896e-03 -1.589451432228088379e+00 1.333415210247039795e-01 1.245901703834533691e+00 2.082279510796070099e-02
2.019576728343963623e-02 -1.496257185935974121e+00 1.136985868215560913e-01 1.261868715286254883e+00 4.637483879923820496e-02
2.273565530776977539e-02 -1.593666434288024902e+00 8.710996806621551514e-02 1.247667670249938965e+00 -4.022033140063285828e-02
3.830569609999656677e-02 -1.517006874084472656e+00 1.027175262570381165e-01 1.254355072975158691e+00 3.664726391434669495e-02
3.830569609999656677e-02 -1.517006874084472656e+00 1.027175262570381165e-01 1.254355072975158691e+00 3.664726391434669495e-02
1.212342921644449234e-02 -1.878906488418579102e+00 1.903382539749145508e-01 1.317241191864013672e+00 -1.557440310716629028e-01
-2.408591657876968384e-02 -2.142116785049438477e+00 1.923581957817077637e-01 1.381244421005249023e+00 -1.606793254613876343e-01
-1.559104323387145996e-01 -2.025369882583618164e+00 4.436599090695381165e-02 1.365468144416809082e+00 -3.663420379161834717e-01
-1.065538600087165833e-01 -1.514269471168518066e+00 2.338633835315704346e-01 1.764376521110534668e+00 8.327481150627136230e-02
5.417715311050415039e-01 -7.299437522888183594e-01 1.405259132385253906e+00 1.542890071868896484e+00 -5.033503770828247070e-01
9.894492030143737793e-01 -1.471308231353759766e+00 1.664476633071899414e+00 5.465188026428222656e-01 -4.071612954139709473e-01
1.039918661117553711e+00 -1.962760925292968750e+00 1.829776048660278320e+00 3.231038153171539307e-01 -7.504764199256896973e-01
8.599875569343566895e-01 -1.668983340263366699e+00 1.922967433929443359e+00 2.275711297988891602e-01 -1.432334899902343750e+00
7.187592983245849609e-01 -1.316316127777099609e+00 1.861196756362915039e+00 1.094564557075500488e+00 -1.675676345825195312e+00
7.187592983245849609e-01 -1.316316127777099609e+00 1.861196756362915039e+00 1.094564557075500488e+00 -1.675676345825195312e+00
7.997276186943054199e-01 -1.405408859252929688e+00 1.693827629089355469e+00 1.050591468811035156e+00 -1.873513936996459961e+00
7.479577064514160156e-01 -1.588284730911254883e+00 1.860605597496032715e+00 8.986549973487854004e-01 -1.982584357261657715e+00
9.275224804878234863e-01 -1.296597242355346680e+00 1.998312115669250488e+00 8.626762032508850098e-01 -1.533728599548339844e+00
8.093435168266296387e-01 -1.196975827217102051e+00 2.034777879714965820e+00 9.310939908027648926e-01 -1.698999047279357910e+00
5.213260650634765625e-01 -1.393696546554565430e+00 1.613793730735778809e+00 4.286572337150573730e-01 -4.195184409618377686e-01
7.015572190284729004e-01 -1.136533498764038086e+00 1.701562404632568359e+00 5.059690475463867188e-01 -9.465168714523315430e-01
8.111355304718017578e-01 -8.770900368690490723e-01 1.620631217956542969e+00 4.953250586986541748e-01 -6.042631268501281738e-01
9.772446751594543457e-01 -6.831251382827758789e-01 1.217612981796264648e+00 8.672091364860534668e-01 -7.227965593338012695e-01
-1.039914190769195557e-01 -1.113667726516723633e+00 1.174333572387695312e+00 -2.979467213153839111e-01 3.880483284592628479e-02
7.948122918605804443e-03 -1.296897768974304199e+00 1.115761876106262207e+00 -2.607751786708831787e-01 -7.842877507209777832e-02
7.948122918605804443e-03 -1.296897768974304199e+00 1.115761876106262207e+00 -2.607751786708831787e-01 -7.842877507209777832e-02
2.275873534381389618e-02 -1.283834457397460938e+00 1.203350782394409180e+00 -1.900279521942138672e-01 -9.674784541130065918e-02
1.459282338619232178e-01 -8.332583308219909668e-01 1.243117570877075195e+00 -9.166320413351058960e-02 3.017477393150329590e-01
2.182794213294982910e-01 -8.767071962356567383e-01 1.249894380569458008e+00 -9.342981129884719849e-02 3.513117134571075439e-01
1.771795898675918579e-01 -8.847778439521789551e-01 1.226556897163391113e+00 3.576071187853813171e-02 6.343187093734741211e-01
1.771795898675918579e-01 -8.847778439521789551e-01 1.226556897163391113e+00 3.576071187853813171e-02 6.343187093734741211e-01
1.879390329122543335e-01 -9.448577165603637695e-01 1.189375042915344238e+00 -2.415753155946731567e-02 6.438049077987670898e-01
-5.733349323272705078e-01 -1.394765496253967285e+00 2.559092938899993896e-01 -3.165023624897003174e-01 7.533190250396728516e-01
-4.464152455329895020e-01 -1.547686696052551270e+00 1.399128884077072144e-01 -2.035323977470397949e-01 8.993986845016479492e-01
-4.810166060924530029e-01 -1.590652585029602051e+00 1.841467916965484619e-01 -1.927372366189956665e-01 9.453052878379821777e-01
-4.744003415107727051e-01 -1.370238184928894043e+00 1.786552667617797852e-01 -2.198748737573623657e-01 8.363443613052368164e-01
-4.830603301525115967e-01 -1.398822903633117676e+00 1.498256474733352661e-01 -1.979182809591293335e-01 7.460814714431762695e-01
-2.870461940765380859e-01 -1.100926876068115234e+00 -3.267110288143157959e-01 -4.224505722522735596e-01 1.405517578125000000e+00
-3.745158016681671143e-02 -2.966822385787963867e+00 -1.904912292957305908e-01 -8.798557519912719727e-01 1.489349603652954102e+00
3.165988624095916748e-01 -1.578354239463806152e+00 3.655173778533935547e-01 -6.140598058700561523e-01 9.324396848678588867e-01
1.375668793916702271e-01 -1.843000173568725586e+00 6.721890568733215332e-01 -6.955603361129760742e-01 9.280164241790771484e-01
1.885737776756286621e-01 -1.679185986518859863e+00 6.016405820846557617e-01 -6.716176271438598633e-01 8.841602802276611328e-01
1.625767350196838379e+00 -7.511290311813354492e-01 -6.244745850563049316e-01 -8.782752156257629395e-01 1.514846682548522949e+00
1.289665460586547852e+00 -1.525362849235534668e+00 -5.955762267112731934e-01 -9.081805348396301270e-01 1.766910910606384277e+00
1.195072770118713379e+00 -1.822187900543212891e+00 -1.057923316955566406e+00 -7.452991604804992676e-01 1.625718832015991211e+00
1.245169639587402344e+00 -1.852732658386230469e+00 -1.245093584060668945e+00 -6.916828751564025879e-01 1.359622120857238770e+00
-4.400651752948760986e-01 2.025547742843627930e+00 -8.947694897651672363e-01 -5.656611323356628418e-01 2.440684795379638672e+00
-3.073837459087371826e-01 1.940575480461120605e+00 -8.222196102142333984e-01 -6.153847575187683105e-01 2.433592081069946289e+00
-2.630673646926879883e-01 2.044138908386230469e+00 -8.364503383636474609e-01 -4.704899191856384277e-01 2.385406970977783203e+00
-5.179649591445922852e-01 1.823012828826904297e+00 -9.040865302085876465e-01 -4.632716998457908630e-02 2.044677019119262695e+00
-9.541787505149841309e-01 1.015022754669189453e+00 -3.849315941333770752e-01 -3.346022963523864746e-01 2.622941732406616211e+00
-3.814357519149780273e-01 3.982102870941162109e-01 3.162834942340850830e-01 -7.565611004829406738e-01 2.076744794845581055e+00
-3.056495189666748047e-01 8.280378580093383789e-01 5.934045314788818359e-01 -5.777884125709533691e-01 1.491958618164062500e+00
-3.812343180179595947e-01 1.607890844345092773e+00 5.120013952255249023e-01 -6.414464712142944336e-01 1.355491518974304199e+00
-4.576102197170257568e-01 -3.434163331985473633e-02 1.347259998321533203e+00 -2.671825885772705078e-01 1.511976361274719238e+00
4.033669829368591309e-01 1.423377543687820435e-04 6.471152901649475098e-01 2.677036225795745850e-01 1.231041908264160156e+00
-4.894637763500213623e-01 -1.732226014137268066e-01 -1.339622378349304199e+00 9.024832248687744141e-01 1.599386215209960938e+00
-9.139281511306762695e-01 -1.644821763038635254e-01 -1.134622931480407715e+00 1.044405460357666016e+00 1.604523181915283203e+00
-1.101738452911376953e+00 -1.135921031236648560e-01 -1.176773071289062500e+00 8.995676040649414062e-01 1.401758313179016113e+00
-1.060913085937500000e+00 2.682214602828025818e-02 -7.139164209365844727e-01 7.886617779731750488e-01 2.162900924682617188e+00
-1.397175431251525879e+00 -1.764006018638610840e-01 -1.518427252769470215e+00 9.642717242240905762e-01 1.547842741012573242e+00
-1.279841661453247070e+00 -1.377237081527709961e+00 -1.480038523674011230e+00 4.497529268264770508e-01 1.646082997322082520e+00
-1.356512188911437988e+00 -1.360970854759216309e+00 -1.518184185028076172e+00 4.684474468231201172e-01 1.593976140022277832e+00
-1.192189931869506836e+00 -1.290048360824584961e+00 -1.446386218070983887e+00 6.267594099044799805e-01 1.296027898788452148e+00
-1.188467144966125488e+00 -2.262183666229248047e+00 -1.691290020942687988e+00 6.359592676162719727e-01 1.304190993309020996e+00
-6.277560591697692871e-01 -3.179196834564208984e+00 -2.194595098495483398e+00 5.725892186164855957e-01 1.683251976966857910e+00
-5.555692911148071289e-01 -5.446730852127075195e-01 -1.726070165634155273e+00 5.734391510486602783e-02 2.827996492385864258e+00
-5.851744413375854492e-01 -5.848345756530761719e-01 -1.251803398132324219e+00 -5.747477710247039795e-02 2.518266201019287109e+00
-4.667835831642150879e-01 -6.792759299278259277e-01 -9.284297823905944824e-01 -9.413489699363708496e-02 2.084578037261962891e+00
1.025017201900482178e-01 5.467107892036437988e-01 -7.264419794082641602e-01 -1.846910715103149414e+00 1.979201674461364746e+00
2.483587414026260376e-01 2.755075693130493164e-01 -1.288598895072937012e+00 -1.482652187347412109e+00 2.388276815414428711e+00
4.043070375919342041e-01 1.316824197769165039e+00 -2.177013874053955078e+00 -1.439433574676513672e+00 3.051383495330810547e+00
6.441299617290496826e-02 1.880969285964965820e+00 -2.058461189270019531e+00 -1.386571049690246582e+00 2.770706892013549805e+00
5.740216970443725586e-01 1.128537893295288086e+00 -1.825622558593750000e+00 -6.593599915504455566e-02 6.275020837783813477e-01
5.605656504631042480e-01 1.264340519905090332e+00 -8.005910515785217285e-01 -1.322218537330627441e+00 3.324849605560302734e+00
4.354701936244964600e-01 3.109043240547180176e-01 -4.361725151538848877e-01 -1.082492351531982422e+00 2.424407243728637695e+00
5.582460165023803711e-01 5.610097050666809082e-01 -4.400775432586669922e-01 -8.659072518348693848e-01 2.892755031585693359e+00
2.708224952220916748e-01 -2.394945919513702393e-01 -5.227599740028381348e-01 -6.818321347236633301e-01 2.550542116165161133e+00
1.359653234481811523e+00 6.246902942657470703e-01 7.028554081916809082e-01 -4.418425858020782471e-01 1.642865657806396484e+00
6.775620579719543457e-01 -2.953155934810638428e-01 3.341141045093536377e-01 1.259876787662506104e-01 2.921225309371948242e+00
7.099359035491943359e-01 -5.277092456817626953e-01 2.462261319160461426e-01 -2.261514775454998016e-02 2.548982620239257812e+00
8.851964473724365234e-01 -2.419969141483306885e-01 2.942287623882293701e-01 1.796684265136718750e-01 2.491682767868041992e+00
1.380206584930419922e+00 -4.253185391426086426e-01 2.747546508908271790e-02 1.145383566617965698e-01 1.530389666557312012e+00
4.683232903480529785e-01 1.643630266189575195e-01 5.444483160972595215e-01 2.828637063503265381e-01 1.159627437591552734e+00
6.136642098426818848e-01 2.051496654748916626e-01 4.703698158264160156e-01 2.422315180301666260e-01 1.125259280204772949e+00
5.891582965850830078e-01 4.316247701644897461e-01 4.310759305953979492e-01 1.398301422595977783e-01 1.235746979713439941e+00
3.904842734336853027e-01 3.379940092563629150e-01 6.209477782249450684e-01 4.716729372739791870e-02 1.475692391395568848e+00
9.825848340988159180e-01 2.896335422992706299e-01 1.022230505943298340e+00 3.562359511852264404e-02 1.950794816017150879e+00
1.018149614334106445e+00 4.466273784637451172e-01 9.414227008819580078e-01 1.724218577146530151e-01 1.715635538101196289e+00
9.933357834815979004e-01 4.183522462844848633e-01 8.711142539978027344e-01 3.411983549594879150e-01 1.677289962768554688e+00
8.994932770729064941e-01 5.506654977798461914e-01 1.170819163322448730e+00 1.789600700139999390e-01 1.665989041328430176e+00
5.560889244079589844e-01 3.447442650794982910e-01 1.312261462211608887e+00 5.271793156862258911e-02 1.559945702552795410e+00
2.687445163726806641e+00 4.941291809082031250e-01 5.993523597717285156e-01 1.216046333312988281e+00 1.906405925750732422e+00
9.971377849578857422e-01 1.879747033119201660e+00 1.113495826721191406e+00 -1.704095155000686646e-01 9.848911762237548828e-01
5.700921416282653809e-01 2.209476947784423828e+00 9.470534920692443848e-01 -1.522027850151062012e-01 1.183166503906250000e+00
5.116423964500427246e-01 1.661491870880126953e+00 1.202617049217224121e+00 4.537679851055145264e-01 1.499326705932617188e+00
8.707796335220336914e-01 1.439343929290771484e+00 9.641125202178955078e-01 7.262715101242065430e-01 1.278264522552490234e+00
9.039405584335327148e-01 1.391085624694824219e+00 9.984558224678039551e-01 7.747550010681152344e-01 1.305661201477050781e+00
5.909125208854675293e-01 8.438289165496826172e-01 9.604685306549072266e-01 5.025607347488403320e-01 1.275926351547241211e+00
4.895754456520080566e-01 1.015077471733093262e+00 1.065112113952636719e+00 5.242773294448852539e-01 1.274934172630310059e+00
-9.843795001506805420e-02 8.002818822860717773e-01 2.082313150167465210e-01 -3.567106723785400391e-01 7.220084667205810547e-01
2.080440223217010498e-01 4.605430960655212402e-01 4.480613470077514648e-01 -5.939508676528930664e-01 5.772556662559509277e-01
1.949900388717651367e-01 4.850054681301116943e-01 4.259216487407684326e-01 -5.541797876358032227e-01 6.237268447875976562e-01
3.143668472766876221e-01 4.680663049221038818e-01 6.591080427169799805e-01 -4.060558378696441650e-01 8.228880167007446289e-01
3.170726895332336426e-01 3.835003376007080078e-01 6.138886809349060059e-01 -3.680607974529266357e-01 7.895131111145019531e-01
-2.643532752990722656e-01 5.008813142776489258e-01 9.428732395172119141e-01 -2.560611665248870850e-01 9.009333252906799316e-01
-1.675735414028167725e-01 9.697998762130737305e-01 1.334166407585144043e+00 -5.614174008369445801e-01 1.591222167015075684e+00
-7.904104143381118774e-02 1.019498348236083984e+00 1.481729388236999512e+00 -6.462566852569580078e-01 1.842004299163818359e+00
3.275850415229797363e-01 7.484876513481140137e-01 1.851494193077087402e+00 -3.537438064813613892e-02 1.691990256309509277e+00
2.651162147521972656e-01 5.807116031646728516e-01 7.578014731407165527e-01 -1.133772283792495728e-01 1.763022065162658691e+00
4.633747041225433350e-01 8.329253196716308594e-01 9.616064429283142090e-01 5.663377791643142700e-02 1.693892955780029297e+00
2.300672978162765503e-01 8.496689200401306152e-01 6.522560715675354004e-01 -7.362403720617294312e-02 1.363300323486328125e+00
4.576461315155029297e-01 8.841763734817504883e-01 7.808660268783569336e-01 -3.214938044548034668e-01 1.817317366600036621e+00
4.050789177417755127e-01 8.629932403564453125e-01 7.800267338752746582e-01 -4.112426340579986572e-01 1.726639747619628906e+00
3.189688324928283691e-01 7.900483012199401855e-01 7.591167092323303223e-01 -3.699236512184143066e-01 1.779419183731079102e+00
2.579657137393951416e-01 6.576681733131408691e-01 8.328496813774108887e-01 -4.611246287822723389e-01 1.660704851150512695e+00
2.652539908885955811e-01 7.355837821960449219e-01 7.702664732933044434e-01 -4.422173798084259033e-01 1.721644759178161621e+00
-8.576089739799499512e-01 4.522431492805480957e-01 -3.184479176998138428e-01 2.958956658840179443e-01 3.214799880981445312e+00
-1.286742448806762695e+00 7.993054389953613281e-01 -1.055249422788619995e-01 2.821951508522033691e-01 3.809026479721069336e+00
-1.286742448806762695e+00 7.993054389953613281e-01 -1.055249422788619995e-01 2.821951508522033691e-01 3.809026479721069336e+00
-5.152775049209594727e-01 1.915814161300659180e+00 8.052755594253540039e-01 1.180719852447509766e+00 3.080515861511230469e+00
-6.273881793022155762e-01 1.968717455863952637e+00 7.429950833320617676e-01 1.066877603530883789e+00 3.168278217315673828e+00
-1.197202563285827637e+00 2.110728740692138672e+00 4.592823386192321777e-01 3.985748291015625000e-01 3.464088678359985352e+00
-1.506478786468505859e+00 6.960591077804565430e-01 6.420250535011291504e-01 1.381542906165122986e-02 2.934339046478271484e+00
-1.260890603065490723e+00 2.646673619747161865e-01 3.832331001758575439e-01 -5.266050994396209717e-02 2.449153900146484375e+00
-1.328208327293395996e+00 2.383030354976654053e-01 2.964856028556823730e-01 1.897223591804504395e-01 2.381912946701049805e+00
-8.740317225456237793e-01 4.667465984821319580e-01 4.599405825138092041e-01 2.856489643454551697e-02 2.257695436477661133e+00
-1.059506416320800781e+00 1.419417858123779297e-01 1.007835045456886292e-01 2.055244296789169312e-01 1.837840676307678223e+00
-1.082123041152954102e+00 4.666541516780853271e-02 4.526232928037643433e-02 -1.027838587760925293e-01 1.875524044036865234e+00
-5.436879992485046387e-01 -2.426574528217315674e-01 7.906316518783569336e-01 -7.922561764717102051e-01 1.052108764648437500e+00
-4.500964581966400146e-01 -5.987115502357482910e-01 9.517329931259155273e-01 -7.744953632354736328e-01 1.308054447174072266e+00
-4.690783917903900146e-01 -7.142440229654312134e-02 7.563120722770690918e-01 -5.796307921409606934e-01 1.278255343437194824e+00
-9.154890477657318115e-02 3.765549361705780029e-01 8.756677508354187012e-01 -2.281808704137802124e-01 1.017272710800170898e+00
8.360065519809722900e-02 7.390862107276916504e-01 8.715700507164001465e-01 -5.513406991958618164e-01 6.273669004440307617e-01
1.334994882345199585e-01 7.172306776046752930e-01 6.043751835823059082e-01 -1.315084248781204224e-01 4.828847646713256836e-01
7.793733477592468262e-02 6.923592686653137207e-01 5.486733913421630859e-01 -1.225414946675300598e-01 4.647345542907714844e-01
7.793733477592468262e-02 6.923592686653137207e-01 5.486733913421630859e-01 -1.225414946675300598e-01 4.647345542907714844e-01
1.682635843753814697e-01 6.016513109207153320e-01 5.512616634368896484e-01 -1.070017814636230469e-01 5.723040699958801270e-01
8.686071634292602539e-02 7.198265194892883301e-01 -4.016982018947601318e-01 -6.663105487823486328e-01 3.475818932056427002e-01
1.970429569482803345e-01 -8.570180535316467285e-01 1.042687654495239258e+00 7.749052643775939941e-01 7.925227880477905273e-01
1.811396628618240356e-01 -8.572385311126708984e-01 1.395114898681640625e+00 9.576256871223449707e-01 8.383283615112304688e-01
-4.943798780441284180e-01 -4.594205617904663086e-01 1.961839437484741211e+00 1.357183337211608887e+00 1.378050327301025391e+00
-5.926729440689086914e-01 -1.348528265953063965e-01 1.775434374809265137e+00 1.467750072479248047e+00 1.208548426628112793e+00
-3.497748076915740967e-02 -8.921848535537719727e-01 2.263474464416503906e+00 1.742779612541198730e+00 1.133702158927917480e+00
-5.218578130006790161e-02 -4.135927557945251465e-02 1.840862512588500977e+00 1.561876177787780762e+00 1.511177539825439453e+00
-5.350543260574340820e-01 -1.205379247665405273e+00 1.781749606132507324e+00 1.415786147117614746e+00 9.012093544006347656e-01
-6.006837487220764160e-01 -1.139395594596862793e+00 1.731848478317260742e+00 1.416496872901916504e+00 7.382352352142333984e-01
-5.214768648147583008e-01 -9.377924203872680664e-01 1.607564568519592285e+00 1.496581196784973145e+00 8.209804296493530273e-01
-2.305392324924468994e-01 -7.428628802299499512e-01 1.564323067665100098e+00 1.841158628463745117e+00 7.412638068199157715e-01
-2.264942675828933716e-01 -9.449511766433715820e-01 1.438975691795349121e+00 1.805509805679321289e+00 7.258504033088684082e-01
-2.370865643024444580e-01 -9.054545760154724121e-01 1.443765759468078613e+00 1.809766769409179688e+00 6.911240220069885254e-01
-2.286499440670013428e-01 -2.630290091037750244e-01 8.881365656852722168e-01 2.415005922317504883e+00 1.942459642887115479e-01
-5.899834632873535156e-01 -8.727893233299255371e-01 8.023606538772583008e-01 2.725478410720825195e+00 -1.333506703376770020e-01
-4.297194182872772217e-01 -8.444526195526123047e-01 5.996340513229370117e-01 2.795364141464233398e+00 -1.357832551002502441e-01
-4.473080933094024658e-01 -1.356190443038940430e+00 -1.837439835071563721e-03 2.720154762268066406e+00 2.120814025402069092e-01
-4.457774162292480469e-01 7.545620948076248169e-02 -2.411605417728424072e-01 1.093944191932678223e+00 9.876987934112548828e-01
-2.965191006660461426e-01 -3.924479484558105469e-01 -3.351334109902381897e-02 6.156958937644958496e-01 1.324907541275024414e+00
-4.221118092536926270e-01 -6.043378114700317383e-01 -3.123738765716552734e-01 7.050772905349731445e-01 1.247561931610107422e+00
-4.184879362583160400e-01 -5.329772233963012695e-01 -1.435492560267448425e-02 6.261216998100280762e-01 1.081722736358642578e+00
1.342503428459167480e-01 -9.827183485031127930e-01 1.969033122062683105e+00 7.965167164802551270e-01 2.170755386352539062e+00
-6.260292530059814453e-01 -8.707932233810424805e-01 -8.665444701910018921e-02 9.618504047393798828e-01 1.218391776084899902e+00
7.179947197437286377e-02 -1.787541955709457397e-01 -3.163453042507171631e-01 -5.114543437957763672e-01 1.850573182106018066e+00
1.182785987854003906e+00 -9.530115127563476562e-01 -2.949192821979522705e-01 -8.771125078201293945e-01 1.263355135917663574e+00
5.753293633460998535e-01 -7.687578797340393066e-01 1.883402466773986816e-01 -6.706623435020446777e-01 2.174421787261962891e+00
2.038957327604293823e-01 -1.465963602066040039e+00 4.356752038002014160e-01 -5.210214257240295410e-01 2.065184116363525391e+00
-1.007027029991149902e+00 -8.335437774658203125e-01 -3.105396628379821777e-01 1.209338665008544922e+00 1.319565534591674805e+00
-7.392591238021850586e-01 -7.787159085273742676e-01 -1.620325744152069092e-01 1.591814875602722168e+00 1.762433409690856934e+00
-7.446461319923400879e-01 -1.032383918762207031e+00 -8.688311278820037842e-02 1.698446512222290039e+00 1.707592010498046875e+00
-1.080674290657043457e+00 -8.464902639389038086e-01 -6.221714615821838379e-01 1.586054205894470215e+00 8.739088773727416992e-01
-1.217852592468261719e+00 -7.378857135772705078e-01 -5.398064255714416504e-01 1.620516896247863770e+00 6.922663450241088867e-01
-6.634759902954101562e-01 8.097228407859802246e-01 1.114285588264465332e+00 -1.080280542373657227e+00 1.337067842483520508e+00
-5.129884481430053711e-01 1.322391152381896973e+00 9.461710453033447266e-01 -1.147281765937805176e+00 1.567376852035522461e+00
-4.432568848133087158e-01 1.299756646156311035e+00 4.222818911075592041e-01 -3.396464288234710693e-01 1.993714332580566406e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
1.039229482412338257e-01 -8.715475797653198242e-01 -2.581485211849212646e-01 -5.513663291931152344e-01 1.807791113853454590e+00
-1.094855889678001404e-01 -3.545450270175933838e-01 -4.921808838844299316e-02 -6.367715001106262207e-01 1.819242715835571289e+00
-4.275958240032196045e-01 -1.064542606472969055e-01 6.115484610199928284e-02 -8.054133057594299316e-01 1.709627866744995117e+00
-2.265378832817077637e-02 -1.595876365900039673e-01 9.840139001607894897e-02 -5.862137079238891602e-01 7.408384084701538086e-01
-8.997269906103610992e-04 -1.427181512117385864e-01 3.083629608154296875e-01 -8.714978098869323730e-01 8.964111208915710449e-01
1.529208123683929443e-01 3.806640580296516418e-02 8.441402018070220947e-02 -8.830606937408447266e-01 9.929915070533752441e-01
-4.423989355564117432e-01 6.405377388000488281e-01 2.240903824567794800e-01 -7.534485459327697754e-01 1.391377806663513184e+00
-4.089297652244567871e-01 1.521378457546234131e-01 1.303998470306396484e+00 -4.020114243030548096e-01 1.204276442527770996e+00
-2.391172796487808228e-01 -1.033058762550354004e-02 1.663266897201538086e+00 -7.330147624015808105e-01 1.798051714897155762e+00
-3.467159867286682129e-01 -7.474999129772186279e-02 1.399281620979309082e+00 -1.117458701133728027e+00 6.610072851181030273e-01
-2.618177533149719238e-01 -7.123690843582153320e-02 6.278488636016845703e-01 -6.357792615890502930e-01 9.088559746742248535e-01
-2.697283327579498291e-01 -9.185338020324707031e-02 7.696690559387207031e-01 -7.034553885459899902e-01 1.113171696662902832e+00
-9.879737347364425659e-02 5.865920782089233398e-01 9.529697895050048828e-02 -8.898139595985412598e-01 6.507638692855834961e-01
-6.533640623092651367e-02 5.647211670875549316e-01 1.835368871688842773e-01 -7.462817430496215820e-01 5.392789244651794434e-01
-5.659156292676925659e-02 6.595814228057861328e-01 2.359911948442459106e-01 -7.678190469741821289e-01 7.574599385261535645e-01
-1.183737814426422119e-01 1.044921636581420898e+00 3.730824217200279236e-02 -6.187654137611389160e-01 9.737259745597839355e-01
-9.927780926227569580e-02 1.013648867607116699e+00 3.661740571260452271e-02 -5.941193699836730957e-01 8.265457153320312500e-01
-1.144343316555023193e-01 6.552290916442871094e-01 6.906716525554656982e-02 -1.012547969818115234e+00 6.566924452781677246e-01
-4.406662657856941223e-03 9.527642726898193359e-01 -2.702544257044792175e-02 -6.127439141273498535e-01 6.769834756851196289e-01
-6.322757154703140259e-02 8.222050666809082031e-01 1.046433597803115845e-01 -5.727094411849975586e-01 7.427248358726501465e-01
-3.630152344703674316e-01 6.802720427513122559e-01 3.331344127655029297e-01 -4.879291951656341553e-01 1.252330541610717773e+00
-5.362952351570129395e-01 8.776653409004211426e-01 4.071491360664367676e-01 -2.097793519496917725e-01 9.852213859558105469e-01
-2.716258764266967773e-01 1.128289222717285156e+00 2.899111434817314148e-02 -8.213847875595092773e-02 6.501166820526123047e-01
-2.627465426921844482e-01 7.003880143165588379e-01 -1.754382699728012085e-01 9.569066017866134644e-02 1.033586025238037109e+00
-2.627465426921844482e-01 7.003880143165588379e-01 -1.754382699728012085e-01 9.569066017866134644e-02 1.033586025238037109e+00
-5.378820896148681641e-01 1.220349192619323730e+00 -6.543850898742675781e-02 -6.261550188064575195e-01 2.245649099349975586e+00
-8.229956030845642090e-01 1.106586098670959473e+00 -1.966134011745452881e-01 -9.581255912780761719e-01 1.780297756195068359e+00
-8.257203102111816406e-01 1.218579053878784180e+00 -4.142438247799873352e-02 -1.030513644218444824e+00 1.902754187583923340e+00
-7.497787475585937500e-01 9.044764041900634766e-01 -4.400757551193237305e-01 -9.505125284194946289e-01 1.968457579612731934e+00
-7.132672667503356934e-01 8.896418213844299316e-01 -4.827350080013275146e-01 -1.021969079971313477e+00 1.970169663429260254e+00
-1.555913984775543213e-01 1.020460844039916992e+00 -5.016952157020568848e-01 -9.510100483894348145e-01 1.722773909568786621e+00
-2.775634229183197021e-01 5.020193457603454590e-01 -7.525597214698791504e-01 -9.946430325508117676e-01 1.421024322509765625e+00
5.274643748998641968e-02 3.132001757621765137e-01 -9.132859110832214355e-01 -5.078021287918090820e-01 1.201557278633117676e+00
4.784269630908966064e-02 2.240735888481140137e-01 -9.740894436836242676e-01 -5.971111655235290527e-01 1.159873604774475098e+00
-6.612584739923477173e-02 2.913550734519958496e-01 -7.522338628768920898e-01 -2.566309273242950439e-01 1.287405252456665039e+00
6.069632247090339661e-02 7.421263307332992554e-02 -7.698823213577270508e-01 -1.207669600844383240e-01 1.374675512313842773e+00
-1.899345815181732178e-01 8.903177827596664429e-02 -1.034779548645019531e+00 -2.398807555437088013e-01 1.645280480384826660e+00
1.990443944931030273e+00 -2.057114839553833008e-01 -1.100034356117248535e+00 -3.910827636718750000e-01 1.696138143539428711e+00
9.145295619964599609e-01 -1.378281950950622559e+00 -1.639824509620666504e+00 -2.789139151573181152e-01 1.742435812950134277e+00
8.338283300399780273e-01 -1.225537061691284180e+00 -1.314495682716369629e+00 -3.318639397621154785e-01 1.981335997581481934e+00
8.404650092124938965e-01 -1.126974225044250488e+00 -1.168384552001953125e+00 -2.401943057775497437e-01 2.028466701507568359e+00
7.530724406242370605e-01 -1.042264580726623535e+00 -1.132928490638732910e+00 -2.157586067914962769e-02 1.685572624206542969e+00
2.207258939743041992e+00 -2.576952576637268066e-01 -9.094501137733459473e-01 -1.597568154335021973e+00 2.736234426498413086e+00
7.685421109199523926e-01 2.994707524776458740e-01 -9.636269807815551758e-01 -2.039366066455841064e-01 1.148752927780151367e+00
1.013657212257385254e+00 4.854857921600341797e-02 -1.123122215270996094e+00 -1.859119087457656860e-01 1.532951593399047852e+00
1.152250885963439941e+00 -1.338281035423278809e-01 -1.035549163818359375e+00 -2.993610501289367676e-01 1.605376839637756348e+00
1.366224884986877441e+00 -5.477573275566101074e-01 -1.166676998138427734e+00 -3.848157525062561035e-01 1.498485207557678223e+00
1.332268714904785156e+00 -2.869705557823181152e-01 -1.112289786338806152e+00 -3.790306150913238525e-01 1.711534976959228516e+00
1.285910487174987793e+00 5.431920289993286133e-02 -1.167911767959594727e+00 -3.378985524177551270e-01 2.034382581710815430e+00
8.603326082229614258e-01 1.127734065055847168e+00 -1.605771183967590332e+00 -2.619369328022003174e-01 1.290195822715759277e+00
9.008978605270385742e-01 1.165683031082153320e+00 -1.590059757232666016e+00 -2.214439660310745239e-01 1.282636046409606934e+00
7.914826273918151855e-01 1.107182145118713379e+00 -1.570016503334045410e+00 -2.545469999313354492e-01 1.145850062370300293e+00
2.195136994123458862e-01 1.454640984535217285e+00 -1.048758506774902344e+00 -4.090422093868255615e-01 1.502539992332458496e+00
1.362869292497634888e-01 1.135372996330261230e+00 -1.014434218406677246e+00 -4.681413173675537109e-01 1.173922538757324219e+00
3.487677574157714844e-01 8.108321428298950195e-01 -6.334705352783203125e-01 -9.107755422592163086e-01 1.173630714416503906e+00
7.183066010475158691e-02 4.007698595523834229e-01 -1.033243894577026367e+00 -3.304478526115417480e-01 1.139227747917175293e+00
2.740455269813537598e-01 2.257100492715835571e-02 -1.049415230751037598e+00 -2.069272994995117188e-01 1.238353013992309570e+00
7.344741225242614746e-01 -8.751693181693553925e-03 -4.547204077243804932e-01 -1.551446169614791870e-01 1.408539175987243652e+00
7.160719037055969238e-01 2.009406983852386475e-01 -2.437665313482284546e-01 -2.462037652730941772e-01 1.156484842300415039e+00
8.104819655418395996e-01 -1.750355213880538940e-02 -3.411945104598999023e-01 -2.010273635387420654e-01 1.523861646652221680e+00
8.213049173355102539e-01 1.920137926936149597e-02 -3.622208237648010254e-01 -1.964810937643051147e-01 1.601976037025451660e+00
8.948913216590881348e-01 -3.020757436752319336e-01 -5.683938264846801758e-01 -2.386002540588378906e-01 1.940516352653503418e+00
1.193471193313598633e+00 1.339142322540283203e-01 -7.884423136711120605e-01 -2.344870120286941528e-01 1.895705580711364746e+00
1.189136147499084473e+00 7.478185296058654785e-01 -7.185143828392028809e-01 -2.914541959762573242e-01 1.690531373023986816e+00
1.301128983497619629e+00 6.685014069080352783e-02 -5.591953396797180176e-01 6.978380680084228516e-02 1.599608898162841797e+00
1.449829220771789551e+00 -3.448837995529174805e-01 -6.760427355766296387e-01 -4.589067697525024414e-01 1.834280848503112793e+00
1.436964154243469238e+00 -3.843489587306976318e-01 -5.676104426383972168e-01 -4.240842163562774658e-01 2.017059564590454102e+00
1.342000484466552734e+00 -1.976114884018898010e-02 4.524662792682647705e-01 1.419873982667922974e-01 1.151305437088012695e+00
1.334102272987365723e+00 1.820235252380371094e-01 6.174701452255249023e-01 -1.534393727779388428e-01 1.600025415420532227e+00
1.299273729324340820e+00 1.688691973686218262e-01 5.235757827758789062e-01 -1.558166146278381348e-01 1.789464116096496582e+00
6.899974495172500610e-02 -1.986741274595260620e-01 1.939549207687377930e+00 1.190135180950164795e-01 1.882066845893859863e+00
3.185477107763290405e-03 5.245669931173324585e-02 1.703058600425720215e+00 1.436418741941452026e-01 1.964166402816772461e+00
2.071728557348251343e-02 9.783235192298889160e-02 1.726434230804443359e+00 5.234143137931823730e-01 2.053663015365600586e+00
-1.425906270742416382e-01 3.825532197952270508e-01 1.519840717315673828e+00 4.630724787712097168e-01 1.969552874565124512e+00
1.359235405921936035e+00 1.365651369094848633e+00 -1.160418033599853516e+00 -6.842215359210968018e-02 -8.194166421890258789e-01
1.429055452346801758e+00 1.577723383903503418e+00 -1.294979095458984375e+00 1.015423089265823364e-01 -8.654268383979797363e-01
1.049998760223388672e+00 1.441146612167358398e+00 -1.305662035942077637e+00 2.786139547824859619e-01 -5.542986989021301270e-01
1.008725523948669434e+00 1.414789438247680664e+00 -3.679931163787841797e-01 3.653758764266967773e-01 -6.494991779327392578e-01
1.274601578712463379e+00 1.061792373657226562e+00 -1.707288622856140137e-02 6.488662362098693848e-01 -1.226476907730102539e+00
1.154550194740295410e+00 1.108834028244018555e+00 -2.539228200912475586e-01 6.229130029678344727e-01 -1.157826542854309082e+00
1.129688501358032227e+00 1.555175900459289551e+00 3.918438255786895752e-01 5.495196580886840820e-01 -5.956668257713317871e-01
7.915837764739990234e-01 1.735160231590270996e+00 4.829872399568557739e-02 2.402775734663009644e-01 3.211436867713928223e-01
6.386205554008483887e-01 1.780944585800170898e+00 1.567012816667556763e-01 3.073570728302001953e-01 2.980188429355621338e-01
6.038685441017150879e-01 1.450727105140686035e+00 -2.710018157958984375e-01 3.332569301128387451e-01 4.329126477241516113e-01
3.286204338073730469e-01 1.962672352790832520e+00 -1.386788636445999146e-01 2.123955786228179932e-01 7.220466732978820801e-01
3.745263814926147461e-01 1.969683766365051270e+00 -1.406160891056060791e-01 2.460287809371948242e-01 6.540461182594299316e-01
6.051992177963256836e-01 1.523059725761413574e+00 -1.773573756217956543e-01 1.470970809459686279e-01 3.181982338428497314e-01
5.792548060417175293e-01 1.543846011161804199e+00 -1.787555515766143799e-01 1.545605659484863281e-01 4.052281379699707031e-01
5.761837363243103027e-01 1.438138365745544434e+00 -2.010830789804458618e-01 2.947707176208496094e-01 4.627518057823181152e-01
5.893715620040893555e-01 1.432215809822082520e+00 -2.086281925439834595e-01 2.764749526977539062e-01 3.728027343750000000e-01
7.025135159492492676e-01 1.330387949943542480e+00 -2.402895838022232056e-01 2.783135771751403809e-01 4.930153191089630127e-01
1.611777395009994507e-01 1.978953003883361816e+00 8.409058302640914917e-02 -1.152009069919586182e-01 9.964683055877685547e-01
-1.232224851846694946e-01 2.091033935546875000e+00 1.473253071308135986e-01 -3.933525085449218750e-01 5.625144243240356445e-01
-3.399122059345245361e-01 1.791083812713623047e+00 -1.207439899444580078e-01 4.744337499141693115e-02 1.098290205001831055e+00
-1.666314899921417236e-01 1.489795923233032227e+00 -7.092967629432678223e-02 2.105039730668067932e-02 7.945622205734252930e-01
-1.788415908813476562e-01 1.398801445960998535e+00 1.185765862464904785e-02 -5.222436413168907166e-02 6.073170304298400879e-01
-8.334832638502120972e-02 1.587910413742065430e+00 1.978263258934020996e-01 -2.077017426490783691e-01 6.666580438613891602e-01
-2.863366007804870605e-01 1.612424612045288086e+00 2.285328060388565063e-01 -1.666662693023681641e-01 5.542839765548706055e-01
-3.424736261367797852e-01 1.531526684761047363e+00 2.700038552284240723e-01 -9.940309822559356689e-02 4.472742080688476562e-01
-3.749681115150451660e-01 1.317523241043090820e+00 1.810800284147262573e-01 -7.585661113262176514e-02 4.824870228767395020e-01
-4.226394295692443848e-01 7.573815584182739258e-01 1.890810728073120117e-01 -5.052920430898666382e-02 1.052054524421691895e+00
-5.115886926651000977e-01 5.443385839462280273e-01 -2.808007597923278809e-01 -3.476337194442749023e-01 6.139877438545227051e-01
9.439649432897567749e-02 3.420177102088928223e-01 1.699466943740844727e+00 -7.325682640075683594e-01 5.550340414047241211e-01
-6.363239139318466187e-02 2.965387403964996338e-01 1.386306285858154297e+00 -1.230924367904663086e+00 1.281429290771484375e+00
-1.798649132251739502e-01 3.614550232887268066e-01 1.341837525367736816e+00 -1.259085536003112793e+00 1.346843719482421875e+00
-5.112295746803283691e-01 6.786200404167175293e-02 7.531991600990295410e-01 -8.206111192703247070e-01 7.860752940177917480e-01
-4.472595751285552979e-01 2.489069700241088867e-01 8.202012777328491211e-01 -6.664196252822875977e-01 6.861857175827026367e-01
3.899005353450775146e-01 -3.535116910934448242e-01 1.406916022300720215e+00 -1.078745961189270020e+00 1.192578196525573730e+00
2.996231801807880402e-02 4.831573665142059326e-01 3.145214915275573730e-01 -4.648969173431396484e-01 1.616363406181335449e+00
2.698849737644195557e-01 2.619832754135131836e-01 4.499239325523376465e-01 -2.344330400228500366e-01 1.293713688850402832e+00
3.802928924560546875e-01 7.894689440727233887e-01 2.303297519683837891e-01 -1.397182494401931763e-01 1.157668709754943848e+00
1.860551238059997559e-01 4.721464812755584717e-01 -2.230165526270866394e-02 4.060551524162292480e-02 1.246341824531555176e+00
1.604943871498107910e-01 2.788097262382507324e-01 -8.760672807693481445e-02 2.048005722463130951e-02 1.164558768272399902e+00
2.948895692825317383e-01 7.125067710876464844e-01 -1.052923053503036499e-01 -4.800176620483398438e-02 8.247521519660949707e-01
3.579278588294982910e-01 5.739041566848754883e-01 3.250396847724914551e-01 4.368668794631958008e-02 1.072456240653991699e+00
6.123793721199035645e-01 5.311939716339111328e-01 6.143897771835327148e-01 -3.938733935356140137e-01 1.526596665382385254e+00
5.507439374923706055e-01 -1.753974705934524536e-01 2.853029370307922363e-01 1.799726784229278564e-01 1.649622321128845215e+00
4.977525472640991211e-01 -1.284046620130538940e-01 2.498034387826919556e-01 2.880633175373077393e-01 1.677193999290466309e+00
1.326359510421752930e-01 8.636418730020523071e-02 1.376741677522659302e-01 6.817807555198669434e-01 2.202306032180786133e+00
1.326359510421752930e-01 8.636418730020523071e-02 1.376741677522659302e-01 6.817807555198669434e-01 2.202306032180786133e+00
5.924685001373291016e-01 2.259741127490997314e-01 -3.001514077186584473e-01 1.213240623474121094e-01 1.803021788597106934e+00
-1.681400090456008911e-02 3.232466280460357666e-01 -6.568113565444946289e-01 -1.116740480065345764e-01 1.823702573776245117e+00
1.133738160133361816e-01 2.776807844638824463e-01 -5.477548837661743164e-01 3.872658312320709229e-01 2.009930133819580078e+00
4.391234815120697021e-01 -6.821337938308715820e-01 -7.124126553535461426e-01 -3.359309732913970947e-01 2.217129707336425781e+00
6.053303480148315430e-01 9.993910789489746094e-03 -1.594234704971313477e-01 -3.189791738986968994e-01 2.048463821411132812e+00
5.978587865829467773e-01 -1.061659827828407288e-01 3.476800024509429932e-02 -7.810195535421371460e-02 1.925765752792358398e+00
6.376989483833312988e-01 -2.003676444292068481e-01 -3.514557480812072754e-01 -6.721679866313934326e-02 1.781494021415710449e+00
5.980683565139770508e-01 9.082485735416412354e-02 -5.875029563903808594e-01 -9.200100600719451904e-02 1.398213267326354980e+00
7.120767831802368164e-01 2.431517094373703003e-02 -8.442550301551818848e-01 -5.583850145339965820e-01 1.931763768196105957e+00
7.873793840408325195e-01 2.831108868122100830e-01 -7.778261303901672363e-01 -6.568422317504882812e-01 1.928290724754333496e+00
8.086863756179809570e-01 1.066204011440277100e-01 -1.944500654935836792e-01 -4.123174846172332764e-01 1.452634453773498535e+00
5.064363479614257812e-01 4.333374202251434326e-01 -1.559969633817672729e-01 -3.422380089759826660e-01 1.028952240943908691e+00
4.934709370136260986e-01 1.966546922922134399e-01 -2.078660279512405396e-01 -2.933922111988067627e-01 9.501115083694458008e-01
7.986535429954528809e-01 -3.218480050563812256e-01 2.021597027778625488e-01 -1.109144210815429688e+00 3.804332613945007324e-01
7.986535429954528809e-01 -3.218480050563812256e-01 2.021597027778625488e-01 -1.109144210815429688e+00 3.804332613945007324e-01
6.841881275177001953e-01 -3.266040086746215820e-01 1.974756419658660889e-01 -1.137855172157287598e+00 3.950581848621368408e-01
7.440192699432373047e-01 -1.994239985942840576e-01 2.811326086521148682e-01 -1.143091917037963867e+00 6.141739487648010254e-01
7.440192699432373047e-01 -1.994239985942840576e-01 2.811326086521148682e-01 -1.143091917037963867e+00 6.141739487648010254e-01
7.931437492370605469e-01 -2.578258514404296875e-01 1.101961061358451843e-01 -1.167049288749694824e+00 5.662027597427368164e-01
6.743006110191345215e-01 -1.713709831237792969e-01 1.421831399202346802e-01 -1.178560733795166016e+00 6.856535673141479492e-01
6.605707406997680664e-01 -1.052280962467193604e-01 1.342265754938125610e-01 -1.199878215789794922e+00 7.361275553703308105e-01
6.605707406997680664e-01 -1.052280962467193604e-01 1.342265754938125610e-01 -1.199878215789794922e+00 7.361275553703308105e-01
1.219169497489929199e+00 -3.329977393150329590e-01 7.496311664581298828e-01 -1.661790847778320312e+00 6.983826756477355957e-01
1.290066242218017578e+00 -2.028832286596298218e-01 6.492078900337219238e-01 -1.632358431816101074e+00 2.899117767810821533e-01
1.348698377609252930e+00 -1.057433187961578369e-01 5.405998826026916504e-01 -1.513652205467224121e+00 3.924808502197265625e-01
1.366430282592773438e+00 -2.241503745317459106e-01 5.527660846710205078e-01 -1.452137589454650879e+00 3.331435322761535645e-01
1.287377476692199707e+00 -9.374047815799713135e-02 7.633882761001586914e-01 -1.418241858482360840e+00 3.237101733684539795e-01
1.337228536605834961e+00 -1.233474239706993103e-01 8.236556053161621094e-01 -1.409881830215454102e+00 4.011219441890716553e-01
1.332843065261840820e+00 -9.087586402893066406e-02 6.997075080871582031e-01 -1.439542889595031738e+00 5.629558563232421875e-01
1.922179579734802246e+00 -7.701099514961242676e-01 1.089556932449340820e+00 -2.521399974822998047e+00 8.511695265769958496e-01
2.004305124282836914e+00 -5.127820372581481934e-01 1.355497956275939941e+00 -2.173869609832763672e+00 9.074772596359252930e-01
1.520960688591003418e+00 -5.041527152061462402e-01 1.192185997962951660e+00 -2.232007980346679688e+00 9.569691419601440430e-01
1.232247471809387207e+00 -2.240617722272872925e-01 8.138290047645568848e-01 -2.020558834075927734e+00 6.422126889228820801e-01
1.340559720993041992e+00 -6.058347225189208984e-01 1.158922195434570312e+00 -2.036122322082519531e+00 7.303383350372314453e-01
1.458647966384887695e+00 -2.962555885314941406e-01 1.177109837532043457e+00 -1.938921213150024414e+00 7.749782800674438477e-01
1.411115646362304688e+00 8.002796024084091187e-02 1.076087594032287598e+00 -1.885280013084411621e+00 9.587086439132690430e-01
1.330242872238159180e+00 -2.881515026092529297e-01 9.356051683425903320e-01 -1.948799014091491699e+00 1.287285566329956055e+00
7.022030651569366455e-03 -5.461942553520202637e-01 2.806291542947292328e-02 -1.685397386550903320e+00 1.311871051788330078e+00
7.754129916429519653e-02 -6.540700793266296387e-01 5.521761626005172729e-02 -1.717345237731933594e+00 1.276138186454772949e+00
7.754129916429519653e-02 -6.540700793266296387e-01 5.521761626005172729e-02 -1.717345237731933594e+00 1.276138186454772949e+00
1.090737730264663696e-01 -5.557698011398315430e-01 1.161101907491683960e-01 -1.745026230812072754e+00 1.343240141868591309e+00
-4.833943396806716919e-02 -3.977452516555786133e-01 -2.993348240852355957e-01 -1.643976449966430664e+00 1.933654665946960449e+00
7.778707146644592285e-02 1.223796844482421875e+00 3.508421480655670166e-01 -2.234022378921508789e+00 1.364503860473632812e+00
-5.308136343955993652e-01 6.976475119590759277e-01 -5.820848047733306885e-02 -2.078922748565673828e+00 1.583785772323608398e+00
8.567839264869689941e-01 -1.045738816261291504e+00 -1.364892482757568359e+00 -1.302208900451660156e+00 1.938187360763549805e+00
1.133379340171813965e+00 -1.581939101219177246e+00 -2.534780263900756836e+00 -1.670481324195861816e+00 2.461414098739624023e+00
9.827061295509338379e-01 -1.493586778640747070e+00 -2.567513465881347656e+00 -1.753171801567077637e+00 2.143845558166503906e+00
8.218967914581298828e-02 -2.317964553833007812e+00 -1.460045695304870605e+00 -8.980517089366912842e-02 -1.592921614646911621e-01
2.647100687026977539e-01 -1.545508146286010742e+00 -1.676280021667480469e+00 -2.061364501714706421e-01 1.435614705085754395e+00
1.526809781789779663e-01 -1.475970029830932617e+00 -1.598866105079650879e+00 -2.267926633358001709e-01 1.116276741027832031e+00
4.401478171348571777e-01 -1.338110208511352539e+00 -1.917303204536437988e+00 3.682305514812469482e-01 1.958966374397277832e+00
-1.756285429000854492e-01 -1.426225066184997559e+00 -1.913598418235778809e+00 6.967509388923645020e-01 1.367660403251647949e+00
2.973363399505615234e-01 -1.143696188926696777e+00 2.147585749626159668e-01 -6.365132927894592285e-01 1.847236871719360352e+00
-1.341178268194198608e-01 -3.462776243686676025e-01 4.896872937679290771e-01 -1.154662251472473145e+00 1.887801885604858398e+00
7.381702959537506104e-02 -2.434924244880676270e-04 2.817783057689666748e-01 -9.864795804023742676e-01 2.321383714675903320e+00
4.009886085987091064e-01 -7.944980859756469727e-01 2.859919369220733643e-01 -1.174817919731140137e+00 2.950187444686889648e+00
4.361284375190734863e-01 -6.432765722274780273e-01 5.096974372863769531e-01 -1.410750627517700195e+00 2.708751201629638672e+00
1.745822787284851074e+00 -1.267554879188537598e+00 -5.620668828487396240e-02 -1.369521021842956543e+00 1.737453222274780273e+00
1.730012297630310059e+00 4.198421537876129150e-01 -5.488353967666625977e-01 -1.474776029586791992e+00 1.172840356826782227e+00
1.730012297630310059e+00 4.198421537876129150e-01 -5.488353967666625977e-01 -1.474776029586791992e+00 1.172840356826782227e+00
1.570975661277770996e+00 -1.464464783668518066e+00 -1.008522033691406250e+00 -1.389523267745971680e+00 5.836197137832641602e-01
1.212720751762390137e+00 -1.096625685691833496e+00 -8.498023748397827148e-01 -1.477585554122924805e+00 9.970369935035705566e-01
1.173800230026245117e+00 -1.036217570304870605e+00 -7.897588014602661133e-01 -1.315206766128540039e+00 9.634345769882202148e-01
1.156413078308105469e+00 -9.992744922637939453e-01 -7.208786606788635254e-01 -1.340452671051025391e+00 9.383414983749389648e-01
1.151410937309265137e+00 -8.820827007293701172e-01 -5.603345036506652832e-01 -1.191487550735473633e+00 7.685457468032836914e-01
8.700082302093505859e-01 -6.498157382011413574e-01 -4.278459548950195312e-01 -7.904151082038879395e-01 1.221947669982910156e+00
7.109799981117248535e-01 -5.011836290359497070e-01 -2.620923221111297607e-01 -6.780120134353637695e-01 1.217664241790771484e+00
7.169682979583740234e-01 -5.775907635688781738e-01 -4.997158944606781006e-01 -8.435637354850769043e-01 1.177332282066345215e+00
1.067216038703918457e+00 3.790618479251861572e-02 -8.566251397132873535e-02 -5.257194042205810547e-01 9.887498021125793457e-01
1.048432707786560059e+00 2.627627551555633545e-02 1.386654376983642578e-02 -5.077446699142456055e-01 1.020299553871154785e+00
1.141517519950866699e+00 -2.274775952100753784e-01 -1.002372264862060547e+00 -3.162115216255187988e-01 7.294318675994873047e-01
-8.488713204860687256e-02 -8.383927494287490845e-02 2.532056570053100586e-01 -1.943446278572082520e+00 1.329021811485290527e+00
-5.077622532844543457e-01 -1.777790188789367676e-01 -4.760958254337310791e-02 -1.391735911369323730e+00 9.379080533981323242e-01
-5.077622532844543457e-01 -1.777790188789367676e-01 -4.760958254337310791e-02 -1.391735911369323730e+00 9.379080533981323242e-01
-4.281803667545318604e-01 -3.534994721412658691e-01 -3.571081459522247314e-01 -9.709329605102539062e-01 1.217153549194335938e+00
-4.468976259231567383e-01 -3.509618043899536133e-01 -1.457956880331039429e-01 -9.057924747467041016e-01 1.095859289169311523e+00
-4.275893270969390869e-01 -3.264933824539184570e-01 -1.984309852123260498e-01 -1.004543662071228027e+00 1.075851559638977051e+00
8.364629745483398438e-02 -5.236330628395080566e-01 -1.514657586812973022e-01 -7.507686018943786621e-01 1.523738861083984375e+00
-9.620538353919982910e-02 -5.117242336273193359e-01 -4.929830729961395264e-01 -7.265760898590087891e-01 1.543922185897827148e+00
-1.484287977218627930e-01 2.676133215427398682e-01 -1.347713470458984375e-01 -8.991111516952514648e-01 1.223026275634765625e+00
-3.872156515717506409e-02 7.030472159385681152e-03 1.620299816131591797e-01 -8.323326110839843750e-01 7.773787379264831543e-01
-3.514934703707695007e-02 -7.553844712674617767e-03 1.575629115104675293e-01 -8.838435411453247070e-01 7.328440546989440918e-01
3.810686245560646057e-02 4.889489710330963135e-02 2.592110037803649902e-01 -8.124080300331115723e-01 7.158173322677612305e-01
-1.114368140697479248e-01 1.399178802967071533e-01 1.345782428979873657e-01 -8.633595108985900879e-01 5.543096065521240234e-01
-2.763551771640777588e-01 1.061020255088806152e+00 8.116543889045715332e-01 -2.899894714355468750e-01 4.316725432872772217e-01
-2.095422148704528809e-01 1.241915225982666016e+00 7.865789532661437988e-01 -5.310190320014953613e-01 5.695962905883789062e-01
-2.886566221714019775e-01 1.062466263771057129e+00 5.383535027503967285e-01 -1.858862042427062988e-01 3.515668213367462158e-01
-7.104798555374145508e-01 6.931394934654235840e-01 4.529778063297271729e-01 -7.856001853942871094e-01 1.881945729255676270e+00
-7.468633651733398438e-01 -3.957895040512084961e-01 4.913856983184814453e-01 -2.846302390098571777e-01 2.024981021881103516e+00
-1.703687667846679688e+00 3.909657597541809082e-01 8.963001370429992676e-01 -2.137794196605682373e-01 1.796505331993103027e+00
-1.494365572929382324e+00 6.681209802627563477e-01 8.901662230491638184e-01 -3.022707998752593994e-01 2.018970489501953125e+00
-6.368970274925231934e-01 1.065020799636840820e+00 3.245045840740203857e-01 -3.332365751266479492e-01 2.875699758529663086e+00
-1.549663692712783813e-01 8.851915597915649414e-01 3.275231719017028809e-01 -5.643289089202880859e-01 2.897712469100952148e+00
-6.142086163163185120e-02 9.200629591941833496e-01 2.880065143108367920e-01 -9.086360335350036621e-01 2.383599996566772461e+00
-1.096024274826049805e+00 -1.347683548927307129e+00 5.775357410311698914e-02 7.951092123985290527e-01 1.737870931625366211e+00
-9.361426234245300293e-01 -7.616322040557861328e-01 5.868017077445983887e-01 5.226805806159973145e-01 1.985602140426635742e+00
-8.453965783119201660e-01 -2.298645973205566406e-01 5.840736627578735352e-01 3.915075063705444336e-01 2.422536134719848633e+00
-8.724625110626220703e-01 -1.568186163902282715e+00 -2.814556062221527100e-01 1.134603023529052734e+00 2.570089101791381836e-01
-8.804646134376525879e-01 -1.508747220039367676e+00 -3.073076009750366211e-01 1.107885599136352539e+00 2.439795136451721191e-01
-6.021022200584411621e-01 -1.472537040710449219e+00 -2.409711182117462158e-01 1.158661246299743652e+00 -2.491747587919235229e-02
7.140735387802124023e-01 -7.483186721801757812e-01 1.185212016105651855e+00 8.424507081508636475e-02 -7.543234825134277344e-01
7.200888395309448242e-01 -8.764173984527587891e-01 1.265348553657531738e+00 9.053154289722442627e-02 -7.211217880249023438e-01
6.698465943336486816e-01 -1.096580147743225098e+00 1.242372751235961914e+00 2.098896801471710205e-01 -7.444124817848205566e-01
5.980598926544189453e-01 -1.075872540473937988e+00 1.387202978134155273e+00 3.604095876216888428e-01 -9.004103541374206543e-01
7.242432236671447754e-01 -8.371407985687255859e-01 1.209206104278564453e+00 3.239480257034301758e-01 -8.410408496856689453e-01
3.740959167480468750e-01 -1.509784221649169922e+00 9.121297001838684082e-01 8.075172901153564453e-01 -1.487358450889587402e+00
-3.960699737071990967e-01 -1.418640971183776855e+00 -3.503953814506530762e-01 2.414472252130508423e-01 8.957451581954956055e-01
-7.820879220962524414e-01 -1.554664969444274902e+00 -3.690975904464721680e-01 -1.345690637826919556e-01 1.851769387722015381e-01
-8.331121206283569336e-01 -1.915006995201110840e+00 -1.938347816467285156e-01 1.328310370445251465e-01 -4.398835450410842896e-02
-3.256714642047882080e-01 -2.089920282363891602e+00 9.373529255390167236e-02 3.260017037391662598e-01 -1.023778915405273438e+00
-2.836521863937377930e-01 -1.931084513664245605e+00 9.400866925716400146e-02 5.405001044273376465e-01 -1.321224451065063477e+00
-2.676067352294921875e-01 -2.183400630950927734e+00 4.435307383537292480e-01 8.229171037673950195e-01 -1.560619711875915527e+00
-2.089288681745529175e-01 -2.651015996932983398e+00 2.513837218284606934e-01 9.736073017120361328e-01 -1.262485146522521973e+00
1.595032066106796265e-01 -2.565334558486938477e+00 9.773924946784973145e-01 7.128193974494934082e-01 -1.262168765068054199e+00
1.534890234470367432e-01 -2.280446767807006836e+00 1.097944140434265137e+00 6.607505679130554199e-01 -1.441488504409790039e+00
8.662908524274826050e-02 -2.133255481719970703e+00 3.161951303482055664e-01 4.817532002925872803e-01 -1.889437556266784668e+00
-6.325125694274902344e-01 -2.183973073959350586e+00 6.440071463584899902e-01 1.007457599043846130e-01 -3.030240237712860107e-01
-6.215427517890930176e-01 -2.150475502014160156e+00 6.367899179458618164e-01 -2.433683350682258606e-02 -2.350608110427856445e-01
-6.578746438026428223e-01 -2.211171388626098633e+00 7.243164777755737305e-01 2.395162731409072876e-02 -7.481433451175689697e-02
-1.374126225709915161e-01 -1.888624429702758789e+00 -7.934529781341552734e-01 4.254433512687683105e-01 -9.944484233856201172e-01
2.726818621158599854e-01 -1.952517151832580566e+00 -9.105187058448791504e-01 2.320315688848495483e-01 -9.062970876693725586e-01
-1.501673907041549683e-01 -2.072054624557495117e+00 -8.569279909133911133e-01 3.654209375381469727e-01 -1.232261657714843750e+00
1.113971352577209473e+00 -1.983355164527893066e+00 -6.396921873092651367e-01 1.252608060836791992e+00 -1.338052749633789062e+00
1.146000742912292480e+00 -2.129167795181274414e+00 -5.657769441604614258e-01 1.313138723373413086e+00 -1.938573837280273438e+00
9.957035183906555176e-01 -1.603954076766967773e+00 -1.975201249122619629e+00 1.076644510030746460e-01 -2.691656351089477539e+00
1.225933670997619629e+00 -1.644687533378601074e+00 -1.815191268920898438e+00 2.761851996183395386e-02 -3.120769977569580078e+00
-3.849649131298065186e-01 -1.082656145095825195e+00 -1.096357464790344238e+00 3.779382705688476562e-01 -8.847856521606445312e-02
-6.218740940093994141e-01 -1.351722717285156250e+00 -1.137761831283569336e+00 3.852110803127288818e-01 -1.833633631467819214e-01
-5.733951330184936523e-01 -1.768960237503051758e+00 -1.064235806465148926e+00 3.604722619056701660e-01 -3.394544422626495361e-01
-1.022553071379661560e-01 -1.852910995483398438e+00 -8.045101761817932129e-01 1.044630169868469238e+00 -1.867446750402450562e-01
-1.224109828472137451e-01 -1.960776209831237793e+00 -6.369982957839965820e-01 6.534719467163085938e-01 6.360331922769546509e-02
2.693542838096618652e-01 -1.852903962135314941e+00 -1.132120251655578613e+00 3.848342299461364746e-01 -2.524424195289611816e-01
6.554117202758789062e-01 -2.006146669387817383e+00 -1.772777438163757324e+00 -3.909339308738708496e-01 6.914649903774261475e-02
4.624168574810028076e-01 -2.011949539184570312e+00 -1.162206888198852539e+00 -3.115703761577606201e-01 8.746975660324096680e-02
4.830753505229949951e-01 -1.936126708984375000e+00 -1.125795483589172363e+00 -2.568885684013366699e-01 1.110279709100723267e-01
4.561830759048461914e-01 -2.011941909790039062e+00 -1.073416113853454590e+00 -2.450822591781616211e-01 7.325791567564010620e-02
4.873629212379455566e-01 -2.204021930694580078e+00 -8.329476714134216309e-01 -5.165589451789855957e-01 -2.127646952867507935e-01
3.333749175071716309e-01 -2.246302843093872070e+00 -9.379291534423828125e-01 -3.358453512191772461e-01 4.552058875560760498e-02
3.563168942928314209e-01 -2.940352916717529297e+00 -4.008899033069610596e-01 -2.152845636010169983e-02 -4.255326390266418457e-01
5.737147107720375061e-02 -8.592468500137329102e-01 -1.934313654899597168e+00 5.217958688735961914e-01 -9.613230824470520020e-01
2.074140906333923340e-01 -1.854940652847290039e+00 -6.780483126640319824e-01 3.838402628898620605e-01 8.708060532808303833e-02
2.017819881439208984e-01 -1.958206415176391602e+00 -7.065708637237548828e-01 4.968524575233459473e-01 -7.414945960044860840e-02
2.504056394100189209e-01 -1.942886829376220703e+00 -6.757363677024841309e-01 6.274062395095825195e-01 -1.996198892593383789e-01
5.047952532768249512e-01 -1.771105885505676270e+00 4.307782351970672607e-01 1.380256533622741699e+00 -1.312547564506530762e+00
-1.025765165686607361e-01 -1.685969233512878418e+00 5.280999541282653809e-01 1.586257219314575195e+00 1.655216217041015625e-01
-9.577548503875732422e-02 -1.245680212974548340e+00 4.054442048072814941e-01 1.630948543548583984e+00 -2.565477788448333740e-02
-1.952351182699203491e-01 -1.395036816596984863e+00 3.775990009307861328e-01 1.018580794334411621e+00 3.748089373111724854e-01
-5.094555020332336426e-01 -2.234939813613891602e+00 -1.102810621261596680e+00 1.523194313049316406e+00 -4.358495175838470459e-01
-1.493409872055053711e-01 -1.731998920440673828e+00 -6.211317181587219238e-01 9.892902374267578125e-01 -1.984692737460136414e-02
-2.865535914897918701e-01 -1.882454395294189453e+00 -7.066096067428588867e-01 8.521925210952758789e-01 -4.376125335693359375e-01
-3.362315595149993896e-01 -1.443413376808166504e+00 -1.662687778472900391e+00 1.326619148254394531e+00 -1.104310870170593262e+00
-5.283198133111000061e-02 -1.556018352508544922e+00 -1.689177274703979492e+00 7.544988989830017090e-01 -4.354325532913208008e-01
-2.025642991065979004e-01 -1.436145424842834473e+00 -1.840026140213012695e+00 9.289128184318542480e-01 -7.449182271957397461e-01
-2.080819904804229736e-01 -1.356470108032226562e+00 -1.808467030525207520e+00 9.543828964233398438e-01 -7.243208289146423340e-01
-1.545515358448028564e-01 -1.447700381278991699e+00 -2.244972229003906250e+00 9.446897506713867188e-01 -8.327122926712036133e-01
-1.692265868186950684e-01 -1.365125775337219238e+00 -2.268621444702148438e+00 9.915589690208435059e-01 -7.759321928024291992e-01
-2.859919071197509766e-01 -1.224935770034790039e+00 -1.949743628501892090e+00 3.349188864231109619e-01 -3.844181299209594727e-01
-1.308856487274169922e+00 -1.570586204528808594e+00 -1.332668781280517578e+00 1.844442605972290039e+00 4.666319787502288818e-01
-3.223621845245361328e-01 -1.903111577033996582e+00 -1.886368870735168457e+00 8.259415030479431152e-01 -3.496598452329635620e-02
-4.970142543315887451e-01 -2.181581258773803711e+00 -1.483795404434204102e+00 5.758665800094604492e-01 7.701499760150909424e-02
-6.277116537094116211e-01 -1.776128768920898438e+00 -1.840061902999877930e+00 5.315617918968200684e-01 -6.073404550552368164e-01
-5.870996713638305664e-01 -1.614515423774719238e+00 -1.463106155395507812e+00 7.115967273712158203e-01 -5.624834299087524414e-01
-5.834356546401977539e-01 -1.682530760765075684e+00 -1.518154263496398926e+00 6.171019077301025391e-01 -5.526611208915710449e-01
-4.296072423458099365e-01 -1.527398347854614258e+00 -1.395921111106872559e+00 4.851639270782470703e-01 -6.448762118816375732e-02
-4.385327398777008057e-01 -1.470750093460083008e+00 -1.443597197532653809e+00 4.828511774539947510e-01 -1.683771610260009766e-03
-5.557356476783752441e-01 -1.477568984031677246e+00 -1.096241712570190430e+00 7.667601108551025391e-01 -9.159055352210998535e-02
-8.619858622550964355e-01 -1.751801252365112305e+00 -1.805339217185974121e+00 1.359601140022277832e+00 -9.337215423583984375e-01
-1.224344968795776367e+00 -2.102968454360961914e+00 -1.816388845443725586e+00 9.837851524353027344e-01 -1.239393711090087891e+00
-1.358982920646667480e+00 -1.720419049263000488e+00 -1.624390840530395508e+00 1.011378526687622070e+00 -1.061390638351440430e+00
-1.491828799247741699e+00 -1.590104103088378906e+00 -1.535323977470397949e+00 8.556316494941711426e-01 -1.244962573051452637e+00
-1.178919792175292969e+00 -1.362149477005004883e+00 -1.200203418731689453e+00 4.325840771198272705e-01 -1.509058594703674316e+00
-1.156121134757995605e+00 -1.450628995895385742e+00 -1.188460350036621094e+00 2.313606739044189453e-01 -1.391624212265014648e+00
-1.178710937500000000e+00 -1.395362257957458496e+00 -1.228604435920715332e+00 3.358110487461090088e-01 -1.376757740974426270e+00
-1.460591435432434082e+00 -1.933983922004699707e+00 -7.996891736984252930e-01 9.817922860383987427e-02 -1.302270412445068359e+00
-1.479843497276306152e+00 -1.917541980743408203e+00 -8.377087116241455078e-01 9.287060797214508057e-02 -1.304617643356323242e+00
-1.498367547988891602e+00 -1.784420609474182129e+00 -9.462038278579711914e-01 6.592417135834693909e-03 -1.288903951644897461e+00
-1.584297537803649902e+00 -1.844901084899902344e+00 -9.511895775794982910e-01 5.487750470638275146e-02 -1.292407155036926270e+00
-1.650098681449890137e+00 -1.503560543060302734e+00 -1.329986214637756348e+00 3.300302028656005859e-01 -4.179160594940185547e-01
-1.319799900054931641e+00 -1.638052821159362793e+00 -1.167695283889770508e+00 9.573093652725219727e-01 -1.281710505485534668e+00
-1.674332261085510254e+00 -2.130653858184814453e+00 -1.386665701866149902e+00 1.021617531776428223e+00 -1.181217551231384277e+00
-1.432116985321044922e+00 -2.184843063354492188e+00 -1.167440176010131836e+00 8.958827257156372070e-01 -1.584121704101562500e+00
-1.710655450820922852e+00 -2.180015563964843750e+00 -2.568632364273071289e-01 1.794449985027313232e-01 -1.413502216339111328e+00
-1.016170382499694824e+00 -2.447169065475463867e+00 -2.011427879333496094e-01 2.441218644380569458e-01 -2.017700195312500000e+00
-1.014690518379211426e+00 -2.083898782730102539e+00 -8.819596469402313232e-02 4.732498228549957275e-01 -2.143948554992675781e+00
-1.088842153549194336e+00 -2.239324092864990234e+00 2.078072428703308105e-01 -4.196374118328094482e-01 -7.674707770347595215e-01
-1.082742094993591309e+00 -2.247601747512817383e+00 1.740591675043106079e-01 -5.031344294548034668e-01 -7.235699295997619629e-01
-1.146535038948059082e+00 -2.644291639328002930e+00 1.177601665258407593e-01 -3.928795456886291504e-01 -3.471727073192596436e-01
-1.077440023422241211e+00 -2.641299009323120117e+00 2.716928422451019287e-01 -1.958813071250915527e-01 -3.904711902141571045e-01
-1.206572651863098145e+00 -3.009318590164184570e+00 1.855069398880004883e-01 -3.003116250038146973e-01 -3.602633625268936157e-02
-1.245262026786804199e+00 -2.405026435852050781e+00 5.684233903884887695e-01 -4.660116136074066162e-01 1.108185052871704102e+00
-1.314043045043945312e+00 -1.764349222183227539e+00 7.398331165313720703e-02 -5.070754885673522949e-01 6.453155279159545898e-01
-1.346670508384704590e+00 -1.837455630302429199e+00 7.817342132329940796e-02 -4.810732305049896240e-01 6.285498738288879395e-01
-1.497277975082397461e+00 -1.645003914833068848e+00 -1.827608235180377960e-02 -5.175107121467590332e-01 8.451235890388488770e-01
-1.195922374725341797e+00 -1.606184124946594238e+00 -6.213143467903137207e-02 -3.802363574504852295e-01 8.478049039840698242e-01
-1.245595932006835938e+00 -1.677169203758239746e+00 2.524240314960479736e-01 -2.167818844318389893e-01 6.792155504226684570e-01
-1.544445514678955078e+00 -1.888614773750305176e+00 1.677828729152679443e-01 -5.765407085418701172e-01 7.780635952949523926e-01
-1.534689068794250488e+00 -1.899989962577819824e+00 2.131331264972686768e-01 -5.415222048759460449e-01 8.265704512596130371e-01
-1.392637491226196289e+00 -1.378078579902648926e+00 -2.305521070957183838e-01 -3.003446161746978760e-01 1.202854752540588379e+00
-1.399791240692138672e+00 -1.431065440177917480e+00 -1.852621138095855713e-01 -2.972756326198577881e-01 1.325560092926025391e+00
-1.399791240692138672e+00 -1.431065440177917480e+00 -1.852621138095855713e-01 -2.972756326198577881e-01 1.325560092926025391e+00
-1.401579141616821289e+00 -1.485835790634155273e+00 -2.358171939849853516e-01 -3.277806937694549561e-01 1.426053285598754883e+00
-1.968696355819702148e+00 -2.112874507904052734e+00 8.512274362146854401e-03 -1.145333528518676758e+00 1.506193280220031738e+00
-1.702548384666442871e+00 -1.914943575859069824e+00 4.203653037548065186e-01 -1.286247730255126953e+00 1.310560941696166992e+00
-1.685724258422851562e+00 -2.043099403381347656e+00 4.374924898147583008e-01 -1.364993453025817871e+00 1.427478432655334473e+00
-1.653597235679626465e+00 -1.983354091644287109e+00 4.029239118099212646e-01 -1.405654191970825195e+00 1.197041749954223633e+00
-1.722454905509948730e+00 -2.286584138870239258e+00 1.848707795143127441e-01 -7.464931011199951172e-01 1.526023864746093750e+00
-1.986691474914550781e+00 -2.370665311813354492e+00 1.384146958589553833e-01 -5.638037919998168945e-01 1.725899577140808105e+00
-2.014890909194946289e+00 -2.417086124420166016e+00 8.079236000776290894e-02 -4.434817731380462646e-01 1.633542776107788086e+00
-1.578699827194213867e+00 -2.968371391296386719e+00 1.301775693893432617e+00 -7.001069188117980957e-01 2.606678724288940430e+00
-1.674510836601257324e+00 -2.082798957824707031e+00 7.662819623947143555e-01 -8.338612914085388184e-01 2.139565706253051758e+00
-1.723681092262268066e+00 -2.285538196563720703e+00 8.984848260879516602e-01 -9.472039341926574707e-01 2.310663938522338867e+00
-1.697445869445800781e+00 -2.280930519104003906e+00 8.628987669944763184e-01 -9.860133528709411621e-01 2.267546653747558594e+00
-1.472086787223815918e+00 -2.708833932876586914e+00 6.868069767951965332e-01 -1.233576297760009766e+00 2.118686914443969727e+00
-1.233572125434875488e+00 -2.777298927307128906e+00 7.750419974327087402e-01 -1.289982795715332031e+00 2.140221357345581055e+00
-1.288736820220947266e+00 -2.946322441101074219e+00 5.552138090133666992e-01 -1.263857841491699219e+00 2.689300537109375000e+00
-1.291650176048278809e+00 -2.963275909423828125e+00 6.304817795753479004e-01 -1.281489372253417969e+00 2.733728647232055664e+00
-1.157068014144897461e+00 -2.970394611358642578e+00 4.476867318153381348e-01 -1.044005990028381348e+00 2.997188329696655273e+00
-1.025093078613281250e+00 -2.056316852569580078e+00 6.499661803245544434e-01 -9.636119604110717773e-01 1.724787354469299316e+00
-1.113769769668579102e+00 -2.454349040985107422e+00 8.787305355072021484e-01 -8.561034202575683594e-01 1.501063704490661621e+00
-1.169662594795227051e+00 -2.132097005844116211e+00 5.967978239059448242e-01 -1.047683000564575195e+00 1.323096752166748047e+00
-1.227051615715026855e+00 -2.162004232406616211e+00 6.319112777709960938e-01 -9.018521308898925781e-01 1.809488296508789062e+00
-1.066734075546264648e+00 -2.288729667663574219e+00 3.332751989364624023e-01 -7.848809957504272461e-01 1.317636132240295410e+00
-8.580443859100341797e-01 -2.336522340774536133e+00 7.352335453033447266e-01 -2.770572304725646973e-01 6.739278435707092285e-01
-8.497606515884399414e-01 -2.360792160034179688e+00 6.995040774345397949e-01 -2.484181970357894897e-01 6.539880037307739258e-01
-5.751934647560119629e-01 -2.537278175354003906e+00 5.784038305282592773e-01 -5.950817465782165527e-01 6.230072379112243652e-01
-7.465337514877319336e-01 -3.033935546875000000e+00 1.661473631858825684e+00 -1.059532880783081055e+00 -4.595832154154777527e-02
-8.576398491859436035e-01 -2.081408500671386719e+00 1.237938404083251953e+00 -3.290819227695465088e-01 -1.026568293571472168e+00
-7.524925470352172852e-01 -1.544584989547729492e+00 -1.603937447071075439e-01 -5.642564594745635986e-02 6.946120858192443848e-01
-6.012073755264282227e-01 -1.579282164573669434e+00 -4.645560681819915771e-02 -3.322109878063201904e-01 5.493662953376770020e-01
-6.436079740524291992e-01 -1.710664272308349609e+00 -3.010772168636322021e-02 -1.894705593585968018e-01 5.740965604782104492e-01
-4.936088621616363525e-01 -1.282901644706726074e+00 -4.410620331764221191e-01 2.245483919978141785e-02 6.023064255714416504e-01
-5.008282661437988281e-01 -1.496037006378173828e+00 -6.109325289726257324e-01 -3.779940307140350342e-02 4.496900439262390137e-01
9.790123105049133301e-01 -2.341315299272537231e-01 -9.748575091361999512e-02 -9.303509593009948730e-01 1.954519748687744141e+00
1.139462947845458984e+00 1.023822128772735596e-01 -1.151604130864143372e-01 -7.049395442008972168e-01 1.574816226959228516e+00
1.123805880546569824e+00 4.893554374575614929e-02 -2.671134173870086670e-01 -8.005356788635253906e-01 1.471800208091735840e+00
1.311828494071960449e+00 -3.184301257133483887e-01 -3.913659974932670593e-02 -8.380342125892639160e-01 1.381605744361877441e+00
1.159781098365783691e+00 5.055405199527740479e-04 -9.368161112070083618e-02 -9.413985610008239746e-01 1.168898105621337891e+00
1.257964372634887695e+00 1.028008162975311279e-01 -1.575602442026138306e-01 -1.147949695587158203e+00 7.340168952941894531e-01
1.288792848587036133e+00 -8.236250281333923340e-02 -2.763788998126983643e-01 -1.090585112571716309e+00 6.472075581550598145e-01
1.283544063568115234e+00 2.200335264205932617e-01 -1.310114711523056030e-01 -1.003750443458557129e+00 8.701479434967041016e-01
1.283544063568115234e+00 2.200335264205932617e-01 -1.310114711523056030e-01 -1.003750443458557129e+00 8.701479434967041016e-01
1.493503332138061523e+00 -1.648039221763610840e-01 -4.016254842281341553e-01 -8.609409928321838379e-01 9.146855473518371582e-01
9.436568021774291992e-01 8.499424904584884644e-02 -6.540017724037170410e-01 -1.068253278732299805e+00 6.839906573295593262e-01
2.891265153884887695e-01 2.098333388566970825e-01 1.060800850391387939e-01 6.117420792579650879e-01 1.963231086730957031e+00
-2.512096613645553589e-02 3.026560246944427490e-01 1.025899499654769897e-01 1.173493415117263794e-01 1.395831227302551270e+00
3.157068192958831787e-01 -4.155737534165382385e-02 1.222531199455261230e-01 2.084097564220428467e-01 1.936124324798583984e+00
7.528594732284545898e-01 2.808735668659210205e-01 1.763264089822769165e-01 1.192208305001258850e-01 1.898940205574035645e+00
1.115855932235717773e+00 1.763242483139038086e-01 6.148266792297363281e-02 3.474412560462951660e-01 1.611629486083984375e+00
1.298388719558715820e+00 3.963134288787841797e-01 9.918309003114700317e-02 2.681068480014801025e-01 1.484624981880187988e+00
7.354920506477355957e-01 1.629344582557678223e+00 6.658098101615905762e-01 1.035761535167694092e-01 9.874715209007263184e-01
7.637076079845428467e-02 1.680072546005249023e+00 9.108803272247314453e-01 2.838417589664459229e-01 6.644273996353149414e-01
7.637076079845428467e-02 1.680072546005249023e+00 9.108803272247314453e-01 2.838417589664459229e-01 6.644273996353149414e-01
9.551762044429779053e-02 1.660971760749816895e+00 9.458875656127929688e-01 2.972876429557800293e-01 6.274147629737854004e-01
9.847034215927124023e-01 2.262355566024780273e+00 9.331719279289245605e-01 1.592217385768890381e-01 1.081708550453186035e+00
8.255763649940490723e-01 2.313509464263916016e+00 7.954475879669189453e-01 -2.232073396444320679e-01 6.577340364456176758e-01
8.359186649322509766e-01 1.994768381118774414e+00 5.894821286201477051e-01 -2.088493257761001587e-01 7.444255948066711426e-01
7.903150320053100586e-01 1.306134939193725586e+00 5.192326307296752930e-01 2.149759680032730103e-01 7.903273105621337891e-01
7.819643616676330566e-01 1.172237634658813477e+00 5.672707557678222656e-01 2.145903706550598145e-01 7.116351127624511719e-01
3.581245541572570801e-01 1.973038077354431152e+00 1.322522878646850586e+00 3.083250522613525391e-01 1.866213679313659668e+00
1.887413859367370605e+00 -1.084066480398178101e-01 1.436494231224060059e+00 -8.358244895935058594e-01 2.146800518035888672e+00
1.793071478605270386e-01 5.197796970605850220e-02 5.873438119888305664e-01 7.614070773124694824e-01 1.334401011466979980e+00
3.202157020568847656e-01 -9.348586201667785645e-02 5.728633403778076172e-01 7.297441959381103516e-01 1.371536970138549805e+00
2.628006339073181152e-01 -1.060989648103713989e-01 5.738935470581054688e-01 1.414367794990539551e+00 1.216962575912475586e+00
5.146431326866149902e-01 3.823581337928771973e-01 6.950779557228088379e-01 1.755580782890319824e+00 8.433361053466796875e-01
2.314575463533401489e-01 8.129183053970336914e-01 1.111516475677490234e+00 1.604832172393798828e+00 1.203986644744873047e+00
2.904175221920013428e-01 9.948180913925170898e-01 4.487460255622863770e-01 2.106379985809326172e+00 7.320299744606018066e-01
3.781672716140747070e-01 7.025064826011657715e-01 2.191167354583740234e+00 1.027509808540344238e+00 -1.264081299304962158e-01
9.984898567199707031e-02 1.332191228866577148e+00 1.320974111557006836e+00 2.148973703384399414e+00 -1.087561726570129395e+00
2.584806680679321289e-01 8.968475461006164551e-01 1.276901245117187500e+00 1.789354681968688965e+00 -8.647736907005310059e-01
5.283554792404174805e-01 9.938162565231323242e-01 8.164544701576232910e-01 9.456454515457153320e-01 -6.836946010589599609e-01
3.243545591831207275e-01 -6.579777002334594727e-01 8.659016489982604980e-01 3.731831312179565430e-01 1.071777820587158203e+00
1.085396409034729004e+00 -4.858648478984832764e-01 8.302745223045349121e-01 5.860368013381958008e-01 1.755560040473937988e+00
1.129573345184326172e+00 -4.553628861904144287e-01 8.431540131568908691e-01 5.767199993133544922e-01 1.729810833930969238e+00
1.151352286338806152e+00 -4.039878249168395996e-01 8.556392788887023926e-01 6.192061305046081543e-01 1.769387006759643555e+00
1.151352286338806152e+00 -4.039878249168395996e-01 8.556392788887023926e-01 6.192061305046081543e-01 1.769387006759643555e+00
6.781401038169860840e-01 -6.605062484741210938e-01 6.198763251304626465e-01 6.571004390716552734e-01 1.482413172721862793e+00
-2.751119434833526611e-01 -1.581303626298904419e-01 1.003564357757568359e+00 1.066056251525878906e+00 6.325907111167907715e-01
-5.386834740638732910e-01 -9.026069641113281250e-01 1.499657154083251953e+00 1.575083017349243164e+00 6.296985745429992676e-01
-5.052105188369750977e-01 -1.112768650054931641e+00 1.491824388504028320e+00 1.240430951118469238e+00 6.702628135681152344e-01
-7.874021530151367188e-01 -3.325494229793548584e-01 2.434113502502441406e+00 8.475269079208374023e-01 1.736941218376159668e+00
1.598038971424102783e-01 -1.122449040412902832e+00 7.029151320457458496e-01 1.270806193351745605e+00 1.017220377922058105e+00
6.273282766342163086e-01 -1.138096094131469727e+00 5.997997522354125977e-01 1.437522768974304199e+00 1.694510340690612793e+00
8.655218482017517090e-01 -4.653341770172119141e-01 6.855565905570983887e-01 1.396615862846374512e+00 1.658447504043579102e+00
8.920847773551940918e-01 -9.095001220703125000e-01 1.296073079109191895e+00 1.074435114860534668e+00 1.086536407470703125e+00
8.197486400604248047e-01 -8.310167789459228516e-01 1.365385413169860840e+00 1.292999982833862305e+00 9.705100059509277344e-01
6.429525613784790039e-01 -1.000797986984252930e+00 1.435553789138793945e+00 1.653766036033630371e+00 1.226905584335327148e+00
4.680773317813873291e-01 -1.049449801445007324e+00 7.377927899360656738e-01 7.700142860412597656e-01 1.478134751319885254e+00
-5.621305108070373535e-02 -5.418213605880737305e-01 4.990924000740051270e-01 9.696189761161804199e-01 9.371046423912048340e-01
-4.355738461017608643e-01 -1.256574034690856934e+00 -1.277220696210861206e-01 2.119878768920898438e+00 9.441598057746887207e-01


==> images/mnist_ood/gan_6.txt <==
-6.305706501007080078e-01 7.730607986450195312e-01 5.453392863273620605e-01 1.010628566145896912e-01 9.116834402084350586e-01
-7.205947041511535645e-01 8.163878321647644043e-01 5.344235897064208984e-01 8.957842737436294556e-02 9.300901889801025391e-01
1.660255551338195801e+00 7.832431793212890625e-01 -1.018814221024513245e-01 1.214758872985839844e+00 2.993961572647094727e-01
1.551889896392822266e+00 7.830620408058166504e-01 1.464542746543884277e-02 1.308020353317260742e+00 2.593936920166015625e-01
1.308801770210266113e+00 7.942131161689758301e-01 -5.948586016893386841e-02 1.017153978347778320e+00 2.940828800201416016e-01
1.487555027008056641e+00 1.416110277175903320e+00 -3.827338516712188721e-01 9.148100018501281738e-02 8.293855935335159302e-02
1.897376656532287598e+00 1.164318203926086426e+00 2.793986201286315918e-01 3.400610089302062988e-01 1.252143830060958862e-01
1.817789793014526367e+00 3.740389645099639893e-01 1.664724826812744141e+00 -6.557029485702514648e-01 -4.723651707172393799e-01
5.520036220550537109e-01 1.464668393135070801e+00 2.313042640686035156e+00 -1.014328122138977051e+00 -4.361640810966491699e-01
9.610326290130615234e-01 3.410558104515075684e-01 2.379514455795288086e+00 -4.709236025810241699e-01 -5.069630146026611328e-01
1.391148924827575684e+00 2.677356302738189697e-01 1.644352078437805176e+00 -6.072658300399780273e-01 -2.212799042463302612e-01
1.245257973670959473e+00 2.009118050336837769e-01 9.012650847434997559e-01 -4.110700190067291260e-01 4.221928715705871582e-01
1.203809738159179688e+00 3.243594467639923096e-01 1.258498668670654297e+00 -3.012372553348541260e-01 1.123701781034469604e-01
1.244453430175781250e+00 5.027319788932800293e-01 1.162529468536376953e+00 -3.708887994289398193e-01 -1.907772123813629150e-01
1.119838595390319824e+00 6.771494746208190918e-01 2.121116876602172852e+00 -1.395805627107620239e-01 -3.793768584728240967e-01
1.458768725395202637e+00 7.984004616737365723e-01 1.673140287399291992e+00 -3.918026089668273926e-01 -3.070984482765197754e-01
4.764439761638641357e-01 5.735217332839965820e-01 2.398928642272949219e+00 -1.095338940620422363e+00 8.900285512208938599e-02
7.872182130813598633e-01 2.002545446157455444e-01 2.000494718551635742e+00 -9.137598276138305664e-01 1.713873594999313354e-01
3.718772530555725098e-01 6.058055907487869263e-02 2.365066051483154297e+00 -9.672240018844604492e-01 2.623126506805419922e-01
9.659250974655151367e-01 2.492640465497970581e-01 4.426971375942230225e-01 7.529231905937194824e-01 -2.774094939231872559e-01
1.061619997024536133e+00 5.907379984855651855e-01 3.361563384532928467e-01 3.324033319950103760e-01 -4.698587357997894287e-01
1.239157319068908691e+00 5.015421509742736816e-01 5.113320350646972656e-01 2.890205979347229004e-01 -2.962727844715118408e-01
1.431851029396057129e+00 5.792750716209411621e-01 4.141231477260589600e-01 2.856337130069732666e-01 -4.834803044795989990e-01
1.155612349510192871e+00 1.306140720844268799e-01 6.142104044556617737e-03 4.095157682895660400e-01 -1.162242069840431213e-01
1.447265625000000000e+00 1.191314458847045898e-01 9.135647118091583252e-02 4.349421262741088867e-01 -1.309842169284820557e-01
3.893210887908935547e-01 3.271254897117614746e-01 -7.997831106185913086e-01 6.225856542587280273e-01 6.350828409194946289e-01
1.517606258392333984e+00 3.833818733692169189e-01 -1.883978962898254395e+00 7.756378650665283203e-01 1.924887418746948242e+00
1.360824584960937500e+00 3.756776452064514160e-01 -1.711705088615417480e+00 7.421330809593200684e-01 1.880107283592224121e+00
2.269183874130249023e+00 8.320056796073913574e-01 -1.205498576164245605e+00 5.937736630439758301e-01 1.555342316627502441e+00
1.674276828765869141e+00 1.139969110488891602e+00 3.796471953392028809e-01 1.162453889846801758e+00 8.960751295089721680e-01
1.611381411552429199e+00 1.119301795959472656e+00 4.742318987846374512e-01 1.169682860374450684e+00 8.917652964591979980e-01
1.542015910148620605e+00 1.306017160415649414e+00 3.122833073139190674e-01 1.404841423034667969e+00 7.799273729324340820e-01
1.003401279449462891e+00 1.299209713935852051e+00 2.797698676586151123e-01 1.670544505119323730e+00 8.762658238410949707e-01
8.723901510238647461e-01 1.121477723121643066e+00 -1.678671985864639282e-01 1.853414893150329590e+00 9.841512441635131836e-01
6.000467538833618164e-01 1.348187088966369629e+00 -3.011118471622467041e-01 1.781136989593505859e+00 1.183654308319091797e+00
7.073894143104553223e-01 1.169137597084045410e+00 -3.466773033142089844e-01 1.781269192695617676e+00 1.026385664939880371e+00
4.953707456588745117e-01 1.263088345527648926e+00 -2.850279211997985840e-01 1.722291707992553711e+00 1.023153424263000488e+00
1.568504124879837036e-01 1.066948294639587402e+00 4.916505217552185059e-01 1.365087151527404785e+00 1.285566210746765137e+00
5.598730444908142090e-01 1.499173998832702637e+00 -1.402434408664703369e-01 1.229434609413146973e+00 7.100000977516174316e-01
5.309340953826904297e-01 1.461916685104370117e+00 -1.457369625568389893e-01 1.272784590721130371e+00 7.649130225181579590e-01
2.531983554363250732e-01 1.262633562088012695e+00 -3.395769894123077393e-01 1.539906740188598633e+00 1.029272079467773438e+00
1.217619538307189941e+00 1.140485644340515137e+00 1.058404326438903809e+00 1.328721404075622559e+00 1.126484274864196777e+00
9.014027118682861328e-01 9.393728375434875488e-01 6.346601843833923340e-01 1.072005748748779297e+00 9.265022277832031250e-01
6.298652291297912598e-01 9.390165209770202637e-01 7.821517586708068848e-01 8.809043765068054199e-01 9.579230546951293945e-01
8.282719850540161133e-01 7.381523847579956055e-01 8.374568819999694824e-01 1.003971695899963379e+00 8.238334059715270996e-01
7.349161505699157715e-01 7.914507389068603516e-01 3.383901715278625488e-01 8.673073649406433105e-01 1.060965061187744141e+00
9.478839039802551270e-01 8.512449860572814941e-01 4.163533747196197510e-01 7.905089259147644043e-01 8.994359374046325684e-01
-5.119312405586242676e-01 1.096161723136901855e+00 5.118046402931213379e-01 7.051675915718078613e-01 1.574212431907653809e+00
-4.985385835170745850e-01 9.538651108741760254e-01 1.857189834117889404e-01 5.055587291717529297e-01 1.058848261833190918e+00
-3.389174938201904297e-01 1.218201160430908203e+00 8.582034111022949219e-01 5.151914358139038086e-01 7.856615185737609863e-01
-3.856736123561859131e-01 1.202400565147399902e+00 9.199423193931579590e-01 5.853461027145385742e-01 7.653434276580810547e-01
-3.553954958915710449e-01 1.010578036308288574e+00 1.235334396362304688e+00 4.535537362098693848e-01 5.944369435310363770e-01
-2.999257743358612061e-01 1.243678689002990723e+00 9.825662374496459961e-01 2.112439274787902832e-01 3.430233299732208252e-01
-9.351065009832382202e-02 1.118278264999389648e+00 8.831443786621093750e-01 6.159299984574317932e-02 3.037657439708709717e-01
-4.341092333197593689e-02 1.137610197067260742e+00 8.903974890708923340e-01 5.857916921377182007e-02 2.799230813980102539e-01
2.009021639823913574e-01 2.102623283863067627e-01 1.599784016609191895e+00 -9.536652266979217529e-02 2.005547285079956055e-01
7.826990485191345215e-01 1.813027560710906982e-01 1.780355453491210938e+00 1.415656656026840210e-01 3.555228114128112793e-01
7.059491872787475586e-01 -9.167061746120452881e-02 2.058491230010986328e+00 -6.469868421554565430e-01 6.595598459243774414e-01
4.734050929546356201e-01 2.638575136661529541e-01 2.495430231094360352e+00 -3.695121407508850098e-01 1.026630699634552002e-01
2.243157625198364258e-01 -9.138522297143936157e-02 2.131314516067504883e+00 -1.118780896067619324e-01 7.072780132293701172e-01
5.516029000282287598e-01 3.070372939109802246e-01 2.863941669464111328e+00 5.276722311973571777e-01 7.750590443611145020e-01
2.894766330718994141e-01 4.367756545543670654e-01 2.743203401565551758e+00 4.792547225952148438e-01 7.586280703544616699e-01
1.539440006017684937e-01 6.003208160400390625e-01 1.587063431739807129e+00 3.912600576877593994e-01 1.786016076803207397e-01
-5.328440666198730469e-02 6.365239620208740234e-01 1.781628489494323730e+00 4.373701512813568115e-01 3.228024244308471680e-01
4.124534428119659424e-01 6.835044026374816895e-01 9.683490395545959473e-01 1.988618373870849609e-01 2.161285728216171265e-01
1.764449834823608398e+00 6.574931144714355469e-01 -8.507739305496215820e-01 3.010363578796386719e-01 -1.652417629957199097e-01
1.875996947288513184e+00 3.094229102134704590e-01 -5.158232450485229492e-01 7.773917913436889648e-02 -2.301379442214965820e-01
1.035309791564941406e+00 8.764235973358154297e-01 -1.124159932136535645e+00 2.890550494194030762e-01 7.767280340194702148e-01
7.360048890113830566e-01 1.116999983787536621e+00 -1.460740685462951660e+00 6.334273219108581543e-01 3.036730885505676270e-01
7.572418451309204102e-01 1.102067232131958008e+00 -1.558536410331726074e+00 6.100229620933532715e-01 4.586339294910430908e-01
7.023100852966308594e-01 1.172486782073974609e+00 -1.751607298851013184e+00 7.450463175773620605e-01 6.072489023208618164e-01
8.927912116050720215e-01 1.538220524787902832e+00 -1.871485710144042969e+00 -7.821217179298400879e-03 5.735169351100921631e-02
7.951081991195678711e-01 1.511348366737365723e+00 -1.973269581794738770e+00 2.200601994991302490e-01 -8.851963281631469727e-02
1.082165166735649109e-01 1.513197779655456543e+00 -7.876197695732116699e-01 5.424022674560546875e-02 1.000353544950485229e-01
1.158530712127685547e+00 8.757899403572082520e-01 -3.885586857795715332e-01 -1.328565478324890137e-01 -1.001695245504379272e-01
8.435885310173034668e-01 2.278965860605239868e-01 2.136240899562835693e-01 5.655001997947692871e-01 -1.106515526771545410e-01
9.728074073791503906e-01 1.782177686691284180e-01 6.400317549705505371e-01 6.944029331207275391e-01 3.434103727340698242e-01
9.684990644454956055e-01 1.728651821613311768e-01 6.350897550582885742e-01 6.628577709197998047e-01 3.806311786174774170e-01
1.093324661254882812e+00 5.952470302581787109e-01 -4.933317601680755615e-01 1.192784190177917480e+00 9.179314374923706055e-01
1.076395392417907715e+00 4.046355187892913818e-01 -6.293157935142517090e-01 8.752986192703247070e-01 5.194714665412902832e-01
1.703268766403198242e+00 4.109737575054168701e-01 6.773362159729003906e-01 1.705857992172241211e+00 5.127973556518554688e-01
1.847401618957519531e+00 1.008075997233390808e-01 -6.805496215820312500e-01 -2.354539334774017334e-01 5.879979729652404785e-01
1.539968132972717285e+00 6.205084919929504395e-01 1.885229349136352539e+00 2.047798037528991699e-01 -7.673366665840148926e-01
1.951968789100646973e+00 8.442010283470153809e-01 -1.383129596710205078e+00 -3.415799736976623535e-01 -6.389148533344268799e-02
1.935616254806518555e+00 9.021101593971252441e-01 -1.032073616981506348e+00 -3.491286337375640869e-01 -8.337942510843276978e-02
1.950620770454406738e+00 6.575456857681274414e-01 -9.266177415847778320e-01 -2.553812265396118164e-01 2.682723104953765869e-01
1.913797020912170410e+00 -1.822142153978347778e-01 -1.088225245475769043e-01 -2.979117631912231445e-01 4.954949319362640381e-01
2.562319993972778320e+00 7.304664701223373413e-02 -7.617008686065673828e-02 -4.883188009262084961e-01 5.695032477378845215e-01
2.120911359786987305e+00 -4.391504451632499695e-02 -5.673782229423522949e-01 -5.261000990867614746e-01 6.708635687828063965e-01
1.986946463584899902e+00 -1.404298841953277588e-02 -4.788860082626342773e-01 -4.862884581089019775e-01 6.216512322425842285e-01
2.149258375167846680e+00 4.176565706729888916e-01 -6.575306653976440430e-01 -1.153390556573867798e-01 7.884221076965332031e-01
2.560779333114624023e+00 6.261665225028991699e-01 5.914807915687561035e-01 -9.458917379379272461e-01 -2.440269887447357178e-01
2.591940641403198242e+00 6.477768421173095703e-01 5.748963356018066406e-01 -9.315036535263061523e-01 -3.220697343349456787e-01
2.595927476882934570e+00 5.550094842910766602e-01 6.507978439331054688e-01 -7.748757004737854004e-01 -3.115647137165069580e-01
2.835206508636474609e+00 6.048265099525451660e-01 5.003861710429191589e-02 -9.052445292472839355e-01 -1.629615426063537598e-01
2.718026876449584961e+00 6.563378572463989258e-01 6.331311911344528198e-02 -7.819561362266540527e-01 7.783558964729309082e-02
2.673554658889770508e+00 6.678173542022705078e-01 8.142238855361938477e-02 -7.771180868148803711e-01 9.381020069122314453e-02
1.865286707878112793e+00 9.426612854003906250e-01 -4.559707641601562500e-01 -2.107170075178146362e-01 -1.199915260076522827e-01
1.810865879058837891e+00 9.308877587318420410e-01 -3.668583035469055176e-01 -1.149179860949516296e-01 -2.883288860321044922e-01
1.415886521339416504e+00 1.440434157848358154e-01 1.728500425815582275e-01 6.303561329841613770e-01 -4.957834780216217041e-01
2.650688886642456055e+00 9.214968681335449219e-01 2.395958423614501953e+00 1.860980629920959473e+00 -8.069429397583007812e-01
2.963346719741821289e+00 9.687156677246093750e-01 2.510168790817260742e+00 1.979847073554992676e+00 -6.642211675643920898e-01
3.790040731430053711e+00 1.127201080322265625e+00 2.275099754333496094e+00 2.135780096054077148e+00 -9.474620223045349121e-01
2.806023120880126953e+00 7.731643319129943848e-01 1.535010337829589844e+00 1.302035570144653320e+00 -7.560160756111145020e-01
2.965242862701416016e+00 7.457589507102966309e-01 1.355425953865051270e+00 1.135160326957702637e+00 -7.980620265007019043e-01
4.757853746414184570e-01 4.095311462879180908e-01 -9.447162747383117676e-01 6.391056180000305176e-01 7.710436582565307617e-01
4.773135483264923096e-01 3.566900491714477539e-01 -1.077440619468688965e+00 6.344693303108215332e-01 7.691267728805541992e-01
1.043552875518798828e+00 6.601667404174804688e-01 4.350112676620483398e-01 4.511913657188415527e-01 -3.629705607891082764e-01
1.888422250747680664e+00 6.878345608711242676e-01 5.035678744316101074e-01 8.470175266265869141e-01 -5.906419754028320312e-01
1.593527793884277344e+00 -4.944191500544548035e-02 1.541990786790847778e-01 6.601136922836303711e-01 -3.512412309646606445e-01
1.257500410079956055e+00 6.337751150131225586e-01 5.695538520812988281e-01 1.165179014205932617e+00 4.897065460681915283e-01
1.025538802146911621e+00 2.673296332359313965e-01 3.720592334866523743e-02 9.902042746543884277e-01 8.416181206703186035e-01
1.649487495422363281e+00 7.688942551612854004e-01 -3.528959155082702637e-01 7.953766584396362305e-01 -6.183159723877906799e-02
2.436098337173461914e+00 1.555884242057800293e+00 -1.579364985227584839e-01 7.603271603584289551e-01 -2.582866549491882324e-01
2.631347894668579102e+00 1.321702599525451660e+00 9.548028111457824707e-01 1.049381256103515625e+00 3.447777032852172852e-01
1.926454663276672363e+00 7.108611464500427246e-01 1.202534198760986328e+00 1.632289528846740723e+00 2.581287026405334473e-01
1.606900215148925781e+00 6.809383034706115723e-01 -1.803236454725265503e-01 1.416578173637390137e+00 1.800882630050182343e-02
1.606900215148925781e+00 6.809383034706115723e-01 -1.803236454725265503e-01 1.416578173637390137e+00 1.800882630050182343e-02
1.860607266426086426e+00 4.865421354770660400e-01 3.539511263370513916e-01 1.516561269760131836e+00 1.728296875953674316e-01
1.483335852622985840e+00 6.402251124382019043e-01 -1.239950582385063171e-01 1.312956452369689941e+00 -2.920741587877273560e-02
1.844928026199340820e+00 4.038271903991699219e-01 5.309739708900451660e-02 6.780996918678283691e-01 -2.536858022212982178e-01
2.047815322875976562e+00 5.197284221649169922e-01 -3.425237536430358887e-02 5.655154585838317871e-01 -3.835857212543487549e-01
1.955550670623779297e+00 3.992240726947784424e-01 6.982007026672363281e-01 4.085850715637207031e-01 -6.159201860427856445e-01
9.990845918655395508e-01 6.557615995407104492e-01 6.456429958343505859e-01 6.547445654869079590e-01 -1.601897180080413818e-01
9.323360919952392578e-01 7.600623965263366699e-01 7.971900701522827148e-01 6.380818486213684082e-01 -6.258205324411392212e-02
8.953337669372558594e-01 6.087266802787780762e-01 -6.108901500701904297e-01 1.448560953140258789e-01 -1.722190901637077332e-02
1.643896698951721191e+00 1.383858561515808105e+00 -6.874394416809082031e-01 6.917623281478881836e-01 -3.683036193251609802e-02
1.484219312667846680e+00 1.341469883918762207e+00 -4.811549186706542969e-01 6.643273234367370605e-01 7.848659530282020569e-03
9.930814504623413086e-01 8.957081437110900879e-01 4.424724280834197998e-01 4.771554768085479736e-01 -8.998392522335052490e-02
1.453339815139770508e+00 3.877986669540405273e-01 1.533263444900512695e+00 1.148570775985717773e+00 -2.305625975131988525e-01
1.445620775222778320e+00 3.810161352157592773e-01 1.458696246147155762e+00 1.150487899780273438e+00 -2.429232597351074219e-01
1.445620775222778320e+00 3.810161352157592773e-01 1.458696246147155762e+00 1.150487899780273438e+00 -2.429232597351074219e-01
2.300020217895507812e+00 -2.201810330152511597e-01 1.296375036239624023e+00 8.885051012039184570e-01 -1.688056588172912598e-01
1.859513044357299805e+00 -3.071740865707397461e-01 1.116625905036926270e+00 7.280226945877075195e-01 -1.053401529788970947e-01
1.843902468681335449e+00 -2.381121665239334106e-01 8.685359954833984375e-01 7.493231892585754395e-01 1.565688401460647583e-01
1.808260798454284668e+00 -1.164359673857688904e-01 1.715048551559448242e+00 9.886469841003417969e-01 -1.292561292648315430e-01
1.186778903007507324e+00 2.088719606399536133e-01 7.908423542976379395e-01 1.042999386787414551e+00 2.144165635108947754e-01
9.545400142669677734e-01 3.651379644870758057e-01 -3.212400674819946289e-01 5.298001766204833984e-01 5.142893791198730469e-01
1.626017093658447266e+00 5.316416025161743164e-01 -8.085543513298034668e-01 6.113969087600708008e-01 1.159715533256530762e+00
1.965156316757202148e+00 -7.569229230284690857e-03 1.868446320295333862e-01 7.851319760084152222e-02 2.360987067222595215e-01
2.396648883819580078e+00 -5.172613859176635742e-01 8.609243631362915039e-01 4.699783623218536377e-01 2.515041828155517578e-01
1.560280561447143555e+00 -1.033019647002220154e-02 1.054380297660827637e+00 5.652241110801696777e-01 5.912260413169860840e-01
1.515085697174072266e+00 4.363231360912322998e-01 7.801886796951293945e-01 -2.497688867151737213e-02 -5.113948583602905273e-01
1.760341644287109375e+00 4.076054990291595459e-01 5.602474212646484375e-01 1.800177432596683502e-02 8.086146414279937744e-02
1.529417276382446289e+00 5.202192068099975586e-01 3.210900127887725830e-01 5.721242353320121765e-02 1.849395632743835449e-01
1.560921192169189453e+00 4.372022747993469238e-01 1.239967346191406250e-01 1.754853576421737671e-01 -1.379270106554031372e-01
1.328628897666931152e+00 3.543359041213989258e-01 2.625071406364440918e-01 1.939833015203475952e-01 -1.216458454728126526e-01
8.123466372489929199e-01 4.895314574241638184e-01 -4.929657876491546631e-01 3.505993485450744629e-01 1.236600279808044434e-01
5.542697310447692871e-01 6.486572623252868652e-01 -9.597533941268920898e-01 2.464882731437683105e-01 2.534680962562561035e-01
9.983355998992919922e-01 9.173965454101562500e-01 -1.318735182285308838e-01 1.869945228099822998e-01 -1.061256527900695801e-01
8.663343191146850586e-01 6.240292787551879883e-01 -1.311302334070205688e-01 2.479057908058166504e-01 8.178117126226425171e-02
1.271011710166931152e+00 7.961316108703613281e-01 -5.631543993949890137e-01 2.637681066989898682e-01 -8.745401352643966675e-02
1.158012509346008301e+00 7.927294373512268066e-01 -4.377689957618713379e-01 7.956448197364807129e-02 -5.052124708890914917e-02
9.252125024795532227e-01 8.291124701499938965e-01 -3.669193089008331299e-01 -2.411275506019592285e-01 3.777012601494789124e-02
9.194815754890441895e-01 8.955934643745422363e-01 -8.063585162162780762e-01 -1.574681699275970459e-01 1.918002218008041382e-02
1.076878070831298828e+00 1.352373361587524414e+00 -8.852012455463409424e-02 1.597125083208084106e-01 -7.005746662616729736e-02
1.678174257278442383e+00 9.535281658172607422e-01 4.168772399425506592e-01 5.129431933164596558e-02 1.747534722089767456e-01
2.508899450302124023e+00 9.354864954948425293e-01 7.492921352386474609e-01 4.432042315602302551e-02 -3.504258394241333008e-02
2.220893144607543945e+00 1.016756772994995117e+00 3.415875434875488281e-01 -1.893679052591323853e-01 -8.438675403594970703e-01
2.019416809082031250e+00 1.173932075500488281e+00 6.129903197288513184e-01 -2.522603869438171387e-01 -7.159143686294555664e-01
1.572996497154235840e+00 3.284666836261749268e-01 6.320080757141113281e-01 -1.309876441955566406e-01 1.080852225422859192e-01
2.071665048599243164e+00 7.322521805763244629e-01 8.088652789592742920e-02 -2.283832430839538574e-01 -2.896993160247802734e-01
2.431294679641723633e+00 7.005302309989929199e-01 7.303835153579711914e-01 -6.661003828048706055e-02 -8.914944529533386230e-01
1.559927225112915039e+00 -3.291254937648773193e-01 7.898209691047668457e-01 1.374087668955326080e-02 1.042643412947654724e-01
9.675225615501403809e-01 6.466884613037109375e-01 7.550356984138488770e-01 -2.645013034343719482e-01 -3.512053489685058594e-01
1.266288638114929199e+00 8.856772184371948242e-01 1.885195732116699219e+00 2.427595481276512146e-02 -7.621154189109802246e-01
2.056186676025390625e+00 3.858710229396820068e-01 1.222431898117065430e+00 3.499820828437805176e-01 -2.025883913040161133e+00
2.878278017044067383e+00 1.339086294174194336e-01 1.372567653656005859e+00 3.848882019519805908e-01 -2.075619459152221680e+00
2.037491321563720703e+00 7.504492402076721191e-01 1.483455419540405273e+00 1.825345605611801147e-01 -2.592734813690185547e+00
2.395576238632202148e+00 5.837108492851257324e-01 1.179984569549560547e+00 3.086101114749908447e-01 -2.296688318252563477e+00
1.307281732559204102e+00 2.355726957321166992e-01 2.157966375350952148e+00 -3.418946862220764160e-01 -1.411318898200988770e+00
1.728525042533874512e+00 1.598098576068878174e-01 1.238296627998352051e+00 -2.901791930198669434e-01 -9.918437600135803223e-01
1.835208654403686523e+00 2.897866964340209961e-01 1.265978097915649414e+00 -3.227877318859100342e-01 -7.041777968406677246e-01
1.833885073661804199e+00 1.797254681587219238e-01 1.753789782524108887e+00 -1.117985695600509644e-01 -5.371171236038208008e-01
2.059392452239990234e+00 1.145168542861938477e+00 -1.990819573402404785e+00 3.172958493232727051e-01 1.349586963653564453e+00
2.422808647155761719e+00 1.397016048431396484e+00 3.081886768341064453e-01 1.332298636436462402e+00 1.550467163324356079e-01
1.165377140045166016e+00 9.352972507476806641e-01 -4.563010632991790771e-01 3.451021909713745117e-01 7.148820161819458008e-02
1.253483057022094727e+00 1.050508260726928711e+00 -2.097345516085624695e-02 8.185993432998657227e-01 1.478017270565032959e-01
5.865026712417602539e-01 1.172181963920593262e+00 -5.882215872406959534e-02 1.107810258865356445e+00 9.759082794189453125e-01
2.956620752811431885e-01 1.153944969177246094e+00 9.512777626514434814e-02 8.309233188629150391e-01 5.739736557006835938e-01
3.495702147483825684e-01 1.272094845771789551e+00 1.410800963640213013e-01 1.025737643241882324e+00 6.249790787696838379e-01
6.847077608108520508e-01 1.161943793296813965e+00 1.648619025945663452e-01 1.232791900634765625e+00 8.262169361114501953e-01
7.076895236968994141e-01 1.264576911926269531e+00 -3.402078896760940552e-02 9.823600053787231445e-01 9.008728265762329102e-01
-4.632987380027770996e-01 8.559453487396240234e-01 1.225311040878295898e+00 4.901021718978881836e-01 1.101341128349304199e+00
-7.091361284255981445e-01 1.416855216026306152e+00 1.870295166969299316e+00 2.829028367996215820e-01 1.256598234176635742e+00
-6.821929812431335449e-01 1.603894710540771484e+00 1.546826124191284180e+00 1.803770512342453003e-01 1.184007167816162109e+00
-7.969526052474975586e-01 2.238912820816040039e+00 2.130866765975952148e+00 1.578214615583419800e-01 5.024879574775695801e-01
-7.714588046073913574e-01 2.207492351531982422e+00 2.379775524139404297e+00 2.123335599899291992e-01 4.108217358589172363e-01
-8.136961460113525391e-01 2.468283653259277344e+00 1.945835232734680176e+00 1.712029725313186646e-01 7.407787442207336426e-01
-7.982706427574157715e-01 2.464048385620117188e+00 1.991787791252136230e+00 1.332489252090454102e-01 7.727060317993164062e-01
-1.081479907035827637e+00 6.965088248252868652e-01 6.560512781143188477e-01 4.564437270164489746e-01 1.363765597343444824e+00
-1.081648945808410645e+00 8.064205050468444824e-01 7.679008245468139648e-01 4.966203272342681885e-01 1.432368397712707520e+00
-9.185208678245544434e-01 6.521053314208984375e-01 5.288612246513366699e-01 3.109990060329437256e-01 1.378482937812805176e+00
-8.447570204734802246e-01 5.482752323150634766e-01 9.958661198616027832e-01 4.738793671131134033e-01 1.196032047271728516e+00
-8.759675025939941406e-01 6.403537988662719727e-01 9.120298624038696289e-01 3.511417508125305176e-01 1.240844607353210449e+00
-7.530791759490966797e-01 6.920184493064880371e-01 8.339309692382812500e-01 3.127094507217407227e-01 1.232481718063354492e+00
-8.599122166633605957e-01 7.943615913391113281e-01 3.926043212413787842e-01 4.851557016372680664e-01 1.799152135848999023e+00
-3.516578674316406250e-01 6.163931488990783691e-01 -4.088138788938522339e-02 5.588546395301818848e-01 1.465393066406250000e+00
-3.860035836696624756e-01 6.506606340408325195e-01 1.462562829256057739e-01 5.389610528945922852e-01 1.506503820419311523e+00
-3.860035836696624756e-01 6.506606340408325195e-01 1.462562829256057739e-01 5.389610528945922852e-01 1.506503820419311523e+00
-4.389454722404479980e-01 6.416489481925964355e-01 1.413951963186264038e-01 6.292918920516967773e-01 1.587191104888916016e+00
-4.389454722404479980e-01 6.416489481925964355e-01 1.413951963186264038e-01 6.292918920516967773e-01 1.587191104888916016e+00
-4.389454722404479980e-01 6.416489481925964355e-01 1.413951963186264038e-01 6.292918920516967773e-01 1.587191104888916016e+00
7.856501638889312744e-02 6.405864953994750977e-01 7.843986749649047852e-01 9.244314432144165039e-01 1.561492443084716797e+00
1.564636826515197754e-03 6.443946361541748047e-01 7.808084487915039062e-01 9.410988688468933105e-01 1.568630099296569824e+00
2.274317592382431030e-01 7.500631809234619141e-01 9.523805379867553711e-01 9.983350634574890137e-01 1.563002109527587891e+00
2.831923076882958412e-03 3.359486162662506104e-01 6.785429120063781738e-01 8.321555256843566895e-01 1.838413596153259277e+00
1.751759797334671021e-01 3.519999682903289795e-01 9.013925790786743164e-01 8.570876121520996094e-01 1.854572772979736328e+00
-1.841340363025665283e-01 2.524747848510742188e-01 2.661872208118438721e-01 2.631883025169372559e-01 7.738315463066101074e-01
7.747364044189453125e-01 8.169616013765335083e-02 4.926030933856964111e-01 3.166656196117401123e-01 4.658324420452117920e-01
7.312927246093750000e-01 5.984621495008468628e-02 5.437982082366943359e-01 3.527611494064331055e-01 5.171921253204345703e-01
4.903903305530548096e-01 1.646323800086975098e-01 3.379727602005004883e-01 4.170075058937072754e-01 7.883947491645812988e-01
4.665648639202117920e-01 2.065287679433822632e-01 3.073371052742004395e-01 4.196430444717407227e-01 8.116834163665771484e-01
-5.551863089203834534e-02 4.609750509262084961e-01 6.966252326965332031e-01 3.365351259708404541e-01 5.064445137977600098e-01
7.384110689163208008e-01 3.613319396972656250e-01 4.825284779071807861e-01 4.146884083747863770e-01 5.535567402839660645e-01
4.881862998008728027e-01 7.164899706840515137e-01 4.188091680407524109e-02 2.104831784963607788e-01 1.375604271888732910e-01
5.040602684020996094e-01 6.122956871986389160e-01 -3.626684248447418213e-01 3.832386732101440430e-01 3.077671229839324951e-01
2.732483625411987305e+00 2.752360701560974121e-01 3.252545371651649475e-02 -4.183401465415954590e-01 -3.472888469696044922e-01
1.425762176513671875e+00 3.186840713024139404e-01 -3.768669068813323975e-02 -3.956023752689361572e-01 -7.355332374572753906e-02
1.438435435295104980e+00 2.565931379795074463e-01 -1.901636421680450439e-01 -3.156787753105163574e-01 -8.392887562513351440e-02
1.604770898818969727e+00 3.360020220279693604e-01 -4.240913093090057373e-01 -3.703270256519317627e-01 2.099852263927459717e-01
1.194334030151367188e+00 6.191839575767517090e-01 -4.618352651596069336e-01 6.373588740825653076e-02 1.382537633180618286e-01
1.072872877120971680e+00 6.898260116577148438e-01 -2.911530137062072754e-01 1.400869246572256088e-02 3.686052858829498291e-01
1.599384307861328125e+00 5.037780404090881348e-01 -8.620631694793701172e-01 2.376139760017395020e-01 -5.279184877872467041e-02
1.449880957603454590e+00 6.128129363059997559e-01 -5.469079613685607910e-01 2.927249968051910400e-01 1.008386164903640747e-01
7.882158160209655762e-01 1.171945095062255859e+00 -1.615466594696044922e+00 -1.861641183495521545e-02 1.298724114894866943e-01
1.973630189895629883e+00 7.506333589553833008e-01 -1.256500482559204102e+00 4.703595638275146484e-01 1.324173927307128906e+00
1.869206666946411133e+00 7.244456410408020020e-01 -1.565771818161010742e+00 4.611275196075439453e-01 1.298177003860473633e+00
1.869115471839904785e+00 7.242999076843261719e-01 -1.569806933403015137e+00 4.798556268215179443e-01 1.274923086166381836e+00
1.751714706420898438e+00 8.897229433059692383e-01 -1.580995678901672363e+00 4.210082888603210449e-01 1.317096590995788574e+00
1.582198858261108398e+00 1.376574873924255371e+00 -1.627915263175964355e+00 7.826370596885681152e-01 4.845139086246490479e-01
2.511358261108398438e+00 1.537354111671447754e+00 -6.948236823081970215e-01 6.991648674011230469e-01 1.422449797391891479e-01
2.138052701950073242e+00 1.399085760116577148e+00 -1.216806888580322266e+00 7.980987429618835449e-01 1.316985785961151123e-01
2.008267402648925781e+00 1.421135783195495605e+00 -1.372753024101257324e+00 7.810769081115722656e-01 5.534179508686065674e-02
1.785907983779907227e+00 1.772799968719482422e+00 -1.292680025100708008e+00 3.742652535438537598e-01 -5.290709435939788818e-02
1.200190067291259766e+00 1.664149761199951172e+00 -8.794742822647094727e-01 3.208800256252288818e-01 -6.274873018264770508e-02
1.115166544914245605e+00 1.210640907287597656e+00 -1.958123207092285156e+00 -6.746881455183029175e-02 3.638730049133300781e-01
1.536917328834533691e+00 1.498356223106384277e+00 -1.640658140182495117e+00 1.895413696765899658e-01 1.056711524724960327e-01
1.487344741821289062e+00 7.747316360473632812e-01 -1.184857130050659180e+00 3.454533219337463379e-01 1.103520020842552185e-01
1.509864449501037598e+00 7.318581342697143555e-01 -1.278247714042663574e+00 2.878263592720031738e-01 3.059485256671905518e-01
2.130327224731445312e+00 8.925145864486694336e-01 -5.687348842620849609e-01 2.658794447779655457e-02 -2.076902687549591064e-01
9.037458300590515137e-01 1.036556601524353027e+00 -4.715690910816192627e-01 1.662851572036743164e-01 1.123514920473098755e-01
4.413941800594329834e-01 7.473079562187194824e-01 -3.918701708316802979e-01 9.235617518424987793e-02 -1.300455257296562195e-02
6.838477849960327148e-01 9.448279738426208496e-01 -3.422501683235168457e-01 5.781701207160949707e-01 1.970207542181015015e-01
1.126154065132141113e+00 1.271697640419006348e+00 -1.142716646194458008e+00 4.792848229408264160e-01 3.535332977771759033e-01
1.150284647941589355e+00 9.949466586112976074e-01 -4.916874170303344727e-01 4.480994343757629395e-01 5.442760586738586426e-01
3.224183619022369385e-01 1.897909164428710938e+00 -2.143024444580078125e+00 7.839605212211608887e-01 -1.163616999983787537e-01
6.352691054344177246e-01 2.034323215484619141e+00 -1.934716939926147461e+00 6.083041429519653320e-01 -2.918152809143066406e-01
2.874431014060974121e-01 1.806684613227844238e+00 -2.641394376754760742e+00 1.030276894569396973e+00 -1.236517652869224548e-01
4.312544167041778564e-01 1.897626519203186035e+00 -2.751830577850341797e+00 9.892417192459106445e-01 -3.956959396600723267e-02
1.049625515937805176e+00 2.391726970672607422e+00 -2.481821775436401367e+00 1.033016443252563477e+00 -2.283194214105606079e-01
5.615570545196533203e-01 2.437231540679931641e+00 -2.259521007537841797e+00 1.252817273139953613e+00 -4.837498068809509277e-02
-3.131525218486785889e-02 1.649495959281921387e+00 -1.908416748046875000e+00 9.289145469665527344e-01 5.686585307121276855e-01
3.712345063686370850e-01 1.496937036514282227e+00 -2.094722986221313477e+00 7.541363835334777832e-01 1.648279279470443726e-01
7.543380856513977051e-01 1.798707842826843262e+00 -1.377897500991821289e+00 7.362850308418273926e-01 -1.248715147376060486e-01
4.466297924518585205e-01 9.571187496185302734e-01 -1.381862401962280273e+00 3.522324562072753906e-01 3.791046738624572754e-01
1.120813488960266113e+00 7.014799118041992188e-01 -1.761520147323608398e+00 1.953977793455123901e-01 5.800740718841552734e-01
1.104778170585632324e+00 7.307109236717224121e-01 -1.603077769279479980e+00 2.395262420177459717e-01 6.605220437049865723e-01
1.365232944488525391e+00 5.114521384239196777e-01 -7.832541465759277344e-01 -1.212876513600349426e-01 6.761834621429443359e-01
1.669893741607666016e+00 2.544373571872711182e-01 -9.194879531860351562e-01 -2.414865046739578247e-01 5.273508429527282715e-01
2.276448965072631836e+00 4.711471498012542725e-01 -6.241465210914611816e-01 -1.688912212848663330e-01 6.219907402992248535e-01
2.370429277420043945e+00 4.764927923679351807e-01 -3.176543861627578735e-03 -4.499287903308868408e-02 9.545215964317321777e-02
1.913506627082824707e+00 4.807428121566772461e-01 4.069033265113830566e-01 1.441309005022048950e-01 -9.870937466621398926e-02
2.261057376861572266e+00 6.578207015991210938e-01 1.035230636596679688e+00 4.519011974334716797e-01 2.737444043159484863e-01
3.309767484664916992e+00 -6.247819215059280396e-02 8.267205357551574707e-01 6.192429661750793457e-01 -1.020950078964233398e+00
2.370037794113159180e+00 -3.666336834430694580e-01 1.012214273214340210e-01 4.590688347816467285e-01 1.319704055786132812e-01
1.554240345954895020e+00 2.050939947366714478e-01 7.304197549819946289e-01 7.063424587249755859e-01 -6.154146194458007812e-01
1.872907638549804688e+00 1.437190622091293335e-01 8.759369850158691406e-01 6.365358829498291016e-01 -4.982009530067443848e-01
1.721220731735229492e+00 1.029229164123535156e-01 -1.288033574819564819e-01 6.618911623954772949e-01 -1.434347033500671387e-01
1.547367691993713379e+00 4.746286571025848389e-02 1.060902476310729980e-01 7.402403950691223145e-01 -1.236477419734001160e-01
1.458233237266540527e+00 1.101042106747627258e-01 1.157802343368530273e-01 6.285342574119567871e-01 -3.767151236534118652e-01
8.532893657684326172e-01 4.419064819812774658e-01 -5.859366655349731445e-01 1.221496611833572388e-02 9.930811822414398193e-02
9.194521307945251465e-01 1.304640918970108032e-01 3.384325504302978516e-01 1.772133111953735352e-01 4.016276597976684570e-01
1.177043437957763672e+00 -7.130748033523559570e-02 3.111812770366668701e-01 1.206708401441574097e-01 5.371435880661010742e-01
1.190574407577514648e+00 -6.725819408893585205e-02 2.572392523288726807e-01 1.198263242840766907e-01 5.145769715309143066e-01
1.390104770660400391e+00 1.541458070278167725e-01 2.855745851993560791e-01 9.319880604743957520e-02 5.026289820671081543e-01
2.692247390747070312e+00 4.697457253932952881e-01 2.321404963731765747e-01 6.451479792594909668e-01 7.434518635272979736e-02
2.471742153167724609e+00 5.987473130226135254e-01 7.732226848602294922e-01 2.366350889205932617e-01 -3.611868619918823242e-01
2.086479187011718750e+00 7.310523390769958496e-01 8.764206767082214355e-01 4.173187538981437683e-02 -1.317385137081146240e-01
2.112788677215576172e+00 7.858328819274902344e-01 3.614284098148345947e-01 -5.673748999834060669e-02 -3.393906354904174805e-01
2.109957933425903320e+00 1.195919513702392578e+00 1.715762257575988770e+00 8.698701262474060059e-01 -1.672261595726013184e+00
2.050104379653930664e+00 1.293945550918579102e+00 1.644375443458557129e+00 7.974600195884704590e-01 -8.425150513648986816e-01
2.020864248275756836e+00 1.419487476348876953e+00 1.929888606071472168e+00 7.151997685432434082e-01 -6.116072535514831543e-01
2.163322925567626953e+00 1.410363435745239258e+00 1.978688240051269531e+00 7.124967575073242188e-01 -5.649575591087341309e-01
1.996071696281433105e+00 1.142495274543762207e+00 1.907326936721801758e+00 8.281422853469848633e-01 -7.272450327873229980e-01
1.560450315475463867e+00 9.416251778602600098e-01 8.884875774383544922e-01 3.255830705165863037e-01 -1.088932156562805176e-01
1.608337879180908203e+00 1.079453349113464355e+00 9.449717402458190918e-01 3.965001106262207031e-01 -9.274382889270782471e-02
1.177834749221801758e+00 9.036599993705749512e-01 7.285661697387695312e-01 3.901865184307098389e-01 -2.249956130981445312e-01
1.168657302856445312e+00 1.010298728942871094e+00 6.023397445678710938e-01 4.051245450973510742e-01 -1.400955468416213989e-01
1.576853513717651367e+00 8.272206783294677734e-01 1.199718475341796875e+00 2.494480162858963013e-01 -3.927480876445770264e-01
1.475022554397583008e+00 5.769461393356323242e-01 6.162419915199279785e-01 2.376143932342529297e-01 2.009383589029312134e-01
1.220714211463928223e+00 6.018316149711608887e-01 7.162029147148132324e-01 1.016212105751037598e-01 2.082001566886901855e-01
1.438437819480895996e+00 3.497823178768157959e-01 4.309956133365631104e-01 1.630200594663619995e-01 1.590100228786468506e-01
1.476564049720764160e+00 3.863350152969360352e-01 2.549517154693603516e-01 4.570283740758895874e-02 4.006271064281463623e-01
7.425422668457031250e-01 2.529403269290924072e-01 6.107990741729736328e-01 -2.597923874855041504e-01 4.179365634918212891e-01
6.587263941764831543e-01 2.825150787830352783e-01 6.612996459007263184e-01 -2.952222228050231934e-01 4.482184350490570068e-01
4.840922653675079346e-01 1.757610030472278595e-02 6.026132106781005859e-01 -2.942331694066524506e-02 3.358400166034698486e-01
1.040826320648193359e+00 1.459438353776931763e-01 4.663470983505249023e-01 -1.475826799869537354e-01 6.547230482101440430e-01
1.102718591690063477e+00 1.128973588347434998e-01 3.428219854831695557e-01 -7.204755395650863647e-02 5.968155860900878906e-01
1.370697259902954102e+00 8.307620286941528320e-01 -1.313167810440063477e-01 4.706602171063423157e-02 1.976153701543807983e-01
1.174893260002136230e+00 7.595221996307373047e-01 -1.704078614711761475e-01 -7.260537892580032349e-02 1.940747797489166260e-01
1.257327198982238770e+00 7.014238834381103516e-01 -2.321794033050537109e-01 8.513079956173896790e-04 1.251101195812225342e-01
1.081551194190979004e+00 7.902559041976928711e-01 -3.004712164402008057e-01 -1.530276425182819366e-02 2.519845962524414062e-01
9.361693263053894043e-01 7.787556648254394531e-01 -1.949149370193481445e-02 1.907728239893913269e-02 2.426914274692535400e-01
1.605815529823303223e+00 7.626414299011230469e-01 8.313074111938476562e-01 7.091207504272460938e-01 -1.230096071958541870e-01
1.922569513320922852e+00 2.076428383588790894e-01 4.138474762439727783e-01 8.351313471794128418e-01 -8.098139166831970215e-01
2.531050920486450195e+00 -2.958963215351104736e-01 2.802397608757019043e-01 1.654009670019149780e-01 -1.147035658359527588e-01
1.479025721549987793e+00 2.688240632414817810e-02 8.571597933769226074e-01 4.287229478359222412e-01 5.901327356696128845e-03
2.057816267013549805e+00 2.439614832401275635e-01 7.293615341186523438e-01 4.456649422645568848e-01 1.826474443078041077e-02
2.033055782318115234e+00 2.079574346542358398e+00 -1.162525296211242676e+00 1.799737811088562012e-01 2.902091741561889648e-01
2.070181131362915039e+00 2.071026802062988281e+00 -1.180768013000488281e+00 1.779120415449142456e-01 2.577948868274688721e-01
2.493485450744628906e+00 1.578630566596984863e+00 -1.099731564521789551e+00 5.436786413192749023e-01 -9.464432299137115479e-02
2.058383703231811523e+00 6.360990405082702637e-01 -1.274411231279373169e-01 1.221616715192794800e-01 -7.945218086242675781e-01
1.879148721694946289e+00 7.975751161575317383e-01 -2.373111844062805176e-01 6.776516884565353394e-02 -5.287370085716247559e-01
2.501484632492065430e+00 8.779051899909973145e-01 1.749060153961181641e-01 2.904256284236907959e-01 -2.064900994300842285e-01
2.276626586914062500e+00 7.425318956375122070e-01 1.877695620059967041e-01 3.243063092231750488e-01 -1.058714166283607483e-01
1.983148694038391113e+00 6.986266374588012695e-01 -4.413594007492065430e-01 4.451875686645507812e-01 1.858603656291961670e-01
2.184643268585205078e+00 6.685767769813537598e-01 -7.862239480018615723e-01 4.302120804786682129e-01 7.243303954601287842e-02
1.836596727371215820e+00 4.699230492115020752e-01 -9.652923345565795898e-01 2.928268015384674072e-01 2.664257884025573730e-01
1.687740325927734375e+00 5.576124787330627441e-01 -1.140401482582092285e+00 1.222221553325653076e-01 1.674287170171737671e-01
1.237952470779418945e+00 4.343750476837158203e-01 -1.471662282943725586e+00 2.800007164478302002e-01 4.953077137470245361e-01
1.209468841552734375e+00 1.013677239418029785e+00 -7.994896173477172852e-01 5.167494416236877441e-01 5.483657121658325195e-01
1.075962543487548828e+00 9.415944218635559082e-01 -4.916842877864837646e-01 3.156913816928863525e-01 5.510252714157104492e-01
1.586272120475769043e+00 3.932394087314605713e-01 9.219861626625061035e-01 1.606692224740982056e-01 -6.727612614631652832e-01
1.514056682586669922e+00 4.324834942817687988e-01 6.286012530326843262e-01 6.630523502826690674e-02 -5.180290937423706055e-01
1.337924838066101074e+00 4.995827674865722656e-01 7.680628299713134766e-01 -4.266867786645889282e-02 -3.667824864387512207e-01
1.085489749908447266e+00 5.828044414520263672e-01 7.928813695907592773e-01 -1.771226152777671814e-02 -4.080069065093994141e-01
1.086192846298217773e+00 5.795386433601379395e-01 8.471059799194335938e-01 -2.157248556613922119e-02 -3.650349974632263184e-01
1.040105700492858887e+00 6.055244803428649902e-01 1.155170917510986328e+00 7.458972930908203125e-02 -2.782844305038452148e-01
1.022986054420471191e+00 6.724985837936401367e-01 1.152894258499145508e+00 9.706399589776992798e-02 -2.021933197975158691e-01
1.022986054420471191e+00 6.724985837936401367e-01 1.152894258499145508e+00 9.706399589776992798e-02 -2.021933197975158691e-01
1.464306712150573730e+00 7.465118765830993652e-01 1.302541732788085938e+00 -3.570292610675096512e-03 -3.586548864841461182e-01
2.157570123672485352e+00 1.155706763267517090e+00 9.833537936210632324e-01 -1.859670877456665039e-01 -7.107278108596801758e-01
1.792024850845336914e+00 6.876721978187561035e-01 3.778500258922576904e-01 2.264786325395107269e-02 -3.144752979278564453e-01
1.235176086425781250e+00 1.006499528884887695e+00 1.098517850041389465e-01 3.650617301464080811e-01 -2.848535776138305664e-03
1.351701498031616211e+00 1.048905372619628906e+00 4.801202416419982910e-01 5.690293312072753906e-01 -5.138991400599479675e-02
1.410834550857543945e+00 1.031179189682006836e+00 4.497915804386138916e-01 5.660530924797058105e-01 -2.404030971229076385e-02
1.280205965042114258e+00 1.201899290084838867e+00 5.474330782890319824e-01 4.932565391063690186e-01 -6.366895884275436401e-02
1.759504795074462891e+00 9.094672203063964844e-01 1.071293234825134277e+00 2.295693010091781616e-01 1.015848740935325623e-01
9.854711890220642090e-01 1.129806041717529297e+00 -1.321205377578735352e+00 3.313983082771301270e-01 -3.707325458526611328e-02
9.858930706977844238e-01 1.083241939544677734e+00 -1.335856914520263672e+00 3.419873714447021484e-01 -7.210392504930496216e-02
1.073077321052551270e+00 1.316616415977478027e+00 -1.085475444793701172e+00 2.549060881137847900e-01 -1.502861529588699341e-01
6.028631329536437988e-01 1.291203498840332031e+00 -6.170978546142578125e-01 3.153376281261444092e-01 1.168978400528430939e-03
3.602251708507537842e-01 1.230462312698364258e+00 -9.888227581977844238e-01 1.361294090747833252e-01 2.526045441627502441e-01
4.829791188240051270e-01 1.159872174263000488e+00 -6.318163275718688965e-01 2.619085311889648438e-01 -2.396665811538696289e-01
3.420769870281219482e-01 1.105055689811706543e+00 -5.430952906608581543e-01 1.760155707597732544e-01 -1.042042002081871033e-01
1.472815424203872681e-01 1.176918625831604004e+00 -1.405732750892639160e+00 6.046645641326904297e-01 1.804887950420379639e-01
-6.270185112953186035e-02 1.573411226272583008e+00 -2.069631338119506836e+00 7.880980968475341797e-01 4.352539181709289551e-01
4.165135622024536133e-01 1.761586427688598633e+00 -1.780120849609375000e+00 1.023354291915893555e+00 4.901749491691589355e-01
6.191762685775756836e-01 1.525208234786987305e+00 -1.896425485610961914e+00 1.132163166999816895e+00 5.958102345466613770e-01
6.305801272392272949e-01 1.537292361259460449e+00 -1.911265492439270020e+00 1.115254998207092285e+00 6.301801204681396484e-01
4.595133960247039795e-01 1.489887237548828125e+00 -1.524083137512207031e+00 1.083544969558715820e+00 2.664035558700561523e-01
8.593159914016723633e-01 1.516451239585876465e+00 -1.646739244461059570e+00 1.094310760498046875e+00 2.523466348648071289e-01
8.082799911499023438e-01 1.509093999862670898e+00 -1.697807550430297852e+00 1.077716708183288574e+00 2.691229581832885742e-01
8.624631166458129883e-01 1.514116883277893066e+00 -1.803856849670410156e+00 1.043449163436889648e+00 2.593158781528472900e-01
6.363241076469421387e-01 1.389496445655822754e+00 -1.823476672172546387e+00 1.048790454864501953e+00 2.926906645298004150e-01
3.809409141540527344e-01 1.523493409156799316e+00 -1.030212759971618652e+00 4.928650259971618652e-01 2.769915163516998291e-01
1.380500078201293945e+00 7.695059180259704590e-01 -1.429657697677612305e+00 6.740586161613464355e-01 6.637986898422241211e-01
8.201261758804321289e-01 2.811072766780853271e-01 7.474517822265625000e-02 6.484581530094146729e-02 -4.480268061161041260e-02
8.681823015213012695e-01 2.627636194229125977e-01 1.466283351182937622e-01 1.947309449315071106e-02 6.854757666587829590e-02
9.185091257095336914e-01 2.335576862096786499e-01 7.537454366683959961e-04 5.230180919170379639e-02 -8.227452635765075684e-04
6.479271054267883301e-01 3.174714744091033936e-01 2.902182340621948242e-01 4.739296734333038330e-01 -7.333371043205261230e-02
1.320063948631286621e+00 1.207780689001083374e-01 4.133112728595733643e-01 3.994776904582977295e-01 -4.409803152084350586e-01
1.362954854965209961e+00 1.128980666399002075e-01 5.847175717353820801e-01 4.714390039443969727e-01 -3.911026716232299805e-01
1.384084105491638184e+00 1.299873888492584229e-01 5.828774571418762207e-01 2.183239310979843140e-01 -4.631870090961456299e-01
1.563421010971069336e+00 2.238350808620452881e-01 2.388783246278762817e-01 3.946903347969055176e-01 -4.579954743385314941e-01
1.060114026069641113e+00 5.534441471099853516e-01 2.727414071559906006e-01 4.521710872650146484e-01 -6.770440936088562012e-02
1.134194731712341309e+00 3.694622218608856201e-01 1.301213651895523071e-01 5.778568983078002930e-01 -4.623982012271881104e-01
1.143533229827880859e+00 3.807057142257690430e-01 1.138441935181617737e-01 5.745056271553039551e-01 -4.198387563228607178e-01
1.153585076332092285e+00 3.640393018722534180e-01 1.381066441535949707e-01 6.041039228439331055e-01 -3.718342185020446777e-01
1.416800856590270996e+00 3.547752499580383301e-01 1.101708173751831055e+00 3.965144157409667969e-01 -4.251499772071838379e-01
9.365434050559997559e-01 7.574015855789184570e-01 7.155703306198120117e-01 2.982411384582519531e-01 -2.133379280567169189e-01
1.098382711410522461e+00 7.077708840370178223e-01 2.313908338546752930e-01 5.773105025291442871e-01 3.297995626926422119e-01
5.626873970031738281e-01 5.388722419738769531e-01 4.519298374652862549e-01 5.030085444450378418e-01 1.586146503686904907e-01
-5.121377110481262207e-01 5.042552947998046875e-01 1.674502491950988770e-01 3.029051125049591064e-01 1.190477252006530762e+00
-7.667501568794250488e-01 7.135750055313110352e-01 6.303993463516235352e-01 4.829342663288116455e-01 1.025177121162414551e+00
-9.338288307189941406e-01 9.210249781608581543e-01 4.550341963768005371e-01 4.861291050910949707e-01 8.877950906753540039e-01
-8.284056186676025391e-01 9.443781971931457520e-01 4.547688066959381104e-01 3.477492332458496094e-01 1.017115592956542969e+00
-9.889907836914062500e-01 8.237277269363403320e-01 4.154618084430694580e-01 3.645834922790527344e-01 1.182493925094604492e+00
-1.100349783897399902e+00 6.908632516860961914e-01 4.002397358417510986e-01 4.107626080513000488e-01 1.197385311126708984e+00
-1.100349783897399902e+00 6.908632516860961914e-01 4.002397358417510986e-01 4.107626080513000488e-01 1.197385311126708984e+00
-8.797572851181030273e-01 8.051810264587402344e-01 5.357937216758728027e-01 4.164581000804901123e-01 8.978580236434936523e-01
-9.451622962951660156e-01 7.037034034729003906e-01 5.245175957679748535e-01 5.179154276847839355e-01 9.986953735351562500e-01
-6.068809628486633301e-01 7.981519103050231934e-01 7.806204557418823242e-01 4.845235943794250488e-01 1.028035998344421387e+00
5.233747363090515137e-01 1.409079194068908691e+00 -3.195781111717224121e-01 9.708037972450256348e-01 6.458962559700012207e-01
-2.981946468353271484e-01 8.843479752540588379e-01 4.882778823375701904e-01 8.060761094093322754e-01 1.233531236648559570e+00
2.155670523643493652e-01 8.625327348709106445e-01 2.023464590311050415e-01 8.307223320007324219e-01 1.171769618988037109e+00
-4.021959304809570312e-01 1.009116768836975098e+00 3.735553920269012451e-01 9.058578610420227051e-01 1.263163685798645020e+00
-6.422476768493652344e-01 1.077497482299804688e+00 2.657144367694854736e-01 9.641759991645812988e-01 1.085883855819702148e+00
-1.915386691689491272e-02 1.044360160827636719e+00 -2.599244713783264160e-01 1.258646130561828613e+00 1.054044961929321289e+00
-1.046123653650283813e-01 9.956266283988952637e-01 -1.576713770627975464e-01 1.357303977012634277e+00 1.137971639633178711e+00
-1.876962631940841675e-01 1.080388903617858887e+00 -2.033895403146743774e-01 1.342580556869506836e+00 1.165342569351196289e+00
-2.253629267215728760e-01 1.049228191375732422e+00 -1.086622029542922974e-01 1.329493761062622070e+00 1.123758196830749512e+00
8.745276927947998047e-02 1.150284290313720703e+00 -6.168323755264282227e-01 1.252500653266906738e+00 9.635609984397888184e-01
9.749497771263122559e-01 8.779196143150329590e-01 6.425290107727050781e-01 8.581879734992980957e-01 4.055437147617340088e-01
-7.118068933486938477e-01 1.380653381347656250e+00 2.585582733154296875e-01 6.544180512428283691e-01 9.318155050277709961e-01
-4.366549253463745117e-01 1.365678071975708008e+00 5.278726816177368164e-01 6.694024205207824707e-01 1.004998922348022461e+00
-6.648521423339843750e-01 1.249081730842590332e+00 1.457814574241638184e+00 3.082418143749237061e-01 1.079035997390747070e+00
-1.235731959342956543e+00 1.687785863876342773e+00 1.770124316215515137e+00 4.751826226711273193e-01 1.618582367897033691e+00
-1.690118312835693359e+00 1.391856908798217773e+00 1.227144956588745117e+00 2.038221210241317749e-01 1.470144748687744141e+00
-1.432401299476623535e+00 1.161358833312988281e+00 1.358422517776489258e+00 -1.091788560152053833e-01 1.445738315582275391e+00
-7.856737375259399414e-01 8.118193745613098145e-01 9.604700803756713867e-01 1.904706358909606934e-01 1.274245619773864746e+00
-9.617985486984252930e-01 1.232751846313476562e+00 -2.550175189971923828e-01 -1.576251983642578125e-01 4.938849806785583496e-01
-8.847786188125610352e-01 1.185439467430114746e+00 -2.156107574701309204e-01 -1.550691872835159302e-01 3.762564659118652344e-01
-1.015542268753051758e+00 1.237031579017639160e+00 4.086951315402984619e-01 5.176244676113128662e-02 6.271855235099792480e-01
-3.986550867557525635e-01 1.318946957588195801e+00 2.189447283744812012e-01 -4.985081255435943604e-01 -3.935512527823448181e-02
-5.524864196777343750e-01 8.949611783027648926e-01 3.070793747901916504e-01 -9.723880141973495483e-02 3.637956976890563965e-01
-4.393184483051300049e-01 7.087559700012207031e-01 -3.225577175617218018e-01 1.738317161798477173e-01 5.891379117965698242e-01
-4.212461411952972412e-01 6.473261117935180664e-01 -2.185800671577453613e-01 1.508248001337051392e-01 5.768225193023681641e-01
-4.819371998310089111e-01 5.125454068183898926e-01 -5.951434969902038574e-01 1.922432035207748413e-01 6.981761455535888672e-01
-5.497352480888366699e-01 5.969099402427673340e-01 -9.567760825157165527e-01 1.950728744268417358e-01 7.400650382041931152e-01
-4.386916458606719971e-01 3.518627285957336426e-01 -9.641739726066589355e-01 1.794218868017196655e-01 1.012587308883666992e+00
-4.921265542507171631e-01 2.415160089731216431e-01 -8.593877553939819336e-01 1.289132982492446899e-01 1.107416272163391113e+00
-7.789320945739746094e-01 2.853611707687377930e-01 -7.974118590354919434e-01 -5.550955608487129211e-02 1.056724429130554199e+00
-6.877627372741699219e-01 2.915787696838378906e-01 -8.194327354431152344e-01 -7.765112817287445068e-02 1.069289922714233398e+00
-5.241246223449707031e-01 3.017754480242729187e-02 -7.744156122207641602e-01 -6.639763712882995605e-02 9.515667557716369629e-01
-4.803045094013214111e-01 -8.919768780469894409e-02 -1.089665055274963379e+00 3.664033114910125732e-02 9.226531982421875000e-01
-5.685395002365112305e-01 -1.209613233804702759e-01 -1.139512181282043457e+00 7.295745611190795898e-02 9.030579328536987305e-01
-5.566504001617431641e-01 -1.349538266658782959e-01 -1.320841789245605469e+00 5.800975486636161804e-02 8.448000550270080566e-01
-5.300316214561462402e-01 -1.212172582745552063e-01 -1.266757965087890625e+00 6.538216024637222290e-02 8.686109185218811035e-01
-1.320715546607971191e-01 -2.630219757556915283e-01 -1.640327095985412598e+00 2.341831922531127930e-01 9.896931648254394531e-01
-1.899389475584030151e-01 -2.588345110416412354e-01 -1.898994088172912598e+00 2.487199604511260986e-01 9.357754588127136230e-01
-2.711044624447822571e-03 -1.441523730754852295e-01 -1.554158091545104980e+00 1.129444167017936707e-01 1.019641637802124023e+00
4.941325634717941284e-02 -1.480963826179504395e-01 -1.622268319129943848e+00 9.358070790767669678e-02 1.021938204765319824e+00
-1.180537939071655273e-01 -3.070932328701019287e-01 -1.703929066658020020e+00 1.561366170644760132e-01 1.010439991950988770e+00
-3.990000486373901367e-01 -2.270614504814147949e-01 -1.547002553939819336e+00 3.988925814628601074e-01 1.139875054359436035e+00
2.006946504116058350e-02 -2.668481767177581787e-01 -1.195543050765991211e+00 3.194612264633178711e-01 1.078016042709350586e+00
8.634688854217529297e-01 -1.549552381038665771e-01 -1.214032411575317383e+00 2.735442519187927246e-01 1.696753859519958496e+00
1.579902410507202148e+00 5.168557167053222656e-01 -1.263113498687744141e+00 -5.519813299179077148e-02 3.492226898670196533e-01
1.776723384857177734e+00 4.421432316303253174e-01 -1.169507503509521484e+00 -3.211208805441856384e-02 3.027965426445007324e-01
1.401439309120178223e+00 7.425718903541564941e-01 -5.283036231994628906e-01 -2.372740209102630615e-01 6.546717137098312378e-02
2.048410892486572266e+00 3.580731153488159180e-01 -5.993613004684448242e-01 -3.608677089214324951e-01 4.036998376250267029e-02
1.935838460922241211e+00 3.600663244724273682e-01 -6.347852349281311035e-01 -3.927531242370605469e-01 6.948566436767578125e-02
2.213076829910278320e+00 3.940248191356658936e-01 -4.873640537261962891e-01 -3.514889478683471680e-01 -1.532976627349853516e-01
2.295375823974609375e+00 4.772984087467193604e-01 -3.679344654083251953e-01 -3.727962374687194824e-01 -1.044823080301284790e-01
2.289701700210571289e+00 5.615181922912597656e-01 -4.292114675045013428e-01 -3.582298755645751953e-01 -3.366131186485290527e-01
2.110110759735107422e+00 1.143278956413269043e+00 -3.194736838340759277e-01 -1.285853236913681030e-02 -1.975556910037994385e-01
6.040137410163879395e-01 1.539844870567321777e+00 -1.550994157791137695e+00 -1.267354786396026611e-01 2.073516249656677246e-01
7.030862569808959961e-01 1.895237326622009277e+00 -1.963176846504211426e+00 -1.662290394306182861e-01 -1.772623062133789062e-01
9.584906697273254395e-01 1.816237926483154297e+00 -2.273954629898071289e+00 -1.506054103374481201e-01 -2.246041595935821533e-01
2.673093602061271667e-02 1.313531279563903809e+00 -1.122654795646667480e+00 -3.781880810856819153e-02 3.514532744884490967e-02
2.622441351413726807e-01 1.506516098976135254e+00 -1.619294881820678711e+00 3.365635126829147339e-02 1.335759907960891724e-01
4.984374046325683594e-01 1.558551073074340820e+00 -1.681763529777526855e+00 -5.244967713952064514e-02 -5.762849003076553345e-02
2.311845123767852783e-01 1.590319275856018066e+00 -1.460327029228210449e+00 -2.103759497404098511e-01 -5.993340909481048584e-02
3.025528788566589355e-01 1.635217428207397461e+00 -1.655110359191894531e+00 -1.643403321504592896e-01 -1.631518453359603882e-01
3.425064682960510254e-01 1.775485038757324219e+00 -1.627806544303894043e+00 -9.996552020311355591e-03 -1.808102130889892578e-01
2.464002072811126709e-01 1.777186632156372070e+00 -1.682566523551940918e+00 -6.069350242614746094e-02 -2.769096493721008301e-01
1.361983269453048706e-01 1.666804313659667969e+00 -1.400549530982971191e+00 3.016480803489685059e-01 -1.849207282066345215e-01
3.253576457500457764e-01 1.536205410957336426e+00 -1.624481439590454102e+00 6.517555713653564453e-01 2.091301232576370239e-01
3.447308242321014404e-01 1.437227368354797363e+00 -1.517657995223999023e+00 7.737617492675781250e-01 5.108866840600967407e-03
3.894476890563964844e-01 6.288758516311645508e-01 -5.039561390876770020e-01 3.122606873512268066e-01 5.009226202964782715e-01
5.653885602951049805e-01 6.337646842002868652e-01 -2.238537371158599854e-01 2.980772554874420166e-01 3.314112126827239990e-01
4.306450784206390381e-01 7.209075093269348145e-01 -2.475453168153762817e-01 2.792518436908721924e-01 2.697152793407440186e-01
-1.248921081423759460e-02 3.886654078960418701e-01 -4.614676833152770996e-01 3.020488321781158447e-01 6.483399868011474609e-01
-5.276463031768798828e-01 4.666206538677215576e-01 -5.067780613899230957e-01 1.125150769948959351e-01 7.533206939697265625e-01
-5.782533884048461914e-01 6.823559999465942383e-01 -6.427081227302551270e-01 2.836926467716693878e-02 8.142455816268920898e-01
-4.017455875873565674e-01 5.073712468147277832e-01 -2.098261415958404541e-01 2.330778092145919800e-01 5.539126396179199219e-01
-4.951995611190795898e-01 4.470965862274169922e-01 -1.230093389749526978e-01 1.383461952209472656e-01 5.571145415306091309e-01
-8.326876163482666016e-01 7.630543708801269531e-01 -9.362115859985351562e-01 -5.149639770388603210e-02 9.660911560058593750e-01
-9.192273616790771484e-01 7.247013449668884277e-01 -7.289379239082336426e-01 -6.088463589549064636e-02 8.850484490394592285e-01
-1.005582928657531738e+00 7.752838730812072754e-01 -9.243598580360412598e-01 -1.555493921041488647e-01 9.649821519851684570e-01
-1.060119509696960449e+00 7.710605263710021973e-01 -8.539538979530334473e-01 -1.308344751596450806e-01 1.026417016983032227e+00
-1.240110039710998535e+00 1.005167007446289062e+00 -3.895874023437500000e-01 -2.395317405462265015e-01 7.564709782600402832e-01
-1.185742855072021484e+00 1.007238268852233887e+00 -4.060598015785217285e-01 -2.263146340847015381e-01 7.540615797042846680e-01
-1.037117600440979004e+00 9.064787626266479492e-01 -2.803615927696228027e-01 -3.136048614978790283e-01 6.236186027526855469e-01
-1.068110823631286621e+00 1.168337106704711914e+00 -4.388110041618347168e-01 -3.135025203227996826e-01 7.459158897399902344e-01
-1.151979684829711914e+00 1.055262446403503418e+00 -6.833739876747131348e-01 -2.726048529148101807e-01 7.154474258422851562e-01
-1.077149987220764160e+00 1.082940101623535156e+00 -7.590606808662414551e-01 -2.608534395694732666e-01 7.752753496170043945e-01
-1.064226508140563965e+00 1.108680129051208496e+00 -7.700865864753723145e-01 -2.425304651260375977e-01 7.978005409240722656e-01
-1.064226508140563965e+00 1.108680129051208496e+00 -7.700865864753723145e-01 -2.425304651260375977e-01 7.978005409240722656e-01
-1.126981735229492188e+00 1.090143322944641113e+00 -7.831653356552124023e-01 -2.560368180274963379e-01 7.759382724761962891e-01
-1.053360939025878906e+00 1.172709584236145020e+00 -7.383434772491455078e-01 -1.214303076267242432e-01 7.629653215408325195e-01
-1.053360939025878906e+00 1.172709584236145020e+00 -7.383434772491455078e-01 -1.214303076267242432e-01 7.629653215408325195e-01
-1.018034219741821289e+00 1.096251845359802246e+00 -7.265487313270568848e-01 -5.615399777889251709e-02 6.415761113166809082e-01
-7.082560062408447266e-01 1.316567659378051758e+00 -2.826147973537445068e-01 -1.547633707523345947e-01 2.952462136745452881e-01
-6.965977549552917480e-01 1.324838042259216309e+00 -3.110786378383636475e-01 -2.470235973596572876e-01 2.953828871250152588e-01
-6.824948787689208984e-01 1.308848023414611816e+00 -3.420783877372741699e-01 -2.273084521293640137e-01 2.697749733924865723e-01
-4.867734909057617188e-01 1.340527653694152832e+00 -3.441926240921020508e-01 -2.161652743816375732e-01 2.873043715953826904e-01
-7.233362197875976562e-01 1.373087286949157715e+00 -2.436921894550323486e-01 -2.256770133972167969e-01 2.337200641632080078e-01
-7.233362197875976562e-01 1.373087286949157715e+00 -2.436921894550323486e-01 -2.256770133972167969e-01 2.337200641632080078e-01
-8.762634396553039551e-01 1.349910616874694824e+00 -1.330473572015762329e-01 -1.920630931854248047e-01 4.326777756214141846e-01
-9.535776376724243164e-01 1.345353484153747559e+00 -1.205737516283988953e-01 -1.687368899583816528e-01 4.048944711685180664e-01
-2.323207110166549683e-01 1.099866867065429688e+00 -4.873657524585723877e-01 -4.963443577289581299e-01 2.704821340739727020e-02
1.422466039657592773e-01 1.540231227874755859e+00 1.090731024742126465e+00 -7.507166862487792969e-01 -1.938496157526969910e-02
1.230859309434890747e-01 1.541709661483764648e+00 6.961043477058410645e-01 -4.859831929206848145e-01 6.141639873385429382e-02
-1.636706441640853882e-01 1.551232933998107910e+00 8.990939259529113770e-01 -6.032199859619140625e-01 -3.175610899925231934e-01
-5.221604704856872559e-01 1.261036515235900879e+00 2.158299833536148071e-01 -6.401530504226684570e-01 7.861462980508804321e-02
-5.506146550178527832e-01 1.285997033119201660e+00 2.042462229728698730e-01 -6.262235045433044434e-01 4.394625127315521240e-02
-7.042729258537292480e-01 1.330235600471496582e+00 2.542559504508972168e-01 -6.285353302955627441e-01 5.936460569500923157e-02
-7.356007695198059082e-01 1.319777250289916992e+00 2.380796521902084351e-01 -6.379448175430297852e-01 6.047509983181953430e-02
-7.922010421752929688e-01 1.480537414550781250e+00 5.129145979881286621e-01 -4.307555258274078369e-01 2.151437252759933472e-01
-8.456552028656005859e-01 1.620235562324523926e+00 3.011565208435058594e-01 -3.890347480773925781e-01 3.237788081169128418e-01
-3.730231225490570068e-01 1.650101184844970703e+00 1.519393801689147949e+00 -1.041904184967279434e-02 7.577435374259948730e-01
-5.519555807113647461e-01 1.693569779396057129e+00 2.422693967819213867e+00 -5.676112174987792969e-01 6.526577472686767578e-01
-1.436254680156707764e-01 1.931735992431640625e+00 1.483800053596496582e+00 -6.896195411682128906e-01 1.175397783517837524e-01
-9.457661956548690796e-02 1.915773510932922363e+00 1.380533099174499512e+00 -6.784310936927795410e-01 6.029056757688522339e-02
-1.679202169179916382e-01 1.722919821739196777e+00 1.506283164024353027e+00 -6.811857223510742188e-01 -4.611009731888771057e-03
-2.454394102096557617e-01 1.803908824920654297e+00 1.753795623779296875e+00 -9.176135659217834473e-01 -1.757404766976833344e-02
-5.519300103187561035e-01 1.550794005393981934e+00 2.233654499053955078e+00 -8.531399965286254883e-01 -6.041001155972480774e-02
-4.843584299087524414e-01 1.547544479370117188e+00 2.263296127319335938e+00 -8.429894447326660156e-01 -2.256943657994270325e-02
-4.980946332216262817e-02 6.393408775329589844e-01 1.495579957962036133e+00 -4.539325535297393799e-01 -1.657718569040298462e-01
-1.837767660617828369e-02 6.426540017127990723e-01 1.481206178665161133e+00 -4.617878794670104980e-01 -1.160829961299896240e-01
-1.274620145559310913e-01 8.540250658988952637e-01 1.523442983627319336e+00 -4.006948173046112061e-01 -1.435277611017227173e-01
1.176305562257766724e-01 1.126689195632934570e+00 1.093799471855163574e+00 -4.787826240062713623e-01 -1.776964813470840454e-01
1.607554703950881958e-01 4.893549382686614990e-01 4.916002452373504639e-01 -7.581775784492492676e-01 1.540140956640243530e-01
2.414557039737701416e-01 6.658353805541992188e-01 4.876374602317810059e-01 -6.547905802726745605e-01 6.028354912996292114e-02
2.850691974163055420e-01 6.453855633735656738e-01 3.261938989162445068e-01 -6.317490339279174805e-01 -6.873147934675216675e-02
5.903540849685668945e-01 7.218730449676513672e-01 4.929617047309875488e-01 -6.561108231544494629e-01 2.204213850200176239e-02
5.810334086418151855e-01 7.430819869041442871e-01 4.910121262073516846e-01 -6.839234232902526855e-01 -2.814395166933536530e-02
6.089866161346435547e-01 4.987616240978240967e-01 4.498047530651092529e-01 -5.940202474594116211e-01 7.625215500593185425e-02
2.734554708003997803e-01 3.898097276687622070e-01 4.114499986171722412e-01 -5.234512090682983398e-01 9.758552163839340210e-02
-5.893629789352416992e-01 1.611521959304809570e+00 2.009096622467041016e+00 -4.399715662002563477e-01 3.263391554355621338e-04
-5.107818841934204102e-01 1.671447634696960449e+00 1.919325113296508789e+00 -3.672510385513305664e-01 4.005435854196548462e-02
2.726812958717346191e-01 1.380809783935546875e+00 1.346162557601928711e+00 -5.410185456275939941e-01 -2.076128125190734863e-01
-6.148254275321960449e-01 7.520708441734313965e-01 1.706174015998840332e+00 -2.421052306890487671e-01 6.239906549453735352e-01
-6.617403626441955566e-01 7.219880223274230957e-01 1.850999832153320312e+00 -3.083746135234832764e-01 6.285162568092346191e-01
-5.787605047225952148e-01 9.490319490432739258e-01 1.564536690711975098e+00 -1.680482476949691772e-01 3.689057230949401855e-01
-5.768372416496276855e-01 9.577540755271911621e-01 1.496651768684387207e+00 -1.286335587501525879e-01 3.105693161487579346e-01
-4.122256040573120117e-01 8.896214365959167480e-01 1.351345539093017578e+00 -1.713944524526596069e-01 3.359662294387817383e-01
-5.980213880538940430e-01 6.729170083999633789e-01 1.033257842063903809e+00 -2.381843328475952148e-01 3.266077041625976562e-01
-4.936326444149017334e-01 8.308687806129455566e-01 2.248359471559524536e-01 5.897141993045806885e-02 2.309657186269760132e-01
-4.146303534507751465e-01 8.348543047904968262e-01 1.835589855909347534e-01 -2.833950147032737732e-02 3.053944110870361328e-01
-5.958296060562133789e-01 6.785936355590820312e-01 1.278377473354339600e-01 -4.462731629610061646e-02 5.874554514884948730e-01
-7.134566903114318848e-01 6.016364693641662598e-01 3.161756694316864014e-02 6.721781194210052490e-02 4.733941853046417236e-01
-6.904453635215759277e-01 6.312597393989562988e-01 2.421377748250961304e-01 -1.139208078384399414e-01 4.187999367713928223e-01
-7.068438529968261719e-01 5.142490267753601074e-01 4.364619553089141846e-01 -2.048063576221466064e-01 3.878303170204162598e-01
-6.110162734985351562e-01 4.403558969497680664e-01 3.749246001243591309e-01 -1.627436876296997070e-01 4.569898247718811035e-01
-6.675549149513244629e-01 4.428239166736602783e-01 3.555477857589721680e-01 -1.769622266292572021e-01 4.835381209850311279e-01
-6.849675774574279785e-01 3.834799230098724365e-01 5.466054081916809082e-01 -1.086091250181198120e-01 5.502275824546813965e-01
-8.585094809532165527e-01 3.434431254863739014e-01 7.094179987907409668e-01 -1.279430836439132690e-01 6.859605908393859863e-01
-8.585094809532165527e-01 3.434431254863739014e-01 7.094179987907409668e-01 -1.279430836439132690e-01 6.859605908393859863e-01
-8.585094809532165527e-01 3.434431254863739014e-01 7.094179987907409668e-01 -1.279430836439132690e-01 6.859605908393859863e-01
-7.602623105049133301e-01 4.790728390216827393e-01 8.134040236473083496e-01 -1.507957875728607178e-01 5.384014248847961426e-01
-7.734007835388183594e-01 5.229365825653076172e-01 7.479061484336853027e-01 -1.025328189134597778e-01 5.391674041748046875e-01
-7.148936390876770020e-01 5.337223410606384277e-01 7.894666790962219238e-01 -4.204319417476654053e-02 5.170371532440185547e-01
-6.364460587501525879e-01 5.453757643699645996e-01 7.598426342010498047e-01 -1.821129955351352692e-02 5.195809602737426758e-01
-7.165238857269287109e-01 5.428410768508911133e-01 7.361061573028564453e-01 -1.497384719550609589e-02 5.535078048706054688e-01
-7.165238857269287109e-01 5.428410768508911133e-01 7.361061573028564453e-01 -1.497384719550609589e-02 5.535078048706054688e-01
-8.043853044509887695e-01 3.897067308425903320e-01 3.210518062114715576e-01 -1.179339513182640076e-01 6.683861613273620605e-01
-7.908495664596557617e-01 4.272405505180358887e-01 1.947680413722991943e-01 -1.417785137891769409e-01 6.981792449951171875e-01
-8.593122959136962891e-01 3.693093359470367432e-01 3.050283193588256836e-01 -1.501609236001968384e-01 6.790260672569274902e-01
-8.593122959136962891e-01 3.693093359470367432e-01 3.050283193588256836e-01 -1.501609236001968384e-01 6.790260672569274902e-01
-8.600373268127441406e-01 3.778138458728790283e-01 3.629168272018432617e-01 -1.506369113922119141e-01 7.183294296264648438e-01
-8.600373268127441406e-01 3.778138458728790283e-01 3.629168272018432617e-01 -1.506369113922119141e-01 7.183294296264648438e-01
-8.651759028434753418e-01 3.259879946708679199e-01 3.924593329429626465e-01 -1.394595354795455933e-01 7.377130389213562012e-01
-8.787042498588562012e-01 3.676061928272247314e-01 3.905662000179290771e-01 -1.344894319772720337e-01 7.517064213752746582e-01
-8.787042498588562012e-01 3.676061928272247314e-01 3.905662000179290771e-01 -1.344894319772720337e-01 7.517064213752746582e-01
-7.166597843170166016e-01 2.878222167491912842e-01 1.243650987744331360e-01 -1.124016046524047852e-01 6.128177642822265625e-01
-7.166597843170166016e-01 2.878222167491912842e-01 1.243650987744331360e-01 -1.124016046524047852e-01 6.128177642822265625e-01
-7.166597843170166016e-01 2.878222167491912842e-01 1.243650987744331360e-01 -1.124016046524047852e-01 6.128177642822265625e-01
-6.833950877189636230e-01 3.095071315765380859e-01 1.269789636135101318e-01 -1.192386299371719360e-01 6.189742088317871094e-01
-6.833950877189636230e-01 3.095071315765380859e-01 1.269789636135101318e-01 -1.192386299371719360e-01 6.189742088317871094e-01
-6.833950877189636230e-01 3.095071315765380859e-01 1.269789636135101318e-01 -1.192386299371719360e-01 6.189742088317871094e-01
-1.034408211708068848e+00 7.406555414199829102e-01 1.865137368440628052e-01 2.965412847697734833e-02 6.938692331314086914e-01
-6.939238905906677246e-01 7.926225066184997559e-01 -1.911920905113220215e-01 1.461480855941772461e-01 4.354307949542999268e-01
-7.810307741165161133e-01 7.870043516159057617e-01 2.185345292091369629e-01 2.309637814760208130e-01 5.849012136459350586e-01
-7.606242299079895020e-01 7.433084249496459961e-01 2.393797487020492554e-01 2.098900824785232544e-01 6.106041073799133301e-01
-7.704847455024719238e-01 7.262669205665588379e-01 -1.275064796209335327e-02 2.373820543289184570e-01 4.885466396808624268e-01
-7.607977390289306641e-01 7.028143405914306641e-01 6.876224651932716370e-03 2.243532687425613403e-01 5.149666070938110352e-01
-5.608374476432800293e-01 7.351992726325988770e-01 -4.770832657814025879e-01 2.521449923515319824e-01 9.447798728942871094e-01
-3.232780098915100098e-01 7.258365750312805176e-01 -4.919505417346954346e-01 2.703925669193267822e-01 9.506154060363769531e-01
-3.860438466072082520e-01 7.020965218544006348e-01 -5.335096716880798340e-01 2.779306769371032715e-01 9.341098070144653320e-01
-4.064651429653167725e-01 8.132453560829162598e-01 -1.046299457550048828e+00 2.946633696556091309e-01 7.370237112045288086e-01
-4.064651429653167725e-01 8.132453560829162598e-01 -1.046299457550048828e+00 2.946633696556091309e-01 7.370237112045288086e-01
-5.261467099189758301e-01 8.050239086151123047e-01 -1.134554505348205566e+00 3.413314521312713623e-01 7.587155103683471680e-01
-4.798302650451660156e-01 7.863020896911621094e-01 -1.111968517303466797e+00 3.502099514007568359e-01 7.607461810111999512e-01
-3.548747003078460693e-01 -1.535197496414184570e-01 -1.265320420265197754e+00 2.338816523551940918e-01 1.108506798744201660e+00
-3.450595736503601074e-01 -1.410377025604248047e-01 -1.302101254463195801e+00 2.331247329711914062e-01 1.045833587646484375e+00
-2.784045934677124023e-01 -9.685422480106353760e-02 -1.503236889839172363e+00 2.142899334430694580e-01 1.098236203193664551e+00
-1.373244673013687134e-01 4.237570613622665405e-02 -1.582249283790588379e+00 2.761389613151550293e-01 1.246124982833862305e+00
3.774783611297607422e-01 -1.219131797552108765e-01 -1.395568013191223145e+00 -1.804819107055664062e-01 1.038348913192749023e+00
7.504964470863342285e-01 -3.787509799003601074e-01 -9.305315017700195312e-01 1.890957504510879517e-01 1.804305076599121094e+00
1.939907521009445190e-01 -2.048327475786209106e-01 -1.241555929183959961e+00 1.039710193872451782e-01 1.486379623413085938e+00
2.708934843540191650e-01 -2.885559797286987305e-01 -1.324773669242858887e+00 1.937246024608612061e-01 1.630112886428833008e+00
-1.516969501972198486e-01 -3.025852739810943604e-01 -1.610941767692565918e+00 2.341296821832656860e-01 1.396410465240478516e+00
2.147672474384307861e-01 -1.444281786680221558e-01 -1.509410858154296875e+00 4.400694072246551514e-01 1.809138894081115723e+00
-2.590280175209045410e-01 -9.197761118412017822e-02 -1.996039390563964844e+00 4.174143671989440918e-01 1.893027305603027344e+00
-7.104091346263885498e-02 -1.110638678073883057e-01 -1.555488824844360352e+00 4.089251160621643066e-01 1.630346894264221191e+00
4.436874017119407654e-02 1.165718436241149902e-01 -1.123423814773559570e+00 4.402379691600799561e-01 1.218625545501708984e+00
3.993945196270942688e-03 2.374414801597595215e-01 -1.252871632575988770e+00 5.960468053817749023e-01 1.054434776306152344e+00
-5.113486573100090027e-02 2.442634552717208862e-01 -1.123384356498718262e+00 5.747509598731994629e-01 9.776791334152221680e-01
-7.941547781229019165e-02 1.474030911922454834e-01 -1.242724180221557617e+00 4.843057096004486084e-01 8.771722316741943359e-01
3.056063652038574219e-01 4.029882848262786865e-01 -1.547100901603698730e+00 5.668976902961730957e-01 3.698993921279907227e-01
3.125817775726318359e-01 3.106259405612945557e-01 -1.263780832290649414e+00 6.499177813529968262e-01 6.174644231796264648e-01
2.079852670431137085e-01 3.199009597301483154e-01 -1.209687709808349609e+00 6.611148715019226074e-01 5.846668481826782227e-01
4.963386952877044678e-01 6.268244385719299316e-01 -1.097524523735046387e+00 2.827525734901428223e-01 6.057550907135009766e-01
1.556296110153198242e+00 6.073248982429504395e-01 -2.255990505218505859e-01 2.397505939006805420e-01 4.329576343297958374e-02
1.505584955215454102e+00 9.328426122665405273e-01 -2.462367713451385498e-01 1.585497558116912842e-01 2.375213205814361572e-01
1.601355433464050293e+00 4.581734538078308105e-01 -5.985659956932067871e-01 1.549464911222457886e-01 4.409360289573669434e-01
1.696897983551025391e+00 5.643426775932312012e-01 -1.181675672531127930e+00 2.470511943101882935e-01 3.572258651256561279e-01
2.668212175369262695e+00 5.043426156044006348e-01 -1.131164312362670898e+00 -6.785249337553977966e-03 8.436652421951293945e-01
1.368691444396972656e+00 2.862685322761535645e-01 -7.671773433685302734e-01 1.940721273422241211e-01 8.987743854522705078e-01
1.141841292381286621e+00 4.594844281673431396e-01 -9.224403500556945801e-01 3.176886439323425293e-01 9.263710379600524902e-01
1.138463497161865234e+00 4.188814759254455566e-01 -9.625095129013061523e-01 3.151814341545104980e-01 9.276207089424133301e-01
1.475816488265991211e+00 6.263038516044616699e-01 -7.454705238342285156e-01 4.387506842613220215e-01 6.141440868377685547e-01
1.458914399147033691e+00 7.867177128791809082e-01 -5.618128776550292969e-01 4.602120816707611084e-01 7.479314208030700684e-01
1.131838679313659668e+00 5.463640689849853516e-01 1.484612226486206055e-01 4.107686281204223633e-01 6.780073642730712891e-01
1.279961466789245605e-01 6.687922477722167969e-01 8.192331194877624512e-01 5.874285101890563965e-01 4.805316925048828125e-01
7.629153132438659668e-01 4.847123026847839355e-01 6.550352573394775391e-01 3.076913058757781982e-01 6.397613286972045898e-01
1.415740013122558594e+00 3.468289971351623535e-01 5.593541860580444336e-01 2.244892120361328125e-01 2.196565270423889160e-03
1.837709426879882812e+00 5.702406167984008789e-01 8.460921049118041992e-01 6.525828838348388672e-01 -1.822024770081043243e-02
1.907682657241821289e+00 5.347164273262023926e-01 8.810147047042846680e-01 6.412419080734252930e-01 -1.049696467816829681e-02
1.390627026557922363e+00 2.809607982635498047e-01 8.402768373489379883e-01 3.463240861892700195e-01 -7.887004017829895020e-01
1.540672302246093750e+00 9.574283361434936523e-01 -3.076353967189788818e-01 7.757843732833862305e-01 1.456397175788879395e-01
1.745560407638549805e+00 9.131911396980285645e-01 -3.892073929309844971e-01 7.200543284416198730e-01 2.240974158048629761e-01
1.768777012825012207e+00 7.861641645431518555e-01 -4.618615508079528809e-01 7.089096307754516602e-01 2.402173578739166260e-01
1.249676823616027832e+00 1.092955470085144043e+00 -8.588669896125793457e-01 4.922137856483459473e-01 -1.533189602196216583e-02
1.298146367073059082e+00 9.032537937164306641e-01 -4.855524599552154541e-01 2.936021685600280762e-01 -1.105058789253234863e-01
1.426563858985900879e+00 2.007567286491394043e-01 -6.463944911956787109e-02 -3.074579238891601562e-01 -3.439825028181076050e-02
1.270621061325073242e+00 1.078730672597885132e-01 4.945750832557678223e-01 -8.600181341171264648e-02 -5.997465848922729492e-01
1.928740620613098145e+00 7.942324876785278320e-02 6.502326130867004395e-01 4.165582060813903809e-01 -1.207618355751037598e+00
1.313845157623291016e+00 5.445255711674690247e-02 4.619362056255340576e-01 4.001275300979614258e-01 -8.201480507850646973e-01
1.434642434120178223e+00 2.824696339666843414e-02 5.935465097427368164e-01 4.390777647495269775e-01 -7.963821887969970703e-01
1.823140501976013184e+00 -3.529787659645080566e-01 6.060523986816406250e-01 4.499434828758239746e-01 -7.886857390403747559e-01
2.233302831649780273e+00 -1.338609457015991211e-01 9.002153277397155762e-01 4.241620898246765137e-01 -7.948600649833679199e-01
2.066992521286010742e+00 -1.132373958826065063e-01 1.421701312065124512e+00 4.723213016986846924e-01 -7.118884921073913574e-01
1.291187047958374023e+00 1.557905822992324829e-01 1.342392325401306152e+00 5.151465535163879395e-01 2.537943720817565918e-01
1.415453791618347168e+00 1.168548226356506348e+00 8.739610910415649414e-01 1.614289999008178711e+00 9.210776686668395996e-01
1.231385350227355957e+00 8.617368936538696289e-01 5.888869166374206543e-01 8.294879794120788574e-01 4.586982727050781250e-01
1.885094046592712402e+00 -2.705372869968414307e-03 3.751537501811981201e-01 4.340064525604248047e-01 6.991699934005737305e-01
1.787856698036193848e+00 -6.139503419399261475e-02 5.818601846694946289e-01 4.734093844890594482e-01 8.255910873413085938e-01
1.870593547821044922e+00 5.213423073291778564e-02 -2.067930698394775391e-01 2.577516436576843262e-01 7.185019850730895996e-01
1.313822031021118164e+00 6.856353878974914551e-01 -1.661840558052062988e+00 -4.050739407539367676e-01 6.936953067779541016e-01
1.313822031021118164e+00 6.856353878974914551e-01 -1.661840558052062988e+00 -4.050739407539367676e-01 6.936953067779541016e-01
1.399554848670959473e+00 5.497150421142578125e-01 -1.743493676185607910e+00 -4.089274704456329346e-01 6.308716535568237305e-01
1.396491408348083496e+00 5.095643401145935059e-01 -1.708286523818969727e+00 -3.773950338363647461e-01 7.274737954139709473e-01
1.247001171112060547e+00 5.442923307418823242e-01 -1.751652717590332031e+00 -3.971492648124694824e-01 7.924282550811767578e-01
1.005647420883178711e+00 5.370055437088012695e-01 -4.288977980613708496e-01 -2.367575168609619141e-01 6.195963546633720398e-02
9.775790572166442871e-01 5.169590711593627930e-01 -5.162775516510009766e-01 -1.879412084817886353e-01 1.888910979032516479e-01
9.304031133651733398e-01 5.223146080970764160e-01 -5.610373616218566895e-01 -2.036738693714141846e-01 2.219885736703872681e-01
1.529337048530578613e+00 4.323956370353698730e-01 -1.789526224136352539e+00 -2.740770876407623291e-01 9.827360510826110840e-01
1.537337183952331543e+00 1.364964246749877930e+00 -6.219537258148193359e-01 7.053188085556030273e-01 1.972704529762268066e-01
1.255320549011230469e+00 1.089736342430114746e+00 -1.157831400632858276e-02 5.992885231971740723e-01 4.632153511047363281e-01
1.281032562255859375e+00 1.038360476493835449e+00 1.317105293273925781e-01 5.889995098114013672e-01 4.231858551502227783e-01
1.349700450897216797e+00 3.414565324783325195e-01 1.111756563186645508e+00 1.053078889846801758e+00 -4.918771088123321533e-01
1.349700450897216797e+00 3.414565324783325195e-01 1.111756563186645508e+00 1.053078889846801758e+00 -4.918771088123321533e-01
1.774719953536987305e+00 8.264571428298950195e-01 3.313367664813995361e-01 9.445427656173706055e-01 -6.482113003730773926e-01
1.944908380508422852e+00 1.053647637367248535e+00 -5.987968444824218750e-01 8.338532447814941406e-01 -3.144036531448364258e-01
1.657917723059654236e-02 9.031553864479064941e-01 6.826650500297546387e-01 1.074356317520141602e+00 1.006114006042480469e+00
-7.858949899673461914e-01 5.218724608421325684e-01 -2.583243846893310547e-01 1.444094628095626831e-01 1.142583370208740234e+00
-6.265100836753845215e-01 6.893736720085144043e-01 -1.581722795963287354e-01 2.263961732387542725e-01 1.125877022743225098e+00
-1.030096888542175293e+00 1.209158182144165039e+00 5.244652628898620605e-01 1.740874648094177246e-01 1.054611444473266602e+00
-1.272397518157958984e+00 1.258834004402160645e+00 -1.078339144587516785e-01 9.870913624763488770e-02 8.662986159324645996e-01
-1.043485403060913086e+00 1.620914697647094727e+00 3.231037259101867676e-01 9.286892414093017578e-02 9.475349187850952148e-01
-8.567254543304443359e-01 1.465109467506408691e+00 9.720920920372009277e-01 4.102699458599090576e-01 8.074831366539001465e-01
-4.815008342266082764e-01 1.612213134765625000e+00 1.078561186790466309e+00 4.174111485481262207e-01 5.929666757583618164e-01
-4.515235722064971924e-01 1.214230537414550781e+00 9.999158978462219238e-01 -2.899162471294403076e-01 1.794520765542984009e-01
-9.533718824386596680e-01 8.162253499031066895e-01 4.571626186370849609e-01 8.706039935350418091e-02 4.314684271812438965e-01
-5.390702486038208008e-01 1.093627691268920898e+00 7.362683415412902832e-01 8.730725198984146118e-02 5.428282022476196289e-01
-7.590121030807495117e-01 1.125928282737731934e+00 6.518823504447937012e-01 2.108801007270812988e-01 5.906124114990234375e-01
-9.565425515174865723e-01 8.609882593154907227e-01 4.985192120075225830e-01 2.055329382419586182e-01 6.786985397338867188e-01
-1.033549189567565918e+00 8.112734556198120117e-01 2.584798634052276611e-01 2.624270319938659668e-01 6.399216055870056152e-01
-9.716162085533142090e-01 7.782272100448608398e-01 2.219093739986419678e-01 2.705523967742919922e-01 6.593163013458251953e-01
-9.768598675727844238e-01 7.958989739418029785e-01 2.384480684995651245e-01 3.385968208312988281e-01 7.202647328376770020e-01
-1.001549124717712402e+00 7.800852060317993164e-01 2.542403340339660645e-01 2.971124351024627686e-01 7.188511490821838379e-01
-1.219498753547668457e+00 7.979207038879394531e-01 2.962078154087066650e-01 8.161696046590805054e-02 8.961668610572814941e-01
-1.425222516059875488e+00 9.005731940269470215e-01 4.124402105808258057e-01 8.359395712614059448e-02 1.220927357673645020e+00
-1.671183228492736816e+00 1.208972096443176270e+00 2.330430150032043457e-01 -1.717946976423263550e-01 1.069772243499755859e+00
-1.671183228492736816e+00 1.208972096443176270e+00 2.330430150032043457e-01 -1.717946976423263550e-01 1.069772243499755859e+00
-1.432396769523620605e+00 9.666826725006103516e-01 -2.193372845649719238e-01 1.947301253676414490e-02 1.095737934112548828e+00
-1.306799411773681641e+00 1.068190813064575195e+00 -1.783734411001205444e-01 6.461557745933532715e-02 1.101875185966491699e+00
-1.084540009498596191e+00 9.444351196289062500e-01 -4.747471809387207031e-01 -2.595145255327224731e-02 1.303599357604980469e+00
-1.202036261558532715e+00 7.872306108474731445e-01 -4.724765717983245850e-01 9.125380218029022217e-02 1.282701134681701660e+00
-1.076579689979553223e+00 6.596375107765197754e-01 1.061760783195495605e-01 2.909168601036071777e-01 1.297601103782653809e+00
-1.063235521316528320e+00 1.109444856643676758e+00 -1.342407613992691040e-01 -1.594508737325668335e-01 8.764138817787170410e-01
-1.101212978363037109e+00 1.100570917129516602e+00 -1.321571171283721924e-01 -1.488961577415466309e-01 8.436696529388427734e-01
-1.062606215476989746e+00 9.555692672729492188e-01 -9.880557656288146973e-02 -1.005070805549621582e-01 1.072364807128906250e+00
-1.009613871574401855e+00 7.290188074111938477e-01 -1.062513142824172974e-02 -1.970591694116592407e-01 1.193031311035156250e+00
-8.116340041160583496e-01 1.070159196853637695e+00 7.812308520078659058e-02 9.044317901134490967e-02 8.660391569137573242e-01
-8.658000826835632324e-01 5.426536202430725098e-01 1.162924051284790039e+00 2.812455594539642334e-01 8.235017657279968262e-01
-1.020617485046386719e+00 7.088683843612670898e-01 8.821913003921508789e-01 3.143363595008850098e-01 1.358336448669433594e+00
-6.667207479476928711e-01 8.197969198226928711e-01 7.727190852165222168e-01 2.672024667263031006e-01 1.127289891242980957e+00
-8.893162608146667480e-01 6.595690846443176270e-01 7.446572184562683105e-01 -8.008866757154464722e-02 1.281103730201721191e+00
-1.047157287597656250e+00 8.989201188087463379e-01 5.824446082115173340e-01 9.279790520668029785e-02 1.130956649780273438e+00
-9.450806975364685059e-01 1.317754387855529785e+00 1.000211238861083984e+00 -3.318516910076141357e-01 9.608208537101745605e-01
-1.070392966270446777e+00 1.289614200592041016e+00 1.041660904884338379e+00 -3.315514624118804932e-01 9.460274577140808105e-01
-1.093520402908325195e+00 1.298502564430236816e+00 8.877606391906738281e-01 -3.539458215236663818e-01 9.189184904098510742e-01
-1.065836906433105469e+00 1.873105645179748535e+00 1.000650405883789062e+00 -4.608828723430633545e-01 5.441380143165588379e-01
-1.056792497634887695e+00 1.966584086418151855e+00 9.064929485321044922e-01 -4.560242593288421631e-01 6.454233527183532715e-01
-2.379135936498641968e-01 2.135023355484008789e+00 1.124247193336486816e+00 -1.202923536300659180e+00 -1.962584555149078369e-01
-5.524371936917304993e-02 1.026741981506347656e+00 5.367597341537475586e-01 -5.638699531555175781e-01 8.844689279794692993e-02
-7.243261486291885376e-02 1.087369084358215332e+00 5.269140601158142090e-01 -6.666987538337707520e-01 1.002373173832893372e-01
-5.276539176702499390e-02 1.156338214874267578e+00 5.151281356811523438e-01 -8.145863413810729980e-01 1.584745049476623535e-01
4.839257597923278809e-01 8.006144762039184570e-01 6.359367370605468750e-01 -6.438947319984436035e-01 -2.843018770217895508e-01
5.378215909004211426e-01 8.116961121559143066e-01 5.419099926948547363e-01 -6.435891985893249512e-01 -2.719410657882690430e-01
6.529305577278137207e-01 7.978673577308654785e-01 5.589805841445922852e-01 -5.933994054794311523e-01 -3.181212842464447021e-01
6.605612039566040039e-01 7.809416055679321289e-01 4.576723277568817139e-01 -6.100034117698669434e-01 -3.188261687755584717e-01
6.605612039566040039e-01 7.809416055679321289e-01 4.576723277568817139e-01 -6.100034117698669434e-01 -3.188261687755584717e-01
6.587842106819152832e-01 7.772240638732910156e-01 4.745761156082153320e-01 -5.981560945510864258e-01 -3.352001309394836426e-01
6.587842106819152832e-01 7.772240638732910156e-01 4.745761156082153320e-01 -5.981560945510864258e-01 -3.352001309394836426e-01
5.903315544128417969e-01 8.420342206954956055e-01 4.303551614284515381e-01 -5.072121024131774902e-01 -1.152361929416656494e-01
6.098407506942749023e-01 8.237333297729492188e-01 3.413490653038024902e-01 -4.709135293960571289e-01 -1.260782778263092041e-01
-6.132781133055686951e-02 9.983993172645568848e-01 1.514486551284790039e+00 -6.886962652206420898e-01 -3.897702395915985107e-01
1.549178361892700195e-02 1.013929128646850586e+00 1.636065006256103516e+00 -7.352612018585205078e-01 -3.470232188701629639e-01
-1.531156152486801147e-01 7.231304645538330078e-01 2.201390981674194336e+00 -7.877913117408752441e-01 -2.808223664760589600e-01
6.810349822044372559e-01 9.953680634498596191e-01 1.739205002784729004e+00 -1.112426280975341797e+00 -8.602048158645629883e-01
1.420740634202957153e-01 1.354362726211547852e+00 1.729578018188476562e+00 -1.036990284919738770e+00 -2.505851089954376221e-01
5.499994754791259766e-01 7.918192148208618164e-01 1.385030150413513184e+00 -1.035410046577453613e+00 -3.531535863876342773e-01
9.670737385749816895e-02 6.266430020332336426e-01 1.694196462631225586e+00 -7.536701858043670654e-02 1.673942059278488159e-01
2.002474516630172729e-01 7.501001954078674316e-01 2.052661657333374023e+00 8.503994345664978027e-02 4.192591831088066101e-02
7.465953230857849121e-01 4.060427546501159668e-01 1.963059902191162109e+00 -2.193960994482040405e-01 -2.226844727993011475e-01
1.076861739158630371e+00 1.177924275398254395e-01 1.441990137100219727e+00 -1.863341033458709717e-01 -2.501213550567626953e-01
1.341513156890869141e+00 -1.823007166385650635e-01 1.087671279907226562e+00 -1.561407186090946198e-02 -6.711003929376602173e-02
1.949506998062133789e+00 -4.594168663024902344e-01 1.824803233146667480e+00 9.836810827255249023e-02 -2.710509002208709717e-01
1.753342509269714355e+00 -4.592054188251495361e-01 1.659794688224792480e+00 2.653773427009582520e-01 -5.081019997596740723e-01
1.885372042655944824e+00 1.107301235198974609e+00 -7.358981966972351074e-01 9.712607264518737793e-01 3.704913258552551270e-01
1.038480162620544434e+00 7.378579378128051758e-01 -9.652318358421325684e-01 9.379533529281616211e-01 3.889871835708618164e-01
6.067418456077575684e-01 8.657602965831756592e-02 -1.992096453905105591e-01 2.904027104377746582e-01 7.705144882202148438e-01
5.308960080146789551e-01 5.210176855325698853e-02 -2.606850862503051758e-01 2.697016000747680664e-01 7.199897766113281250e-01
6.620386242866516113e-01 1.578816026449203491e-02 -2.774416506290435791e-01 1.437585651874542236e-01 6.467832922935485840e-01
6.662102341651916504e-01 5.686711147427558899e-02 -2.605763375759124756e-01 1.320428401231765747e-01 6.621631979942321777e-01
1.507691025733947754e+00 1.151628494262695312e-01 -4.444477856159210205e-01 5.136705040931701660e-01 8.345629572868347168e-01
1.478073239326477051e+00 -1.224165596067905426e-02 -6.041274070739746094e-01 5.420537590980529785e-01 7.807192802429199219e-01
-8.231950998306274414e-01 1.261131644248962402e+00 1.029105424880981445e+00 1.142116561532020569e-01 5.650394558906555176e-01
-8.860024809837341309e-01 1.774470567703247070e+00 3.553590178489685059e-01 3.751881420612335205e-01 9.636004567146301270e-01
-7.401413917541503906e-01 1.795658111572265625e+00 5.701363682746887207e-01 2.687798738479614258e-01 9.547374844551086426e-01
-8.122916221618652344e-01 1.595931887626647949e+00 -1.589484885334968567e-02 2.277060002088546753e-01 9.303182363510131836e-01
-7.620835304260253906e-01 1.602172374725341797e+00 -6.205947138369083405e-03 2.072553634643554688e-01 9.661999344825744629e-01
-1.281681060791015625e+00 1.784741282463073730e+00 1.492573469877243042e-01 2.047991007566452026e-01 1.016223430633544922e+00
-5.544444918632507324e-01 1.834318757057189941e+00 1.488205939531326294e-01 5.690018534660339355e-01 1.206974625587463379e+00
-6.148496866226196289e-01 1.848384976387023926e+00 1.821973919868469238e-01 5.834389925003051758e-01 1.166829943656921387e+00
-5.945132374763488770e-01 1.230269551277160645e+00 4.204153418540954590e-01 5.361755490303039551e-01 1.484467744827270508e+00
-5.550158023834228516e-01 1.231435418128967285e+00 3.176172673702239990e-01 5.247264504432678223e-01 1.592735648155212402e+00
-7.675204277038574219e-01 1.140822410583496094e+00 6.935242414474487305e-01 6.457093358039855957e-01 1.601856827735900879e+00
-6.609422564506530762e-01 9.626926779747009277e-01 5.437811613082885742e-01 7.968121767044067383e-01 1.432982683181762695e+00
-9.945705533027648926e-04 7.736098170280456543e-01 1.776872128248214722e-01 3.078643381595611572e-01 6.053756475448608398e-01
1.697365522384643555e+00 7.397463321685791016e-01 7.290251255035400391e-01 8.133804202079772949e-01 6.703757643699645996e-01
1.211371898651123047e+00 8.576881885528564453e-01 3.895055055618286133e-01 8.715316057205200195e-01 3.795284628868103027e-01
1.463113307952880859e+00 9.184338450431823730e-01 4.593030512332916260e-01 7.814000248908996582e-01 4.491913616657257080e-01
1.396532058715820312e+00 9.793653488159179688e-01 5.990564227104187012e-01 7.509962916374206543e-01 5.226420164108276367e-01
6.283779740333557129e-01 5.751259326934814453e-01 1.234205365180969238e+00 1.057457685470581055e+00 7.042359113693237305e-01
1.845312416553497314e-01 1.370587587356567383e+00 -5.695908069610595703e-01 9.082893729209899902e-01 6.884456276893615723e-01
1.412758789956569672e-02 1.400223374366760254e+00 -6.031714677810668945e-01 9.107519984245300293e-01 9.904154539108276367e-01
6.354374885559082031e-01 1.191122770309448242e+00 -3.285629749298095703e-01 8.556849360466003418e-01 4.927125573158264160e-01
1.165369391441345215e+00 6.456215977668762207e-01 -6.620190739631652832e-01 6.366856098175048828e-01 7.972642034292221069e-02
1.634463310241699219e+00 7.110183238983154297e-01 -6.788022518157958984e-01 7.145797014236450195e-01 2.248192429542541504e-01
1.559895634651184082e+00 4.940091371536254883e-01 -3.776307106018066406e-01 6.494357585906982422e-01 1.504473984241485596e-01
5.590758919715881348e-01 6.540424823760986328e-01 -1.407531648874282837e-01 5.116672515869140625e-01 5.994680523872375488e-01
1.035059094429016113e+00 6.971013545989990234e-01 -6.545491516590118408e-02 4.586993753910064697e-01 6.997657418251037598e-01
7.523779273033142090e-01 3.259519636631011963e-01 1.482985541224479675e-02 3.743677735328674316e-01 3.427082300186157227e-01
6.577293872833251953e-01 3.331534564495086670e-01 -2.603498697280883789e-01 1.708599925041198730e-01 3.407458066940307617e-01
3.955653309822082520e-01 5.364805459976196289e-01 -8.135761022567749023e-01 2.312848120927810669e-01 4.340307414531707764e-01
-6.524179130792617798e-02 8.268676996231079102e-01 -2.855506539344787598e-02 3.392525911331176758e-01 6.468622684478759766e-01
-4.187362194061279297e-01 8.232965469360351562e-01 -6.473462581634521484e-01 2.373503297567367554e-01 5.798445343971252441e-01
-4.080256819725036621e-01 9.114671945571899414e-01 -4.837034046649932861e-01 1.488537192344665527e-01 6.305991411209106445e-01
-4.080256819725036621e-01 9.114671945571899414e-01 -4.837034046649932861e-01 1.488537192344665527e-01 6.305991411209106445e-01
-4.080256819725036621e-01 9.114671945571899414e-01 -4.837034046649932861e-01 1.488537192344665527e-01 6.305991411209106445e-01
-4.242897629737854004e-01 9.228181838989257812e-01 -5.638900399208068848e-01 1.676531434059143066e-01 6.050194501876831055e-01
1.946426153182983398e+00 -6.698547303676605225e-02 1.094144940376281738e+00 -7.993013411760330200e-02 -2.713418304920196533e-01
1.440714597702026367e+00 4.152971506118774414e-01 6.362435817718505859e-01 5.650256276130676270e-01 -1.144549965858459473e+00
1.708034873008728027e+00 1.606293320655822754e-01 -8.200666308403015137e-01 2.701784968376159668e-01 3.724504709243774414e-01
2.139630794525146484e+00 4.007160067558288574e-01 -9.064813256263732910e-01 3.471910059452056885e-01 -3.003906458616256714e-02
2.370935916900634766e+00 3.824234604835510254e-01 -1.143813014030456543e+00 1.829747706651687622e-01 -1.628180146217346191e-01
2.507107496261596680e+00 2.096993923187255859e-01 -1.101999521255493164e+00 8.953433483839035034e-02 -1.247412897646427155e-02
3.699984788894653320e+00 2.583572641015052795e-03 -7.270238399505615234e-01 -6.605902314186096191e-02 1.192511841654777527e-01
3.421438455581665039e+00 -4.885372519493103027e-02 -5.108626484870910645e-01 -6.608910858631134033e-02 1.777675449848175049e-01
3.437136173248291016e+00 -1.262374687939882278e-02 -4.704880416393280029e-01 -1.351288855075836182e-01 7.062524557113647461e-02
2.698807001113891602e+00 8.331266045570373535e-02 -6.171425580978393555e-01 -1.517803519964218140e-01 1.658093482255935669e-01
2.744497776031494141e+00 1.170116290450096130e-01 -5.119967460632324219e-01 -1.530705243349075317e-01 1.001392453908920288e-01
2.094074249267578125e+00 -6.939473003149032593e-02 -1.302047222852706909e-01 7.706635445356369019e-02 -2.595017850399017334e-01
9.347850084304809570e-01 5.975118279457092285e-01 3.161624670028686523e-01 5.378735065460205078e-01 5.108259320259094238e-01
7.271897196769714355e-01 1.046442627906799316e+00 -5.203913450241088867e-01 1.421507000923156738e-01 -2.133721262216567993e-01
4.822304844856262207e-01 6.905553936958312988e-01 -5.843279361724853516e-01 2.794045805931091309e-01 -3.310025110840797424e-02
9.287485480308532715e-01 7.674633860588073730e-01 -2.350971400737762451e-01 2.438891232013702393e-01 3.420393913984298706e-02
4.806763231754302979e-01 6.404306888580322266e-01 -9.016767740249633789e-01 5.892416834831237793e-01 6.098376512527465820e-01
5.104364156723022461e-01 6.269614100456237793e-01 -9.007919430732727051e-01 5.646514296531677246e-01 5.671501755714416504e-01
5.181122422218322754e-01 7.271551489830017090e-01 -7.648895382881164551e-01 3.733268678188323975e-01 4.543732106685638428e-01
4.888730645179748535e-01 7.194861769676208496e-01 -7.563863396644592285e-01 3.454251289367675781e-01 4.998131990432739258e-01
5.737720727920532227e-01 2.413655370473861694e-01 -7.614423632621765137e-01 1.085654422640800476e-01 3.765310943126678467e-01
5.836054086685180664e-01 2.559151649475097656e-01 -7.759892940521240234e-01 1.379711925983428955e-01 3.720659911632537842e-01
5.053295493125915527e-01 1.942356377840042114e-01 -7.944869995117187500e-01 3.868035674095153809e-01 3.236320614814758301e-01
4.676008224487304688e-01 1.821991056203842163e-01 -7.897751927375793457e-01 4.074134230613708496e-01 3.022968173027038574e-01
4.949960708618164062e-01 3.218065202236175537e-01 -8.769174218177795410e-01 4.887599050998687744e-01 4.044380187988281250e-01
2.538551092147827148e-01 9.752128124237060547e-01 -1.019217491149902344e+00 4.800338745117187500e-01 1.571256369352340698e-01
3.657193183898925781e-01 9.997390508651733398e-01 -1.077477216720581055e+00 3.711958527565002441e-01 1.434319913387298584e-01
1.147348761558532715e+00 1.135888457298278809e+00 3.650922700762748718e-02 -1.042557358741760254e-01 -6.385114043951034546e-03
1.415865421295166016e+00 -2.286044359207153320e-01 7.522057294845581055e-01 1.224002242088317871e-01 3.092773258686065674e-01
1.448546767234802246e+00 -1.386586278676986694e-01 8.839713931083679199e-01 1.830348521471023560e-01 2.791694700717926025e-01
1.459240674972534180e+00 -2.410667240619659424e-01 8.142507672309875488e-01 2.321416139602661133e-01 3.189909756183624268e-01
1.508885264396667480e+00 -2.122144848108291626e-01 8.677065968513488770e-01 2.149086147546768188e-01 3.543632924556732178e-01
1.459372043609619141e+00 -2.088897675275802612e-01 8.819485306739807129e-01 2.429235726594924927e-01 3.219158053398132324e-01
1.483277559280395508e+00 -2.086939066648483276e-01 8.036493659019470215e-01 2.448727786540985107e-01 3.142397403717041016e-01
1.831711053848266602e+00 3.919135779142379761e-02 3.199843764305114746e-01 6.437925696372985840e-01 -9.557024836540222168e-01
2.517443418502807617e+00 4.558599367737770081e-02 5.498564243316650391e-01 5.908246636390686035e-01 -9.680886864662170410e-01
2.503807783126831055e+00 3.010257184505462646e-01 5.185227394104003906e-01 3.742323517799377441e-01 -8.837347030639648438e-01
2.582939147949218750e+00 1.940144449472427368e-01 8.365588784217834473e-01 4.119040071964263916e-01 -8.351795077323913574e-01
2.527428388595581055e+00 4.440106749534606934e-01 -1.626482605934143066e-01 9.457372426986694336e-01 3.729165792465209961e-01
2.480331182479858398e+00 1.488488316535949707e-01 -3.241333961486816406e-01 9.357380867004394531e-01 4.253335595130920410e-01
2.255097389221191406e+00 2.120499461889266968e-01 -2.105348855257034302e-01 6.654542088508605957e-01 5.425859689712524414e-01
2.145952939987182617e+00 5.417860150337219238e-01 -2.914856672286987305e-01 5.272645950317382812e-01 9.304994940757751465e-01
8.140902519226074219e-01 5.878032445907592773e-01 -1.585233926773071289e+00 6.383677124977111816e-01 9.592077136039733887e-01
1.254858136177062988e+00 5.256912708282470703e-01 -1.347793817520141602e+00 6.714959740638732910e-01 5.539143085479736328e-01
1.653918623924255371e+00 4.486629068851470947e-01 -1.250153064727783203e+00 9.957970380783081055e-01 8.516623973846435547e-01
1.867084741592407227e+00 6.916109919548034668e-01 -1.401952385902404785e+00 1.134350061416625977e+00 6.095266938209533691e-01
1.243735671043395996e+00 4.694868326187133789e-01 -1.173887491226196289e+00 6.580147743225097656e-01 1.920322060585021973e+00
1.600086450576782227e+00 1.919255554676055908e-01 -1.134103775024414062e+00 3.437307476997375488e-01 1.556159973144531250e+00
2.000079870223999023e+00 1.861570477485656738e-01 -1.239848613739013672e+00 2.229147106409072876e-01 1.193737387657165527e+00
2.309947967529296875e+00 3.049120604991912842e-01 -9.084200263023376465e-01 4.236041307449340820e-01 8.921983838081359863e-01
2.338086843490600586e+00 5.039012432098388672e-01 -1.429323434829711914e+00 4.325508475303649902e-01 8.458002209663391113e-01
2.949967145919799805e+00 7.028574943542480469e-01 -1.549603700637817383e+00 5.400940030813217163e-02 9.058182835578918457e-01
2.826341152191162109e+00 7.170585989952087402e-01 -1.148451209068298340e+00 9.963451884686946869e-03 8.424500823020935059e-01
2.294925928115844727e+00 5.036284327507019043e-01 -8.820494413375854492e-01 -3.774538636207580566e-01 -4.135786890983581543e-01
1.081879973411560059e+00 -1.417763531208038330e-01 9.060015678405761719e-01 3.730112314224243164e-02 -3.372182846069335938e-01
9.724320173263549805e-01 -7.246877253055572510e-02 7.868717908859252930e-01 -1.427858695387840271e-02 -2.091728150844573975e-01
1.019480586051940918e+00 -1.907846629619598389e-01 7.845247387886047363e-01 5.195957422256469727e-02 -1.845000833272933960e-01
9.668619632720947266e-01 -2.176814973354339600e-01 7.480106353759765625e-01 6.941450387239456177e-02 -2.617986798286437988e-01
9.916990995407104492e-01 -2.509828209877014160e-01 7.625683546066284180e-01 5.621571838855743408e-02 -2.571407258510589600e-01
1.046765565872192383e+00 -2.431317567825317383e-01 8.634376525878906250e-01 6.098520010709762573e-02 -2.558439970016479492e-01
1.374842643737792969e+00 -5.936644971370697021e-02 8.617190718650817871e-01 7.271291315555572510e-02 -2.095409482717514038e-01
1.891619563102722168e+00 -1.807438135147094727e-01 7.374799847602844238e-01 4.132481515407562256e-01 2.613921761512756348e-01
2.469294548034667969e+00 1.624831706285476685e-01 -1.260506987571716309e+00 8.868040442466735840e-01 9.589504599571228027e-01
3.133262395858764648e+00 1.012236326932907104e-01 -1.244405984878540039e+00 8.012553453445434570e-01 7.334792017936706543e-01
2.049901723861694336e+00 1.955479085445404053e-01 -4.447325766086578369e-01 7.548649311065673828e-01 3.386097550392150879e-01
1.621364712715148926e+00 2.365180701017379761e-01 -2.673972249031066895e-01 7.487469315528869629e-01 1.176611930131912231e-01
1.141954779624938965e+00 2.655135989189147949e-01 4.575003385543823242e-01 3.924124240875244141e-01 -5.213366746902465820e-01
7.978010773658752441e-01 1.595907658338546753e-01 5.438217520713806152e-01 3.405278027057647705e-01 1.585143357515335083e-01
7.056397199630737305e-01 7.186204791069030762e-01 5.232544988393783569e-02 4.296620190143585205e-01 -1.342604458332061768e-01
7.080370187759399414e-01 8.654100298881530762e-01 1.826528906822204590e-01 4.230403602123260498e-01 -8.827538788318634033e-02
6.681684851646423340e-01 8.280739188194274902e-01 1.153304204344749451e-01 4.370085895061492920e-01 -3.185176104307174683e-02
1.142467737197875977e+00 1.164894223213195801e+00 -8.072639703750610352e-01 3.411833941936492920e-01 -1.194050163030624390e-01
1.308154463768005371e+00 1.256284117698669434e+00 -7.818494439125061035e-01 3.230450451374053955e-01 4.854398667812347412e-01
1.703292965888977051e+00 1.006843686103820801e+00 -9.098803400993347168e-01 1.447273790836334229e-01 7.322549223899841309e-01
2.286800384521484375e+00 1.074979424476623535e+00 -1.307311892509460449e+00 2.338664829730987549e-01 4.769610166549682617e-01
2.450879096984863281e+00 1.257133722305297852e+00 -1.384313583374023438e+00 1.671456396579742432e-01 8.630602955818176270e-01
2.517684221267700195e+00 1.213831067085266113e+00 -1.093337178230285645e+00 2.860552966594696045e-01 9.777264595031738281e-01
2.727170467376708984e+00 1.348649501800537109e+00 -8.041911125183105469e-01 5.640138387680053711e-01 4.569217562675476074e-01
2.385435104370117188e+00 1.159883022308349609e+00 -6.026591062545776367e-01 4.166219532489776611e-01 5.195707082748413086e-01
2.354350090026855469e+00 1.060875773429870605e+00 -6.229056119918823242e-01 4.431897997856140137e-01 4.805767536163330078e-01
1.582463741302490234e+00 8.541545867919921875e-01 -3.964188694953918457e-01 4.454327225685119629e-01 3.004394471645355225e-01
1.266664385795593262e+00 7.998185753822326660e-01 -1.007945775985717773e+00 -3.101990371942520142e-02 3.023269958794116974e-02
2.190660953521728516e+00 6.524316668510437012e-01 9.513357281684875488e-02 -5.819417834281921387e-01 -6.926841288805007935e-02
1.527335762977600098e+00 -3.313046395778656006e-01 1.051871657371520996e+00 4.120296239852905273e-01 -1.425410985946655273e+00
5.309169292449951172e-01 -7.447731494903564453e-02 2.251365900039672852e+00 -7.586212754249572754e-01 5.437592864036560059e-01
7.533003687858581543e-01 9.424788877367973328e-03 1.962539911270141602e+00 -4.705253839492797852e-01 4.918359220027923584e-01
9.798766970634460449e-01 -1.653105951845645905e-02 1.412303566932678223e+00 -4.457910358905792236e-01 -5.711828917264938354e-02
1.097227692604064941e+00 1.932451874017715454e-01 2.079404354095458984e+00 -5.292403101921081543e-01 -2.290287762880325317e-01
8.552812337875366211e-01 3.347132354974746704e-03 1.894618391990661621e+00 -4.141943156719207764e-01 -2.166106253862380981e-01
9.760704636573791504e-01 -4.344554245471954346e-02 1.903061032295227051e+00 -4.348103404045104980e-01 -2.105133831501007080e-01
4.335145056247711182e-01 9.727712720632553101e-02 1.729568600654602051e+00 -7.003378272056579590e-01 -3.722032904624938965e-01
4.375333786010742188e-01 9.491295218467712402e-01 1.320986270904541016e+00 -5.858856439590454102e-01 -7.911015152931213379e-01
4.867092669010162354e-01 1.061723113059997559e+00 9.518387317657470703e-01 -7.541307210922241211e-01 -7.525532841682434082e-01
5.151031613349914551e-01 1.058994054794311523e+00 9.948443770408630371e-01 -7.447696328163146973e-01 -7.232320308685302734e-01
3.391989469528198242e-01 9.524268507957458496e-01 8.872784972190856934e-01 -7.325606346130371094e-01 -7.455815076828002930e-01
6.402602195739746094e-01 1.086001038551330566e+00 7.121043205261230469e-01 -7.138567566871643066e-01 -6.577417254447937012e-01
6.402602195739746094e-01 1.086001038551330566e+00 7.121043205261230469e-01 -7.138567566871643066e-01 -6.577417254447937012e-01
5.944932103157043457e-01 1.094864964485168457e+00 6.736963391304016113e-01 -7.188178896903991699e-01 -6.356871724128723145e-01
4.873219430446624756e-01 1.069015383720397949e+00 6.373343467712402344e-01 -7.288385629653930664e-01 -5.815622210502624512e-01
5.273200869560241699e-01 1.059344410896301270e+00 6.601991057395935059e-01 -7.585930824279785156e-01 -6.194956898689270020e-01
5.181556940078735352e-01 1.028500556945800781e+00 6.104388833045959473e-01 -7.641457915306091309e-01 -6.710587739944458008e-01
5.382940769195556641e-01 1.021877646446228027e+00 6.228042840957641602e-01 -7.626820802688598633e-01 -6.164720058441162109e-01
4.591522812843322754e-01 9.999042749404907227e-01 5.005186200141906738e-01 -7.171902060508728027e-01 -6.161213517189025879e-01
4.267221689224243164e-01 9.738200306892395020e-01 5.104349851608276367e-01 -7.431781291961669922e-01 -5.860391259193420410e-01
5.968596935272216797e-01 8.937224745750427246e-01 4.854247570037841797e-01 -7.094193696975708008e-01 -5.701419115066528320e-01
5.783205628395080566e-01 9.026151895523071289e-01 5.114825963973999023e-01 -7.271351814270019531e-01 -5.128102898597717285e-01
3.948129415512084961e-01 8.161404132843017578e-01 6.193475127220153809e-01 -6.116956472396850586e-01 -5.677734613418579102e-01
8.331975340843200684e-01 5.536923408508300781e-01 8.115468025207519531e-01 -7.161267399787902832e-01 -5.364949703216552734e-01
7.378631830215454102e-01 5.545337200164794922e-01 7.008274793624877930e-01 -7.090920209884643555e-01 -5.504740476608276367e-01
9.876459836959838867e-01 4.333518147468566895e-01 5.431231856346130371e-01 -3.147613108158111572e-01 -1.463003009557723999e-01
1.100336670875549316e+00 8.366621136665344238e-01 -3.414557576179504395e-01 -9.560509026050567627e-02 -4.190683364868164062e-03
1.080016851425170898e+00 9.690616726875305176e-01 -5.249710083007812500e-01 -1.330411434173583984e-01 1.683643013238906860e-01
1.118586421012878418e+00 1.092230677604675293e+00 8.023719489574432373e-02 -1.530105015262961388e-03 -9.281770139932632446e-02
8.789658546447753906e-01 1.055122375488281250e+00 -1.849389225244522095e-01 1.696829199790954590e-01 7.738632708787918091e-02
1.561500072479248047e+00 1.495783686637878418e+00 -5.455248951911926270e-01 1.039851680397987366e-01 4.597950726747512817e-02
1.558196663856506348e+00 1.018039226531982422e+00 -2.129493951797485352e-01 -1.042320579290390015e-01 -2.630183100700378418e-01
1.307349801063537598e+00 1.233204960823059082e+00 4.425242543220520020e-01 -1.612478941679000854e-01 -2.425432503223419189e-01
1.100834965705871582e+00 8.899284005165100098e-01 6.597685813903808594e-02 9.141812473535537720e-02 -2.952202260494232178e-01
1.372456550598144531e+00 1.094332337379455566e+00 3.664769530296325684e-01 7.899698615074157715e-02 -3.424069881439208984e-01
1.573737502098083496e+00 4.086225628852844238e-01 4.749007821083068848e-01 4.403158426284790039e-01 1.226059943437576294e-01
2.973576307296752930e+00 3.053555786609649658e-01 4.562864303588867188e-01 5.994698405265808105e-01 -2.511287331581115723e-01
2.545500278472900391e+00 5.587632060050964355e-01 4.159402102231979370e-02 6.338866353034973145e-01 -1.094855427742004395e+00
2.579644680023193359e+00 5.571727156639099121e-01 1.488327085971832275e-01 6.634616255760192871e-01 -1.042681932449340820e+00
2.347975015640258789e+00 7.947602868080139160e-01 8.461118340492248535e-01 4.564360976219177246e-01 -9.302514195442199707e-01
2.069304704666137695e+00 8.918957710266113281e-01 6.177474856376647949e-01 2.744361758232116699e-01 -1.013052105903625488e+00
-1.510887026786804199e+00 1.561912655830383301e+00 3.134843707084655762e-01 2.521954476833343506e-01 1.387259364128112793e+00
-1.302803158760070801e+00 1.422039151191711426e+00 2.035106271505355835e-01 -9.152025729417800903e-02 1.425340175628662109e+00
-1.386321783065795898e+00 1.350844025611877441e+00 2.909620404243469238e-01 -3.813637420535087585e-03 1.426638603210449219e+00
-8.488701581954956055e-01 1.070364713668823242e+00 4.682014882564544678e-01 1.796327978372573853e-01 1.721554994583129883e+00
-9.712625145912170410e-01 1.123933315277099609e+00 6.621643900871276855e-01 2.380224019289016724e-01 1.505592107772827148e+00
-8.483877182006835938e-01 1.204906702041625977e+00 9.139541983604431152e-01 1.750978082418441772e-02 1.557717323303222656e+00
-1.213777065277099609e+00 1.135467767715454102e+00 1.185757398605346680e+00 1.686952821910381317e-02 1.322199344635009766e+00
-1.282210350036621094e+00 8.785250782966613770e-01 1.778703451156616211e+00 3.413105905055999756e-01 1.459740161895751953e+00
-5.466951131820678711e-01 8.577558994293212891e-01 7.431454956531524658e-02 6.235471367835998535e-01 8.116517663002014160e-01
1.023527979850769043e+00 1.422934979200363159e-01 1.421255171298980713e-01 5.933085680007934570e-01 3.813402354717254639e-01
1.012325048446655273e+00 1.471873521804809570e-01 6.703304052352905273e-01 5.227064490318298340e-01 6.542218923568725586e-01
1.564449548721313477e+00 2.474856525659561157e-01 1.023207426071166992e+00 9.388127923011779785e-01 -6.998727321624755859e-01
1.817800879478454590e+00 1.486689150333404541e-01 6.560149788856506348e-01 9.171535372734069824e-01 -6.506391763687133789e-01
2.529506921768188477e+00 1.685259938240051270e-01 1.108859777450561523e+00 9.850420355796813965e-01 -4.873048663139343262e-01
1.745015501976013184e+00 4.735882580280303955e-01 2.044423103332519531e+00 7.931678891181945801e-01 -6.692562103271484375e-01
1.818801760673522949e+00 5.853416323661804199e-01 8.354495763778686523e-01 8.781939744949340820e-01 -3.622754514217376709e-01
1.329090118408203125e+00 7.929813861846923828e-01 7.220967411994934082e-01 9.063259363174438477e-01 -2.533281147480010986e-01
1.349802136421203613e+00 7.739589214324951172e-01 7.336228489875793457e-01 8.858802318572998047e-01 -2.543666362762451172e-01
1.432593107223510742e+00 2.636199295520782471e-01 9.256232380867004395e-01 7.040408253669738770e-01 -3.498040735721588135e-01
1.404023051261901855e+00 2.945168316364288330e-01 9.213973879814147949e-01 6.693912744522094727e-01 -3.546567559242248535e-01
1.453565835952758789e+00 9.049238562583923340e-01 2.981758117675781250e-01 7.614312171936035156e-01 -3.258949220180511475e-01
1.688736796379089355e+00 1.130399703979492188e+00 -7.840729951858520508e-01 9.097848534584045410e-01 1.141345128417015076e-01
2.963131904602050781e+00 6.282484531402587891e-01 -4.824686646461486816e-01 5.267586112022399902e-01 -9.673631787300109863e-01
1.924919843673706055e+00 9.654223322868347168e-01 -5.041680932044982910e-01 2.699711024761199951e-01 -5.057038664817810059e-01
3.238049983978271484e+00 -3.141811490058898926e-01 3.720725178718566895e-01 -1.740683466196060181e-01 1.359735727310180664e-01
2.481349945068359375e+00 2.346238046884536743e-01 1.206227660179138184e+00 -4.622098207473754883e-01 -8.940873295068740845e-02
2.164487123489379883e+00 7.516223937273025513e-02 -1.919629573822021484e-01 9.325543045997619629e-02 1.199335381388664246e-01
2.061105251312255859e+00 4.708860442042350769e-02 -4.538079500198364258e-01 1.008282080292701721e-01 1.236847415566444397e-01
1.632846474647521973e+00 6.125381961464881897e-02 -4.327240884304046631e-01 2.948019206523895264e-01 4.400219619274139404e-01
1.343984842300415039e+00 3.951969444751739502e-01 8.292150497436523438e-01 6.822666525840759277e-01 -3.568688035011291504e-01
1.246671557426452637e+00 6.086716428399085999e-02 2.171139419078826904e-01 7.533617615699768066e-01 -4.634035751223564148e-03
1.052584290504455566e+00 1.754785478115081787e-01 4.477589428424835205e-01 7.648482918739318848e-01 -3.441705107688903809e-01
1.361083388328552246e+00 3.494641184806823730e-01 4.329100251197814941e-01 -4.625303745269775391e-01 -1.711984276771545410e-01
2.322002887725830078e+00 1.532650887966156006e-01 -7.202082872390747070e-01 -2.995975613594055176e-01 9.111760258674621582e-01
2.424609661102294922e+00 1.430135369300842285e-01 -3.080056309700012207e-01 -1.628982573747634888e-01 8.610327243804931641e-01
2.372013092041015625e+00 4.724789783358573914e-02 -1.924266219139099121e-01 -1.221056133508682251e-01 1.018897175788879395e+00
2.232042074203491211e+00 8.487835526466369629e-02 -2.793710827827453613e-01 -1.601751744747161865e-01 9.296853542327880859e-01
2.055090188980102539e+00 1.637605130672454834e-01 -5.890504121780395508e-01 -3.530121743679046631e-01 1.576856076717376709e-01
1.527520179748535156e+00 1.371787637472152710e-01 2.633157968521118164e-01 -6.419859081506729126e-02 -1.398583352565765381e-01
2.051431655883789062e+00 -6.460929661989212036e-02 6.625779867172241211e-01 3.058365881443023682e-01 1.770496368408203125e-01
2.000310897827148438e+00 8.874702267348766327e-03 8.216019868850708008e-01 3.046301603317260742e-01 1.697262972593307495e-01
1.736435532569885254e+00 2.966648340225219727e-01 -4.751505553722381592e-01 -8.249001204967498779e-02 -1.934096664190292358e-01
1.547164440155029297e+00 1.002015590667724609e+00 -5.331106185913085938e-01 3.091930747032165527e-01 1.011482998728752136e-02
1.814936757087707520e+00 7.930575609207153320e-01 -8.349978327751159668e-01 1.924165636301040649e-01 -1.729868501424789429e-01
1.976381301879882812e+00 4.629238545894622803e-01 2.610548734664916992e-01 2.861171066761016846e-01 -3.310494422912597656e-01
1.600519299507141113e+00 4.694408476352691650e-01 4.235833883285522461e-01 7.128637284040451050e-02 -1.544752530753612518e-02
1.474115967750549316e+00 2.846146225929260254e-01 2.303634285926818848e-01 1.714513897895812988e-01 -2.132646441459655762e-01
1.521773219108581543e+00 3.732548058032989502e-01 4.803090989589691162e-01 1.468596458435058594e-01 -3.646054565906524658e-01
1.078767180442810059e+00 1.728145182132720947e-01 6.750621795654296875e-01 4.679269790649414062e-01 8.071804046630859375e-01
1.120385885238647461e+00 2.186132967472076416e-01 6.170182228088378906e-01 4.884912967681884766e-01 7.396944761276245117e-01
9.491998553276062012e-01 9.529406577348709106e-02 6.396329998970031738e-01 6.754763722419738770e-01 6.346354484558105469e-01
9.491998553276062012e-01 9.529406577348709106e-02 6.396329998970031738e-01 6.754763722419738770e-01 6.346354484558105469e-01
9.862903356552124023e-01 1.339364051818847656e-01 6.645582914352416992e-01 6.591013073921203613e-01 6.057887673377990723e-01
9.424275159835815430e-01 1.160660237073898315e-01 6.453160643577575684e-01 6.624926328659057617e-01 6.118961572647094727e-01
-5.460163578391075134e-02 8.627346754074096680e-01 9.036859869956970215e-01 8.120636940002441406e-01 7.805806398391723633e-01
6.584618985652923584e-02 8.709788918495178223e-01 8.640285134315490723e-01 8.206875324249267578e-01 8.922380208969116211e-01
1.137221336364746094e+00 6.425085067749023438e-01 7.340220734477043152e-03 8.477674126625061035e-01 7.883105278015136719e-01
9.538635015487670898e-01 5.740047693252563477e-01 9.560582637786865234e-01 1.418368458747863770e+00 6.390077471733093262e-01
9.900370240211486816e-01 6.030422449111938477e-01 9.519315361976623535e-01 1.370606184005737305e+00 6.724076271057128906e-01
8.781734108924865723e-01 8.146263360977172852e-01 8.090029358863830566e-01 1.251890420913696289e+00 1.373753666877746582e+00
7.269546389579772949e-01 7.636593580245971680e-01 4.862020611763000488e-01 1.190137624740600586e+00 1.085785508155822754e+00
6.907277107238769531e-01 7.845572233200073242e-01 4.896802008152008057e-01 1.213553071022033691e+00 1.044432401657104492e+00
2.274743914604187012e-01 1.277998089790344238e+00 5.939819216728210449e-01 9.881201982498168945e-01 8.967190980911254883e-01
-2.217210680246353149e-01 1.467411279678344727e+00 -7.388003915548324585e-02 1.130289912223815918e+00 8.953830003738403320e-01
1.079813838005065918e+00 -7.366384565830230713e-02 5.386868119239807129e-01 5.399642512202262878e-02 -7.725326716899871826e-02
9.451656341552734375e-01 4.779230058193206787e-01 -2.247308790683746338e-01 4.665952324867248535e-01 -7.149793952703475952e-02
4.864022731781005859e-01 5.844362378120422363e-01 -5.813613161444664001e-02 7.173697948455810547e-01 4.915857613086700439e-01
8.526266813278198242e-01 4.083780050277709961e-01 1.028077960014343262e+00 8.173781633377075195e-01 3.158113658428192139e-01
7.210477590560913086e-01 4.866563677787780762e-01 1.152743339538574219e+00 6.647254228591918945e-01 1.703884899616241455e-01
1.001211047172546387e+00 5.407632589340209961e-01 1.044480204582214355e+00 6.677786707878112793e-01 2.183940261602401733e-01
6.300462782382965088e-02 1.300860285758972168e+00 2.140473365783691406e+00 6.163208484649658203e-01 3.442535102367401123e-01
-2.289387583732604980e-01 1.112796902656555176e+00 1.892422437667846680e+00 4.699600040912628174e-01 4.782947599887847900e-01
-3.039867877960205078e-01 9.644711613655090332e-01 9.236186742782592773e-01 3.257944583892822266e-01 4.462574422359466553e-01
-7.192452549934387207e-01 1.448729515075683594e+00 -3.990993276238441467e-02 4.346296787261962891e-01 1.128376722335815430e+00
-7.126604914665222168e-01 1.446987152099609375e+00 1.895623281598091125e-03 4.635949432849884033e-01 1.202142834663391113e+00
-6.765214800834655762e-01 1.105417132377624512e+00 -1.161270439624786377e-01 3.508461117744445801e-01 6.822399497032165527e-01
-2.675492167472839355e-01 9.065373539924621582e-01 -3.865377306938171387e-01 2.735301256179809570e-01 6.790708899497985840e-01
-2.874295115470886230e-01 8.852055072784423828e-01 -2.494582235813140869e-01 2.776111066341400146e-01 7.094437479972839355e-01
-4.097076952457427979e-01 8.960075974464416504e-01 9.150627851486206055e-01 -3.194988667964935303e-01 3.015381395816802979e-01
-3.088310062885284424e-01 8.711168766021728516e-01 9.669282436370849609e-01 -3.994312882423400879e-01 1.569756716489791870e-01
1.421779394149780273e-01 8.899793028831481934e-01 1.207010746002197266e+00 -2.252995669841766357e-01 -4.350244998931884766e-02
-1.851221024990081787e-01 1.045977950096130371e+00 1.189515471458435059e+00 -6.775858402252197266e-01 -2.147289514541625977e-01
-2.924689650535583496e-01 9.674417972564697266e-01 1.245111107826232910e+00 -6.723256707191467285e-01 -1.891292184591293335e-01
-2.924689650535583496e-01 9.674417972564697266e-01 1.245111107826232910e+00 -6.723256707191467285e-01 -1.891292184591293335e-01
-1.658157110214233398e-01 1.011554121971130371e+00 1.204854249954223633e+00 -7.378169894218444824e-01 -2.636686861515045166e-01
-1.398758292198181152e-01 9.446884989738464355e-01 1.414344787597656250e+00 -8.075929880142211914e-01 -1.183536797761917114e-01
5.785925388336181641e-01 4.637188911437988281e-01 6.096746921539306641e-01 -5.644554495811462402e-01 -2.910895645618438721e-01
6.757218837738037109e-01 5.043777227401733398e-01 6.099218130111694336e-01 -6.249176263809204102e-01 -2.102972120046615601e-01
6.216988563537597656e-01 4.225550591945648193e-01 6.532864570617675781e-01 -6.180257201194763184e-01 -2.722573578357696533e-01
6.842837929725646973e-01 4.838927388191223145e-01 6.882126331329345703e-01 -6.112064123153686523e-01 -1.061634123325347900e-01
3.497226536273956299e-01 5.327090620994567871e-01 6.799300909042358398e-01 -5.980155467987060547e-01 -3.292199075222015381e-01
1.357424378395080566e+00 3.147305548191070557e-01 5.609506964683532715e-01 -4.798574745655059814e-01 -1.560778170824050903e-01
9.648122191429138184e-01 3.704264163970947266e-01 5.689269304275512695e-01 -4.997806549072265625e-01 -3.307076543569564819e-02
1.259133696556091309e+00 3.915337622165679932e-01 4.865367710590362549e-01 -4.630771577358245850e-01 -1.501662284135818481e-01
1.640532851219177246e+00 4.725238084793090820e-01 1.620195150375366211e+00 -5.891119241714477539e-01 -1.268020868301391602e+00
1.976636886596679688e+00 8.782922625541687012e-01 2.198058128356933594e+00 -4.503521621227264404e-01 -1.215159535408020020e+00
2.140972852706909180e+00 8.620987534523010254e-01 1.167766213417053223e+00 -1.819027066230773926e-01 -9.380529522895812988e-01
1.643248081207275391e+00 8.191006779670715332e-01 1.889559388160705566e+00 -2.933186590671539307e-01 -9.034690856933593750e-01
1.143123984336853027e+00 2.479963749647140503e-01 1.478971481323242188e+00 -9.381018579006195068e-02 -3.042773604393005371e-01
2.598868131637573242e+00 2.747862040996551514e-01 2.693261206150054932e-01 -5.677259564399719238e-01 -3.098212778568267822e-01
2.427371740341186523e+00 2.062074467539787292e-02 -3.860434591770172119e-01 -3.218509554862976074e-01 -3.650119602680206299e-01
1.868396759033203125e+00 -7.981123775243759155e-02 -2.963752448558807373e-01 8.294133096933364868e-02 5.731818675994873047e-01
2.007614612579345703e+00 -6.529192440211772919e-03 -8.613547682762145996e-02 6.453879177570343018e-02 7.394948601722717285e-01
1.626952648162841797e+00 -8.423297107219696045e-02 -8.096466213464736938e-02 1.099368482828140259e-01 5.272215604782104492e-01
6.354888677597045898e-01 6.515725851058959961e-01 6.728539466857910156e-01 3.960458934307098389e-01 4.496317505836486816e-01
3.953030407428741455e-01 5.661647915840148926e-01 7.702541351318359375e-01 2.571635246276855469e-01 6.628808379173278809e-01
-5.708204507827758789e-01 1.050577402114868164e+00 6.872931867837905884e-02 6.662600636482238770e-01 1.027282357215881348e+00
-6.519850492477416992e-01 1.097779273986816406e+00 -1.791169494390487671e-01 7.538025379180908203e-01 9.567709565162658691e-01
-1.895397156476974487e-01 6.483861804008483887e-01 2.164387464523315430e+00 4.880948662757873535e-01 7.926099300384521484e-01
-4.175984114408493042e-02 5.277777910232543945e-01 1.991061925888061523e+00 4.451382458209991455e-01 7.936908602714538574e-01
-1.349935308098793030e-02 5.090169310569763184e-01 2.275798797607421875e+00 1.805504858493804932e-01 2.542518973350524902e-01
-1.903002411127090454e-01 3.857781887054443359e-01 2.017585039138793945e+00 2.036345601081848145e-01 2.461911588907241821e-01
-9.953360259532928467e-02 5.028384923934936523e-01 2.402337312698364258e+00 1.566664874553680420e-01 5.814562439918518066e-01
1.515612125396728516e+00 -1.003787070512771606e-01 2.117673397064208984e+00 -8.744273185729980469e-01 -5.266540050506591797e-01
1.567161679267883301e+00 -5.332875996828079224e-02 1.921995639801025391e+00 -8.647323846817016602e-01 -3.864833116531372070e-01
1.525726556777954102e+00 -2.171577513217926025e-01 1.923961162567138672e+00 -9.630270600318908691e-01 -4.018036127090454102e-01
7.311433553695678711e-01 2.652089893817901611e-01 1.627174139022827148e+00 -9.815247058868408203e-01 -5.123882293701171875e-01
9.839462637901306152e-01 3.299277126789093018e-01 1.372868061065673828e+00 -9.498084783554077148e-01 -3.937897682189941406e-01
6.903206110000610352e-01 8.059152960777282715e-01 1.541993856430053711e+00 -1.199386596679687500e+00 -5.115080475807189941e-01
5.271262526512145996e-01 8.549798130989074707e-01 1.434538960456848145e+00 -1.194507002830505371e+00 -3.766134381294250488e-01
1.067401021718978882e-01 1.536090850830078125e+00 1.749282598495483398e+00 -9.428880810737609863e-01 -1.457979083061218262e-01
1.005432307720184326e-01 1.232366204261779785e+00 5.836608409881591797e-01 -7.704682350158691406e-01 -1.970628052949905396e-01
3.828244805335998535e-01 1.553132176399230957e+00 7.703821659088134766e-01 -7.178571224212646484e-01 -3.834302425384521484e-01
-5.533053278923034668e-01 9.197988510131835938e-01 -6.111738681793212891e-01 -3.442328274250030518e-01 2.431857287883758545e-01
-5.796539783477783203e-01 9.757307171821594238e-01 3.588358163833618164e-01 -6.369012594223022461e-02 2.715862095355987549e-01
-5.274978876113891602e-01 9.656901359558105469e-01 3.696147501468658447e-01 -6.867695599794387817e-02 2.888296842575073242e-01
-4.433117806911468506e-01 9.843389987945556641e-01 5.041847229003906250e-01 -1.188994869589805603e-01 3.621567785739898682e-01


==> images/mnist_ood/gan_9.txt <==
-1.621658444404602051e+00 6.679790616035461426e-01 2.122008323669433594e+00 1.466357707977294922e+00 -3.414682447910308838e-01
-1.143778681755065918e+00 6.532859206199645996e-01 1.390276789665222168e+00 -1.190991550683975220e-01 -4.243391156196594238e-01
-8.757874965667724609e-01 6.090813279151916504e-01 1.349951386451721191e+00 -1.911994218826293945e-01 -3.461646735668182373e-01
-1.201297521591186523e+00 1.269773840904235840e-01 -4.446825385093688965e-02 -9.908217191696166992e-01 -1.761833429336547852e+00
-1.459333658218383789e+00 1.326908078044652939e-02 7.161073088645935059e-01 -2.457664966583251953e+00 -1.957112550735473633e+00
-1.233347058296203613e+00 2.830773293972015381e-01 2.964565157890319824e-01 -2.707869529724121094e+00 -1.345913648605346680e+00
-6.835157275199890137e-01 -1.260066963732242584e-02 7.851776480674743652e-01 -1.836327672004699707e+00 -9.334002137184143066e-01
-1.089636445045471191e+00 -2.380889505147933960e-01 3.400325775146484375e-01 -1.587893962860107422e+00 -2.372769564390182495e-01
-1.429011464118957520e+00 -1.049922406673431396e-01 8.112016916275024414e-01 -2.352001816034317017e-01 -4.994848668575286865e-01
-2.040504932403564453e+00 -7.745966315269470215e-01 1.083530411124229431e-01 -3.543456494808197021e-01 4.462170302867889404e-01
-9.834848642349243164e-01 -1.185209035873413086e+00 4.542928040027618408e-01 1.146896958351135254e+00 -3.268864154815673828e-01
-9.352316260337829590e-01 -1.133110761642456055e+00 4.542724788188934326e-01 1.177163839340209961e+00 -3.167205452919006348e-01
-8.537414073944091797e-01 -1.165968537330627441e+00 4.846104681491851807e-01 1.182966470718383789e+00 -3.097743391990661621e-01
-9.321352243423461914e-01 -1.531247258186340332e+00 6.157190799713134766e-01 1.506710886955261230e+00 -5.026456713676452637e-01
-8.181520104408264160e-01 -1.346424579620361328e+00 8.686506748199462891e-01 1.304555773735046387e+00 -5.048018693923950195e-01
-1.454866886138916016e+00 -1.196622490882873535e+00 7.935722172260284424e-02 5.742738246917724609e-01 4.209263324737548828e-01
-9.930162429809570312e-01 -3.860051631927490234e-01 1.964225769042968750e-01 7.282816767692565918e-01 5.429476499557495117e-01
-1.578392386436462402e+00 -9.086884260177612305e-01 -8.336525559425354004e-01 3.100006282329559326e-01 3.910049796104431152e-03
-1.524048328399658203e+00 -9.199548959732055664e-01 -8.835926651954650879e-01 2.544377148151397705e-01 9.419381618499755859e-03
-1.107216835021972656e+00 -5.296143293380737305e-01 -3.547597229480743408e-01 -5.448318123817443848e-01 -1.586953699588775635e-01
-1.554382324218750000e+00 -1.089559555053710938e+00 2.938244044780731201e-01 1.437678933143615723e-02 6.466138958930969238e-01
-1.543521046638488770e+00 -1.087660312652587891e+00 7.523640394210815430e-01 3.061565458774566650e-01 1.082188129425048828e+00
-1.357173442840576172e+00 -1.115430116653442383e+00 -4.775252938270568848e-02 3.590779304504394531e-01 1.004851937294006348e+00
-1.061377048492431641e+00 -6.591707468032836914e-01 -5.869719386100769043e-02 2.310264706611633301e-01 6.400879621505737305e-01
-5.218369960784912109e-01 8.446699380874633789e-01 4.201384782791137695e-01 -5.240538716316223145e-01 -4.848679900169372559e-01
-8.662710189819335938e-01 8.875142931938171387e-01 2.352228164672851562e-01 -4.780935049057006836e-01 -2.324024289846420288e-01
-1.218662977218627930e+00 8.986288905143737793e-01 -2.166929841041564941e-01 -5.060132145881652832e-01 -5.519347786903381348e-01
-4.632765352725982666e-01 1.018122673034667969e+00 -3.205398619174957275e-01 -1.243482381105422974e-01 -7.541282176971435547e-01
-4.696880280971527100e-01 8.811787962913513184e-01 -2.982685565948486328e-01 -4.500927329063415527e-01 -8.071063756942749023e-01
-2.354928851127624512e-01 1.016928434371948242e+00 -2.527234554290771484e-01 -3.777412474155426025e-01 -6.686360239982604980e-01
-2.110127210617065430e-01 1.052521228790283203e+00 -2.295896410942077637e-01 -3.457646965980529785e-01 -6.551183462142944336e-01
-6.620447337627410889e-02 1.315569400787353516e+00 -6.882739663124084473e-01 -3.234634101390838623e-01 -8.476766347885131836e-01
-3.819441795349121094e-01 8.326513767242431641e-01 -1.579801589250564575e-01 -4.303433001041412354e-01 -1.210474848747253418e+00
-6.369299441576004028e-02 6.061936616897583008e-01 -6.130249500274658203e-01 -4.152529835700988770e-01 -9.735208153724670410e-01
7.208652496337890625e-01 -7.220977544784545898e-01 9.975770115852355957e-02 -1.942955136299133301e+00 -3.929600417613983154e-01
-6.926375627517700195e-01 2.128100767731666565e-02 -1.018124818801879883e+00 -8.443280458450317383e-01 5.226643681526184082e-01
1.003660917282104492e+00 7.541222572326660156e-01 1.765719652175903320e-01 -2.234405994415283203e+00 -1.037016510963439941e+00
1.943139314651489258e+00 1.718874424695968628e-01 2.292001545429229736e-01 -2.237686634063720703e+00 -1.082330465316772461e+00
-1.724323868751525879e+00 9.208472967147827148e-01 -6.325523853302001953e-01 7.044473886489868164e-01 -6.689872741699218750e-01
-6.452822089195251465e-01 1.233388423919677734e+00 5.029469728469848633e-01 5.913406610488891602e-01 -1.111529350280761719e+00
-5.261567234992980957e-01 1.286690235137939453e+00 5.033385157585144043e-01 5.922296047210693359e-01 -1.150411367416381836e+00
-1.435129642486572266e+00 8.636940121650695801e-01 2.401591837406158447e-01 4.012256562709808350e-01 -1.821060061454772949e+00
-1.186507463455200195e+00 8.530482053756713867e-01 1.135739684104919434e-01 1.119791269302368164e+00 -9.585939049720764160e-01
-1.506057977676391602e+00 9.468672275543212891e-01 5.850119143724441528e-02 6.945472955703735352e-01 -9.146225452423095703e-01
-2.007866382598876953e+00 9.318183660507202148e-01 -1.878611594438552856e-01 4.652475714683532715e-01 -1.126627445220947266e+00
-1.778964400291442871e+00 9.476450085639953613e-01 1.703007221221923828e+00 -4.172903001308441162e-01 -1.620481967926025391e+00
-1.092997312545776367e+00 -3.564631938934326172e-02 2.605617284774780273e+00 -8.766983747482299805e-01 -1.183796405792236328e+00
-6.434366703033447266e-01 4.814773499965667725e-01 1.152624130249023438e+00 -7.200439274311065674e-02 -1.058257222175598145e+00
-8.264313936233520508e-01 1.663075685501098633e-01 9.840331673622131348e-01 -1.007269024848937988e-01 -1.594444036483764648e+00
-4.414722919464111328e-01 2.249011844396591187e-01 -3.570415973663330078e-01 4.124983251094818115e-01 -8.310551047325134277e-01
-7.299007177352905273e-01 5.062411427497863770e-01 -8.400234580039978027e-02 5.283060073852539062e-01 -6.630850434303283691e-01
-5.811445116996765137e-01 7.650000452995300293e-01 -2.801233530044555664e-01 6.709839701652526855e-01 -8.681359291076660156e-01
-4.821909964084625244e-01 7.430223226547241211e-01 -2.424186170101165771e-01 6.944643855094909668e-01 -8.986950516700744629e-01
-4.007222652435302734e-01 6.912744641304016113e-01 -1.459005177021026611e-01 6.271166801452636719e-01 -7.372425198554992676e-01
-4.733772575855255127e-01 2.954832613468170166e-01 5.625500530004501343e-02 4.071480631828308105e-01 -1.340982079505920410e+00
-4.062405228614807129e-01 3.112267255783081055e-01 -1.168923079967498779e-01 4.309493303298950195e-01 -1.664157152175903320e+00
6.510815024375915527e-02 4.720184206962585449e-01 -7.264711707830429077e-02 7.706059813499450684e-01 -1.674840092658996582e+00
-4.330741241574287415e-02 5.840958356857299805e-01 1.621728986501693726e-01 7.467015385627746582e-01 -1.679765343666076660e+00
-4.423212110996246338e-01 2.612833380699157715e-01 -4.322965741157531738e-01 5.778637528419494629e-01 -1.763095855712890625e+00
-3.560488820075988770e-01 3.168003857135772705e-01 -5.125396251678466797e-01 2.144355773925781250e-01 -2.131898880004882812e+00
-7.225431799888610840e-01 8.728427886962890625e-01 -3.095546066761016846e-01 -1.287505030632019043e-01 -2.206494808197021484e+00
1.015351414680480957e-01 1.249889850616455078e+00 -1.330230236053466797e+00 -1.669419556856155396e-01 -1.900834560394287109e+00
-1.283120870590209961e+00 -1.675529330968856812e-01 5.792211890220642090e-01 -1.961847841739654541e-01 -4.127026796340942383e-01
-7.443887591361999512e-01 -5.059535503387451172e-01 4.544003605842590332e-01 -6.430118530988693237e-02 -2.721688449382781982e-01
-1.016654253005981445e+00 -9.716006517410278320e-01 -8.682721108198165894e-02 6.045992374420166016e-01 -1.880809478461742401e-02
-1.013011574745178223e+00 -6.467319726943969727e-01 3.476939797401428223e-01 4.136176109313964844e-01 1.340324282646179199e-01
-1.414903521537780762e+00 -1.018487215042114258e+00 5.043355002999305725e-02 2.831437885761260986e-01 2.173795402050018311e-01
-1.259702086448669434e+00 -1.345538616180419922e+00 1.631643176078796387e-01 2.782409191131591797e-01 2.081902697682380676e-02
-1.065845489501953125e+00 -7.887666821479797363e-01 -1.961724162101745605e-01 2.471976578235626221e-01 -1.128240972757339478e-01
-6.379030346870422363e-01 -2.268680632114410400e-01 -7.308784127235412598e-01 -3.855294585227966309e-01 5.026363730430603027e-01
-4.659625291824340820e-01 -4.035471677780151367e-01 -5.738196969032287598e-01 -3.904782235622406006e-01 3.238199651241302490e-01
-6.211583614349365234e-01 -1.650976836681365967e-01 -3.902324289083480835e-02 -8.374900370836257935e-02 2.046008855104446411e-01
2.351625710725784302e-01 -5.467872023582458496e-01 2.229583740234375000e+00 -1.581847786903381348e+00 2.770332992076873779e-01
4.111016094684600830e-01 -7.625973224639892578e-01 1.976130723953247070e+00 -2.366608381271362305e+00 3.677251040935516357e-01
-2.450752556324005127e-01 -1.111219450831413269e-01 1.690860509872436523e+00 -1.740137696266174316e+00 1.155953779816627502e-01
-4.181543290615081787e-01 1.230334490537643433e-02 1.433587312698364258e+00 -1.753834486007690430e+00 -1.264880597591400146e-02
-4.104986190795898438e-01 -2.098332196474075317e-01 -7.455274462699890137e-03 -1.215262770652770996e+00 3.780056536197662354e-01
-1.356380105018615723e+00 1.104138135910034180e+00 -1.127934455871582031e+00 -1.985616385936737061e-01 -1.036705732345581055e+00
1.034491732716560364e-01 1.834858208894729614e-02 -8.112030625343322754e-01 -7.972226291894912720e-02 -8.577127456665039062e-01
4.079105257987976074e-01 6.983252614736557007e-02 -8.778065443038940430e-01 2.988850176334381104e-01 -9.799076318740844727e-01
1.088429391384124756e-01 6.075306236743927002e-02 -1.098946452140808105e+00 2.965274080634117126e-02 -9.605971574783325195e-01
3.853946626186370850e-01 3.203367590904235840e-01 -1.304068684577941895e+00 5.175945758819580078e-01 -1.932261705398559570e+00
-4.316411912441253662e-01 1.209072768688201904e-01 -3.848871886730194092e-01 2.033284306526184082e-01 -1.708474874496459961e+00
-5.717717409133911133e-01 2.859237194061279297e-01 8.928020000457763672e-01 -2.497702836990356445e+00 -1.926754415035247803e-01
-1.235650420188903809e+00 5.505324006080627441e-01 1.248948574066162109e+00 -2.715718030929565430e+00 -1.492521762847900391e-01
-7.424783706665039062e-02 5.398744940757751465e-01 9.501016736030578613e-01 -1.450295925140380859e+00 4.453602731227874756e-01
9.712296724319458008e-02 6.202997565269470215e-01 1.209019184112548828e+00 -1.432227611541748047e+00 4.865375757217407227e-01
7.922390699386596680e-01 3.078575432300567627e-01 1.384673953056335449e+00 -1.486624479293823242e+00 1.152086734771728516e+00
6.039564609527587891e-01 1.104903936386108398e+00 1.303762912750244141e+00 -1.468891143798828125e+00 7.340851426124572754e-02
1.303842186927795410e+00 6.050181388854980469e-01 9.135760664939880371e-01 -1.114501476287841797e+00 -1.617378443479537964e-01
1.525067210197448730e+00 1.103916764259338379e+00 1.298797130584716797e+00 -1.224300622940063477e+00 -3.572749793529510498e-01
1.344568610191345215e+00 1.672500610351562500e+00 1.453772783279418945e+00 -1.344864249229431152e+00 -7.329493165016174316e-01
1.208516359329223633e+00 1.718445181846618652e+00 1.482522249221801758e+00 -1.436100959777832031e+00 -6.872897744178771973e-01
1.336856365203857422e+00 1.774740219116210938e+00 1.322412967681884766e+00 -1.461731195449829102e+00 -5.549444556236267090e-01
8.382070064544677734e-02 1.911209225654602051e+00 1.046168804168701172e+00 -1.515662312507629395e+00 -2.992852628231048584e-01
1.227039992809295654e-01 1.907245635986328125e+00 8.955900073051452637e-01 -1.556502699851989746e+00 -3.514954745769500732e-01
5.529526472091674805e-01 2.032995939254760742e+00 9.708624482154846191e-01 -1.805949687957763672e+00 -2.350931465625762939e-01
9.298577904701232910e-01 1.747859001159667969e+00 9.204882383346557617e-01 -1.871363997459411621e+00 -6.408416628837585449e-01
-1.287571072578430176e+00 -6.173009872436523438e-01 -1.356792092323303223e+00 9.987984299659729004e-01 -1.002066135406494141e+00
-1.174619913101196289e+00 -1.208108514547348022e-01 -1.434879302978515625e+00 1.091587901115417480e+00 -7.393192648887634277e-01
6.899275779724121094e-01 6.155806407332420349e-02 1.378874063491821289e+00 -1.625941395759582520e+00 -1.829459667205810547e+00
2.073928415775299072e-01 6.790835261344909668e-01 1.188067555427551270e+00 -1.024619698524475098e+00 -9.233044981956481934e-01
6.663373708724975586e-01 1.918907284736633301e+00 1.330243349075317383e+00 -5.173304080963134766e-01 -1.939301967620849609e+00
6.932188570499420166e-02 1.892098784446716309e+00 9.801678061485290527e-01 -5.843591690063476562e-01 -1.970389366149902344e+00
2.528412938117980957e-01 1.197202444076538086e+00 7.006309032440185547e-01 -3.695959746837615967e-01 -1.239929080009460449e+00
-8.202140927314758301e-01 9.650964736938476562e-01 1.419089436531066895e-01 -4.022883176803588867e-01 -9.834656715393066406e-01
-8.970537185668945312e-01 1.114043116569519043e+00 2.384996116161346436e-01 -3.304697871208190918e-01 -8.835291266441345215e-01
-1.130866050720214844e+00 9.870030283927917480e-01 5.084410905838012695e-01 -3.547759056091308594e-01 -1.041972517967224121e+00
-1.016052246093750000e+00 1.113987565040588379e+00 3.683232069015502930e-01 8.316822350025177002e-02 -7.655907869338989258e-01
2.262847274541854858e-01 6.119388937950134277e-01 2.036877870559692383e-01 -9.192215800285339355e-01 -7.878861427307128906e-01
1.842048466205596924e-01 6.972094178199768066e-01 2.631777822971343994e-01 -1.249839901924133301e+00 -7.978026866912841797e-01
9.102321267127990723e-01 3.306297063827514648e-01 5.047003626823425293e-01 -8.852785825729370117e-01 -9.732882976531982422e-01
-8.338756859302520752e-02 -6.046220660209655762e-02 1.213268190622329712e-01 -6.005160883069038391e-02 -5.628396272659301758e-01
4.909911751747131348e-01 -2.599932253360748291e-02 -1.154701113700866699e+00 -1.450491189956665039e+00 -6.399797797203063965e-01
-6.359300017356872559e-02 -1.974225491285324097e-01 -1.875034570693969727e+00 -4.133780300617218018e-02 -9.362367987632751465e-01
2.480089105665683746e-02 -2.135773003101348877e-01 -1.537999629974365234e+00 7.053610682487487793e-02 -1.591780424118041992e+00
-1.326048612594604492e+00 1.418224930763244629e+00 -1.782003045082092285e+00 -5.518639683723449707e-01 -4.898379743099212646e-01
-6.975235939025878906e-01 1.873369455337524414e+00 -5.834244489669799805e-01 1.773663759231567383e-01 3.780727088451385498e-01
-1.050975203514099121e+00 1.872425913810729980e+00 -5.496965050697326660e-01 2.243641465902328491e-01 4.723646342754364014e-01
-9.873295426368713379e-01 1.754769086837768555e+00 -4.541510641574859619e-01 3.746170699596405029e-01 4.379596710205078125e-01
-4.183299839496612549e-01 1.237562298774719238e+00 9.407217055559158325e-02 4.293998479843139648e-01 -1.493864655494689941e-01
-3.076864778995513916e-01 1.191330313682556152e+00 -2.035086601972579956e-02 6.693722009658813477e-01 -2.102953791618347168e-01
-6.078945398330688477e-01 1.517175912857055664e+00 -6.822794079780578613e-01 -5.294575095176696777e-01 -5.795201063156127930e-01
-1.943215608596801758e+00 -5.319168567657470703e-01 1.098333120346069336e+00 -4.372464120388031006e-01 -4.422073662281036377e-01
-1.806106448173522949e+00 -6.214504837989807129e-01 9.467232823371887207e-01 -6.690486669540405273e-01 -1.848569065332412720e-01
-1.824684739112854004e+00 -4.600234329700469971e-01 1.676356434822082520e+00 -1.296160459518432617e+00 -1.378154605627059937e-01
-2.436862707138061523e+00 -2.887509167194366455e-01 6.098285317420959473e-01 -8.345668911933898926e-01 -4.354614317417144775e-01
-9.195159077644348145e-01 8.610194921493530273e-02 5.833300352096557617e-01 -1.126049160957336426e+00 -1.088991761207580566e-02
-7.539743781089782715e-01 2.951197139918804169e-02 -3.033145666122436523e-01 -1.627396047115325928e-01 -3.444063067436218262e-01
-7.483639121055603027e-01 -2.039402723312377930e-01 -4.129079282283782959e-01 1.965824663639068604e-01 -4.306914508342742920e-01
-7.616940140724182129e-01 2.486159354448318481e-01 -2.591390013694763184e-01 1.558908820152282715e-01 -9.570730924606323242e-01
-5.596185922622680664e-01 1.038042187690734863e+00 -4.065789282321929932e-01 -1.002990841865539551e+00 -4.832998514175415039e-01
-8.136990666389465332e-01 1.734103709459304810e-01 -1.117330074310302734e+00 -1.436715424060821533e-01 -9.490311145782470703e-01
1.308304071426391602e-01 5.933265686035156250e-01 -1.006879925727844238e+00 -8.398452401161193848e-02 -7.847701311111450195e-01
4.715224802494049072e-01 -9.990421533584594727e-01 1.735635757446289062e+00 -1.270853996276855469e+00 -5.232473015785217285e-01
4.314785897731781006e-01 -8.367242813110351562e-01 1.449706792831420898e+00 -1.601302623748779297e+00 -1.009773612022399902e+00
1.279212236404418945e-01 -1.110978126525878906e+00 2.407509326934814453e+00 -8.682718873023986816e-01 -1.041325092315673828e+00
-1.083423733711242676e+00 -3.674995005130767822e-01 5.141145586967468262e-01 2.361025959253311157e-01 -1.870633065700531006e-01
-2.263874858617782593e-01 -3.336404860019683838e-01 4.295884668827056885e-01 4.325356334447860718e-03 -8.868691325187683105e-01
-1.909185796976089478e-01 -3.577322959899902344e-01 3.807087838649749756e-01 -1.843268983066082001e-02 -9.290598630905151367e-01
-6.162770390510559082e-01 -7.242573499679565430e-01 7.613278627395629883e-01 -7.726652920246124268e-02 -5.259234309196472168e-01
-2.142962932586669922e+00 -7.162095904350280762e-01 4.588600695133209229e-01 1.193853765726089478e-01 -7.614178061485290527e-01
-2.532949686050415039e+00 -7.258567214012145996e-01 7.032966017723083496e-01 -2.375971078872680664e-01 -2.106709927320480347e-01
-2.482985496520996094e+00 -1.010632395744323730e+00 6.573786139488220215e-01 -2.617553770542144775e-01 1.546305716037750244e-01
-2.483219385147094727e+00 -9.383352398872375488e-01 6.539820432662963867e-01 -2.737703323364257812e-01 1.862313449382781982e-01
-5.576783418655395508e-01 -8.767540752887725830e-02 1.049833893775939941e+00 -1.679288506507873535e+00 -2.699353992938995361e-01
4.124688208103179932e-01 -6.745445728302001953e-01 1.507778465747833252e-01 -9.509907364845275879e-01 -9.692108631134033203e-01
4.132349491119384766e-01 -1.206789493560791016e+00 1.178365349769592285e-01 -1.462372422218322754e+00 -8.645997047424316406e-01
1.458639204502105713e-01 -1.123472452163696289e+00 -3.702805042266845703e-01 -8.346941471099853516e-01 -1.365171074867248535e+00
9.944095611572265625e-01 -7.400445342063903809e-01 -1.284534931182861328e+00 -8.269475102424621582e-01 -9.030426740646362305e-01
1.339534282684326172e+00 -5.807097554206848145e-01 -1.402203202247619629e+00 -1.359847664833068848e+00 -1.222129344940185547e+00
-7.983237504959106445e-03 4.110297560691833496e-01 8.103334307670593262e-01 3.606874048709869385e-01 -1.792459964752197266e+00
8.029173016548156738e-01 1.290458083152770996e+00 1.351302862167358398e-01 1.353691965341567993e-01 -2.469093799591064453e+00
-8.015235662460327148e-01 1.465562820434570312e+00 1.357080340385437012e+00 -9.185796380043029785e-01 -6.037361621856689453e-01
-8.246502280235290527e-01 1.061069011688232422e+00 6.131329536437988281e-01 3.829989731311798096e-01 -9.785546660423278809e-01
-5.381593704223632812e-01 1.128468871116638184e+00 5.263870358467102051e-01 -6.384148597717285156e-01 -3.642337322235107422e-01
-4.408974945545196533e-01 1.177365899085998535e+00 3.799604773521423340e-01 -5.613645315170288086e-01 -5.130249261856079102e-01
-4.802026152610778809e-01 1.175979971885681152e+00 3.911926150321960449e-01 -4.749243557453155518e-01 -3.865400850772857666e-01
-1.259991288185119629e+00 1.115947663784027100e-01 -6.662846803665161133e-01 -1.236684203147888184e+00 -3.102633059024810791e-01
8.334594219923019409e-02 -5.078976750373840332e-01 1.240772902965545654e-01 -8.485670685768127441e-01 2.408604323863983154e-01
1.814739592373371124e-02 -3.346638977527618408e-01 3.440565764904022217e-01 -1.144743561744689941e+00 1.933133900165557861e-01
-4.526163041591644287e-01 1.570832848548889160e+00 8.673295378684997559e-02 -8.405270576477050781e-01 -1.061174154281616211e+00
-3.380187451839447021e-01 1.390556454658508301e+00 8.986908942461013794e-02 -4.586664438247680664e-01 -1.066412687301635742e+00
-6.735261529684066772e-02 5.300717353820800781e-01 6.973832249641418457e-01 3.146598488092422485e-02 -1.689306497573852539e+00
1.296542286872863770e-01 4.818558990955352783e-01 4.268416762351989746e-01 3.276670277118682861e-01 -1.517911314964294434e+00
2.275801897048950195e-01 5.503431558609008789e-01 4.675550758838653564e-01 2.691543400287628174e-01 -1.528154492378234863e+00
3.256551623344421387e-01 2.316615134477615356e-01 1.159147322177886963e-01 -6.466595083475112915e-02 -1.419628143310546875e+00
7.914026379585266113e-01 -7.474520206451416016e-01 -5.495398640632629395e-01 -7.165486812591552734e-01 -1.858240485191345215e+00
9.366067051887512207e-01 6.892476081848144531e-01 7.225736975669860840e-02 -3.211615681648254395e-01 -9.538747072219848633e-01
6.392297744750976562e-01 5.006985068321228027e-01 -3.713257014751434326e-01 -6.439904570579528809e-01 -7.802840471267700195e-01
2.495251744985580444e-01 -5.146778821945190430e-01 -7.896803021430969238e-01 -7.745767831802368164e-01 -7.205231189727783203e-01
1.013020426034927368e-01 -3.342471420764923096e-01 -1.856494665145874023e+00 -1.176221847534179688e+00 -7.698984146118164062e-01
-5.438956432044506073e-03 3.746659457683563232e-01 -1.549728035926818848e+00 -8.162694573402404785e-01 -8.029802441596984863e-01
-8.285928368568420410e-01 -4.194426536560058594e-02 1.742637455463409424e-01 -4.421406686305999756e-01 -6.822872757911682129e-01
-9.639229774475097656e-01 -5.494477227330207825e-02 1.121412277221679688e+00 9.759742021560668945e-02 -9.181849360466003418e-01
1.954358816146850586e-01 1.573348283767700195e+00 -1.983041882514953613e+00 -5.719998478889465332e-01 -8.199837803840637207e-01
-1.013206481933593750e+00 9.123191237449645996e-01 -1.655336499214172363e+00 -5.287860631942749023e-01 -5.386841297149658203e-01
1.231632590293884277e+00 -6.206467747688293457e-03 3.687166571617126465e-01 -1.607719659805297852e-01 -7.393800616264343262e-01
1.159654974937438965e+00 -3.082841448485851288e-02 3.321835994720458984e-01 -2.050774097442626953e-01 -7.501713633537292480e-01
1.075840115547180176e+00 9.036432951688766479e-02 3.835149705410003662e-01 -4.001378417015075684e-01 -4.430733025074005127e-01
1.362338662147521973e-01 -8.701848387718200684e-01 6.426414847373962402e-02 7.061177492141723633e-02 -6.558280587196350098e-01
1.747611165046691895e-01 -9.446834921836853027e-01 8.038580417633056641e-02 1.235889345407485962e-01 -6.026376485824584961e-01
7.630331069231033325e-02 -8.265506625175476074e-01 -6.651708483695983887e-02 -2.962622675113379955e-04 -5.214997529983520508e-01
2.573401927947998047e-01 -7.776980400085449219e-01 8.634369075298309326e-02 -1.199748739600181580e-02 -3.109923601150512695e-01
9.661346673965454102e-01 -1.087414741516113281e+00 9.880422055721282959e-02 -4.763165414333343506e-01 -2.889434099197387695e-01
8.439822196960449219e-01 -1.013116240501403809e+00 6.837040185928344727e-03 -4.755971431732177734e-01 -3.606444597244262695e-01
7.458056211471557617e-01 -9.543159604072570801e-01 -2.177413552999496460e-01 -1.995498389005661011e-01 -2.827047109603881836e-01
-7.930021882057189941e-01 1.001106858253479004e+00 2.972083091735839844e-01 1.554543972015380859e-01 -1.014386534690856934e+00
-8.124606609344482422e-01 6.287994980812072754e-01 -1.944732367992401123e-01 8.648948371410369873e-02 -1.224712967872619629e+00
-1.925679892301559448e-01 1.342434883117675781e-01 3.104496896266937256e-01 -7.889666557312011719e-01 -1.971811413764953613e+00
-3.730241358280181885e-01 3.369637429714202881e-01 5.807694196701049805e-01 -2.305912971496582031e-01 -2.151535749435424805e+00
1.556617468595504761e-01 -8.347038179636001587e-02 -6.177562475204467773e-01 -1.574154496192932129e-01 -1.581022024154663086e+00
-6.133056282997131348e-01 3.879543840885162354e-01 -3.616913259029388428e-01 -3.628326952457427979e-01 -2.257681131362915039e+00
-9.686015844345092773e-01 5.293133258819580078e-01 -6.798330545425415039e-01 2.341144680976867676e-01 -1.182350635528564453e+00
-1.818404316902160645e+00 -1.328359693288803101e-01 -1.829965859651565552e-01 2.209416389465332031e+00 -1.075887680053710938e+00
-1.797608137130737305e+00 -6.941891908645629883e-01 4.233817756175994873e-01 1.230257034301757812e+00 -8.205469846725463867e-01
-3.057276010513305664e+00 -9.380983710289001465e-01 9.011472463607788086e-01 2.410847544670104980e-01 -6.622949838638305664e-01
-3.149631977081298828e+00 -9.750605225563049316e-01 9.545370340347290039e-01 2.911550402641296387e-01 -7.955766320228576660e-01
-4.084875583648681641e+00 -7.065755724906921387e-01 9.465402364730834961e-01 2.183543331921100616e-02 -1.716804355382919312e-01
-1.693636178970336914e+00 5.929815769195556641e-01 -4.541908502578735352e-01 -1.824597239494323730e+00 1.238702982664108276e-01
-2.114635705947875977e+00 6.324076652526855469e-02 -6.427863240242004395e-01 -1.814095497131347656e+00 1.039152741432189941e-01
-1.468119740486145020e+00 -3.612908348441123962e-02 7.201224565505981445e-02 -6.412305235862731934e-01 -8.612274378538131714e-02
-7.482100725173950195e-01 -3.716290593147277832e-01 -6.037015914916992188e-01 -8.985517024993896484e-01 1.837425678968429565e-01
-1.032036304473876953e+00 -2.112639546394348145e-01 -6.013125181198120117e-01 -1.032900691032409668e+00 9.080369770526885986e-02
-1.077298998832702637e+00 3.620783239603042603e-02 -3.951077163219451904e-01 -5.338259935379028320e-01 -8.541864156723022461e-02
-1.880089879035949707e+00 -2.253290116786956787e-01 -3.997964560985565186e-01 -3.619355559349060059e-01 2.065159082412719727e-01
-2.420613527297973633e+00 -2.288886904716491699e-01 6.150882691144943237e-03 -3.685259521007537842e-01 -1.788145452737808228e-01
-5.182265043258666992e-01 -6.112267971038818359e-01 2.857627868652343750e-01 -8.392006158828735352e-01 -3.586950898170471191e-01
-2.051888555288314819e-01 -7.208232283592224121e-01 3.859448134899139404e-01 -1.139934659004211426e+00 -2.846590578556060791e-01
-3.497223928570747375e-02 -1.101428031921386719e+00 1.852753460407257080e-01 -1.492319345474243164e+00 -4.396403431892395020e-01
1.458277851343154907e-01 -1.006798386573791504e+00 -9.001669883728027344e-01 -6.945171952247619629e-01 -3.899808600544929504e-02
-1.968252807855606079e-01 1.577846884727478027e+00 4.078365564346313477e-01 6.013888120651245117e-01 -2.511119544506072998e-01
-2.770805656909942627e-01 1.390639305114746094e+00 6.159725189208984375e-01 2.454733699560165405e-01 -3.853376209735870361e-01
-5.231410861015319824e-01 1.773982286453247070e+00 7.315185666084289551e-01 1.419726908206939697e-01 -6.920755505561828613e-01
-5.538886785507202148e-01 1.860936760902404785e+00 7.850902676582336426e-01 1.293368041515350342e-01 -5.192027091979980469e-01
-4.939471185207366943e-01 1.989576339721679688e+00 9.714538455009460449e-01 1.453117430210113525e-01 -6.142915487289428711e-01
-7.004655599594116211e-01 2.045906782150268555e+00 9.845622181892395020e-01 1.642649024724960327e-01 -6.103897094726562500e-01
-7.094188332557678223e-01 2.079620599746704102e+00 9.987666606903076172e-01 2.634491026401519775e-01 -6.680732965469360352e-01
-3.339625895023345947e-01 8.996022939682006836e-01 -5.319006443023681641e-01 -1.865956187248229980e-01 -6.752562522888183594e-01
1.082901954650878906e-01 3.791168332099914551e-01 -1.002708554267883301e+00 -4.244250953197479248e-01 -1.023399829864501953e+00
-9.334263205528259277e-01 -1.628674119710922241e-01 -3.035229742527008057e-01 -2.366823405027389526e-01 -1.599800944328308105e+00
-8.093307018280029297e-01 5.673850774765014648e-01 -1.693269491195678711e+00 7.768476009368896484e-02 3.893638253211975098e-01
-1.277676463127136230e+00 3.468189239501953125e-01 -1.411009311676025391e+00 -3.675681948661804199e-01 1.774975806474685669e-01
-1.291965723037719727e+00 -9.230124950408935547e-02 -1.242724061012268066e+00 -1.055422782897949219e+00 -8.396568894386291504e-02
-2.264532566070556641e+00 1.138454601168632507e-01 -6.138679981231689453e-01 2.841767370700836182e-01 7.328726351261138916e-02
2.424755245447158813e-01 -2.345131486654281616e-01 -1.197987198829650879e+00 -7.856836915016174316e-01 3.983786404132843018e-01
-7.532454729080200195e-01 5.737750604748725891e-02 8.834739327430725098e-01 -5.325301364064216614e-02 -1.568486690521240234e-01
-4.492599964141845703e-01 -3.340592980384826660e-01 9.732175469398498535e-01 -2.201296240091323853e-01 4.740717411041259766e-01
-4.339530467987060547e-01 -3.952874541282653809e-01 9.733003973960876465e-01 -3.154633939266204834e-01 4.550376534461975098e-01
-3.642082512378692627e-01 -3.318674266338348389e-01 9.529292583465576172e-01 -1.885595470666885376e-01 5.280221104621887207e-01
-7.653192877769470215e-01 -5.547869205474853516e-01 1.303372263908386230e+00 2.607743628323078156e-02 8.176738023757934570e-01
-7.867619395256042480e-01 -5.630273818969726562e-01 1.303567171096801758e+00 -3.693411499261856079e-02 8.071587085723876953e-01
-1.143207311630249023e+00 -2.338472753763198853e-02 3.634253144264221191e-01 -1.116046905517578125e+00 1.004082441329956055e+00
-1.219966888427734375e+00 -1.470329761505126953e-01 1.599663794040679932e-01 -9.818883538246154785e-01 1.064753890037536621e+00
-1.912846326828002930e+00 5.435797572135925293e-01 3.829851746559143066e-01 -1.855560421943664551e+00 8.977674245834350586e-01
-2.335015296936035156e+00 1.163640379905700684e+00 1.691950559616088867e-01 -1.767851710319519043e+00 4.592846035957336426e-01
-2.570399522781372070e+00 -9.529149532318115234e-02 6.808716654777526855e-01 -9.361112713813781738e-01 1.946729421615600586e-02
-7.653069496154785156e-01 1.387852549552917480e+00 -1.048437118530273438e+00 -5.486524701118469238e-01 -4.497181996703147888e-02
-4.004405438899993896e-01 1.306336998939514160e+00 -9.032586812973022461e-01 -8.477199673652648926e-01 -1.383159458637237549e-01
-2.715659737586975098e-01 1.047566413879394531e+00 -1.100677371025085449e+00 -1.788115501403808594e+00 -7.587239742279052734e-01
-2.141456007957458496e-01 4.264742434024810791e-01 3.570054471492767334e-01 -4.664575457572937012e-01 -6.418136358261108398e-01
-1.021381378173828125e+00 3.825266659259796143e-01 3.033241331577301025e-01 1.031269907951354980e+00 -7.046878337860107422e-01
1.249123662710189819e-01 2.403813898563385010e-01 -1.073446989059448242e+00 -2.006914615631103516e+00 -1.403724312782287598e+00
1.295776665210723877e-02 2.891036570072174072e-01 -1.155969142913818359e+00 -1.568461537361145020e+00 -9.988662600517272949e-01
-3.879936039447784424e-01 -4.460511505603790283e-01 -1.999759674072265625e+00 -1.013073205947875977e+00 -1.299688816070556641e+00
4.156691431999206543e-01 -1.777633130550384521e-01 -1.667692780494689941e+00 -1.612660884857177734e-01 -1.727049112319946289e+00
7.206376194953918457e-01 -2.122091501951217651e-02 -2.576868772506713867e+00 -9.888859987258911133e-01 -1.564986348152160645e+00
-8.357403874397277832e-01 -3.465081453323364258e-01 -1.865167260169982910e+00 -8.293266296386718750e-01 5.583883523941040039e-01
-1.842949390411376953e-01 1.455374509096145630e-01 1.338526368141174316e+00 -5.247128009796142578e-01 -1.896700561046600342e-01
-7.929695248603820801e-01 2.437526285648345947e-01 1.458981156349182129e+00 -5.109258294105529785e-01 2.229578793048858643e-01
-5.809911489486694336e-01 3.932632505893707275e-02 1.838474988937377930e+00 -1.061030864715576172e+00 -3.962992429733276367e-01
-1.067201375961303711e+00 -1.717395037412643433e-01 2.087425470352172852e+00 -8.559541106224060059e-01 -4.104147255420684814e-01
-1.403192400932312012e+00 2.145843803882598877e-01 -1.829702258110046387e+00 6.742776632308959961e-01 -1.570781111717224121e+00
-1.059420704841613770e+00 1.092031002044677734e-01 -2.395343542098999023e+00 1.107766628265380859e+00 -1.654637813568115234e+00
-1.627757906913757324e+00 6.709938645362854004e-01 -1.946989297866821289e+00 2.985599339008331299e-01 -1.506328940391540527e+00
-9.620246887207031250e-01 7.413795590400695801e-01 -2.233518123626708984e+00 8.248510360717773438e-01 -9.922568202018737793e-01
-1.351263403892517090e+00 2.348350733518600464e-02 -1.694816946983337402e+00 7.235261201858520508e-01 -1.342764377593994141e+00
-1.699335455894470215e+00 -1.908902376890182495e-01 -1.506948709487915039e+00 5.223597288131713867e-01 -1.745687007904052734e+00
-8.569126129150390625e-01 3.382710739970207214e-03 -6.960447430610656738e-01 -3.595422208309173584e-01 -1.162028670310974121e+00
-7.375308275222778320e-01 -3.580738231539726257e-02 -5.746898651123046875e-01 -3.933414518833160400e-01 -1.050974249839782715e+00
-5.278527140617370605e-01 4.750167727470397949e-01 -7.521862983703613281e-01 -1.019584059715270996e+00 -5.172996520996093750e-01
3.790765702724456787e-01 -1.726330220699310303e-01 -6.300918459892272949e-01 -1.290123581886291504e+00 -3.312546312808990479e-01
2.830129489302635193e-02 2.127000093460083008e-01 -6.070787906646728516e-01 -7.209283709526062012e-01 -2.671845853328704834e-01
-1.352874748408794403e-02 -2.560179829597473145e-01 -4.611940979957580566e-01 -5.628050565719604492e-01 -2.682910263538360596e-01
1.089438050985336304e-02 -1.819711029529571533e-01 -3.039215207099914551e-01 -5.387215614318847656e-01 -1.492375582456588745e-01
-9.036412239074707031e-01 -1.787576824426651001e-03 -6.225863099098205566e-02 -6.972118020057678223e-01 5.793900489807128906e-01
-2.081267356872558594e+00 -2.999153435230255127e-01 5.701973438262939453e-01 -1.281357407569885254e+00 1.520217359066009521e-01
-1.775488734245300293e+00 -4.816676676273345947e-01 7.534223794937133789e-01 -1.412306666374206543e+00 3.307681679725646973e-01
-8.857895135879516602e-01 -1.231079548597335815e-01 2.148919105529785156e+00 -8.915578126907348633e-01 1.939862817525863647e-01
-3.088208138942718506e-01 -9.330815076828002930e-01 2.403881072998046875e+00 -1.499447107315063477e+00 1.386465728282928467e-01
6.051263809204101562e-01 -5.585401654243469238e-01 9.170457124710083008e-01 -5.556673407554626465e-01 -8.281977847218513489e-03
-1.421370744705200195e+00 5.377985239028930664e-01 1.408409774303436279e-01 6.487062573432922363e-02 -2.818701565265655518e-01
-1.341535568237304688e+00 5.463690161705017090e-01 3.690038919448852539e-01 -3.389170467853546143e-01 -1.514457166194915771e-03
-1.727555751800537109e+00 1.028053998947143555e+00 4.266812801361083984e-01 -7.312041521072387695e-01 4.233380407094955444e-02
-1.985629677772521973e+00 1.116657614707946777e+00 -7.993686944246292114e-03 -6.227224469184875488e-01 8.480986952781677246e-01
-9.823613166809082031e-01 1.520280361175537109e+00 -8.384805917739868164e-01 -1.015391826629638672e+00 -7.492248713970184326e-02
6.536323428153991699e-01 6.177503988146781921e-02 9.247793555259704590e-01 -1.708129167556762695e+00 -7.881883382797241211e-01
3.162042200565338135e-01 7.535413503646850586e-01 -5.025796592235565186e-03 -9.031778573989868164e-01 -7.960062026977539062e-01
-1.550359010696411133e+00 -3.199412524700164795e-01 5.715100839734077454e-02 -9.049491584300994873e-02 -1.182889580726623535e+00
-1.036404848098754883e+00 -4.382766187191009521e-01 -4.451169967651367188e-01 -7.581705451011657715e-01 -8.919190764427185059e-01
-1.021283984184265137e+00 -5.362560749053955078e-01 -4.890007972717285156e-01 -7.518739700317382812e-01 -8.945013284683227539e-01
-1.746639490127563477e+00 -2.212751060724258423e-01 -4.234627187252044678e-01 -9.343725442886352539e-02 -1.297247111797332764e-01
-2.317515373229980469e+00 -1.072517707943916321e-01 -2.212824523448944092e-01 3.704374730587005615e-01 8.544341474771499634e-02
-2.437434196472167969e+00 -1.963974982500076294e-01 -3.528052568435668945e-01 3.642956614494323730e-01 -2.438634634017944336e-03
-2.844890356063842773e+00 -1.911389231681823730e-01 -5.933223366737365723e-01 3.081730902194976807e-01 1.663639582693576813e-02
-1.592117547988891602e+00 1.056411862373352051e+00 -1.565613508224487305e+00 1.596251845359802246e+00 4.256298243999481201e-01
-1.356192946434020996e+00 8.407649397850036621e-01 -1.368769526481628418e+00 1.633644342422485352e+00 -1.528961956501007080e-01
-2.079250574111938477e+00 1.032678127288818359e+00 -1.218050599098205566e+00 1.084512472152709961e+00 -4.330967962741851807e-01
1.640817046165466309e+00 -2.846895158290863037e-01 -1.224012076854705811e-01 -1.783788442611694336e+00 -1.357497096061706543e+00
9.293476492166519165e-02 4.688548743724822998e-01 1.523200273513793945e-01 -6.693195700645446777e-01 -8.685124516487121582e-01
-1.113492131233215332e+00 6.774818301200866699e-01 2.493972778320312500e-01 -6.144845485687255859e-01 -1.889283776283264160e+00
-1.006408691406250000e+00 4.845403730869293213e-01 -2.564335465431213379e-01 -5.498960614204406738e-01 -1.834763407707214355e+00
2.471664845943450928e-01 1.638180017471313477e+00 1.059555768966674805e+00 -2.215222269296646118e-01 -8.868204951286315918e-01
-2.265617549419403076e-01 2.089396238327026367e+00 1.444346308708190918e+00 4.415653347969055176e-01 -1.324323534965515137e+00
-7.223146557807922363e-01 2.136813163757324219e+00 1.509571194648742676e+00 -2.283661812543869019e-01 -1.183343887329101562e+00
3.521046042442321777e-01 1.587856292724609375e+00 1.234896898269653320e+00 2.356051281094551086e-02 -1.256915092468261719e+00
-1.843442022800445557e-02 1.606004595756530762e+00 1.288606286048889160e+00 -7.933088392019271851e-02 -1.307648539543151855e+00
5.918844789266586304e-02 1.537902712821960449e+00 1.279828190803527832e+00 1.834352314472198486e-02 -1.316631197929382324e+00
5.986258387565612793e-01 2.256166219711303711e+00 6.618022918701171875e-01 8.361924439668655396e-02 -2.470537185668945312e+00
2.850709110498428345e-02 1.746597886085510254e+00 1.765614628791809082e+00 -4.032473564147949219e-01 -2.617887735366821289e+00
-1.073770403861999512e+00 2.169525146484375000e+00 2.100326865911483765e-02 -8.261348009109497070e-01 -1.507389545440673828e+00
-4.709421396255493164e-01 2.692691802978515625e+00 -2.262088954448699951e-01 -7.775526642799377441e-01 -1.846602201461791992e+00
8.819083869457244873e-02 -2.767440319061279297e+00 -1.269353747367858887e+00 -1.038521409034729004e+00 6.591162681579589844e-01
1.466393023729324341e-01 -1.916796445846557617e+00 -7.912614941596984863e-01 -2.137140989303588867e+00 -1.226504087448120117e+00
1.933401226997375488e-01 -2.184205532073974609e+00 -6.496180295944213867e-01 -2.369015932083129883e+00 -1.421463489532470703e+00
2.636741995811462402e-01 -2.089172124862670898e+00 -8.221900463104248047e-01 -2.396432876586914062e+00 -1.447265505790710449e+00
-6.028461456298828125e-01 -2.212013721466064453e+00 -6.959187984466552734e-01 -2.286105871200561523e+00 -4.197459220886230469e-01
-5.399435758590698242e-01 -2.127764225006103516e+00 -5.729159116744995117e-01 -2.371241092681884766e+00 -7.513202726840972900e-02
-8.976700305938720703e-01 -2.329430580139160156e+00 -6.500563025474548340e-01 -2.496763229370117188e+00 -1.947669386863708496e-01
-8.067314028739929199e-01 -1.574583053588867188e+00 9.918554127216339111e-02 -1.690640687942504883e+00 4.484291374683380127e-01
-8.386583924293518066e-01 -1.593632817268371582e+00 -2.558846771717071533e-02 -1.683224678039550781e+00 4.367280900478363037e-01
-9.090006947517395020e-01 -2.260918617248535156e+00 -2.214502990245819092e-01 -1.122110486030578613e+00 9.642473608255386353e-02
-8.179469108581542969e-01 -2.309768676757812500e+00 -4.471949934959411621e-01 -1.418732047080993652e+00 1.384792923927307129e-01
-1.611272692680358887e-01 -5.390904843807220459e-02 3.840323686599731445e-01 -1.785318374633789062e+00 -2.264197468757629395e-01
-1.778582632541656494e-01 -2.373830527067184448e-01 4.735497832298278809e-01 -1.692957520484924316e+00 -1.961335092782974243e-01
-4.869083464145660400e-01 -6.121823191642761230e-02 5.236472487449645996e-01 -1.362740397453308105e+00 -5.232187509536743164e-01
-3.943328261375427246e-01 -1.826548725366592407e-01 6.641392707824707031e-01 -2.901119947433471680e+00 2.872169911861419678e-01
-2.927173674106597900e-01 1.633582264184951782e-01 7.241643071174621582e-01 -2.463914155960083008e+00 -2.054900825023651123e-01
-6.071978211402893066e-01 1.577868759632110596e-01 6.184248924255371094e-01 -2.143420934677124023e+00 -1.428603380918502808e-02
-1.160346984863281250e+00 4.415119886398315430e-01 2.358950674533843994e-01 -1.639731645584106445e+00 -2.225755304098129272e-01
-8.493084311485290527e-01 7.408205866813659668e-01 1.538507342338562012e-01 -2.123318195343017578e+00 2.198194116353988647e-01
-9.897004961967468262e-01 1.475964665412902832e+00 -1.168254375457763672e+00 -4.681674242019653320e-01 2.279291450977325439e-01
-4.078560471534729004e-01 1.290809750556945801e+00 -1.046773791313171387e+00 -1.048039674758911133e+00 2.536788210272789001e-02
-1.298831582069396973e+00 9.407581090927124023e-01 -1.061854124069213867e+00 -4.638506770133972168e-01 -5.698896944522857666e-02
-1.685287117958068848e+00 1.159688711166381836e+00 -6.693435907363891602e-01 -2.124398648738861084e-01 9.435495734214782715e-02
-1.340824961662292480e+00 1.138230085372924805e+00 -1.033610224723815918e+00 -9.236831068992614746e-01 4.793014228343963623e-01
-8.864538073539733887e-01 -2.503342330455780029e-01 -6.101995110511779785e-01 -9.221940040588378906e-01 -4.787313640117645264e-01
-1.369198560714721680e+00 -8.588511347770690918e-01 6.600168347358703613e-02 -8.138864040374755859e-01 6.696519851684570312e-01
-9.587855935096740723e-01 1.498684287071228027e-04 -4.171106815338134766e-01 -1.042693734169006348e+00 1.426488459110260010e-01
-6.742088198661804199e-01 -1.520884186029434204e-01 -6.092199087142944336e-01 -4.600708484649658203e-01 -7.164553552865982056e-02
-6.708715558052062988e-01 1.368497759103775024e-01 -1.100588679313659668e+00 -3.112962841987609863e-01 2.273510843515396118e-01
-4.927747547626495361e-01 2.207721918821334839e-01 -8.064493536949157715e-01 -9.197419285774230957e-01 -2.437295913696289062e-01
-1.477225184440612793e+00 1.858855932950973511e-01 -2.101619958877563477e+00 -1.019913479685783386e-01 -6.407213807106018066e-01
1.109574913978576660e+00 5.457801222801208496e-01 -4.077275991439819336e-01 -1.525231122970581055e+00 -6.060592532157897949e-01
-3.736110031604766846e-02 -3.065402507781982422e-01 -1.618239581584930420e-01 -1.636428117752075195e+00 -1.588493585586547852e+00
-3.178999572992324829e-02 -2.363917082548141479e-01 -2.736497819423675537e-01 -2.156681776046752930e+00 -1.362149715423583984e+00
-8.975794315338134766e-01 -6.541013717651367188e-01 4.036474823951721191e-01 -7.745251655578613281e-01 -1.068711280822753906e+00
-1.286154836416244507e-01 -2.898446321487426758e-01 8.737529069185256958e-02 -3.038896322250366211e-01 -1.031624436378479004e+00
1.218932628631591797e+00 -4.637363851070404053e-01 1.386613368988037109e+00 -9.590206146240234375e-01 -8.452735543251037598e-01
1.218932628631591797e+00 -4.637363851070404053e-01 1.386613368988037109e+00 -9.590206146240234375e-01 -8.452735543251037598e-01
2.336680173873901367e+00 -4.926583766937255859e-01 1.363179087638854980e+00 -9.618648886680603027e-01 -1.047464013099670410e+00
2.336680173873901367e+00 -4.926583766937255859e-01 1.363179087638854980e+00 -9.618648886680603027e-01 -1.047464013099670410e+00
3.891109228134155273e-01 -6.923253536224365234e-01 9.926680922508239746e-01 -1.362347841262817383e+00 -4.346115291118621826e-01
5.787375569343566895e-01 -4.624105393886566162e-01 9.281380176544189453e-01 -1.234730720520019531e+00 -6.814644932746887207e-01
1.466996967792510986e-01 -8.836212158203125000e-01 1.434899926185607910e+00 -1.355284452438354492e+00 -6.440448164939880371e-01
6.754527986049652100e-02 1.486205756664276123e-01 1.869653820991516113e+00 -3.163127303123474121e-01 -1.101216077804565430e+00
-2.119035869836807251e-01 2.556454017758369446e-02 1.628777503967285156e+00 -4.709972739219665527e-01 -1.202822685241699219e+00
-6.048586368560791016e-01 -5.532214045524597168e-01 5.306641459465026855e-01 -7.581118941307067871e-01 -3.654232025146484375e-01
-1.648580551147460938e+00 2.473555207252502441e-01 7.134061455726623535e-01 1.296806693077087402e+00 -5.187489390373229980e-01
-2.432447195053100586e+00 -3.930227160453796387e-01 8.862021565437316895e-01 1.311559557914733887e+00 -3.694424927234649658e-01
-2.347050189971923828e+00 -5.510739684104919434e-01 5.174532532691955566e-01 1.312245249748229980e+00 -6.163986325263977051e-01
-4.900982975959777832e-01 -1.214427947998046875e+00 7.461754083633422852e-01 -9.058946967124938965e-01 -2.818598747253417969e-01
-1.789682030677795410e+00 -1.825621962547302246e+00 1.245609283447265625e+00 -5.633621811866760254e-01 -3.436915278434753418e-01
-1.297390341758728027e+00 -1.760031342506408691e+00 1.317003846168518066e+00 -1.480517238378524780e-01 -5.478535890579223633e-01
-1.158117055892944336e+00 -1.765000700950622559e+00 1.253222107887268066e+00 -6.814182549715042114e-02 -6.983773112297058105e-01
-1.164510369300842285e+00 -1.212206840515136719e+00 1.347647428512573242e+00 -3.151671886444091797e-01 -4.031746685504913330e-01
-9.201893210411071777e-01 -1.318647742271423340e+00 1.315738916397094727e+00 -1.990443468093872070e-01 -3.849490880966186523e-01
-1.038678765296936035e+00 1.433944404125213623e-01 2.048339366912841797e+00 9.697349369525909424e-02 -1.346899628639221191e+00
-6.906433701515197754e-01 3.056094944477081299e-01 1.927844166755676270e+00 2.508997023105621338e-01 -9.931765198707580566e-01
-5.008862018585205078e-01 2.446091324090957642e-01 1.862657427787780762e+00 5.895876288414001465e-01 -1.067269325256347656e+00
-9.255775809288024902e-01 1.606129556894302368e-01 1.916638016700744629e+00 2.056651711463928223e-01 -8.308438658714294434e-01
-8.172401189804077148e-01 3.582909703254699707e-01 1.406424760818481445e+00 5.137864351272583008e-01 -1.364071726799011230e+00
-9.737443327903747559e-01 7.244921326637268066e-01 1.714426040649414062e+00 5.025439262390136719e-01 -1.556524395942687988e+00
6.929959654808044434e-01 2.351227700710296631e-01 1.532399654388427734e+00 -3.549297451972961426e-01 -1.748593330383300781e+00
7.956543564796447754e-01 2.591201663017272949e-01 1.462941765785217285e+00 -3.496685922145843506e-01 -1.756231188774108887e+00
1.241774201393127441e+00 -1.480045557022094727e+00 1.325926542282104492e+00 -1.851564407348632812e+00 -2.107798099517822266e+00
1.227755784988403320e+00 -1.515004873275756836e+00 1.384012937545776367e+00 -1.799473524093627930e+00 -2.103381156921386719e+00
-7.325261235237121582e-01 3.633627295494079590e-01 -1.204357504844665527e+00 2.001770257949829102e+00 -4.757339656352996826e-01
-7.325261235237121582e-01 3.633627295494079590e-01 -1.204357504844665527e+00 2.001770257949829102e+00 -4.757339656352996826e-01
-1.104060173034667969e+00 2.626470923423767090e-01 -1.096648693084716797e+00 1.768774390220642090e+00 -3.950797915458679199e-01
-6.657075881958007812e-01 7.573597878217697144e-02 -3.434880971908569336e-01 7.072669267654418945e-01 -3.621803820133209229e-01
-2.486011266708374023e+00 3.896093741059303284e-02 -8.627936840057373047e-01 -1.543163955211639404e-01 -1.763544380664825439e-01
-8.979360461235046387e-01 -3.385762572288513184e-01 -8.040019273757934570e-01 -1.860994935035705566e+00 1.135107636451721191e+00
-9.165385961532592773e-01 -4.259966313838958740e-01 -8.177221417427062988e-01 -1.829631328582763672e+00 1.122189283370971680e+00
-4.375756978988647461e-01 -5.153561830520629883e-01 -8.041862249374389648e-01 -1.492448568344116211e+00 1.081550836563110352e+00
-1.022427976131439209e-01 -2.672224044799804688e-01 -2.549403309822082520e-01 -1.847231864929199219e+00 6.374092698097229004e-01
-1.684367775917053223e+00 -5.295901298522949219e-01 7.257000803947448730e-01 -7.780521512031555176e-01 -1.517941802740097046e-02
-4.488101601600646973e-01 -1.020325541496276855e+00 8.825248479843139648e-01 -1.411404490470886230e+00 -3.686430156230926514e-01
-1.237993016839027405e-01 -2.701021432876586914e-01 1.097801685333251953e+00 -7.697490453720092773e-01 -6.532378196716308594e-01
4.949739873409271240e-01 -2.637308835983276367e-01 1.351595759391784668e+00 -7.304999232292175293e-01 -7.537276148796081543e-01
4.114510118961334229e-01 -5.708380341529846191e-01 2.003451824188232422e+00 -9.494886994361877441e-01 -1.859591722488403320e+00
2.771213352680206299e-01 7.452110052108764648e-01 7.792719602584838867e-01 -2.062007039785385132e-01 -1.855342030525207520e+00
2.760440111160278320e-01 4.986549913883209229e-01 6.216552257537841797e-01 -1.752292215824127197e-01 -1.693975925445556641e+00
1.784394234418869019e-01 6.411305069923400879e-02 1.402089297771453857e-01 -4.382660388946533203e-01 -1.610322952270507812e+00
-1.136249184608459473e+00 2.240311622619628906e+00 -1.002910852432250977e+00 -6.719419956207275391e-01 -7.291562557220458984e-01
5.862659811973571777e-01 9.253840446472167969e-01 2.879517674446105957e-01 -2.903623282909393311e-01 -1.109137654304504395e+00
7.949679493904113770e-01 1.008391976356506348e+00 3.000289797782897949e-01 -1.750295460224151611e-01 -1.203439354896545410e+00
-2.289900928735733032e-02 2.216234803199768066e-01 1.695989444851875305e-02 -2.246961146593093872e-01 -1.017397642135620117e+00
3.483337908983230591e-02 4.210225641727447510e-01 4.402836561203002930e-01 -4.792126715183258057e-01 -9.877559542655944824e-01
-9.245987981557846069e-02 4.184758663177490234e-01 8.723884224891662598e-01 -3.864851295948028564e-01 -1.103351116180419922e+00
-6.869515776634216309e-01 3.374145925045013428e-01 9.018337130546569824e-01 1.063777804374694824e-01 -9.345437884330749512e-01
8.815559744834899902e-02 3.087695837020874023e-01 1.191229104995727539e+00 -4.653474092483520508e-01 -1.335346221923828125e+00
4.276680573821067810e-02 3.253155350685119629e-01 1.140405774116516113e+00 -5.910960435867309570e-01 -1.316174387931823730e+00
-4.385887645184993744e-03 -1.996847242116928101e-02 1.493874907493591309e+00 -4.414978623390197754e-02 -1.193764731287956238e-01
-3.692025318741798401e-02 4.357908666133880615e-02 1.456045389175415039e+00 -1.757416874170303345e-03 -1.079566702246665955e-01
-4.243978112936019897e-02 7.154370844364166260e-02 1.431812047958374023e+00 -7.970607280731201172e-02 -1.084049046039581299e-02
-4.243978112936019897e-02 7.154370844364166260e-02 1.431812047958374023e+00 -7.970607280731201172e-02 -1.084049046039581299e-02
-4.243978112936019897e-02 7.154370844364166260e-02 1.431812047958374023e+00 -7.970607280731201172e-02 -1.084049046039581299e-02
-4.243978112936019897e-02 7.154370844364166260e-02 1.431812047958374023e+00 -7.970607280731201172e-02 -1.084049046039581299e-02
-1.259448289871215820e+00 -2.293442785739898682e-01 1.894831895828247070e+00 4.794808924198150635e-01 -1.829121857881546021e-01
-7.343731522560119629e-01 -2.506451606750488281e-01 1.227538228034973145e+00 -4.198283553123474121e-01 -2.224093377590179443e-01
-5.071603655815124512e-01 -4.562258720397949219e-01 9.796968698501586914e-01 -1.229958236217498779e-01 -6.917163133621215820e-01
-1.017453193664550781e+00 -7.690523862838745117e-01 9.090664982795715332e-01 -4.530650675296783447e-01 -1.923155546188354492e+00
-7.772805690765380859e-01 1.730601310729980469e+00 -7.579271793365478516e-01 -7.249896526336669922e-01 -1.830893278121948242e+00
-3.530976772308349609e+00 1.950316786766052246e+00 -7.342173457145690918e-01 -4.495068266987800598e-02 -2.625698566436767578e+00
-1.801160931587219238e+00 1.683726429939270020e+00 -4.899202883243560791e-01 7.648084163665771484e-01 -9.382475614547729492e-01
-3.069038152694702148e+00 7.318590879440307617e-01 6.293570995330810547e-01 -1.448972463607788086e+00 -7.826421260833740234e-01
-3.050968647003173828e+00 4.812599122524261475e-01 7.995635867118835449e-01 -1.500538945198059082e+00 -1.025556087493896484e+00
-1.843744277954101562e+00 2.085052281618118286e-01 4.017476737499237061e-01 -1.976740956306457520e+00 -9.380443692207336426e-01
-1.971559286117553711e+00 -1.452834010124206543e-01 7.007438540458679199e-01 -2.325218915939331055e+00 -8.265882134437561035e-01
-2.439449071884155273e+00 -1.721851825714111328e-01 3.513720631599426270e-01 -2.077403068542480469e+00 -1.222034096717834473e+00
-2.597188949584960938e-01 9.724429249763488770e-01 -1.171898841857910156e-02 2.893923819065093994e-01 -1.983268499374389648e+00
-4.138143733143806458e-02 -1.644413471221923828e-01 1.927562355995178223e-01 -6.120302677154541016e-01 -1.822236299514770508e+00
-1.598129868507385254e-01 -3.427270948886871338e-01 -4.203825443983078003e-02 -3.756060898303985596e-01 -1.662981033325195312e+00
-1.144995018839836121e-01 -3.062889277935028076e-01 2.288025021553039551e-01 -4.220595061779022217e-01 -1.796998023986816406e+00
-6.038770079612731934e-01 -4.586496055126190186e-01 -1.705182552337646484e+00 -1.644332259893417358e-01 -1.987150669097900391e+00
-4.457865953445434570e-01 -4.803247451782226562e-01 2.058800935745239258e+00 -2.981646656990051270e-01 -1.975990533828735352e+00
-4.407016038894653320e-01 -2.114781737327575684e-01 2.325521469116210938e+00 -5.352469086647033691e-01 -5.887349843978881836e-01
-5.134559869766235352e-01 -2.240858376026153564e-01 2.293995857238769531e+00 -5.634499192237854004e-01 -5.629526972770690918e-01
-9.479426145553588867e-01 -8.803595304489135742e-01 8.682966828346252441e-01 -1.176564097404479980e+00 3.446742892265319824e-01
-1.378911852836608887e+00 -1.157856106758117676e+00 1.118075251579284668e+00 -1.193602442741394043e+00 2.400478124618530273e-01
-1.351998448371887207e+00 -1.142475128173828125e+00 1.077672481536865234e+00 -1.048951029777526855e+00 1.289032548666000366e-01
-1.278799533843994141e+00 -1.262280225753784180e+00 5.214940309524536133e-01 -2.669008672237396240e-01 2.924989759922027588e-01
-1.578559756278991699e+00 -1.338015675544738770e+00 4.154312610626220703e-01 -2.723812162876129150e-01 1.107352748513221741e-01
-1.489363074302673340e+00 -1.321127057075500488e+00 5.886721611022949219e-01 4.342281073331832886e-02 1.318989843130111694e-01
-1.568107604980468750e+00 -8.395346403121948242e-01 3.784389197826385498e-01 1.110686779022216797e+00 1.402125805616378784e-01
-1.617769837379455566e+00 -6.390243768692016602e-01 6.615256667137145996e-01 1.659469723701477051e+00 -6.898424029350280762e-01
-1.910532832145690918e+00 -1.078447401523590088e-01 1.038668632507324219e+00 1.537238597869873047e+00 -6.060142517089843750e-01
-9.934098124504089355e-01 -1.445878744125366211e-01 -3.656480908393859863e-01 9.047717452049255371e-01 -2.719483971595764160e-01
-1.411403656005859375e+00 9.934121370315551758e-02 -2.084902971982955933e-01 8.442376852035522461e-01 -7.038036584854125977e-01
-2.785857319831848145e-01 -1.839319020509719849e-01 -4.020918011665344238e-01 6.332193315029144287e-02 -1.257612943649291992e+00
-2.091342359781265259e-01 -2.582389712333679199e-01 -2.952802479267120361e-01 8.043665438890457153e-02 -1.205308794975280762e+00
-7.910645008087158203e-01 -3.116084635257720947e-01 -3.436696529388427734e-01 1.600914895534515381e-01 -1.071882963180541992e+00
3.015809655189514160e-01 9.367918372154235840e-01 -1.243939042091369629e+00 -2.244845867156982422e+00 -1.216075539588928223e+00
1.153635263442993164e+00 2.226723134517669678e-01 -1.460218548774719238e+00 -1.913303136825561523e+00 -9.966270327568054199e-01
1.036124825477600098e+00 2.575877606868743896e-01 -7.962889671325683594e-01 -1.379978656768798828e+00 -7.218742966651916504e-01
5.538505911827087402e-01 1.712705373764038086e+00 8.083002567291259766e-01 -6.775773167610168457e-01 1.055256485939025879e+00
1.372702956199645996e+00 1.863313198089599609e+00 7.375453710556030273e-01 -7.508994936943054199e-01 1.213223934173583984e+00
1.396269559860229492e+00 8.724944591522216797e-01 1.386865615844726562e+00 -1.365709543228149414e+00 2.472528815269470215e-01
1.046932101249694824e+00 2.309755086898803711e-01 1.216828227043151855e+00 -1.019227504730224609e+00 3.569178879261016846e-01
1.407000422477722168e+00 1.485215663909912109e+00 3.513059318065643311e-01 -1.360535025596618652e+00 1.385329604148864746e+00
1.357872366905212402e+00 1.533640027046203613e+00 4.578185975551605225e-01 -1.483456015586853027e+00 1.435153841972351074e+00
1.478053450584411621e+00 5.872249007225036621e-01 4.786910116672515869e-02 -8.194447755813598633e-01 1.246172904968261719e+00
6.427438259124755859e-01 9.708037972450256348e-01 6.602479815483093262e-01 -9.552696347236633301e-01 4.186563193798065186e-01
4.553759098052978516e-01 9.844018816947937012e-01 4.495055377483367920e-01 -9.237840175628662109e-01 5.014365911483764648e-01
4.268697202205657959e-01 1.325814962387084961e+00 5.541371107101440430e-01 -1.274676322937011719e+00 4.901016652584075928e-01
2.341419309377670288e-01 1.199697732925415039e+00 6.313163638114929199e-01 -9.570440053939819336e-01 5.737978816032409668e-01
1.580735445022583008e-01 1.210390090942382812e+00 6.698402762413024902e-01 -9.749506711959838867e-01 5.394895076751708984e-01
-6.266457587480545044e-02 1.381633996963500977e+00 5.585117340087890625e-01 -1.440850377082824707e+00 2.489900887012481689e-01
-2.386842072010040283e-01 1.400254368782043457e+00 2.028876543045043945e-01 -1.404843211174011230e+00 3.826040625572204590e-01
1.877744942903518677e-01 1.848329782485961914e+00 6.049209833145141602e-01 -1.067635416984558105e+00 1.158328652381896973e-01
1.629479080438613892e-01 1.920038223266601562e+00 -5.534245967864990234e-01 -1.577395915985107422e+00 2.740705609321594238e-01
1.201639056205749512e+00 1.698448896408081055e+00 -7.034459710121154785e-02 -8.706744909286499023e-01 1.221871152520179749e-01
1.308751344680786133e+00 1.482537627220153809e+00 1.235119104385375977e-01 -1.345998048782348633e+00 8.976428508758544922e-01
1.844398021697998047e+00 9.596211910247802734e-01 8.136462569236755371e-01 -1.724345564842224121e+00 7.894526124000549316e-01
1.623437881469726562e+00 1.133182168006896973e+00 7.388548851013183594e-01 -1.595625281333923340e+00 1.076497316360473633e+00
7.857887744903564453e-01 7.854605913162231445e-01 1.119269803166389465e-02 -1.466725468635559082e+00 8.201667666435241699e-01
2.177092075347900391e+00 7.697683572769165039e-01 -3.021744787693023682e-01 -1.623231887817382812e+00 8.959433436393737793e-01
2.245031118392944336e+00 6.416011452674865723e-01 -4.904104471206665039e-01 -1.620922327041625977e+00 7.354278564453125000e-01
1.574521780014038086e+00 1.109020709991455078e+00 -3.746660947799682617e-01 -8.322848081588745117e-01 2.654711008071899414e-01
2.107485681772232056e-01 -2.282150089740753174e-01 1.450874686241149902e+00 -1.924088478088378906e+00 -9.387264847755432129e-01
-1.363345026969909668e+00 -2.223030775785446167e-01 9.790657758712768555e-01 -2.264401018619537354e-01 -2.028146237134933472e-01
-1.943820357322692871e+00 -4.159775674343109131e-01 1.604325473308563232e-01 -1.180825471878051758e+00 1.917997121810913086e+00
-1.926169753074645996e+00 -5.953230261802673340e-01 3.134114444255828857e-01 -1.141273021697998047e+00 1.826788544654846191e+00
-1.927175879478454590e+00 -3.449446558952331543e-01 5.316908955574035645e-01 -1.094774484634399414e+00 1.310257434844970703e+00
-1.728126764297485352e+00 -1.113654971122741699e-01 6.724720597267150879e-01 1.094282120466232300e-01 1.315571546554565430e+00
-1.860676646232604980e+00 -1.209004446864128113e-01 5.066924691200256348e-01 -1.534075736999511719e-01 1.181927442550659180e+00
-1.958926677703857422e+00 -6.264989823102951050e-02 3.555607199668884277e-01 -3.818942233920097351e-02 1.099745869636535645e+00
-1.599827170372009277e+00 -9.815567731857299805e-02 3.811031281948089600e-01 1.223831474781036377e-01 1.304033279418945312e+00
-1.690364956855773926e+00 4.161303341388702393e-01 1.576382368803024292e-01 -2.605061531066894531e-01 9.866238236427307129e-01
-1.819835186004638672e+00 4.946923553943634033e-01 1.854708790779113770e-01 -5.228353291749954224e-02 1.020441770553588867e+00
-1.717396378517150879e+00 5.343896150588989258e-01 1.602451801300048828e-01 -3.385709598660469055e-02 1.065243721008300781e+00
-1.436182856559753418e+00 3.311613500118255615e-01 8.978632092475891113e-01 7.344197034835815430e-01 9.908207654953002930e-01
-6.662485599517822266e-01 -6.234760284423828125e-01 1.053713679313659668e+00 -2.406456232070922852e+00 2.544937133789062500e-01
3.782986700534820557e-01 -8.558364510536193848e-01 1.636617541313171387e+00 -2.052019119262695312e+00 -5.233633890748023987e-02
-1.181192398071289062e+00 -6.095719933509826660e-01 1.573738574981689453e+00 -1.456023335456848145e+00 1.571176014840602875e-02
-1.595563441514968872e-01 4.582252800464630127e-01 -2.909717559814453125e-01 -5.650494098663330078e-01 -9.636368155479431152e-01
-4.199443161487579346e-01 2.443062514066696167e-01 1.009410023689270020e-01 -4.141699671745300293e-01 -5.403133034706115723e-01
-2.473835051059722900e-01 4.652867019176483154e-01 5.230627655982971191e-01 -4.320487082004547119e-01 -1.940218061208724976e-01
-2.473835051059722900e-01 4.652867019176483154e-01 5.230627655982971191e-01 -4.320487082004547119e-01 -1.940218061208724976e-01
-2.473835051059722900e-01 4.652867019176483154e-01 5.230627655982971191e-01 -4.320487082004547119e-01 -1.940218061208724976e-01
-2.225885242223739624e-01 4.103324413299560547e-01 6.873107552528381348e-01 -4.464737772941589355e-01 -2.971632778644561768e-01
-4.257619678974151611e-01 3.339051306247711182e-01 1.005207657814025879e+00 -3.712508082389831543e-01 -2.209649384021759033e-01
-6.995279192924499512e-01 2.223469689488410950e-02 7.194181680679321289e-01 -1.477714776992797852e-01 -2.229659408330917358e-01
-2.196521759033203125e-01 -4.732991755008697510e-01 -1.957365572452545166e-01 -7.861503958702087402e-01 4.667280912399291992e-01
-1.195824027061462402e+00 8.538011908531188965e-01 -2.541593790054321289e+00 -1.388386011123657227e+00 8.905323743820190430e-01
-1.543087363243103027e+00 1.049462080001831055e+00 -2.305641651153564453e+00 -4.369659125804901123e-01 -5.015868693590164185e-02
-9.503831863403320312e-01 1.853882193565368652e+00 -1.616135597229003906e+00 -2.049406051635742188e+00 1.036358475685119629e+00
-1.061495304107666016e+00 1.485879421234130859e+00 -1.195016503334045410e+00 -1.859887242317199707e+00 9.656087160110473633e-01
8.256584405899047852e-01 2.084453821182250977e+00 -1.229228377342224121e+00 -1.902588844299316406e+00 -2.288206517696380615e-01
7.338876724243164062e-01 2.032219171524047852e+00 -1.356878995895385742e+00 -2.475341796875000000e+00 -3.045309185981750488e-01
-2.070638418197631836e+00 -9.968834519386291504e-01 5.290269255638122559e-01 1.563235878944396973e+00 4.182731807231903076e-01
-2.631404638290405273e+00 -1.475453376770019531e-01 -2.414966672658920288e-01 1.158590793609619141e+00 1.061936765909194946e-01
-2.621843338012695312e+00 -3.415128216147422791e-02 1.593110859394073486e-01 1.681720018386840820e+00 2.166015356779098511e-01
-2.369308948516845703e+00 -3.527919352054595947e-01 1.370156407356262207e-01 1.314383149147033691e+00 -2.802930958569049835e-02
-1.142746210098266602e+00 -4.478766024112701416e-02 7.297238707542419434e-01 4.689209908246994019e-02 -4.610624313354492188e-01
2.968042790889739990e-01 1.290649056434631348e+00 -6.835981607437133789e-01 -3.372917175292968750e-01 -1.038818717002868652e+00
-1.164441943168640137e+00 -1.269246816635131836e+00 1.732724785804748535e+00 -3.045950531959533691e-01 -4.879148304462432861e-01
-1.679341912269592285e+00 -7.681849598884582520e-02 4.043940901756286621e-01 -1.239751338958740234e+00 -2.598560452461242676e-01
-1.003615021705627441e+00 -2.738267779350280762e-01 3.175919055938720703e-01 -7.689814567565917969e-01 -3.436346650123596191e-01
-9.994549751281738281e-01 1.923087090253829956e-01 6.110966205596923828e-01 -1.192418575286865234e+00 -1.628831177949905396e-01
-9.419780969619750977e-01 -1.371705718338489532e-02 -1.272069811820983887e-01 1.102943897247314453e+00 -1.015022277832031250e+00
-8.915862441062927246e-01 1.471618294715881348e+00 -7.724742591381072998e-02 -5.123307108879089355e-01 -7.542101740837097168e-01
-9.284457564353942871e-01 2.563135147094726562e+00 -2.147423923015594482e-01 6.626057028770446777e-01 -5.385094285011291504e-01
-7.852532267570495605e-01 2.765846729278564453e+00 -2.457341402769088745e-01 6.371121406555175781e-01 -4.256851077079772949e-01
-7.794850468635559082e-01 2.316180944442749023e+00 -3.477278947830200195e-01 4.516961574554443359e-01 -1.327382326126098633e-01
-5.080929398536682129e-01 2.217124223709106445e+00 -3.733631968498229980e-01 7.451796531677246094e-01 -6.590080261230468750e-01
-6.228235960006713867e-01 1.102827310562133789e+00 -1.822295039892196655e-01 1.893224567174911499e-01 1.088398247957229614e-01
-6.544538736343383789e-01 1.188156008720397949e+00 -2.079357057809829712e-01 2.414199113845825195e-01 1.349382698535919189e-01
-6.290152072906494141e-01 1.200991988182067871e+00 -1.943912804126739502e-01 1.481072157621383667e-01 2.284509092569351196e-01
-1.023827910423278809e+00 8.211347460746765137e-01 -8.592051863670349121e-01 1.234618544578552246e+00 4.286167323589324951e-01
-4.984736740589141846e-01 5.702548027038574219e-01 2.809546887874603271e-02 9.458720684051513672e-01 4.554131329059600830e-01
-5.913664102554321289e-01 4.766624271869659424e-01 6.103641539812088013e-02 1.080966949462890625e+00 4.188164472579956055e-01
-5.169929862022399902e-01 4.703890681266784668e-01 7.569180428981781006e-02 1.050554633140563965e+00 5.445688366889953613e-01
-5.169929862022399902e-01 4.703890681266784668e-01 7.569180428981781006e-02 1.050554633140563965e+00 5.445688366889953613e-01
-1.134120225906372070e+00 8.616721034049987793e-01 -7.402148246765136719e-01 9.186353683471679688e-01 5.334216952323913574e-01
-1.095210313796997070e+00 8.739451766014099121e-01 -7.257977724075317383e-01 9.584224820137023926e-01 5.118077397346496582e-01
-1.107306480407714844e+00 7.385461330413818359e-01 -9.133129119873046875e-01 1.196672797203063965e+00 6.242545843124389648e-01
-8.571578264236450195e-01 6.549358367919921875e-01 -1.559874057769775391e+00 1.046195030212402344e+00 6.053313016891479492e-01
-1.124606251716613770e+00 -1.708816140890121460e-01 -1.958156108856201172e+00 1.420902132987976074e+00 -1.172170341014862061e-01
-9.753758907318115234e-01 1.385358929634094238e+00 -1.493327856063842773e+00 1.498445272445678711e+00 -8.825646638870239258e-01
-1.232313036918640137e+00 1.332409739494323730e+00 -1.694421648979187012e+00 1.632692456245422363e+00 -9.748746156692504883e-01
-1.292805552482604980e+00 1.302613377571105957e+00 -1.589541673660278320e+00 1.434301376342773438e+00 -9.121389985084533691e-01
-1.760213524103164673e-01 4.277794957160949707e-01 1.512066572904586792e-01 -1.538218498229980469e+00 -5.059379339218139648e-01
-2.113128662109375000e+00 7.291191816329956055e-02 3.313750624656677246e-01 -3.427763581275939941e-01 -5.830436348915100098e-01
-2.211767435073852539e+00 -3.978444039821624756e-01 9.616703391075134277e-01 -4.452050030231475830e-01 -1.499969959259033203e-01
-2.274045228958129883e+00 -4.798310101032257080e-01 1.157839655876159668e+00 -6.024754643440246582e-01 -3.532177582383155823e-02
9.006673097610473633e-02 -6.138210892677307129e-01 2.007534265518188477e+00 -1.952981352806091309e-01 -7.990930676460266113e-01
3.961477577686309814e-01 -7.889421582221984863e-01 1.897891163825988770e+00 -1.179044544696807861e-01 -8.658277392387390137e-01
4.043994545936584473e-01 -7.948274612426757812e-01 1.898433089256286621e+00 -6.049494817852973938e-02 -8.191043138504028320e-01
2.979766130447387695e-01 -8.263410329818725586e-01 1.984537720680236816e+00 -1.318158209323883057e-01 -7.976393103599548340e-01
6.115435957908630371e-01 -6.474641561508178711e-01 2.066108703613281250e+00 -1.270496249198913574e+00 -1.781940460205078125e-03
8.491638898849487305e-01 -4.593452215194702148e-01 1.739365577697753906e+00 -1.076753497123718262e+00 1.584246754646301270e-01
7.872014045715332031e-01 -3.662817776203155518e-01 1.438244342803955078e+00 -8.266680836677551270e-01 2.595111355185508728e-02
1.206767678260803223e+00 -6.084908246994018555e-01 1.258065104484558105e+00 -9.702178239822387695e-01 -3.300034999847412109e-01
1.594258785247802734e+00 -6.683112382888793945e-01 7.569052577018737793e-01 -1.447675466537475586e+00 -5.097000598907470703e-01
1.333567023277282715e+00 -1.193907022476196289e+00 5.811087787151336670e-02 -1.622889518737792969e+00 -9.340299963951110840e-01
-7.560249567031860352e-01 -7.955842018127441406e-01 5.826590061187744141e-01 -6.252449750900268555e-01 5.819096565246582031e-01
-7.813762426376342773e-01 -9.715589284896850586e-01 4.016102552413940430e-01 -6.806248426437377930e-01 5.759881734848022461e-01
-5.262736082077026367e-01 1.097416758537292480e+00 -6.562765836715698242e-01 1.402446031570434570e+00 -1.369250118732452393e-01
-1.251051664352416992e+00 5.918433070182800293e-01 -2.147846519947052002e-01 1.402958631515502930e+00 3.170793354511260986e-01
-9.548156857490539551e-01 6.770163178443908691e-01 -1.309980750083923340e-01 1.780799984931945801e+00 2.304277867078781128e-01
-5.083987116813659668e-01 6.757484078407287598e-01 6.797435134649276733e-02 1.916585803031921387e+00 -2.301817238330841064e-01
-5.586252212524414062e-01 6.424508094787597656e-01 5.010524019598960876e-02 1.967943191528320312e+00 -2.123175710439682007e-01
6.032530963420867920e-02 9.891489744186401367e-01 2.157004177570343018e-02 1.817279219627380371e+00 -3.140682578086853027e-01
-3.775354623794555664e-01 1.165360450744628906e+00 9.566810727119445801e-01 6.229698657989501953e-01 -6.011045575141906738e-01
-3.792638480663299561e-01 4.522559791803359985e-02 2.019541561603546143e-01 -9.235783815383911133e-01 -4.477047920227050781e-01
-3.896433413028717041e-01 -3.019793033599853516e-01 7.468561530113220215e-01 -1.191218972206115723e+00 -2.418703734874725342e-01
-1.265441060066223145e+00 -5.290769934654235840e-01 -5.361676812171936035e-01 1.264944672584533691e-01 -2.985680997371673584e-01
-1.150415062904357910e+00 -3.570802509784698486e-01 -7.706620693206787109e-01 7.375030517578125000e-01 -1.481253802776336670e-01
-1.226652503013610840e+00 -7.208352088928222656e-01 -5.905213356018066406e-01 5.471244454383850098e-01 -4.995250999927520752e-01
-1.617615818977355957e+00 -2.681440711021423340e-01 -3.077105879783630371e-01 1.199205040931701660e+00 -1.993058919906616211e-01
-1.863732099533081055e+00 -1.953026056289672852e-01 -3.732070028781890869e-01 1.152778625488281250e+00 -3.352000713348388672e-01
-1.542096972465515137e+00 -4.315094351768493652e-01 -6.356480717658996582e-01 1.087977766990661621e+00 -3.176477551460266113e-01
-1.393190145492553711e+00 -1.100543975830078125e+00 -7.481452822685241699e-01 5.645523667335510254e-01 -5.466067790985107422e-01
-1.525418162345886230e+00 -1.164348602294921875e+00 -7.557397484779357910e-01 5.732061862945556641e-01 -5.106099247932434082e-01
-1.497720479965209961e+00 -4.909401237964630127e-01 -1.683465123176574707e+00 7.209427356719970703e-01 1.489015221595764160e-01
-1.421922326087951660e+00 -5.315768718719482422e-01 -1.523228049278259277e+00 7.678986787796020508e-01 5.872802734375000000e-01
-2.628296136856079102e+00 -3.167920708656311035e-01 -8.429405689239501953e-01 1.258001327514648438e+00 1.302789449691772461e-01
-2.307301998138427734e+00 1.806737780570983887e-01 -6.115093827247619629e-01 8.351549506187438965e-01 1.493954211473464966e-01
-1.292256355285644531e+00 -4.315548837184906006e-01 -8.614355921745300293e-01 -9.331672787666320801e-01 -3.926045894622802734e-01
-1.305382609367370605e+00 3.986710309982299805e-02 -9.974837303161621094e-01 -7.411457300186157227e-01 -3.903087079524993896e-01
-1.262358307838439941e+00 6.738801002502441406e-01 -8.858858346939086914e-01 -4.627109467983245850e-01 -5.143137574195861816e-01
-1.338416814804077148e+00 6.006377935409545898e-01 -9.183686375617980957e-01 -4.170692265033721924e-01 -5.071697235107421875e-01
-1.296846985816955566e+00 1.425328850746154785e+00 -4.089915156364440918e-01 -2.745708227157592773e-01 -9.150850176811218262e-01
-1.516187429428100586e+00 3.741769194602966309e-01 -8.568694591522216797e-01 6.775364875793457031e-01 6.711476445198059082e-01
3.567251861095428467e-01 2.688409388065338135e-02 -1.115843579173088074e-01 -1.050322771072387695e+00 -9.834178090095520020e-01
-1.007871508598327637e+00 7.703277468681335449e-02 9.086828231811523438e-01 6.419988870620727539e-01 -1.207854151725769043e+00
-1.864463686943054199e+00 -7.660043239593505859e-01 2.552873492240905762e-01 -2.160725146532058716e-01 -3.171470761299133301e-01
-1.697856783866882324e+00 -9.864032864570617676e-01 3.488632440567016602e-01 7.955411821603775024e-02 -1.083920717239379883e+00
-2.394456416368484497e-02 5.270676016807556152e-01 -5.093738436698913574e-01 1.845420300960540771e-01 -1.430990815162658691e+00
-1.894704222679138184e+00 -1.990798562765121460e-01 2.829769849777221680e-01 1.130476355552673340e+00 1.318793773651123047e+00
-1.894704222679138184e+00 -1.990798562765121460e-01 2.829769849777221680e-01 1.130476355552673340e+00 1.318793773651123047e+00
-1.894704222679138184e+00 -1.990798562765121460e-01 2.829769849777221680e-01 1.130476355552673340e+00 1.318793773651123047e+00
-1.894704222679138184e+00 -1.990798562765121460e-01 2.829769849777221680e-01 1.130476355552673340e+00 1.318793773651123047e+00
-1.715165615081787109e+00 -2.162235021591186523e+00 -6.569776684045791626e-02 8.803659081459045410e-01 3.545929789543151855e-01
-2.033953428268432617e+00 -1.905853033065795898e+00 2.172690927982330322e-01 1.536516785621643066e+00 7.854070663452148438e-01
-2.035199642181396484e+00 -1.886487603187561035e+00 1.609138101339340210e-01 1.494360327720642090e+00 5.957839488983154297e-01
-2.092756032943725586e+00 -1.802450180053710938e+00 2.599728405475616455e-01 1.468878865242004395e+00 9.604451060295104980e-01
-1.553317904472351074e+00 -1.493125200271606445e+00 3.831687271595001221e-01 1.376746773719787598e+00 2.601944506168365479e-01
-1.606965541839599609e+00 -1.617969036102294922e+00 2.574529051780700684e-01 1.279997467994689941e+00 1.123258471488952637e-01
-4.181500971317291260e-01 -8.527905941009521484e-01 5.876790881156921387e-01 -3.535218834877014160e-01 4.987133443355560303e-01
-4.189347624778747559e-01 -9.601451754570007324e-01 5.355481505393981934e-01 -3.230005204677581787e-01 5.418717265129089355e-01
-6.046944260597229004e-01 -8.616729378700256348e-01 7.450357079505920410e-01 -4.445576965808868408e-01 6.356142759323120117e-01
-4.533489048480987549e-01 -8.634427785873413086e-01 7.423653602600097656e-01 -5.284036397933959961e-01 6.834806203842163086e-01
-5.375989079475402832e-01 8.386778235435485840e-01 -4.327631294727325439e-01 -1.109387055039405823e-01 -7.348917126655578613e-01
-1.989429444074630737e-01 8.189569711685180664e-01 -1.120116114616394043e+00 -1.815224289894104004e-01 -3.572358489036560059e-01
-1.240297332406044006e-01 3.119912147521972656e-01 -8.199414014816284180e-01 -1.000137567520141602e+00 -2.454363256692886353e-01
-1.032512262463569641e-01 4.822719842195510864e-03 -3.626830577850341797e-01 1.206543743610382080e-01 -7.697941064834594727e-01
-1.418646275997161865e-01 -8.754456043243408203e-02 -4.494562745094299316e-01 1.516279727220535278e-01 -6.701838374137878418e-01
2.350428700447082520e-02 2.162031829357147217e-01 4.585544019937515259e-02 2.281023748219013214e-02 -4.861317276954650879e-01
-5.739818811416625977e-01 5.774892866611480713e-03 -5.725067853927612305e-01 -3.210358321666717529e-01 -7.595860958099365234e-01
3.901290297508239746e-01 9.766600728034973145e-01 -5.052213072776794434e-01 -1.530671477317810059e+00 -6.895036101341247559e-01
3.041617572307586670e-01 9.181534647941589355e-01 7.957023978233337402e-01 -1.350234746932983398e+00 -1.248254656791687012e+00
-4.663321003317832947e-02 -3.746445477008819580e-02 5.150211453437805176e-01 -8.830709457397460938e-01 -1.380202889442443848e+00
-9.370311498641967773e-01 -2.773797512054443359e-01 1.301207184791564941e+00 -1.295540809631347656e+00 -8.701326847076416016e-01
1.369941979646682739e-02 3.430699110031127930e-01 5.047140121459960938e-01 -6.345520019531250000e-01 -1.248240828514099121e+00
2.724724411964416504e-01 7.158218324184417725e-02 4.530001059174537659e-02 -8.953720927238464355e-01 -1.171507477760314941e+00
3.072699531912803650e-02 -1.492670923471450806e-01 -4.962198734283447266e-01 -1.396431922912597656e+00 -1.032952070236206055e+00
-3.457325994968414307e-01 -4.232944548130035400e-02 -1.556363105773925781e+00 -1.723190546035766602e-01 -1.165590763092041016e+00
-2.134689986705780029e-01 -7.998040318489074707e-02 8.324115723371505737e-02 3.127726912498474121e-01 -3.586961030960083008e-01
-2.168973088264465332e-01 3.059770911931991577e-02 1.384346634149551392e-01 2.679564058780670166e-01 -3.963880538940429688e-01
-6.924246549606323242e-01 -2.186426892876625061e-02 -9.634485840797424316e-01 -4.264344871044158936e-01 -1.232410147786140442e-01
-9.033325314521789551e-01 -3.044770658016204834e-02 -4.270170331001281738e-01 2.440132945775985718e-02 -1.973712295293807983e-01
-9.220489859580993652e-01 9.476210922002792358e-02 -6.005707383155822754e-01 3.785888254642486572e-01 -3.204464316368103027e-01
-6.596083641052246094e-01 -2.141781747341156006e-01 -9.567657858133316040e-02 6.709514558315277100e-02 -1.884600967168807983e-01
-5.414780378341674805e-01 -5.844092369079589844e-01 -6.235580146312713623e-02 1.448648720979690552e-01 -1.282292306423187256e-01
-5.608150959014892578e-01 -5.129079818725585938e-01 1.081659570336341858e-01 2.362551987171173096e-01 -1.102945655584335327e-01
-6.881083250045776367e-01 -5.035430788993835449e-01 1.571783274412155151e-01 -1.435770094394683838e-02 -2.184115946292877197e-01
-7.680536508560180664e-01 -2.630407810211181641e-01 2.931887209415435791e-01 3.573079779744148254e-02 -2.279583513736724854e-01
-1.466145515441894531e+00 -2.527085244655609131e-01 3.416273593902587891e-01 3.425533771514892578e-01 -1.760792583227157593e-01
-1.036579728126525879e+00 -4.198105037212371826e-01 2.573545575141906738e-01 3.117173910140991211e-03 -4.102487564086914062e-01
-8.805754184722900391e-01 -2.613056004047393799e-01 -1.303161680698394775e-02 1.306432187557220459e-01 -4.486602842807769775e-01
-2.581990003585815430e+00 4.688782393932342529e-01 7.061575055122375488e-01 7.149991989135742188e-01 -6.234544515609741211e-01
-1.448496699333190918e+00 1.569886505603790283e-01 7.606708407402038574e-01 -1.477021574974060059e-01 -1.092637062072753906e+00
-1.292158722877502441e+00 -1.072702765464782715e+00 4.145036935806274414e-01 -1.008339881896972656e+00 -1.088761568069458008e+00
-8.466557264328002930e-01 -3.876012861728668213e-01 9.917711615562438965e-01 -6.361306905746459961e-01 -1.024294137954711914e+00
1.249545514583587646e-01 1.672353625297546387e+00 -4.629603326320648193e-01 -1.078914880752563477e+00 -7.165649533271789551e-01
-9.142452478408813477e-01 1.394943952560424805e+00 -4.203426241874694824e-01 -2.100208282470703125e+00 -7.258656620979309082e-01
-3.629031777381896973e-01 1.575459003448486328e+00 -2.568525075912475586e-01 -2.093316316604614258e+00 -4.869738519191741943e-01
-9.717586636543273926e-01 1.321031749248504639e-01 -2.148300260305404663e-01 -1.311503171920776367e+00 -9.223227947950363159e-02
-3.525908589363098145e-01 -7.517369985580444336e-01 -1.584023088216781616e-01 -1.434787392616271973e+00 -3.114635348320007324e-01
-1.796891838312149048e-01 -1.016023039817810059e+00 -3.842813372611999512e-01 -1.294132590293884277e+00 -4.987044930458068848e-01
-5.303912162780761719e-01 -1.352933168411254883e+00 -1.111456975340843201e-01 -1.605337142944335938e+00 -7.636894285678863525e-02
-6.054245233535766602e-01 -2.202764034271240234e+00 -4.157697558403015137e-01 -1.473639726638793945e+00 1.443595588207244873e-01
3.224554955959320068e-01 -2.563624858856201172e+00 -3.652191758155822754e-01 -7.145978808403015137e-01 1.040261834859848022e-01
2.013466656208038330e-01 1.792533099651336670e-01 -1.195755004882812500e+00 -1.077558279037475586e+00 4.445092678070068359e-01
-8.236071467399597168e-02 -5.595887303352355957e-01 -1.832753181457519531e+00 -8.752616643905639648e-01 7.273970544338226318e-02
-2.179525047540664673e-01 -6.730167269706726074e-01 -1.586391806602478027e+00 -1.015181303024291992e+00 -2.514515221118927002e-01
2.875460088253021240e-01 -2.582182288169860840e-01 -1.980857849121093750e+00 -1.026443004608154297e+00 -3.475326895713806152e-01
8.402274549007415771e-02 3.134155571460723877e-01 -1.768949627876281738e+00 -1.443625330924987793e+00 -3.706296086311340332e-01
-1.548584401607513428e-01 2.749512195587158203e-01 -1.434810876846313477e+00 -7.514899373054504395e-01 -2.674453556537628174e-01
-4.084801673889160156e-02 3.963478654623031616e-02 -1.002629041671752930e+00 -4.783519208431243896e-01 1.392987370491027832e-01
-1.037324190139770508e+00 -4.099415242671966553e-02 1.294515848159790039e+00 4.217491745948791504e-01 -1.494490206241607666e-01
-1.085778355598449707e+00 1.931690983474254608e-02 1.099953651428222656e+00 3.422995805740356445e-01 -4.196267575025558472e-03
-1.692653656005859375e+00 1.763926595449447632e-01 1.162660121917724609e+00 -2.302086800336837769e-01 -2.386731505393981934e-01
-1.907101511955261230e+00 1.126465871930122375e-01 1.163038492202758789e+00 5.764377862215042114e-02 -8.648519217967987061e-02
-9.449972212314605713e-02 -7.786014676094055176e-01 2.130094051361083984e+00 -2.567693591117858887e-01 7.646784931421279907e-02
-9.975107312202453613e-01 -1.078964233398437500e+00 1.058276891708374023e+00 -6.402356028556823730e-01 -1.371972113847732544e-01
-7.602467536926269531e-01 -8.609150648117065430e-01 1.256848096847534180e+00 -5.519872903823852539e-01 4.852306470274925232e-02
-4.345624446868896484e-01 -6.289917230606079102e-01 1.286518573760986328e+00 -1.173085093498229980e+00 -3.209122121334075928e-01
-7.489576935768127441e-01 5.275951027870178223e-01 -1.250099390745162964e-01 -5.876581668853759766e-01 -1.633760690689086914e+00
-4.810838401317596436e-01 -7.787423580884933472e-02 -9.985727071762084961e-02 -2.995198667049407959e-01 -1.514353156089782715e+00
-2.546519637107849121e-01 1.027747541666030884e-01 -1.946581900119781494e-01 2.057790011167526245e-02 -1.627094388008117676e+00
-9.349920153617858887e-01 6.635835766792297363e-01 -2.627338171005249023e-01 -7.103691697120666504e-01 -4.942793846130371094e-01
-1.087972760200500488e+00 8.757240772247314453e-01 -2.766737639904022217e-01 -5.755978226661682129e-01 -2.997436523437500000e-01
-1.180045485496520996e+00 9.361905455589294434e-01 -2.965036034584045410e-01 -5.383079051971435547e-01 -3.191492259502410889e-01
5.923283100128173828e-01 -2.125393152236938477e-01 5.138898491859436035e-01 -1.021906137466430664e+00 -9.389898180961608887e-01
-1.805350556969642639e-02 1.631113588809967041e-01 2.984529435634613037e-01 -1.117504715919494629e+00 -1.338398456573486328e+00
1.233769059181213379e-01 -8.186826109886169434e-02 5.321138501167297363e-01 -1.095216035842895508e+00 -1.179488658905029297e+00
4.621163010597229004e-01 -2.265305817127227783e-01 3.684751093387603760e-01 -1.110997080802917480e+00 -9.655726552009582520e-01
3.577623367309570312e-01 -3.326842486858367920e-01 2.394208908081054688e-01 -8.367193937301635742e-01 -9.030140042304992676e-01
-1.258373856544494629e+00 4.383120834827423096e-01 1.012655496597290039e+00 -2.806882560253143311e-01 -3.785486817359924316e-01
-1.585992693901062012e+00 3.080650568008422852e-01 1.103239297866821289e+00 -5.892442464828491211e-01 -4.509240761399269104e-02
-1.228038311004638672e+00 4.190495312213897705e-01 1.220562815666198730e+00 -4.157669544219970703e-01 1.229110881686210632e-01
-1.301429748535156250e+00 7.677549123764038086e-01 1.182809591293334961e+00 -5.833640694618225098e-01 1.788922101259231567e-01
-8.406992554664611816e-01 9.612549841403961182e-02 5.733151435852050781e-01 5.862736105918884277e-01 -9.660910964012145996e-01
1.204535126686096191e+00 1.962799578905105591e-01 2.920621931552886963e-01 -1.421117782592773438e+00 -5.592503547668457031e-01
7.934126257896423340e-01 3.575646579265594482e-01 -1.675279438495635986e-01 -1.890630602836608887e+00 -1.724901497364044189e-01
8.107363581657409668e-01 7.412798404693603516e-01 1.745511144399642944e-01 -1.043531060218811035e+00 -6.570107936859130859e-01
4.630224108695983887e-01 1.149938225746154785e+00 1.657381206750869751e-01 -1.295860648155212402e+00 -5.812070965766906738e-01
-3.586529493331909180e-01 1.762846946716308594e+00 8.855008333921432495e-02 -4.718614518642425537e-01 -1.199066162109375000e+00
1.310746818780899048e-01 1.235131263732910156e+00 -4.274329543113708496e-01 -1.920289695262908936e-01 -2.026321887969970703e+00
-6.053811907768249512e-01 1.050632953643798828e+00 -4.382269084453582764e-01 -1.002348363399505615e-01 -1.406942129135131836e+00
-2.946810722351074219e-01 1.122397422790527344e+00 4.128265380859375000e-01 -4.033524394035339355e-01 -2.129659891128540039e+00
-2.982540428638458252e-01 6.627431511878967285e-01 -1.863380521535873413e-01 -1.652396172285079956e-01 -2.447666406631469727e+00
-6.187632679939270020e-01 1.020120382308959961e+00 9.069330245256423950e-02 -6.216003298759460449e-01 -1.520587444305419922e+00
3.697715699672698975e-03 9.083642959594726562e-01 1.131916522979736328e+00 3.812342137098312378e-02 -1.239374637603759766e+00
-1.141957491636276245e-01 -4.558709561824798584e-01 1.863081753253936768e-01 -4.763635694980621338e-01 -5.750371888279914856e-02
-8.512436747550964355e-01 2.495744526386260986e-01 4.909556210041046143e-01 -9.325024485588073730e-01 6.036027669906616211e-01
-9.571073055267333984e-01 2.216904908418655396e-01 4.718859493732452393e-01 -1.272196650505065918e+00 4.981226325035095215e-01
-7.534857988357543945e-01 -2.090861648321151733e-02 7.907593250274658203e-01 -8.894295692443847656e-01 2.090132683515548706e-01
-1.147456049919128418e+00 3.369685411453247070e-01 3.055402934551239014e-01 -2.905811965465545654e-01 7.719817161560058594e-01
-1.469086050987243652e+00 2.011258602142333984e-01 4.189001917839050293e-01 -1.815730631351470947e-01 6.990751624107360840e-01
1.136022686958312988e+00 5.774194002151489258e-01 -1.022953867912292480e+00 -8.333089947700500488e-01 -1.321426033973693848e+00
1.699404567480087280e-01 -4.950970411300659180e-01 7.069901227951049805e-01 -5.745384693145751953e-01 -1.442467331886291504e+00
3.188925981521606445e-01 -3.267421722412109375e-01 6.892529726028442383e-01 -3.657849729061126709e-01 -1.060912489891052246e+00
1.008452653884887695e+00 -4.389075040817260742e-01 8.985417485237121582e-01 -1.586030125617980957e-01 -7.568363547325134277e-01
4.053540527820587158e-01 -4.499858319759368896e-01 9.312813878059387207e-01 -3.305964767932891846e-01 -6.086503863334655762e-01
5.213254094123840332e-01 -2.808253765106201172e-01 1.034711122512817383e+00 -6.628140807151794434e-01 -6.895707249641418457e-01
-2.884722352027893066e-01 -6.654014587402343750e-01 2.375462770462036133e+00 -1.409782767295837402e+00 -8.151543736457824707e-01
-6.220744848251342773e-01 -8.108034133911132812e-01 1.944520592689514160e+00 -1.365252733230590820e+00 -1.882323622703552246e-01
-2.085294961929321289e+00 -7.666855454444885254e-01 4.145680665969848633e-01 3.157069981098175049e-01 -3.879529535770416260e-01
-2.705953359603881836e+00 -1.984334588050842285e+00 8.170707225799560547e-01 8.018600344657897949e-01 -9.131313860416412354e-02
-2.651331663131713867e+00 -2.055244207382202148e+00 1.539277195930480957e+00 1.523661732673645020e+00 -1.949764937162399292e-01
-2.628547668457031250e+00 -1.976962447166442871e+00 1.452526569366455078e+00 1.662938952445983887e+00 -3.980975598096847534e-02
-2.212512016296386719e+00 -1.715127706527709961e+00 9.661505222320556641e-01 1.796356797218322754e+00 -4.237657785415649414e-01
-1.749676346778869629e+00 -1.547323346138000488e+00 7.347361445426940918e-01 1.690111994743347168e+00 -4.786106050014495850e-01
-1.427827477455139160e+00 -1.445506334304809570e+00 6.210445165634155273e-01 1.725623250007629395e+00 -5.648195147514343262e-01
-2.430453777313232422e+00 -2.580470144748687744e-01 1.031033158302307129e+00 1.783247590065002441e+00 -6.719965487718582153e-02
-1.940826296806335449e+00 -9.586788415908813477e-01 9.657431244850158691e-01 1.765456914901733398e+00 -5.357863754034042358e-02
-2.283061504364013672e+00 -8.726469874382019043e-01 9.446849822998046875e-01 1.761681795120239258e+00 2.745816409587860107e-01
-1.686943411827087402e+00 -1.077625826001167297e-01 -2.738056182861328125e-01 2.057257175445556641e+00 -3.703835308551788330e-01
-1.713294625282287598e+00 3.086874783039093018e-01 -4.671922624111175537e-01 2.513112306594848633e+00 -3.952400386333465576e-01
-2.140691995620727539e+00 3.434884846210479736e-01 4.284638762474060059e-01 2.615508079528808594e+00 1.653965562582015991e-02
-2.183383464813232422e+00 2.741687297821044922e-01 -7.643520087003707886e-02 2.333874702453613281e+00 4.067305028438568115e-01
-2.024532794952392578e+00 -5.768018960952758789e-01 -9.116930961608886719e-01 1.763990879058837891e+00 6.433721184730529785e-01
-3.177564442157745361e-01 -8.777161240577697754e-01 -1.274546146392822266e+00 -1.896285057067871094e+00 -6.531651020050048828e-01
2.179392725229263306e-01 -6.690978407859802246e-01 -1.166440129280090332e+00 -2.114828109741210938e+00 -8.407697081565856934e-01
1.132855862379074097e-01 -7.450879812240600586e-01 -1.272150754928588867e+00 -2.195731163024902344e+00 -9.031721949577331543e-01
-9.418294429779052734e-01 1.575762867927551270e+00 4.846980869770050049e-01 1.159791126847267151e-01 -5.399223566055297852e-01
3.465279638767242432e-01 -6.711016893386840820e-01 -9.824227541685104370e-02 -1.044595122337341309e+00 4.241348505020141602e-01
4.988764822483062744e-01 -4.615092575550079346e-01 1.398641616106033325e-04 -1.063078522682189941e+00 3.028028011322021484e-01
5.953199267387390137e-01 -7.204346060752868652e-01 -9.497594088315963745e-02 -1.330074548721313477e+00 2.307669669389724731e-01
7.040551900863647461e-01 -4.866124391555786133e-01 -2.893224656581878662e-01 -1.542299628257751465e+00 2.236174643039703369e-01
6.266234517097473145e-01 -1.556302309036254883e+00 -9.056548476219177246e-01 -9.507632851600646973e-01 4.753085970878601074e-01
6.197445988655090332e-01 -1.571785807609558105e+00 -7.740339636802673340e-01 -1.154385566711425781e+00 3.864773213863372803e-01
5.285025835037231445e-01 -1.498403787612915039e+00 -6.478471755981445312e-01 -1.106241703033447266e+00 2.350524067878723145e-01
2.028466165065765381e-01 -2.366130203008651733e-01 -3.921433091163635254e-01 -1.055133938789367676e+00 1.925102248787879944e-02
1.213975667953491211e+00 -7.271212339401245117e-01 -3.296318650245666504e-01 -1.073592543601989746e+00 1.037147641181945801e-01
-1.513719320297241211e+00 -6.795401126146316528e-02 -5.472637414932250977e-01 6.247605085372924805e-01 -9.996686875820159912e-02
-2.215541362762451172e+00 -8.745347261428833008e-01 -6.632722020149230957e-01 2.187421917915344238e-01 -5.766440033912658691e-01
-1.985754847526550293e+00 -9.730195999145507812e-01 -7.259740829467773438e-01 4.260728955268859863e-01 -6.636296510696411133e-01
-1.185900807380676270e+00 -6.056998968124389648e-01 -4.065414369106292725e-01 -4.356561899185180664e-01 -9.311607480049133301e-02
-1.224245905876159668e+00 -2.832643389701843262e-01 1.734425723552703857e-01 -8.607908338308334351e-02 -7.223615422844886780e-03
3.525543510913848877e-01 1.272067070007324219e+00 -8.348046541213989258e-01 -5.445582866668701172e-01 -6.597334742546081543e-01
-3.263147473335266113e-01 4.748100340366363525e-01 9.170467257499694824e-01 -7.955951690673828125e-01 -9.364732503890991211e-01
-1.001035213470458984e+00 6.957609057426452637e-01 1.188978791236877441e+00 -1.294196009635925293e+00 -1.223196983337402344e+00
-1.114130020141601562e+00 1.992987841367721558e-01 3.278074562549591064e-01 9.839659929275512695e-01 -1.243353605270385742e+00
-1.125801324844360352e+00 -1.011943444609642029e-01 -9.544848203659057617e-01 1.256432771682739258e+00 -9.779926538467407227e-01
-1.352627635002136230e+00 -5.744965672492980957e-01 -6.962329149246215820e-01 8.399485945701599121e-01 -1.104590892791748047e+00
-8.527574539184570312e-01 -4.540796875953674316e-01 -1.153179049491882324e+00 4.464987516403198242e-01 -1.374824762344360352e+00
-8.454424738883972168e-01 -3.857004046440124512e-01 -1.174815058708190918e+00 5.312684178352355957e-01 -1.377233743667602539e+00
-4.860490858554840088e-01 -6.870273500680923462e-02 -1.197016835212707520e+00 8.651183843612670898e-01 -1.458600521087646484e+00
-2.005742192268371582e-01 -8.710685372352600098e-02 -1.376456260681152344e+00 7.363113760948181152e-01 -1.389779567718505859e+00
-4.257645905017852783e-01 -2.722491919994354248e-01 -1.332387328147888184e+00 7.779104113578796387e-01 -1.444103002548217773e+00
-4.922678172588348389e-01 -3.781158328056335449e-01 -1.488698124885559082e+00 5.111566185951232910e-01 -1.473222255706787109e+00
-4.922678172588348389e-01 -3.781158328056335449e-01 -1.488698124885559082e+00 5.111566185951232910e-01 -1.473222255706787109e+00
-4.613859355449676514e-01 -3.741244375705718994e-01 -1.473803877830505371e+00 5.867965817451477051e-01 -1.468680977821350098e+00
-5.479419231414794922e-01 -2.843785881996154785e-01 -1.424946784973144531e+00 6.379176974296569824e-01 -1.528776288032531738e+00
-4.222933948040008545e-01 1.690062433481216431e-01 -2.025234222412109375e+00 2.077383995056152344e-01 -1.744478940963745117e+00
-3.018243908882141113e-01 1.939040422439575195e-01 -1.824046850204467773e+00 3.248450756072998047e-01 -1.299528598785400391e+00
-1.395042985677719116e-02 5.415484309196472168e-01 -1.634544134140014648e+00 1.983312517404556274e-01 -1.788388848304748535e+00
-4.023153781890869141e-01 1.797070503234863281e-01 -1.602237224578857422e+00 2.962701320648193359e-01 -1.979492425918579102e+00
-7.137252092361450195e-01 1.104666709899902344e+00 -1.523910164833068848e-01 8.311506509780883789e-01 -1.464019298553466797e+00
-2.428567707538604736e-01 8.892105221748352051e-01 2.882014513015747070e-01 7.549244165420532227e-01 -1.517646908760070801e+00
1.256055831909179688e-01 6.414305418729782104e-03 5.348994731903076172e-01 -7.223451137542724609e-01 -1.396186590194702148e+00
-3.955619409680366516e-03 3.415651023387908936e-01 8.401798605918884277e-01 -7.610540390014648438e-01 -2.146533012390136719e+00
9.473686814308166504e-01 1.676760613918304443e-01 9.289984703063964844e-01 -6.963699460029602051e-01 -2.281165122985839844e+00
4.357617199420928955e-01 1.210327982902526855e+00 7.893406748771667480e-01 -4.789344966411590576e-02 -1.684516191482543945e+00
1.011850684881210327e-01 6.964667439460754395e-01 -1.392422914505004883e+00 -1.391248226165771484e+00 -1.812763512134552002e-01
-9.658021330833435059e-01 -1.741892397403717041e-01 -7.172643393278121948e-02 1.642951846122741699e+00 -5.232247337698936462e-02
-2.098228931427001953e+00 8.613645434379577637e-01 4.018419086933135986e-01 -5.584845542907714844e-01 -1.128480911254882812e+00
-1.494073867797851562e+00 -2.142679393291473389e-01 -4.512756317853927612e-02 1.894237995147705078e-01 -1.106386065483093262e+00
-1.444216609001159668e+00 -4.992082118988037109e-01 -2.436418682336807251e-01 2.147381007671356201e-02 -8.549488782882690430e-01
4.080057144165039062e-01 -7.605085372924804688e-01 1.959787964820861816e+00 -1.087293386459350586e+00 7.312234044075012207e-01
-7.918095216155052185e-03 -8.797823190689086914e-01 2.295505046844482422e+00 -1.931997060775756836e+00 5.272832512855529785e-01
1.697942018508911133e-01 -9.978736639022827148e-01 2.216597080230712891e+00 -1.690384387969970703e+00 5.256175994873046875e-01
4.550913572311401367e-01 -6.047039031982421875e-01 2.312581539154052734e+00 -1.127679705619812012e+00 3.509307503700256348e-01
-1.134605646133422852e+00 -8.136249780654907227e-01 7.292497754096984863e-01 -1.805906176567077637e+00 -5.218595862388610840e-01
-9.952660799026489258e-01 -1.276512861251831055e+00 3.707787990570068359e-01 -1.871527671813964844e+00 -3.923583030700683594e-01
-7.667350769042968750e-01 -9.915793538093566895e-01 4.751837551593780518e-01 -1.598281264305114746e+00 -6.248822808265686035e-01
-8.552283644676208496e-01 -1.030763268470764160e+00 9.937016963958740234e-01 -4.590766131877899170e-01 1.550372689962387085e-01
-1.640953540802001953e+00 -1.348219990730285645e+00 -3.325593471527099609e-02 -7.371851205825805664e-01 6.917191743850708008e-01
4.465766549110412598e-01 -1.958405971527099609e-01 -1.762726783752441406e+00 -1.421826124191284180e+00 -4.076281487941741943e-01
-4.439909458160400391e-01 -5.152727365493774414e-01 -1.215162515640258789e+00 -1.206955790519714355e+00 -9.314075708389282227e-01
-5.082958936691284180e-01 -4.183925390243530273e-01 -1.276495814323425293e+00 -1.421008229255676270e+00 -9.088913202285766602e-01
-8.504164218902587891e-01 -3.191892504692077637e-01 1.626095175743103027e+00 -7.609831094741821289e-01 -2.035453081130981445e+00
1.351819634437561035e+00 -4.863535463809967041e-01 2.574343085289001465e-01 -6.509381532669067383e-01 -1.218008279800415039e+00
3.808874189853668213e-01 -1.548152714967727661e-01 8.184151649475097656e-01 -1.322336316108703613e+00 -1.530719399452209473e+00
4.573540389537811279e-01 2.134066373109817505e-01 7.845054268836975098e-01 -1.582377076148986816e+00 -1.104763031005859375e+00
5.161930322647094727e-01 9.280650019645690918e-01 -2.081068515777587891e+00 9.819447249174118042e-02 -1.371663451194763184e+00
8.113417774438858032e-02 1.427706122398376465e+00 -7.254533767700195312e-01 -1.082365155220031738e+00 -1.119304776191711426e+00
1.347034871578216553e-01 9.541676640510559082e-01 -1.411782503128051758e+00 4.210286140441894531e-01 -1.229645252227783203e+00
1.070338562130928040e-01 7.457189559936523438e-01 -1.398357629776000977e+00 -5.740386247634887695e-01 -1.393172979354858398e+00
-2.258933305740356445e+00 -1.005707621574401855e+00 2.944208979606628418e-01 -9.380230903625488281e-01 -5.826984643936157227e-01
-1.677046060562133789e+00 8.997144103050231934e-01 1.613186299800872803e-01 4.041314125061035156e-01 -2.561920881271362305e-01
-8.894269466400146484e-01 8.060293197631835938e-01 4.412296414375305176e-01 1.034353017807006836e+00 -7.650348544120788574e-01
-9.917046427726745605e-01 3.782086670398712158e-01 -1.086076796054840088e-01 1.510900735855102539e+00 -8.579459190368652344e-01
-2.414908170700073242e+00 -1.862837523221969604e-01 -7.456319928169250488e-01 1.127571821212768555e+00 -8.076871037483215332e-01
1.330510228872299194e-01 1.164029121398925781e+00 4.546062946319580078e-01 -2.425831079483032227e+00 1.229715868830680847e-01
1.976137608289718628e-01 6.440975666046142578e-01 -1.925931870937347412e-02 -2.777257204055786133e+00 1.454513072967529297e-01
3.231002688407897949e-01 5.357617139816284180e-01 -6.629211455583572388e-02 -2.730479478836059570e+00 2.049569338560104370e-01
-5.914666652679443359e-01 -1.261998772621154785e+00 -9.228746294975280762e-01 -2.428270816802978516e+00 -3.015106320381164551e-01
-7.595717906951904297e-01 -7.692363262176513672e-01 -8.174086809158325195e-01 -1.892600297927856445e+00 -3.999949395656585693e-01
1.097558259963989258e+00 -1.316846370697021484e+00 -7.349602580070495605e-01 -1.075947046279907227e+00 -7.602410316467285156e-01
-1.053577184677124023e+00 6.924691200256347656e-01 1.944029480218887329e-01 -4.361862242221832275e-01 -4.301436841487884521e-01
-6.292483806610107422e-01 7.830835580825805664e-01 -3.991203010082244873e-01 -8.400829136371612549e-02 -5.588079690933227539e-01
-6.344441771507263184e-01 7.944422960281372070e-01 -6.175341606140136719e-01 -5.184993520379066467e-02 -4.464741051197052002e-01
-8.051630258560180664e-01 8.520814180374145508e-01 5.883316993713378906e-01 7.261043190956115723e-01 -1.156233668327331543e+00
-1.093151807785034180e+00 9.230213165283203125e-01 3.936565220355987549e-01 5.745310187339782715e-01 -8.960688114166259766e-01
-1.495006442070007324e+00 1.007466673851013184e+00 7.263228297233581543e-01 1.411786913871765137e+00 -1.314578890800476074e+00
-1.082595467567443848e+00 1.932757139205932617e+00 1.155266538262367249e-01 9.952135682106018066e-01 -1.606454253196716309e+00
-2.551594495773315430e+00 2.293338298797607422e+00 -3.367421329021453857e-01 5.664680004119873047e-01 -1.756170153617858887e+00
-2.053962945938110352e+00 1.587530136108398438e+00 1.362133026123046875e-01 5.931570529937744141e-01 -1.174692869186401367e+00
-1.304788827896118164e+00 3.973018527030944824e-01 -5.391277074813842773e-01 4.353403672575950623e-02 -1.416782736778259277e+00
-9.334657192230224609e-01 -1.169549465179443359e+00 -1.036252528429031372e-01 -1.120718717575073242e+00 -1.049454659223556519e-01
-7.469916343688964844e-01 -1.172944068908691406e+00 -2.735773026943206787e-01 -8.832827806472778320e-01 2.428145706653594971e-01
-2.519767999649047852e+00 -7.564896941184997559e-01 6.888820976018905640e-02 -4.299032688140869141e-01 6.326805949211120605e-01
-2.306055307388305664e+00 -7.137039303779602051e-01 4.418320953845977783e-01 -4.683881998062133789e-01 5.902763605117797852e-01
-2.479941606521606445e+00 -8.770996928215026855e-01 9.664153456687927246e-01 8.730564117431640625e-01 2.456381171941757202e-01
-2.526597261428833008e+00 -8.614344000816345215e-01 -1.217392086982727051e-01 1.886210680007934570e+00 5.465411543846130371e-01
-2.792366504669189453e+00 -9.933650493621826172e-01 -2.862000465393066406e-01 2.695152044296264648e+00 5.659751296043395996e-01
-1.257911205291748047e+00 -1.076783895492553711e+00 -5.976590514183044434e-02 -5.741796493530273438e-01 6.854750514030456543e-01
-1.220361590385437012e+00 -1.180480718612670898e+00 6.916581094264984131e-02 -5.593932271003723145e-01 8.443717956542968750e-01
-1.256551265716552734e+00 -1.161323904991149902e+00 1.539667099714279175e-01 -5.884031653404235840e-01 8.549240231513977051e-01
-1.364676833152770996e+00 -9.342474937438964844e-01 4.877710044384002686e-01 -4.423454701900482178e-01 8.205322623252868652e-01
-1.581491351127624512e+00 6.671932935714721680e-01 2.079937160015106201e-01 3.905405700206756592e-01 -2.911840975284576416e-01
-2.001922130584716797e+00 8.373060226440429688e-01 8.127006888389587402e-01 5.226721763610839844e-01 -2.212446369230747223e-02
-1.733349680900573730e+00 1.090840220451354980e+00 1.298584461212158203e+00 8.014437556266784668e-01 -2.863050401210784912e-01
-1.010058045387268066e+00 1.807088851928710938e+00 4.744834899902343750e-01 -7.914643287658691406e-01 -5.639188289642333984e-01
-8.103633522987365723e-01 1.683032393455505371e+00 5.152381062507629395e-01 -5.033796429634094238e-01 -7.157986164093017578e-01
-9.690909385681152344e-01 2.883107066154479980e-01 3.500564694404602051e-01 6.251966953277587891e-01 -1.096727132797241211e+00
-1.304684042930603027e+00 1.369220495223999023e+00 7.338081002235412598e-01 -4.026184976100921631e-01 -1.078998684883117676e+00
-6.516635417938232422e-01 1.007570505142211914e+00 1.318740010261535645e+00 -1.027071237564086914e+00 -1.221419095993041992e+00
1.443164587020874023e+00 1.168306469917297363e+00 9.901598691940307617e-01 -4.532366096973419189e-01 -1.337791919708251953e+00
1.492376208305358887e+00 1.162740468978881836e+00 9.271482229232788086e-01 -5.132617354393005371e-01 -1.424722671508789062e+00
-3.737068772315979004e-01 2.669876068830490112e-02 -2.579540014266967773e-01 -3.620570600032806396e-01 -9.761644601821899414e-01
7.104833126068115234e-01 3.411920666694641113e-01 -1.107834339141845703e+00 -8.146840929985046387e-01 -1.323215365409851074e+00
-1.142331600189208984e+00 -1.117065787315368652e+00 -1.271504461765289307e-01 -1.475095033645629883e+00 2.379638850688934326e-01
-1.950521349906921387e+00 2.132244825363159180e+00 4.733178317546844482e-01 -1.268645524978637695e+00 -1.209029316902160645e+00
-7.662143707275390625e-01 1.067133665084838867e+00 -5.141758322715759277e-01 7.636632770299911499e-02 -4.049368202686309814e-01
-8.035007715225219727e-01 2.057559728622436523e+00 -3.316628560423851013e-02 -2.370100915431976318e-01 -4.629346132278442383e-01
6.970427632331848145e-01 6.167829036712646484e-01 -1.414035677909851074e+00 -6.005350947380065918e-01 -9.383975863456726074e-01
6.782972812652587891e-01 6.833054423332214355e-01 -1.006314992904663086e+00 -2.153106778860092163e-01 -8.249956965446472168e-01
-1.200387954711914062e+00 6.427845358848571777e-01 -1.484630107879638672e+00 -3.864902257919311523e-01 -8.352445363998413086e-01
-8.000570535659790039e-01 1.207079529762268066e+00 -1.089990019798278809e+00 -4.123409688472747803e-01 -7.218159437179565430e-01
-1.057083010673522949e+00 1.611315727233886719e+00 1.076315045356750488e-01 -1.660925626754760742e+00 -6.941617727279663086e-01
-7.360535264015197754e-01 1.465587735176086426e+00 3.982374817132949829e-02 -6.616392731666564941e-01 -2.717632055282592773e-01
-9.086900353431701660e-01 1.561671853065490723e+00 1.195959076285362244e-01 6.254667043685913086e-01 -2.049288749694824219e-01
-1.106089711189270020e+00 8.353757858276367188e-01 6.131017804145812988e-01 7.353767752647399902e-01 -1.147397309541702271e-01
-2.510909557342529297e+00 -2.273424565792083740e-01 -1.130553111433982849e-01 -3.067419230937957764e-01 8.732411079108715057e-03
-2.387884616851806641e+00 -2.554197013378143311e-01 2.631635963916778564e-01 -2.567418515682220459e-01 1.796556077897548676e-02
1.189711689949035645e+00 4.469194710254669189e-01 6.458797454833984375e-01 -1.062407016754150391e+00 -1.167682170867919922e+00
-5.292807221412658691e-01 1.047309786081314087e-01 8.452245593070983887e-01 -2.188845872879028320e+00 -6.003332138061523438e-01
3.686756491661071777e-01 -4.359783232212066650e-01 4.592419788241386414e-02 -1.934027194976806641e+00 -2.085626423358917236e-01
1.597318053245544434e-01 -1.530852675437927246e+00 4.375717937946319580e-01 -2.215106487274169922e+00 -2.806193381547927856e-02
3.351136744022369385e-01 -1.423502445220947266e+00 6.559128761291503906e-01 -2.104065895080566406e+00 2.784784138202667236e-01
5.664269924163818359e-01 -1.435857892036437988e+00 6.027994751930236816e-01 -2.164061784744262695e+00 3.825980424880981445e-01
8.333173990249633789e-01 -1.388879895210266113e+00 1.020205855369567871e+00 -2.833670139312744141e+00 -8.953404426574707031e-02
5.036830902099609375e-01 -1.452663540840148926e+00 1.179000258445739746e+00 -2.492503881454467773e+00 4.056110680103302002e-01
4.679833054542541504e-01 -9.397705197334289551e-01 9.047580957412719727e-01 -2.790519714355468750e+00 8.011938333511352539e-01
4.523816108703613281e-01 -9.041088223457336426e-01 7.849693894386291504e-01 -2.827968835830688477e+00 9.618639349937438965e-01
4.149141311645507812e-01 -1.076259613037109375e+00 7.896817326545715332e-01 -2.763121128082275391e+00 9.622566699981689453e-01
2.481567487120628357e-02 -9.040743112564086914e-01 -3.791722059249877930e-01 -9.463022351264953613e-01 3.352469801902770996e-01
5.108854770660400391e-01 -2.644898295402526855e-01 3.350295871496200562e-02 -4.178308248519897461e-01 -2.558524310588836670e-01
-1.087243556976318359e+00 3.826636373996734619e-01 -1.190689682960510254e+00 -2.044270783662796021e-01 -4.204553961753845215e-01
-1.365705847740173340e+00 4.915477335453033447e-01 -1.208792686462402344e+00 -3.063170611858367920e-01 -3.482539653778076172e-01
-1.748852252960205078e+00 6.838284134864807129e-01 -1.837665677070617676e+00 6.321580708026885986e-02 -4.058767557144165039e-01
-1.823340773582458496e+00 3.583485782146453857e-01 -2.265911102294921875e+00 9.369694441556930542e-02 -6.615644693374633789e-01
-2.106250286102294922e+00 6.564790606498718262e-01 -2.173373222351074219e+00 -7.638266086578369141e-01 3.363671004772186279e-01
-1.495978832244873047e+00 -2.516096234321594238e-01 -2.126625061035156250e+00 1.448471844196319580e-01 -4.919578135013580322e-02
-1.698789000511169434e+00 -8.693262934684753418e-02 -1.872144579887390137e+00 -9.872969985008239746e-02 1.127654761075973511e-01
-1.878874540328979492e+00 -5.300006829202175140e-03 -1.788388252258300781e+00 6.490538120269775391e-01 3.518376350402832031e-01
-2.477933645248413086e+00 -1.348963081836700439e-01 -1.382897615432739258e+00 8.011716008186340332e-01 4.945386946201324463e-02
-2.332654714584350586e+00 -2.909291684627532959e-01 -1.210424780845642090e+00 5.275546312332153320e-01 1.148867160081863403e-01
-2.215002775192260742e+00 1.558020710945129395e-01 -5.622401237487792969e-01 5.660744309425354004e-01 6.169460415840148926e-01
-3.430678129196166992e+00 -8.332493901252746582e-02 -1.041947603225708008e+00 -4.185987114906311035e-01 1.157439351081848145e+00
-3.202040672302246094e+00 -2.494525462388992310e-01 -8.551470637321472168e-01 -4.486804902553558350e-01 1.075802326202392578e+00
-2.895154714584350586e+00 -1.338803470134735107e-01 -6.319490075111389160e-01 -3.250301778316497803e-01 1.038054227828979492e+00
-1.875024080276489258e+00 -3.339884579181671143e-01 -1.938405036926269531e+00 6.052737683057785034e-02 6.061309576034545898e-01
-4.628446698188781738e-01 1.320859551429748535e+00 -2.168445587158203125e+00 -1.244018435478210449e+00 6.951719522476196289e-01
-8.098270297050476074e-01 1.466554403305053711e+00 -2.156529426574707031e+00 -1.412936925888061523e+00 7.507975697517395020e-01
-5.482493042945861816e-01 1.658126115798950195e+00 -2.099666357040405273e+00 -1.256800413131713867e+00 1.078331947326660156e+00
-2.651751041412353516e-01 2.110970973968505859e+00 -1.603356242179870605e+00 -2.026289224624633789e+00 -2.907531559467315674e-01
-6.854548454284667969e-01 1.483612060546875000e+00 -9.360448122024536133e-01 -2.360355615615844727e+00 -4.180771708488464355e-01
-1.856996774673461914e+00 1.474978566169738770e+00 -1.337217211723327637e+00 -2.364014387130737305e+00 -4.241160154342651367e-01
-2.811232209205627441e-01 1.342655420303344727e+00 -8.004109263420104980e-01 -1.220204353332519531e+00 -8.395877480506896973e-01
3.507141768932342529e-01 1.200356006622314453e+00 -7.382902503013610840e-01 -7.481902241706848145e-01 -1.750348091125488281e+00
7.983933687210083008e-01 1.607010364532470703e+00 -1.803001761436462402e+00 -1.235846877098083496e+00 -8.003569841384887695e-01
-7.799625992774963379e-01 1.308372020721435547e+00 -1.158338665962219238e+00 -1.307850599288940430e+00 -5.735016465187072754e-01
-6.714102625846862793e-01 -1.586528867483139038e-02 2.331057310104370117e+00 4.163409769535064697e-02 -1.730075001716613770e+00
-5.214459300041198730e-01 6.848422437906265259e-02 2.376059532165527344e+00 -3.429671749472618103e-02 -1.604644417762756348e+00
-4.642514288425445557e-01 -4.546390771865844727e-01 9.487303495407104492e-01 -1.429329514503479004e-01 -8.430787175893783569e-02
-5.584167838096618652e-01 -6.854082345962524414e-01 1.051248908042907715e+00 -5.475369691848754883e-01 -5.753787979483604431e-02
-2.756184339523315430e-01 -5.385562181472778320e-01 1.095912814140319824e+00 -6.793752312660217285e-01 3.398592770099639893e-02
-4.440470337867736816e-01 -7.761298418045043945e-01 7.785009145736694336e-01 -3.445322811603546143e-01 1.751636862754821777e-01
-5.607837438583374023e-01 -4.482627809047698975e-01 7.907820343971252441e-01 2.988422214984893799e-01 2.593006193637847900e-01
-7.797573208808898926e-01 -5.504486560821533203e-01 6.995389461517333984e-01 2.150622010231018066e-01 -5.027118325233459473e-01
-1.161935210227966309e+00 -5.009427070617675781e-01 4.698923826217651367e-01 1.237535625696182251e-01 -2.080115228891372681e-01
-1.692338705062866211e+00 -3.483345508575439453e-01 6.431927680969238281e-01 3.089630007743835449e-01 -1.677968800067901611e-01
-1.299421072006225586e+00 -1.051585316658020020e+00 8.112136721611022949e-01 4.869926273822784424e-01 -7.833218574523925781e-01
-1.299421072006225586e+00 -1.051585316658020020e+00 8.112136721611022949e-01 4.869926273822784424e-01 -7.833218574523925781e-01
-1.177062869071960449e+00 -5.987255573272705078e-01 5.887217521667480469e-01 -4.616313576698303223e-01 -8.673948645591735840e-01
-1.227851390838623047e+00 -5.036393404006958008e-01 8.198536634445190430e-01 -4.205538928508758545e-01 -7.548078894615173340e-01
-1.429279923439025879e+00 6.325872987508773804e-02 1.330707073211669922e-01 -4.475710093975067139e-01 -1.073445796966552734e+00
2.646589875221252441e-01 2.100816220045089722e-01 -1.353579610586166382e-01 -1.107161045074462891e+00 -1.061708450317382812e+00
1.089487373828887939e-01 -7.494271397590637207e-01 1.673782169818878174e-01 -1.400337219238281250e+00 -1.263884305953979492e+00
1.986201852560043335e-03 -7.069519758224487305e-01 3.181084096431732178e-01 -8.627704977989196777e-01 -1.862105250358581543e+00
4.523170590400695801e-01 -7.912130951881408691e-01 2.667436599731445312e-01 -1.451844692230224609e+00 -2.675029516220092773e+00
-1.648368835449218750e-01 -1.199959874153137207e+00 9.219522476196289062e-01 -1.108460187911987305e+00 -2.529980421066284180e+00
-2.757642418146133423e-02 -1.105491042137145996e+00 9.508393406867980957e-01 -1.092506647109985352e+00 -2.446518898010253906e+00
5.631732940673828125e-02 -5.217972397804260254e-01 1.075406432151794434e+00 -1.657316923141479492e+00 -2.860434293746948242e+00
2.504670321941375732e-01 -4.086032211780548096e-01 1.091703891754150391e+00 -1.292485117912292480e+00 -2.823102474212646484e+00
5.232754945755004883e-01 -2.380203604698181152e-01 9.436783790588378906e-01 -1.027064085006713867e+00 -2.551803827285766602e+00
7.976183891296386719e-01 -4.462827444076538086e-01 1.595106005668640137e+00 -9.906341433525085449e-01 -2.170212030410766602e+00
1.276464939117431641e+00 -5.180463194847106934e-01 2.021258592605590820e+00 -1.644414663314819336e+00 -1.996082782745361328e+00
7.770127058029174805e-01 -9.866099357604980469e-01 1.935516476631164551e+00 -1.554032206535339355e+00 -1.847920417785644531e+00
8.617779612541198730e-01 -8.556931614875793457e-01 1.835235357284545898e+00 -1.392445802688598633e+00 -1.855154156684875488e+00
7.658576369285583496e-01 -1.082882285118103027e+00 1.987479567527770996e+00 -1.947584271430969238e+00 -1.922832965850830078e+00
5.027992725372314453e-01 -1.028542280197143555e+00 1.522469520568847656e+00 -1.521597266197204590e+00 -1.893863797187805176e+00
9.083113074302673340e-01 -9.474223852157592773e-01 1.924564599990844727e+00 -9.482173919677734375e-01 -2.233557939529418945e+00
1.350564479827880859e+00 -2.593649923801422119e-01 2.118242263793945312e+00 -1.190949559211730957e+00 -1.288122177124023438e+00
8.977453708648681641e-01 -2.972656190395355225e-01 2.403948068618774414e+00 -1.489495873451232910e+00 -1.581644892692565918e+00
6.883940696716308594e-01 -3.273790180683135986e-01 1.841993212699890137e+00 -1.328070282936096191e+00 -1.515360236167907715e+00
-4.529261887073516846e-01 1.763127446174621582e-01 -5.820181369781494141e-01 -7.065558433532714844e-01 2.301523983478546143e-01
-6.526951193809509277e-01 2.650747299194335938e-01 -5.338422060012817383e-01 -4.274094402790069580e-01 6.506124734878540039e-01
-6.526951193809509277e-01 2.650747299194335938e-01 -5.338422060012817383e-01 -4.274094402790069580e-01 6.506124734878540039e-01
-6.526951193809509277e-01 2.650747299194335938e-01 -5.338422060012817383e-01 -4.274094402790069580e-01 6.506124734878540039e-01
-1.424104928970336914e+00 4.172481894493103027e-01 -7.678701877593994141e-01 -7.087511420249938965e-01 7.205122113227844238e-01
-1.829106330871582031e+00 1.534271985292434692e-01 -6.535654067993164062e-01 -1.528610587120056152e+00 6.726309657096862793e-01
-2.619213581085205078e+00 -5.328627228736877441e-01 -9.352833628654479980e-01 -1.575718760490417480e+00 4.787645339965820312e-01
-2.007387876510620117e+00 1.011771321296691895e+00 -1.865230053663253784e-01 -2.548657357692718506e-03 -8.361966907978057861e-02
-2.024274110794067383e+00 1.144998192787170410e+00 5.399637296795845032e-02 3.056256473064422607e-01 -3.831479549407958984e-01
-1.942211389541625977e+00 1.379094839096069336e+00 -9.425445795059204102e-01 3.741138279438018799e-01 -4.051410257816314697e-01
-1.687747478485107422e+00 8.223644495010375977e-01 -1.405053496360778809e+00 1.012485265731811523e+00 -7.134639024734497070e-01
-1.914200305938720703e+00 8.821188658475875854e-02 -1.407135725021362305e+00 7.217868566513061523e-01 -8.228510022163391113e-01
-1.165408492088317871e+00 3.636047840118408203e-01 -1.498301744461059570e+00 6.616120934486389160e-01 -8.013150095939636230e-01
-6.985706090927124023e-01 -9.459801763296127319e-02 -1.468059778213500977e+00 3.086668550968170166e-01 -5.956758260726928711e-01
-7.392770051956176758e-01 6.344014406204223633e-02 -1.748974323272705078e+00 8.348721861839294434e-01 -3.296950161457061768e-01
-1.610068559646606445e+00 -1.996896117925643921e-01 -1.490043997764587402e+00 -2.857838273048400879e-01 -5.302932113409042358e-04
-1.694420337677001953e+00 -6.757713556289672852e-01 -7.640034556388854980e-01 -7.128812372684478760e-02 -1.013917565345764160e+00
-1.502577900886535645e+00 -7.028552293777465820e-01 1.660015881061553955e-01 -5.487945675849914551e-01 -9.455475211143493652e-01
-1.556947231292724609e+00 5.020006299018859863e-01 -3.129055500030517578e-01 -1.243125319480895996e+00 -5.382750630378723145e-01
-1.889710068702697754e+00 1.061800718307495117e+00 2.529300153255462646e-01 -1.759662866592407227e+00 -1.271837472915649414e+00
-1.878823637962341309e+00 1.864175677299499512e+00 2.651053071022033691e-01 -2.252390623092651367e+00 -9.727033972740173340e-01
-1.839480280876159668e+00 1.538716077804565430e+00 2.386673353612422943e-02 -1.880664706230163574e+00 -3.696033954620361328e-01
-1.815945386886596680e+00 1.484882831573486328e+00 2.834395691752433777e-02 -1.846424579620361328e+00 -3.969391286373138428e-01
1.429021358489990234e-04 4.404589831829071045e-01 7.213412523269653320e-01 -1.488597393035888672e+00 3.411297500133514404e-01
-7.035184502601623535e-01 -4.562920331954956055e-01 1.274937987327575684e+00 -2.066073417663574219e+00 1.549917906522750854e-01
-1.123929738998413086e+00 5.950987339019775391e-01 1.662962138652801514e-01 3.832934498786926270e-01 -6.031710654497146606e-03
-1.580032229423522949e+00 2.923431396484375000e-01 8.602410554885864258e-01 -1.171854257583618164e+00 3.394993245601654053e-01
-1.503504991531372070e+00 3.729061484336853027e-01 9.269078969955444336e-01 -1.202274084091186523e+00 6.374292373657226562e-01
-9.414358735084533691e-01 -7.325720191001892090e-01 1.315987825393676758e+00 -2.182459592819213867e+00 6.314694881439208984e-01
-5.256655216217041016e-01 -4.258766472339630127e-01 1.552256464958190918e+00 -2.143779277801513672e+00 -3.208938986063003540e-03
-1.075128078460693359e+00 -7.484025359153747559e-01 1.655707478523254395e+00 -1.628314256668090820e+00 -2.966555953025817871e-01
-1.515869855880737305e+00 -7.621799111366271973e-01 1.626027107238769531e+00 -1.304112076759338379e+00 -5.847954750061035156e-01
-2.542414367198944092e-01 -6.167265772819519043e-01 1.746048808097839355e+00 -3.189129352569580078e+00 6.810469627380371094e-01
2.960267961025238037e-01 -4.476192593574523926e-01 1.792249560356140137e+00 -3.375536918640136719e+00 6.556130647659301758e-01
9.117590188980102539e-01 -1.093412637710571289e+00 1.354137539863586426e+00 -2.738640308380126953e+00 7.235236167907714844e-01
8.057411909103393555e-01 -1.549981117248535156e+00 1.289950132369995117e+00 -2.976981401443481445e+00 1.291594147682189941e+00
8.846333026885986328e-01 -1.356725454330444336e+00 1.324356794357299805e+00 -3.217628717422485352e+00 1.000037550926208496e+00
1.028489708900451660e+00 -1.337609767913818359e+00 1.330960869789123535e+00 -3.271180629730224609e+00 1.173506975173950195e+00
1.886448860168457031e-01 -1.620273470878601074e+00 1.778908133506774902e+00 -3.399147987365722656e+00 9.690133929252624512e-01
-2.719623446464538574e-01 -1.385042309761047363e+00 1.551543593406677246e+00 -3.417391300201416016e+00 1.417031049728393555e+00
4.572029709815979004e-01 -2.005360841751098633e+00 1.015321493148803711e+00 -3.080901861190795898e+00 7.934600710868835449e-01
5.036603808403015137e-01 -1.900636315345764160e+00 7.181921601295471191e-01 -3.145312309265136719e+00 8.733266592025756836e-01
4.490002989768981934e-01 -1.941469669342041016e+00 1.196603059768676758e+00 -3.542549133300781250e+00 9.832609295845031738e-01
1.907534301280975342e-01 -1.206825137138366699e+00 1.283554792404174805e+00 -4.046038627624511719e+00 1.168396234512329102e+00
-9.824260473251342773e-01 -1.862949371337890625e+00 -1.056009680032730103e-01 -3.572118043899536133e+00 2.135077416896820068e-01
-5.818387269973754883e-01 -1.712896943092346191e+00 1.017263382673263550e-01 -3.299760103225708008e+00 2.917050123214721680e-01
-9.275307059288024902e-01 -1.666380286216735840e+00 -1.101973652839660645e-02 -3.344334840774536133e+00 2.372564524412155151e-01
-2.749406099319458008e-01 -1.167589306831359863e+00 -2.374091297388076782e-01 -2.303479909896850586e+00 4.700346291065216064e-02
5.074468851089477539e-01 -1.305015206336975098e+00 -4.844958186149597168e-01 -1.796117544174194336e+00 -6.316120028495788574e-01
-2.413192987442016602e-01 4.270656704902648926e-01 -5.307819843292236328e-01 4.207582175731658936e-01 -2.118125438690185547e+00
1.943203508853912354e-01 3.689424395561218262e-01 -4.873993694782257080e-01 5.084806084632873535e-01 -1.878614544868469238e+00
-5.762588381767272949e-01 1.619820356369018555e+00 6.106680035591125488e-01 1.861391961574554443e-01 -1.118039131164550781e+00
8.153913021087646484e-01 -8.298811316490173340e-01 2.465303838253021240e-01 -7.072471976280212402e-01 -9.594742059707641602e-01
6.683951616287231445e-01 -8.669164180755615234e-01 3.394568860530853271e-01 -3.523714840412139893e-01 -1.118891119956970215e+00
-8.374544382095336914e-01 1.695238947868347168e+00 -1.210319876670837402e+00 -2.031698077917098999e-02 2.739172577857971191e-01
-6.829350590705871582e-01 1.856502175331115723e+00 -9.644936323165893555e-01 1.689617335796356201e-01 6.309856772422790527e-01
-6.829350590705871582e-01 1.856502175331115723e+00 -9.644936323165893555e-01 1.689617335796356201e-01 6.309856772422790527e-01
-8.720759153366088867e-01 1.117044448852539062e+00 -1.467385530471801758e+00 5.418257415294647217e-02 3.058105707168579102e-01
-9.072700142860412598e-01 1.036515355110168457e+00 -8.600501418113708496e-01 -6.359337568283081055e-01 2.200775146484375000e-01
-1.157648921012878418e+00 9.078401327133178711e-01 -1.068463802337646484e+00 -4.286602735519409180e-01 1.352298855781555176e-01
-1.164415597915649414e+00 3.857848644256591797e-01 -4.943369030952453613e-01 -6.150271743535995483e-02 -1.000263810157775879e+00
-1.408696174621582031e+00 4.226774275302886963e-01 -5.347766727209091187e-02 -7.136622071266174316e-01 -1.684139490127563477e+00
-1.307450294494628906e+00 8.935510516166687012e-01 -3.949186503887176514e-01 -4.760655164718627930e-01 -1.221865177154541016e+00
-7.483277916908264160e-01 8.166068792343139648e-01 4.904624819755554199e-01 2.044656038284301758e+00 -6.813461780548095703e-01
-9.342098236083984375e-01 8.085983991622924805e-01 5.248714685440063477e-01 1.869387149810791016e+00 -7.291737198829650879e-01
-1.087354421615600586e+00 1.159980416297912598e+00 6.312491297721862793e-01 1.738006234169006348e+00 -5.978377461433410645e-01
-1.089650511741638184e+00 1.155311703681945801e+00 8.325368762016296387e-01 1.611018776893615723e+00 -4.324381351470947266e-01
-5.787222385406494141e-01 8.529942035675048828e-01 8.966321945190429688e-01 1.118798494338989258e+00 -5.007815957069396973e-01
-7.693588137626647949e-01 -8.823931217193603516e-01 -5.312405228614807129e-01 -1.761501908302307129e+00 -2.028321266174316406e+00
-3.336922526359558105e-01 -2.229900360107421875e-01 -4.713495373725891113e-01 -1.070258975028991699e+00 -1.176015853881835938e+00
-6.209020614624023438e-01 -3.552390038967132568e-01 -3.978849053382873535e-01 -9.160611033439636230e-01 -7.988913655281066895e-01
1.322516798973083496e+00 -8.194564580917358398e-01 2.061590254306793213e-01 -1.223466038703918457e+00 -1.184331417083740234e+00
-6.384276151657104492e-01 -4.157488346099853516e-01 -1.867194175720214844e-01 -1.096011281013488770e+00 -2.119752764701843262e-02
-1.624330401420593262e+00 -2.566673792898654938e-02 -4.623604118824005127e-01 -5.175217390060424805e-01 -8.061451911926269531e-01
-1.726210951805114746e+00 3.276873230934143066e-01 -7.492292523384094238e-01 -5.551321506500244141e-01 -9.818283319473266602e-01
-2.116049051284790039e+00 5.428151488304138184e-01 -3.961849808692932129e-01 -5.854636430740356445e-01 -1.002954483032226562e+00
-2.151121854782104492e+00 1.055766463279724121e+00 -6.550839543342590332e-01 -5.848451256752014160e-01 -7.150491476058959961e-01
-1.943524003028869629e+00 9.324268102645874023e-01 -5.031923651695251465e-01 6.581599116325378418e-01 -8.208028674125671387e-01
-9.752336740493774414e-01 1.097084045410156250e+00 -4.946866035461425781e-01 1.060749769210815430e+00 -1.850153684616088867e+00
-1.091316819190979004e+00 1.019574165344238281e+00 -4.200568795204162598e-01 -1.296225309371948242e+00 -1.485325336456298828e+00
-9.637186527252197266e-01 1.183841943740844727e+00 -4.410960376262664795e-01 -1.213521957397460938e+00 -1.369399785995483398e+00
-4.705269634723663330e-02 3.930520415306091309e-01 2.333188533782958984e+00 -1.947873353958129883e+00 1.035733669996261597e-01
4.034195840358734131e-02 -8.160129189491271973e-03 2.428818225860595703e+00 -1.793002724647521973e+00 -2.474807202816009521e-01
3.107746839523315430e-01 4.680468142032623291e-02 1.347100973129272461e+00 -7.171358466148376465e-01 -1.140233635902404785e+00
3.364253342151641846e-01 -3.498965874314308167e-02 9.320096969604492188e-01 -1.284222126007080078e+00 -1.099987626075744629e+00
-1.319065809249877930e+00 -6.668048501014709473e-01 6.547491550445556641e-01 8.342187404632568359e-01 4.507901966571807861e-01
-1.297760725021362305e+00 -6.048778891563415527e-01 5.999215841293334961e-01 6.527800559997558594e-01 3.251600861549377441e-01
-1.397461533546447754e+00 -1.690910696983337402e+00 7.815811634063720703e-01 6.493968963623046875e-01 4.835574626922607422e-01
-1.300848960876464844e+00 -1.450292468070983887e+00 2.443986386060714722e-01 1.031725168228149414e+00 1.242387890815734863e-01
-1.492330670356750488e+00 -1.426869392395019531e+00 1.934973746538162231e-01 9.386532306671142578e-01 1.472117602825164795e-01
-1.374448180198669434e+00 -1.484098076820373535e+00 1.826885193586349487e-01 1.063986420631408691e+00 1.718016117811203003e-01
-1.328983902931213379e+00 -1.572405695915222168e+00 -1.741430908441543579e-02 7.820813655853271484e-01 -2.950351834297180176e-01
-1.246867775917053223e+00 -1.579608201980590820e+00 -4.690100625157356262e-02 7.929785847663879395e-01 -2.039795517921447754e-01
-1.581400632858276367e+00 -1.603924632072448730e+00 -1.100799366831779480e-01 5.394041538238525391e-01 -2.045424431562423706e-01
-1.357864499092102051e+00 -1.474728107452392578e+00 -1.237730160355567932e-01 4.351875483989715576e-01 -1.191396079957485199e-02
-1.589480400085449219e+00 -1.493608951568603516e+00 -2.307530790567398071e-01 4.212635159492492676e-01 -1.334700584411621094e-01
-1.632146954536437988e+00 -9.375341534614562988e-01 3.079885244369506836e-01 -1.322685122489929199e+00 -1.197687089443206787e-01
-2.458558559417724609e+00 -3.970277309417724609e-01 8.040301799774169922e-01 -1.187078237533569336e+00 -3.140873312950134277e-01
-1.184215426445007324e+00 5.944460034370422363e-01 7.900048494338989258e-01 -7.336923480033874512e-01 -1.669004678726196289e+00
-1.733956098556518555e+00 5.797557234764099121e-01 3.657229542732238770e-01 -8.373394608497619629e-01 -1.606629371643066406e+00
-1.983444213867187500e+00 1.033834099769592285e+00 3.100869655609130859e-01 4.594537615776062012e-01 -2.048447847366333008e+00
-1.127453327178955078e+00 4.063558280467987061e-01 2.282505631446838379e-01 3.690498769283294678e-01 -1.776077985763549805e+00
-8.183107972145080566e-01 4.557523131370544434e-01 6.087629199028015137e-01 6.462735533714294434e-01 -2.191208839416503906e+00
-1.039908170700073242e+00 8.077193498611450195e-01 2.431130409240722656e-01 2.948086857795715332e-01 -2.200653553009033203e+00
-5.878260731697082520e-01 4.441207647323608398e-01 -1.757170081138610840e+00 1.390692949295043945e+00 -1.512516260147094727e+00

